Hybrid Lyapunov-based feedback stabilization of bipedal locomotion based on reference spreading

We propose a hybrid formulation of the linear inverted pendulum model for bipedal locomotion, where the foot switches are triggered based on the center of mass position, removing the need for pre-defined footstep timings. Using a concept similar to reference spreading, we define nontrivial tracking error coordinates induced by our hybrid model. These coordinates enjoy desirable linear flow dynamics and rather elegant jump dynamics perturbed by a suitable extended class ${\mathcal K}_\infty$ function of the position error. We stabilize this hybrid error dynamics using a saturated feedback controller, selecting its gains by solving a convex optimization problem. We prove local asymptotic stability of the tracking error and provide a certified estimate of the basin of attraction, comparing it with a numerical estimate obtained from the integration of the closed-loop dynamics. Simulations on a full-body model of a real robot show the practical applicability of the proposed framework and its advantages with respect to a standard model predictive control formulation.

==> graphics/BoA-1.tsv <==
-0.15	0.212236706112228
-0.146979797979798	0.199535942674558
-0.143959595959596	0.186847773571723
-0.140939393939394	0.174171953314423
-0.137919191919192	0.161508236413358
-0.13489898989899	0.148856377379228
-0.131878787878788	0.136216130722733
-0.128858585858586	0.123587250954574
-0.125838383838384	0.110969492585451
-0.122818181818182	0.0983626101260637
-0.11979797979798	0.0857663580871134
-0.116777777777778	0.0731804909792999
-0.113757575757576	0.0606047633133233
-0.110737373737374	0.0480389295998843
-0.107717171717172	0.0354827443496827
-0.10469696969697	0.0229359620734192
-0.101676767676768	0.0103983372817937
-0.0986565656565657	-0.00213037551449335
-0.0956363636363636	-0.0146504218047417
-0.0926161616161616	-0.027162047078251
-0.0895959595959596	-0.0396654968243211
-0.0865757575757576	-0.0521610165322517
-0.0835555555555555	-0.0646488516913425
-0.0805353535353535	-0.0771292477908932
-0.0775151515151515	-0.0896024503202035
-0.0744949494949495	-0.102068704768573
-0.0714747474747475	-0.114528256625302
-0.0684545454545454	-0.12698135137969
-0.0654343434343434	-0.139428234521036
-0.0624141414141414	-0.151869151538641
-0.0593939393939394	-0.164304347921804
-0.0563737373737374	-0.176734069159824
-0.0533535353535353	-0.189158560742002
-0.0503333333333333	-0.201578068157637
-0.0473131313131313	-0.213992836896029
-0.0442929292929293	-0.226403112446478
-0.0412727272727273	-0.238809140298283
-0.0382525252525253	-0.251211165940744
-0.0352323232323232	-0.263609434863161
-0.0322121212121212	-0.276004192554834
-0.0291919191919192	-0.288395684505062
-0.0261717171717172	-0.300784156203145
-0.0231515151515151	-0.313169853138383
-0.0201313131313131	-0.325553020800075
-0.0171111111111111	-0.337933904677522
-0.0140909090909091	-0.350312750260022
-0.0110707070707071	-0.362689803036876
-0.00805050505050506	-0.375065308497384
-0.00503030303030302	-0.387439512130845
-0.00201010101010102	-0.399812659426558
0.00101010101010102	-0.412184995873824
0.00403030303030302	-0.424556766961943
0.00705050505050506	-0.436928218180213
0.0100707070707071	-0.449299595017936
0.0130909090909091	-0.46167114296441
0.0161111111111111	-0.474043107508935
0.0191313131313131	-0.486415734140811
0.0221515151515151	-0.498789268349337
0.0251717171717172	-0.511163955623814
0.0281919191919192	-0.523540041453542
0.0312121212121212	-0.535917771327819
0.0342323232323233	-0.548297390735946
0.0372525252525253	-0.560679145167222
0.0402727272727273	-0.573063280110947
0.0432929292929293	-0.58545004105642
0.0463131313131313	-0.597839673492943
0.0493333333333333	-0.610232422909813
0.0523535353535353	-0.622628534796332
0.0553737373737374	-0.635028254641798
0.0583939393939394	-0.647431827935512
0.0614141414141414	-0.659839500166773
0.0644343434343434	-0.672251516824881
0.0674545454545454	-0.684668123399135
0.0704747474747475	-0.697089565378836
0.0734949494949495	-0.709516088253282
0.0765151515151515	-0.721947937511775
0.0795353535353535	-0.734385358643613
0.0825555555555555	-0.746828597138096
0.0855757575757576	-0.759277898484525
0.0885959595959596	-0.771733508172197
0.0916161616161616	-0.784195671690415
0.0946363636363636	-0.796664634528476
0.0976565656565657	-0.809140642175682
0.100676767676768	-0.821623940121331
0.10369696969697	-0.834114773854723
0.106717171717172	-0.846613388865159
0.109737373737374	-0.859120030641937
0.112757575757576	-0.871634944674358
0.115777777777778	-0.884158376451721
0.11879797979798	-0.896690571463326
0.121818181818182	-0.909231775198473
0.124838383838384	-0.921782233146461
0.127858585858586	-0.93434219079659
0.130878787878788	-0.94691189363816
0.13389898989899	-0.959491587160471
0.136919191919192	-0.972081516852823
0.139939393939394	-0.984681928204514
0.142959595959596	-0.997293066704845
0.145979797979798	-1.00991517784312
0.149	-1.02254850710863


==> graphics/BoA-10.tsv <==
0.01	-0.0113668796261674
0.0114040404040404	-0.0155375648439324
0.0128080808080808	-0.0196329511858995
0.0142121212121212	-0.0236551003435134
0.0156161616161616	-0.0276060740082186
0.017020202020202	-0.03148793387146
0.0184242424242424	-0.0353027416246821
0.0198282828282828	-0.0390525589593296
0.0212323232323232	-0.0427394475668471
0.0226363636363636	-0.0463654691386794
0.024040404040404	-0.0499326853662711
0.0254444444444444	-0.0534431579410668
0.0268484848484848	-0.0568989485545113
0.0282525252525253	-0.0603021188980491
0.0296565656565657	-0.063654730663125
0.0310606060606061	-0.0669588455411836
0.0324646464646465	-0.0702165252236696
0.0338686868686869	-0.0734298314020276
0.0352727272727273	-0.0766008257677024
0.0366767676767677	-0.0797315700121385
0.0380808080808081	-0.0828241258267806
0.0394848484848485	-0.0858805549030735
0.0408888888888889	-0.0889029189324617
0.0422929292929293	-0.0918932796063899
0.0436969696969697	-0.0948536986163028
0.0451010101010101	-0.0977862376536451
0.0465050505050505	-0.100692958409861
0.0479090909090909	-0.103575922576396
0.0493131313131313	-0.106437191844695
0.0507171717171717	-0.109278827906201
0.0521212121212121	-0.11210289245236
0.0535252525252525	-0.114911447174616
0.0549292929292929	-0.117706553764415
0.0563333333333333	-0.1204902739132
0.0577373737373737	-0.123264669312416
0.0591414141414141	-0.126031801653508
0.0605454545454545	-0.128793732627921
0.0619494949494949	-0.131552523927099
0.0633535353535353	-0.134310237242488
0.0647575757575757	-0.137068934265531
0.0661616161616162	-0.139830676687673
0.0675656565656566	-0.142597526200359
0.068969696969697	-0.145371544495034
0.0703737373737374	-0.148154793263142
0.0717777777777778	-0.150949334196128
0.0731818181818182	-0.153757228985437
0.0745858585858586	-0.156580539322513
0.075989898989899	-0.159421326898801
0.0773939393939394	-0.162281653405745
0.0787979797979798	-0.165163580534791
0.0802020202020202	-0.168069169977383
0.0816060606060606	-0.171000483424966
0.083010101010101	-0.173959582568983
0.0844141414141414	-0.176948529100881
0.0858181818181818	-0.179969384712103
0.0872222222222222	-0.183024211094095
0.0886262626262626	-0.1861150699383
0.090030303030303	-0.189244022936164
0.0914343434343434	-0.192413131779132
0.0928383838383838	-0.195624458158647
0.0942424242424242	-0.198880063766155
0.0956464646464646	-0.2021820102931
0.097050505050505	-0.205532359430927
0.0984545454545454	-0.208933172871081
0.0998585858585858	-0.212386512305005
0.101262626262626	-0.215894439424146
0.102666666666667	-0.219459015919947
0.104070707070707	-0.223082303483854
0.105474747474747	-0.22676636380731
0.106878787878788	-0.230513258581761
0.108282828282828	-0.234325049498652
0.109686868686869	-0.238203798249426
0.111090909090909	-0.242151566525528
0.112494949494949	-0.246170416018404
0.11389898989899	-0.250262408419498
0.11530303030303	-0.254429605420255
0.116707070707071	-0.258674068712118
0.118111111111111	-0.262997859986534
0.119515151515151	-0.267403040934946
0.120919191919192	-0.271891673248799
0.122323232323232	-0.276465818619538
0.123727272727273	-0.281127538738607
0.125131313131313	-0.285878895297452
0.126535353535354	-0.290721949987517
0.127939393939394	-0.295658764500246
0.129343434343434	-0.300691400527084
0.130747474747475	-0.305821919759476
0.132151515151515	-0.311052383888867
0.133555555555556	-0.316384854606701
0.134959595959596	-0.321821393604423
0.136363636363636	-0.327364062573477
0.137767676767677	-0.333014923205308
0.139171717171717	-0.338776037191361
0.140575757575758	-0.344649466223081
0.141979797979798	-0.350637271991912
0.143383838383838	-0.356741516189299
0.144787878787879	-0.362964260506686
0.146191919191919	-0.369307566635518
0.14759595959596	-0.37577349626724
0.149	-0.382364111093297


==> graphics/BoA-11.tsv <==
0.149	-0.865370162179768
0.149	-0.385370162179768


==> graphics/BoA-12.tsv <==
-0.15	0.364629837820232
-0.15	0.874629837820232


==> graphics/BoA-13.tsv <==
0.15	0.634629837820232
0.15	0.814629837820232


==> graphics/BoA-14.tsv <==
-0.00342092384845927	-7.99801370432685e-18
-0.00336326423494145	-0.00414213615671478
-0.00329206194339267	-0.00826759339306764
-0.00320760368031061	-0.0123597599488222
-0.00311022952931166	-0.016402158113563
-0.00300033158173431	-0.0203785105766201
-0.00287835235782564	-0.0242728059700534
-0.00274478302486855	-0.028069363340781
-0.00260016141942437	-0.0317528952922421
-0.00244506988165494	-0.0353085695413479
-0.00228013291044427	-0.0387220686428503
-0.00210601464876194	-0.0419796476406408
-0.00192341620939379	-0.0450681894138374
-0.00173307285180818	-0.0479752574948012
-0.0015357510215256	-0.0506891461464015
-0.0013322452639131	-0.0531989274968886
-0.00112337502483048	-0.0554944955425757
-0.000909981351011076	-0.0575666068411493
-0.000692923503463404	-0.0594069177317487
-0.000473075497530317	-0.0610080179319438
-0.000251322583537725	-0.0623634603763267
-2.85576822039654e-05	-0.063467787176569
0.000194322210836773	-0.0643165515984111
0.000416419636919285	-0.0649063359670926
0.00063684028809664	-0.0652347654291214
0.00085469660820264	-0.0653005175149712
0.00106911136672725	-0.0651033274641989
0.00127922119111425	-0.064643989291542
0.00148418004325777	-0.0639243525897013
0.0016831626261992	-0.0629473150816838
0.00187536770730668	-0.0617168109526949
0.00206002134455618	-0.0602377950085635
0.00223638000292286	-0.0585162227244869
0.00240373354833415	-0.056559026264435
0.00256140810712907	-0.0543740865677721
0.00270876877950962	-0.0519702016154958
0.00284522219605815	-0.0493570510038728
0.00297021890702659	-0.0465451569681207
0.00308325559477669	-0.0435458420130812
0.00318387710046248	-0.0403711833214885
0.00327167825679429	-0.0370339641234179
0.00334630551950444	-0.0335476222227291
0.00340745839094522	-0.0299261958877735
0.00345489063008688	-0.0261842673242423
0.0034884112440433	-0.0223369039577704
0.00350788525713297	-0.0183995977627315
0.0035132342543784	-0.0143882028815256
0.0035044366972556	-0.0103188717855423
0.00348152801042204	-0.00620799023486006
0.00344460043907412	-0.00207211129857355
0.00339380267750832	0.00207211129857355
0.0033293392703817	0.00620799023486006
0.0032514697890828	0.0103188717855423
0.00316050778652926	0.0143882028815256
0.00305681953460091	0.0183995977627315
0.00294082254929212	0.0223369039577704
0.00281298390952232	0.0261842673242423
0.00267381837637402	0.0299261958877735
0.0025238863203316	0.0335476222227291
0.00236379146486715	0.0370339641234179
0.00219417845545916	0.0403711833214885
0.00201573026383264	0.0435458420130812
0.0018291654378731	0.0465451569681207
0.00163523520828779	0.0493570510038728
0.00143472046366478	0.0519702016154958
0.00122842860611025	0.0543740865677721
0.00101719030012512	0.056559026264435
0.000801856127812377	0.0585162227244869
0.000583293163883053	0.0602377950085635
0.00036238148425246	0.0617168109526949
0.000140010622285069	0.0629473150816838
-8.29240130423868e-05	0.0639243525897013
-0.000305524742636835	0.064643989291542
-0.000526895231925739	0.0651033274641989
-0.000746144100080067	0.0653005175149712
-0.000962388509290283	0.0652347654291214
-0.00117475771964261	0.0649063359670926
-0.00138239659528136	0.0643165515984111
-0.00158446904773918	0.063467787176569
-0.00178016140257022	0.0623634603763267
-0.00196868567572999	0.0610080179319438
-0.00214928274650894	0.0594069177317487
-0.00232122541424365	0.0575666068411493
-0.00248382132649724	0.0554944955425757
-0.00263641576691829	0.0531989274968886
-0.00277839429155248	0.0506891461464015
-0.00290918520299154	0.0479752574948012
-0.00302826185239694	0.0450681894138374
-0.00313514476012889	0.0419796476406408
-0.00322940354644161	0.0387220686428503
-0.00331065866447066	0.0353085695413479
-0.00337858292853424	0.0317528952922421
-0.00343290283159441	0.028069363340781
-0.0034733996465734	0.0242728059700534
-0.00349991030709041	0.0203785105766201
-0.0035123280640723	0.016402158113563
-0.00351060291559447	0.0123597599488222
-0.00349474180822097	0.00826759339306764
-0.0034648086090331	0.00414213615671478
-0.00342092384845927	7.99801370432685e-18


==> graphics/BoA-2.tsv <==
-0.15	1.16577137654716
-0.146969696969697	1.15651101478568
-0.143939393939394	1.14731933513342
-0.140909090909091	1.13819784984479
-0.137878787878788	1.12914807117418
-0.134848484848485	1.12017151137599
-0.131818181818182	1.11126968270463
-0.128787878787879	1.10244409741449
-0.125757575757576	1.09369626775998
-0.122727272727273	1.08502770599549
-0.11969696969697	1.07643992437543
-0.116666666666667	1.0679344351542
-0.113636363636364	1.05951275058619
-0.110606060606061	1.05117638292582
-0.107575757575758	1.04292684442748
-0.104545454545455	1.03476564734556
-0.101515151515152	1.02669430393448
-0.0984848484848485	1.01871432644863
-0.0954545454545455	1.01082722714241
-0.0924242424242424	1.00303451827023
-0.0893939393939394	0.995337712086476
-0.0863636363636364	0.98773832084556
-0.0833333333333333	0.98023785680188
-0.0803030303030303	0.972837832209836
-0.0772727272727273	0.965539759323828
-0.0742424242424242	0.958345150398258
-0.0712121212121212	0.951255517687527
-0.0681818181818182	0.944272373446034
-0.0651515151515152	0.937397229928181
-0.0621212121212121	0.930631599388368
-0.0590909090909091	0.923976994080996
-0.0560606060606061	0.917434926260466
-0.053030303030303	0.911006908181178
-0.05	0.904694452097534
-0.046969696969697	0.898499070263933
-0.0439393939393939	0.892422274934777
-0.0409090909090909	0.886465578364466
-0.0378787878787879	0.8806304928074
-0.0348484848484849	0.874918530517982
-0.0318181818181818	0.86933120375061
-0.0287878787878788	0.863870024759687
-0.0257575757575758	0.858536505799612
-0.0227272727272727	0.853332159124787
-0.0196969696969697	0.848258496989611
-0.0166666666666667	0.843317031648487
-0.0136363636363636	0.838509275355814
-0.0106060606060606	0.833836740365993
-0.00757575757575758	0.829300938933425
-0.00454545454545455	0.82490338331251
-0.00151515151515152	0.82064558575765
0.00151515151515152	0.816529058523245
0.00454545454545455	0.812555313863695
0.00757575757575758	0.808725864033402
0.0106060606060606	0.805042221286765
0.0136363636363636	0.801505897878187
0.0166666666666667	0.798118406062067
0.0196969696969697	0.794881258092806
0.0227272727272727	0.791795966224804
0.0257575757575758	0.788864042712464
0.0287878787878788	0.786086999810184
0.0318181818181818	0.783466349772367
0.0348484848484849	0.781003604853412
0.0378787878787879	0.77870027730772
0.0409090909090909	0.776557879389692
0.0439393939393939	0.774577923353729
0.046969696969697	0.772761921454232
0.05	0.7711113859456
0.053030303030303	0.769627829082236
0.0560606060606061	0.768312763118538
0.0590909090909091	0.767167700308909
0.0621212121212121	0.766194152907749
0.0651515151515152	0.765393633169459
0.0681818181818182	0.764767653348438
0.0712121212121212	0.764317725699089
0.0742424242424242	0.764045362475811
0.0772727272727273	0.763952075933006
0.0803030303030303	0.764039378325074
0.0833333333333333	0.764308781906415
0.0863636363636364	0.764761798931431
0.0893939393939394	0.765399941654522
0.0924242424242424	0.766224722330089
0.0954545454545455	0.767237653212533
0.0984848484848485	0.768440246556254
0.101515151515152	0.769834014615652
0.104545454545455	0.771420469645129
0.107575757575758	0.773201123899086
0.110606060606061	0.775177489631923
0.113636363636364	0.77735107909804
0.116666666666667	0.779723404551839
0.11969696969697	0.78229597824772
0.122727272727273	0.785070312440084
0.125757575757576	0.788047919383331
0.128787878787879	0.791230311331862
0.131818181818182	0.794619000540079
0.134848484848485	0.798215499262381
0.137878787878788	0.802021319753169
0.140909090909091	0.806037974266844
0.143939393939394	0.810266975057807
0.146969696969697	0.814709834380459
0.15	0.819368064489199


==> graphics/BoA-3.tsv <==
0.148812388781595	-0.355370162179768
0.148175267417791	-0.352440869250475
0.147535007659007	-0.349511576321182
0.146891693430126	-0.346582283391889
0.146245408656034	-0.343652990462596
0.145596237261615	-0.340723697533303
0.144944263171754	-0.33779440460401
0.144289570311334	-0.334865111674717
0.14363224260524	-0.331935818745425
0.142972363978357	-0.329006525816132
0.14231001835557	-0.326077232886839
0.141645289661762	-0.323147939957546
0.140978261821818	-0.320218647028253
0.140309018760622	-0.31728935409896
0.13963764440306	-0.314360061169667
0.138964222674015	-0.311430768240374
0.138288837498372	-0.308501475311081
0.137611572801015	-0.305572182381788
0.13693251250683	-0.302642889452495
0.136251740540699	-0.299713596523202
0.135569340827508	-0.296784303593909
0.134885397292142	-0.293855010664617
0.134199993859484	-0.290925717735324
0.133513214454419	-0.287996424806031
0.132825143001832	-0.285067131876738
0.132135863426607	-0.282137838947445
0.131445459653628	-0.279208546018152
0.130754015607781	-0.276279253088859
0.130061615213948	-0.273349960159566
0.129368342397016	-0.270420667230273
0.128674281081868	-0.26749137430098
0.127979515193389	-0.264562081371687
0.127284128656463	-0.261632788442394
0.126588205395974	-0.258703495513101
0.125891829336808	-0.255774202583808
0.125195084403848	-0.252844909654515
0.12449805452198	-0.249915616725223
0.123800823616087	-0.24698632379593
0.123103475611054	-0.244057030866637
0.122406094431765	-0.241127737937344
0.121708764003105	-0.238198445008051
0.121011568249959	-0.235269152078758
0.12031459109721	-0.232339859149465
0.119617916469744	-0.229410566220172
0.118921628292444	-0.226481273290879
0.118225810490196	-0.223551980361586
0.117530546987883	-0.220622687432293
0.11683592171039	-0.217693394503
0.116142018582602	-0.214764101573707
0.115448921529403	-0.211834808644414
0.114756714475677	-0.208905515715122
0.114065481346309	-0.205976222785829
0.113375306066184	-0.203046929856536
0.112686272560185	-0.200117636927243
0.111998464753198	-0.19718834399795
0.111311966570106	-0.194259051068657
0.110626861935795	-0.191329758139364
0.109943234775148	-0.188400465210071
0.10926116901305	-0.185471172280778
0.108580748574386	-0.182541879351485
0.10790205738404	-0.179612586422192
0.107225179366897	-0.176683293492899
0.10655019844784	-0.173754000563606
0.105877198551755	-0.170824707634313
0.105206263603525	-0.167895414705021
0.104537477528036	-0.164966121775728
0.103870924250172	-0.162036828846435
0.103206687694817	-0.159107535917142
0.102544851786856	-0.156178242987849
0.101885500451172	-0.153248950058556
0.101228717612652	-0.150319657129263
0.100574587196178	-0.14739036419997
0.0999231931266359	-0.144461071270677
0.0992746193289098	-0.141531778341384
0.0986289497278841	-0.138602485412091
0.0979862682484433	-0.135673192482798
0.0973466588154717	-0.132743899553505
0.0967102053538541	-0.129814606624212
0.0960769917884746	-0.126885313694919
0.0954471020442178	-0.123956020765627
0.0948206200459683	-0.121026727836334
0.0941976297186103	-0.118097434907041
0.0935782149870284	-0.115168141977748
0.092962459776107	-0.112238849048455
0.0923504480107307	-0.109309556119162
0.0917422636157838	-0.106380263189869
0.0911379905161507	-0.103450970260576
0.0905377126367161	-0.100521677331283
0.0899415139023643	-0.0975923844019902
0.0893494782379797	-0.0946630914726973
0.0887616895684469	-0.0917337985434044
0.0881782318186502	-0.0888045056141114
0.0875991889134742	-0.0858752126848185
0.0870246447778034	-0.0829459197555256
0.086454683336522	-0.0800166268262326
0.0858893885145147	-0.0770873338969397
0.0853288442366659	-0.0741580409676468
0.08477313442786	-0.0712287480383538
0.0842223430129814	-0.0682994551090609
0.0836765539169148	-0.065370162179768
0.103972109314623	0.014629837820232
0.102990038040384	0.020690443880838
0.102027316775188	0.0267510499414441
0.10108427314058	0.0328116560020502
0.100161234758099	0.0388722620626562
0.0992585292492889	0.0449328681232623
0.0983764842356908	0.0509934741838683
0.0975154273388468	0.0570540802444744
0.0966756861802986	0.0631146863050805
0.0958575883815884	0.0691752923656865
0.095061461564258	0.0752358984262926
0.0942876333498492	0.0812965044868986
0.0935364313599041	0.0873571105475047
0.0928081832159645	0.0934177166081108
0.0921032165395724	0.0994783226687168
0.0914218589522696	0.105538928729323
0.0907644380755981	0.111599534789929
0.0901312815310997	0.117660140850535
0.0895227169403165	0.123720746911141
0.0889390719247903	0.129781352971747
0.088380674106063	0.135841959032353
0.0878478511056766	0.141902565092959
0.0873409305451729	0.147963171153565
0.0868602400460939	0.154023777214171
0.0864061072299814	0.160084383274777
0.0859788597183775	0.166144989335383
0.085578825132824	0.17220559539599
0.0852063310948628	0.178266201456596
0.0848617052260358	0.184326807517202
0.084545275147885	0.190387413577808
0.0842573684819523	0.196448019638414
0.0839983128497796	0.20250862569902
0.0837684358729087	0.208569231759626
0.0835680651728817	0.214629837820232
0.0833975283712403	0.220690443880838
0.0832571530895267	0.226751049941444
0.0831472669492825	0.23281165600205
0.0830681975720498	0.238872262062656
0.0830202725793706	0.244932868123262
0.0830038195927866	0.250993474183868
0.0830191662338398	0.257054080244474
0.0830666401240721	0.26311468630508
0.0831465688850255	0.269175292365686
0.0832592801382418	0.275235898426293
0.083405101505263	0.281296504486899
0.0835843606076309	0.287357110547505
0.0837973850668876	0.293417716608111
0.0840445025045748	0.299478322668717
0.0843260405422346	0.305538928729323
0.0846423268014088	0.311599534789929
0.0849936889036393	0.317660140850535
0.0853804544704681	0.323720746911141
0.0858029511234371	0.329781352971747
0.0862615064840881	0.335841959032353
0.0867564481739632	0.341902565092959
0.0872881038146042	0.347963171153565
0.087856801027553	0.354023777214171
0.0884628674343516	0.360084383274777
0.0891066306565418	0.366144989335383
0.0897884183156656	0.37220559539599
0.0905085580332648	0.378266201456596
0.0912673774308815	0.384326807517202
0.0920652041300575	0.390387413577808
0.0929023657523347	0.396448019638414
0.093779189919255	0.40250862569902
0.0946960042523604	0.408569231759626
0.0956531363731928	0.414629837820232
0.096650913903294	0.420690443880838
0.0976896644642061	0.426751049941444
0.0987697156774708	0.43281165600205
0.0998913951646302	0.438872262062656
0.101055030547226	0.444932868123262
0.102260949446801	0.450993474183868
0.103509479484895	0.457054080244474
0.104800948283052	0.46311468630508
0.106135683462813	0.469175292365687
0.107514012645721	0.475235898426293
0.108936263453316	0.481296504486899
0.110402763507141	0.487357110547505
0.111913840428739	0.493417716608111
0.113469821839649	0.499478322668717
0.115071035361416	0.505538928729323
0.11671780861558	0.511599534789929
0.118410469223684	0.517660140850535
0.120149344807269	0.523720746911141
0.121934762987877	0.529781352971747
0.123767051387051	0.535841959032353
0.125646537626332	0.541902565092959
0.127573549327262	0.547963171153565
0.129548414111383	0.554023777214171
0.131571459600236	0.560084383274777
0.133643013415365	0.566144989335383
0.13576340317831	0.572205595395989
0.137932956510614	0.578266201456596
0.140152001033819	0.584326807517202
0.142420864369466	0.590387413577808
0.144739874139097	0.596448019638414
0.147109357964255	0.60250862569902
0.149529643466481	0.608569231759626
0.152001058267317	0.614629837820232


==> graphics/BoA-4.tsv <==
0.149	-1.02537016217977
0.149	-0.355370162179768


==> graphics/BoA-5.tsv <==
0.15	0.814629837820232
0.15	0.614629837820232


==> graphics/BoA-6.tsv <==
-0.15	0.204629837820232
-0.15	1.16462983782023


==> graphics/BoA-7.tsv <==
-0.15	0.362352060042454
-0.148585858585859	0.357106447475826
-0.147171717171717	0.351935328043144
-0.145757575757576	0.34683747898168
-0.144343434343434	0.34181167752871
-0.142929292929293	0.336856700921508
-0.141515151515152	0.331971326397348
-0.14010101010101	0.327154331193504
-0.138686868686869	0.322404492547251
-0.137272727272727	0.317720587695863
-0.135858585858586	0.313101393876614
-0.134444444444444	0.308545688326779
-0.133030303030303	0.304052248283632
-0.131616161616162	0.299619850984447
-0.13020202020202	0.295247273666498
-0.128787878787879	0.290933293567061
-0.127373737373737	0.286676687923408
-0.125959595959596	0.282476233972816
-0.124545454545455	0.278330708952557
-0.123131313131313	0.274238890099906
-0.121717171717172	0.270199554652137
-0.12030303030303	0.266211479846525
-0.118888888888889	0.262273442920345
-0.117474747474747	0.258384221110869
-0.116060606060606	0.254542591655374
-0.114646464646465	0.250747331791132
-0.113232323232323	0.246997218755418
-0.111818181818182	0.243291029785508
-0.11040404040404	0.239627542118674
-0.108989898989899	0.236005532992191
-0.107575757575758	0.232423779643333
-0.106161616161616	0.228881059309376
-0.104747474747475	0.225376149227593
-0.103333333333333	0.221907826635258
-0.101919191919192	0.218474868769646
-0.100505050505051	0.215076052868031
-0.0990909090909091	0.211710156167687
-0.0976767676767677	0.208375955905889
-0.0962626262626263	0.205072229319911
-0.0948484848484848	0.201797753647027
-0.0934343434343434	0.198551306124512
-0.092020202020202	0.19533166398964
-0.0906060606060606	0.192137604479685
-0.0891919191919192	0.188967904831921
-0.0877777777777778	0.185821342283624
-0.0863636363636364	0.182696694072066
-0.084949494949495	0.179592737434523
-0.0835353535353535	0.176508249608269
-0.0821212121212121	0.173442007830578
-0.0807070707070707	0.170392789338724
-0.0792929292929293	0.167359371369982
-0.0778787878787879	0.164340531161626
-0.0764646464646465	0.161335045950931
-0.075050505050505	0.158341692975169
-0.0736363636363636	0.155359249471617
-0.0722222222222222	0.152386492677548
-0.0708080808080808	0.149422199830237
-0.0693939393939394	0.146465148166958
-0.067979797979798	0.143514114924984
-0.0665656565656566	0.140567877341592
-0.0651515151515152	0.137625212654054
-0.0637373737373737	0.134684898099645
-0.0623232323232323	0.131745710915639
-0.0609090909090909	0.128806428339311
-0.0594949494949495	0.125865827607936
-0.0580808080808081	0.122922685958786
-0.0566666666666667	0.119975780629138
-0.0552525252525253	0.117023888856264
-0.0538383838383838	0.114065787877439
-0.0524242424242424	0.111100254929938
-0.051010101010101	0.108126067251035
-0.0495959595959596	0.105142002078005
-0.0481818181818182	0.10214683664812
-0.0467676767676768	0.0991393481986569
-0.0453535353535354	0.0961183139668885
-0.043939393939394	0.0930825111900896
-0.0425252525252525	0.0900307171055344
-0.0411111111111111	0.0869617089504973
-0.0396969696969697	0.0838742639622526
-0.0382828282828283	0.0807671593780745
-0.0368686868686869	0.0776391724352373
-0.0354545454545455	0.0744890803710156
-0.0340404040404041	0.0713156604226833
-0.0326262626262626	0.068117689827515
-0.0312121212121212	0.064893945822785
-0.0297979797979798	0.0616432056457674
-0.0283838383838384	0.0583642465337367
-0.026969696969697	0.0550558457239672
-0.0255555555555556	0.0517167804537331
-0.0241414141414142	0.0483458279603088
-0.0227272727272727	0.0449417654809685
-0.0213131313131313	0.0415033702529867
-0.0198989898989899	0.0380294195136376
-0.0184848484848485	0.0345186905001954
-0.0170707070707071	0.0309699604499345
-0.0156565656565657	0.0273820066001294
-0.0142424242424243	0.0237536061880541
-0.0128282828282828	0.020083536450983
-0.0114141414141414	0.0163705746261906
-0.01	0.0126134979509509


==> graphics/BoA-8.tsv <==
-0.01	0.0108929909309576
-0.00839393939393939	-0.00496007355501278
-0.00678787878787879	-0.0205353043322293
-0.00518181818181818	-0.0358369342999506
-0.00357575757575758	-0.0508691963574353
-0.00196969696969697	-0.065636323403942
-0.000363636363636365	-0.0801425483387294
0.00124242424242424	-0.0943921040610561
0.00284848484848485	-0.108389223470181
0.00445454545454545	-0.122138139465362
0.00606060606060606	-0.135643084945859
0.00766666666666667	-0.148908292810929
0.00927272727272727	-0.161937995959832
0.0108787878787879	-0.174736427291826
0.0124848484848485	-0.18730781970617
0.0140909090909091	-0.199656406102122
0.0156969696969697	-0.211786419378942
0.0173030303030303	-0.223702092435887
0.0189090909090909	-0.235407658172217
0.0205151515151515	-0.24690734948719
0.0221212121212121	-0.258205399280064
0.0237272727272727	-0.269306040450099
0.0253333333333333	-0.280213505896552
0.0269393939393939	-0.290932028518683
0.0285454545454545	-0.301465841215751
0.0301515151515152	-0.311819176887013
0.0317575757575758	-0.321996268431729
0.0333636363636364	-0.332001348749157
0.034969696969697	-0.341838650738556
0.0365757575757576	-0.351512407299185
0.0381818181818182	-0.361026851330301
0.0397878787878788	-0.370386215731164
0.0413939393939394	-0.379594733401033
0.043	-0.388656637239165
0.0446060606060606	-0.397576160144821
0.0462121212121212	-0.406357535017257
0.0478181818181818	-0.415004994755734
0.0494242424242424	-0.423522772259509
0.051030303030303	-0.431915100427842
0.0526363636363636	-0.44018621215999
0.0542424242424242	-0.448340340355213
0.0558484848484848	-0.456381717912769
0.0574545454545454	-0.464314577731916
0.0590606060606061	-0.472143152711915
0.0606666666666667	-0.479871675752022
0.0622727272727273	-0.487504379751497
0.0638787878787879	-0.495045497609599
0.0654848484848485	-0.502499262225585
0.0670909090909091	-0.509869906498715
0.0686969696969697	-0.517161663328248
0.0703030303030303	-0.524378765613441
0.0719090909090909	-0.531525446253554
0.0735151515151515	-0.538605938147846
0.0751212121212121	-0.545624474195574
0.0767272727272727	-0.552585287295997
0.0783333333333334	-0.559492610348375
0.0799393939393939	-0.566350676251966
0.0815454545454546	-0.573163717906028
0.0831515151515152	-0.57993596820982
0.0847575757575758	-0.586671660062601
0.0863636363636364	-0.59337502636363
0.087969696969697	-0.600050300012164
0.0895757575757576	-0.606701713907463
0.0911818181818182	-0.613333500948785
0.0927878787878788	-0.61994989403539
0.0943939393939394	-0.626555126066535
0.096	-0.633153429941478
0.0976060606060606	-0.639749038559481
0.0992121212121212	-0.646346184819799
0.100818181818182	-0.652949101621693
0.102424242424242	-0.65956202186442
0.104030303030303	-0.66618917844724
0.105636363636364	-0.672834804269411
0.107242424242424	-0.679503132230192
0.108848484848485	-0.686198395228841
0.110454545454545	-0.692924826164617
0.112060606060606	-0.699686657936779
0.113666666666667	-0.706488123444585
0.115272727272727	-0.713333455587294
0.116878787878788	-0.720226887264165
0.118484848484848	-0.727172651374456
0.120090909090909	-0.734174980817425
0.12169696969697	-0.741238108492333
0.12330303030303	-0.748366267298436
0.124909090909091	-0.755563690134994
0.126515151515152	-0.762834609901266
0.128121212121212	-0.77018325949651
0.129727272727273	-0.777613871819984
0.131333333333333	-0.785130679770948
0.132939393939394	-0.79273791624866
0.134545454545455	-0.800439814152379
0.136151515151515	-0.808240606381362
0.137757575757576	-0.81614452583487
0.139363636363636	-0.824155805412161
0.140969696969697	-0.832278678012492
0.142575757575758	-0.840517376535124
0.144181818181818	-0.848876133879314
0.145787878787879	-0.857359182944321
0.147393939393939	-0.865970756629404
0.149	-0.874715087833821


==> graphics/BoA-9.tsv <==
-0.15	0.881993638939868
-0.148383838383838	0.872944483115839
-0.146767676767677	0.864038478714154
-0.145151515151515	0.855271212162308
-0.143535353535354	0.846638269887799
-0.141919191919192	0.838135238318122
-0.14030303030303	0.829757703880774
-0.138686868686869	0.821501253003253
-0.137070707070707	0.813361472113054
-0.135454545454545	0.805333947637674
-0.133838383838384	0.79741426600461
-0.132222222222222	0.789598013641358
-0.130606060606061	0.781880776975415
-0.128989898989899	0.774258142434277
-0.127373737373737	0.766725696445441
-0.125757575757576	0.759279025436403
-0.124141414141414	0.751913715834661
-0.122525252525253	0.74462535406771
-0.120909090909091	0.737409526563047
-0.119292929292929	0.730261819748169
-0.117676767676768	0.723177820050572
-0.116060606060606	0.716153113897753
-0.114444444444444	0.709183287717209
-0.112828282828283	0.702263927936436
-0.111212121212121	0.69539062098293
-0.10959595959596	0.688558953284188
-0.107979797979798	0.681764511267707
-0.106363636363636	0.675002881360983
-0.104747474747475	0.668269649991513
-0.103131313131313	0.661560403586794
-0.101515151515152	0.654870728574321
-0.0998989898989899	0.648196211381592
-0.0982828282828283	0.641532438436103
-0.0966666666666667	0.634874996165351
-0.095050505050505	0.628219470996832
-0.0934343434343434	0.621561449358042
-0.0918181818181818	0.61489651767648
-0.0902020202020202	0.60822026237964
-0.0885858585858586	0.601528269895019
-0.086969696969697	0.594816126650115
-0.0853535353535353	0.588079419072423
-0.0837373737373737	0.58131373358944
-0.0821212121212121	0.574514656628663
-0.0805050505050505	0.567677774617588
-0.0788888888888889	0.560798673983713
-0.0772727272727273	0.553872941154532
-0.0756565656565656	0.546896162557544
-0.074040404040404	0.539863924620244
-0.0724242424242424	0.53277181377013
-0.0708080808080808	0.525615416434697
-0.0691919191919192	0.518390319041442
-0.0675757575757576	0.511092108017862
-0.065959595959596	0.503716369791454
-0.0643434343434343	0.496258690789714
-0.0627272727272727	0.488714657440138
-0.0611111111111111	0.481079856170223
-0.0594949494949495	0.473349873407466
-0.0578787878787879	0.465520295579363
-0.0562626262626263	0.457586709113411
-0.0546464646464647	0.449544700437106
-0.053030303030303	0.441389855977946
-0.0514141414141414	0.433117762163425
-0.0497979797979798	0.424724005421042
-0.0481818181818182	0.416204172178293
-0.0465656565656566	0.407553848862673
-0.0449494949494949	0.398768621901681
-0.0433333333333333	0.389844077722811
-0.0417171717171717	0.380775802753562
-0.0401010101010101	0.371559383421429
-0.0384848484848485	0.362190406153909
-0.0368686868686869	0.352664457378499
-0.0352525252525253	0.342977123522695
-0.0336363636363636	0.333123991013993
-0.032020202020202	0.323100646279891
-0.0304040404040404	0.312902675747885
-0.0287878787878788	0.302525665845471
-0.0271717171717172	0.291965203000146
-0.0255555555555556	0.281216873639407
-0.0239393939393939	0.27027626419075
-0.0223232323232323	0.259138961081671
-0.0207070707070707	0.247800550739668
-0.0190909090909091	0.236256619592236
-0.0174747474747474	0.224502754066873
-0.0158585858585858	0.212534540591075
-0.0142424242424243	0.200347565592339
-0.0126262626262626	0.18793741549816
-0.011010101010101	0.175299676736036
-0.0093939393939394	0.162429935733464
-0.00777777777777777	0.149323778917939
-0.00616161616161615	0.135976792716958
-0.00454545454545455	0.122384563558018
-0.00292929292929292	0.108542677868616
-0.00131313131313129	0.0944467220762479
0.000303030303030305	0.0800922826084105
0.00191919191919193	0.0654749458926
0.00353535353535356	0.0505902983563132
0.00515151515151516	0.0354339264270471
0.00676767676767676	0.0200014165322977
0.00838383838383838	0.00428835509956159
0.01	-0.0117096714436645


==> graphics/Lyapunov-1.tsv <==
0	22763.1900114217
0	22763.1900114217
0.00025	22757.2066512859
0.0005	22751.2290440322
0.00075	22745.2571752774
0.001	22739.2910306304
0.00125	22733.3305956928
0.0015	22727.3758560588
0.00175	22721.4267973144
0.002	22715.4834050384
0.00225	22709.5456648013
0.0025	22703.6135621665
0.00275	22697.6870826891
0.003	22691.7662119165
0.00325	22685.8509353883
0.0035	22679.9412386361
0.00375	22674.0371071839
0.004	22668.1385265471
0.00425	22662.2454822339
0.0045	22656.3579597439
0.00475	22650.4759445689
0.005	22644.5994221925
0.00525	22638.7283780902
0.0055	22632.8627977295
0.00575	22627.0026665697
0.006	22621.1479700615
0.00625	22615.2986936481
0.0065	22609.4548227636
0.00675	22603.6163428347
0.007	22597.7832392788
0.00725	22591.9554975056
0.0075	22586.1331029163
0.00775	22580.3160409035
0.008	22574.5042968514
0.00825	22568.6978561359
0.0085	22562.8967041239
0.00875	22557.1008261744
0.009	22551.3102076373
0.00925	22545.5248338541
0.0095	22539.7446901577
0.00975	22533.9697618721
0.01	22528.2000343127
0.01025	22522.4354927863
0.0105	22516.6761225908
0.01075	22510.9219090154
0.011	22505.1728373399
0.01125	22499.4288928364
0.0115	22493.6900607667
0.01175	22487.9563263849
0.012	22482.2276749354
0.01225	22476.5040916537
0.0125	22470.7855617666
0.01275	22465.0720704914
0.013	22459.3636030367
0.01325	22453.6601446017
0.0135	22447.9616803765
0.01375	22442.2681955424
0.014	22436.5796752707
0.01425	22430.8961047242
0.0145	22425.217469056
0.01475	22419.5437534103
0.015	22413.8749429213
0.01525	22408.2110227144
0.0155	22402.5519779053
0.01575	22396.8977936004
0.016	22391.2484548966
0.01625	22385.6039468814
0.0165	22379.9642546324
0.01675	22374.3293632182
0.017	22368.6992576973
0.01725	22363.0739231188
0.0175	22357.4533445221
0.01775	22351.8375069371
0.018	22346.2263953835
0.01825	22340.6199948718
0.0185	22335.0182904023
0.01875	22329.4212669658
0.019	22323.8289095429
0.01925	22318.2412031049
0.0195	22312.6581326123
0.01975	22307.0796830166
0.02	22301.5058392586
0.02025	22295.9365862696
0.0205	22290.3719089705
0.02075	22284.8117922722
0.021	22279.2562210759
0.02125	22273.7051802721
0.0215	22268.1586547413
0.02175	22262.6166293542
0.022	22257.0790889706
0.02225	22251.5460184407
0.0225	22246.0174026039
0.02275	22240.4932262897
0.023	22234.9734743169
0.02325	22229.458131494
0.0235	22223.9471826191
0.02375	22218.4406124802
0.024	22212.9384058542
0.02425	22207.4405475077
0.0245	22201.9470221971
0.02475	22196.4578146681
0.025	22190.9729096553
0.02525	22185.4922918832
0.0255	22180.0159460655
0.02575	22174.5438569051
0.026	22169.0760090943
0.02625	22163.6123873144
0.0265	22158.1529762362
0.02675	22152.6977605196
0.027	22147.2467248136
0.02725	22141.799853756
0.0275	22136.3571319741
0.02775	22130.9185440844
0.028	22125.4840746918
0.02825	22120.0537083908
0.0285	22114.6274297644
0.02875	22109.2052233846
0.029	22103.7870738126
0.02925	22098.372965598
0.0295	22092.9628832795
0.02975	22087.5568113848
0.03	22082.15473443
0.03025	22076.7566369199
0.0305	22071.3625033484
0.03075	22065.9723181979
0.031	22060.5860659389
0.03125	22055.2037310313
0.0315	22049.8252979232
0.03175	22044.4507510513
0.032	22039.0800748408
0.03225	22033.7132537053
0.0325	22028.3502720471
0.03275	22022.9911142564
0.033	22017.6357647125
0.03325	22012.2842077825
0.0335	22006.9364278223
0.03375	22001.5924091753
0.034	21996.2521361741
0.03425	21990.9155931389
0.0345	21985.5827643784
0.03475	21980.2536341892
0.035	21974.9281868564
0.03525	21969.6064066528
0.0355	21964.2882778396
0.03575	21958.9737846658
0.036	21953.6629113687
0.03625	21948.3556421734
0.0365	21943.0519612927
0.03675	21937.7518529279
0.037	21932.4553012677
0.03725	21927.1622904889
0.0375	21921.8728047558
0.03775	21916.5868282209
0.038	21911.3043450246
0.03825	21906.025339294
0.0385	21900.7497951451
0.03875	21895.4776966813
0.039	21890.2090279929
0.03925	21884.9437731585
0.0395	21879.6819162443
0.03975	21874.4234413036
0.04	21869.1683323777
0.04025	21863.916573495
0.0405	21858.6681486714
0.04075	21853.4230419104
0.041	21848.181237203
0.04125	21842.942718527
0.0415	21837.7074698479
0.04175	21832.4754751189
0.042	21827.2467182796
0.04225	21822.0211832574
0.0425	21816.7988539669
0.04275	21811.5797143096
0.043	21806.3637481744
0.04325	21801.1509394371
0.0435	21795.9412719607
0.04375	21790.7347295953
0.044	21785.5312961779
0.04425	21780.3309555324
0.0445	21775.1336914698
0.04475	21769.9394877883
0.045	21764.7483282724
0.04525	21759.5601966938
0.0455	21754.3750768111
0.04575	21749.1929523697
0.046	21744.0138071014
0.04625	21738.8376247251
0.0465	21733.6643889464
0.04675	21728.4940834576
0.047	21723.3266919373
0.04725	21718.1621980513
0.0475	21713.0005854512
0.04775	21707.8418377761
0.048	21702.6859386507
0.04825	21697.5328716871
0.0485	21692.382620483
0.04875	21687.235168623
0.049	21682.0904996782
0.04925	21676.948597206
0.0495	21671.8094447497
0.04975	21666.6730258396
0.05	21661.5393239918
0.05025	21656.408322709
0.0505	21651.2800054796
0.05075	21646.1543557787
0.051	21641.0313570675
0.05125	21635.9109927934
0.0515	21630.7932463891
0.05175	21625.6781012746
0.052	21620.565540855
0.05225	21615.4555485217
0.0525	21610.3481076524
0.05275	21605.2432016105
0.053	21600.1408137451
0.05325	21595.0409273912
0.0535	21589.9435258703
0.05375	21584.848592489
0.054	21579.7561105403
0.05425	21574.6660633023
0.0545	21569.5784340394
0.05475	21564.4932060013
0.055	21559.4103624239
0.05525	21554.3298865283
0.0555	21549.2517615213
0.05575	21544.1759705955
0.056	21539.1024969289
0.05625	21534.0313236849
0.0565	21528.9624340126
0.05675	21523.8958110469
0.057	21518.8314379071
0.05725	21513.7692976993
0.0575	21508.7093735137
0.05775	21503.6516484268
0.058	21498.5961055001
0.05825	21493.5427277802
0.0585	21488.491498299
0.05875	21483.4424000739
0.059	21478.3954161073
0.05925	21473.350529387
0.0595	21468.3077228857
0.05975	21463.2669795615
0.06	21458.2282823571
0.06025	21453.1916142008
0.0605	21448.1569580056
0.06075	21443.1242966697
0.061	21438.0936130761
0.06125	21433.0648900928
0.0615	21428.038110573
0.06175	21423.0132573542
0.062	21417.9903132596
0.06225	21412.969261096
0.0625	21407.9500836563
0.06275	21402.9327637174
0.063	21397.9172840413
0.06325	21392.9036273744
0.0635	21387.891776448
0.06375	21382.8817139778
0.064	21377.8734226647
0.06425	21372.8668851937
0.0645	21367.8620842343
0.06475	21362.859002441
0.065	21357.8576224526
0.06525	21352.8579268922
0.0655	21347.8598983674
0.06575	21342.8635194706
0.066	21337.8687727783
0.06625	21332.8756408513
0.0665	21327.8841062348
0.06675	21322.8941514587
0.067	21317.9057590366
0.06725	21312.9189114664
0.0675	21307.933591231
0.06775	21302.9497807967
0.068	21297.967462614
0.06825	21292.9866191183
0.0685	21288.0072327281
0.06875	21283.029285847
0.069	21278.0527608616
0.06925	21273.0776401436
0.0695	21268.1039060481
0.06975	21263.131540914
0.07	21258.1605270648
0.07025	21253.1908468072
0.0705	21248.2224824328
0.07075	21243.2554162158
0.071	21238.2896304152
0.07125	21233.3251072735
0.0715	21228.3618290168
0.07175	21223.3997778555
0.0720000000000001	21218.4389359833
0.0722500000000001	21213.4792855772
0.0725000000000001	21208.5208087993
0.0727500000000001	21203.5634877939
0.0730000000000001	21198.6073046893
0.0732500000000001	21193.6522415978
0.0735000000000001	21188.6982806149
0.0737500000000001	21183.7454038204
0.0740000000000001	21178.7935932762
0.0742500000000001	21173.8428310288
0.0745000000000001	21168.8930991078
0.0747500000000001	21163.9443795266
0.0750000000000001	21158.9966542814
0.0752500000000001	21154.0499053522
0.0755000000000001	21149.1041147022
0.0757500000000001	21144.1592642782
0.0760000000000001	21139.21533601
0.0762500000000001	21134.2723118106
0.0765000000000001	21129.3301735765
0.0767500000000001	21124.3889031877
0.0770000000000001	21119.4484825068
0.0772500000000001	21114.5088933799
0.0775000000000001	21109.5701176359
0.0777500000000001	21104.6321370876
0.0780000000000001	21099.6949335302
0.0782500000000001	21094.7584887422
0.0785000000000001	21089.8227844849
0.0787500000000001	21084.8878025034
0.0790000000000001	21079.9535245247
0.0792500000000001	21075.0199322597
0.0795000000000001	21070.0870074017
0.0797500000000001	21065.154731627
0.0800000000000001	21060.2230865951
0.0802500000000001	21055.2920539481
0.0805000000000001	21050.3616153108
0.0807500000000001	21045.4317522909
0.0810000000000001	21040.5024464797
0.0812500000000001	21035.5736794497
0.0815000000000001	21030.6454327574
0.0817500000000001	21025.7176879418
0.0820000000000001	21020.7904265242
0.0822500000000001	21015.8636300088
0.0825000000000001	21010.9372798824
0.0827500000000001	21006.0113576144
0.0830000000000001	21001.0858446571
0.0832500000000001	20996.1607224448
0.0835000000000001	20991.2359723946
0.0837500000000001	20986.3115759068
0.0840000000000001	20981.3875143628
0.0842500000000001	20976.4637691273
0.0845000000000001	20971.5403215481
0.0847500000000001	20966.617152954
0.0850000000000001	20961.6942446573
0.0852500000000001	20956.7715779518
0.0855000000000001	20951.8491341148
0.0857500000000001	20946.9268944046
0.0860000000000001	20942.004840063
0.0862500000000001	20937.0829523131
0.0865000000000001	20932.161212361
0.0867500000000001	20927.2396013948
0.0870000000000001	20922.3181005844
0.0872500000000001	20917.3966910825
0.0875000000000001	20912.4753540234
0.0877500000000001	20907.5540705241
0.0880000000000001	20902.6328216835
0.0882500000000001	20897.7115885823
0.0885000000000001	20892.7903522835
0.0887500000000001	20887.8690938323
0.0890000000000001	20882.9477942559
0.0892500000000001	20878.026434563
0.0895000000000001	20873.1049957449
0.0897500000000001	20868.1834587745
0.0900000000000001	20863.2618046066
0.0902500000000001	20858.3400141788
0.0905000000000001	20853.4180684088
0.0907500000000001	20848.4959481979
0.0910000000000001	20843.5736344284
0.0912500000000001	20838.6511079646
0.0915000000000001	20833.7283496525
0.0917500000000001	20828.8053403202
0.0920000000000001	20823.8820607768
0.0922500000000001	20818.958491814
0.0925000000000001	20814.0346142049
0.0927500000000001	20809.1104087039
0.0930000000000001	20804.185856048
0.0932500000000001	20799.2609369547
0.0935000000000001	20794.3356321239
0.0937500000000001	20789.4099222373
0.0940000000000001	20784.4837879572
0.0942500000000001	20779.5572099282
0.0945000000000001	20774.6301687766
0.0947500000000001	20769.7026451098
0.0950000000000001	20764.7746195163
0.0952500000000001	20759.8460725675
0.0955000000000001	20754.9169848144
0.0957500000000001	20749.9873367913
0.0960000000000001	20745.0571090122
0.0962500000000001	20740.1262819738
0.0965000000000001	20735.1948361539
0.0967500000000001	20730.2627520108
0.0970000000000001	20725.3300099853
0.0972500000000001	20720.3965904987
0.0975000000000001	20715.4624739542
0.0977500000000001	20710.5276407357
0.0980000000000001	20705.592071209
0.0982500000000001	20700.6557457205
0.0985000000000001	20695.718644598
0.0987500000000001	20690.780748151
0.0990000000000001	20685.8420366695
0.0992500000000001	20680.9024904249
0.0995000000000001	20675.9620896701
0.0997500000000001	20671.0208146385
0.1	20666.0786455452
0.10025	20661.135562586
0.1005	20656.1915459378
0.10075	20651.2465757588
0.101	20646.3006321879
0.10125	20641.3536953452
0.1015	20636.4057453319
0.10175	20631.4567622299
0.102	20626.5067261024
0.10225	20621.5556169931
0.1025	20616.6034149271
0.10275	20611.65009991
0.103	20606.6956519287
0.10325	20601.7400509507
0.1035	20596.7832769242
0.10375	20591.8253097786
0.104	20586.8661294241
0.10425	20581.9057157513
0.1045	20576.9440486315
0.10475	20571.9811079179
0.105	20567.0168734434
0.10525	20562.0513250218
0.1055	20557.0844424476
0.10575	20552.1162054964
0.106	20547.1465939239
0.10625	20542.1755874671
0.1065	20537.2031658433
0.10675	20532.2293087503
0.107	20527.253995867
0.10725	20522.2772068522
0.1075	20517.2989213461
0.10775	20512.3191189691
0.108	20507.3377793222
0.10825	20502.3548819861
0.1085	20497.370406524
0.10875	20492.3843324779
0.109	20487.3966393705
0.10925	20482.4073067062
0.1095	20477.4163139684
0.10975	20472.4236406217
0.11	20467.4292661112
0.11025	20462.4331698623
0.1105	20457.4353312804
0.11075	20452.4357297522
0.111	20447.434344644
0.11125	20442.4311553029
0.1115	20437.4261410562
0.11175	20432.4192812114
0.112	20427.410555057
0.11225	20422.3999418609
0.1125	20417.3874208717
0.11275	20412.3729713188
0.113	20407.356572411
0.11325	20402.3382033384
0.1135	20397.3178432704
0.11375	20392.2954713569
0.114	20387.2710667287
0.11425	20382.2446084959
0.1145	20377.2160757495
0.11475	20372.1854475603
0.115	20367.1527029793
0.11525	20362.1178210381
0.1155	20357.0807807481
0.11575	20352.0415611011
0.116	20347.0001410684
0.11625	20341.9564996025
0.1165	20336.9106156353
0.11675	20331.8624680787
0.117	20326.8120358255
0.11725	20321.7592977478
0.1175	20316.7042326981
0.11775	20311.6468195093
0.118	20306.5870369939
0.11825	20301.524863944
0.1185	20296.4602791331
0.11875	20291.3932613138
0.119	20286.323789219
0.11925	20281.2518415612
0.1195	20276.1773970337
0.11975	20271.1004343091
0.12	20266.0209320405
0.12025	20260.9388688607
0.1205	20255.8542233824
0.12075	20250.7669741989
0.121	20245.6770998824
0.12125	20240.5845789863
0.1215	20235.4893900427
0.12175	20230.3915115647
0.122	20225.2909220449
0.12225	20220.1875999557
0.1225	20215.0815237494
0.12275	20209.9726718589
0.123	20204.8610226961
0.12325	20199.7465546533
0.1235	20194.6292461027
0.12375	20189.5090753966
0.124	20184.3860208664
0.12425	20179.2600608243
0.1245	20174.1311735617
0.12475	20168.9993373499
0.125	20163.864530441
0.12525	20158.7267310662
0.1255	20153.5859174363
0.12575	20148.4420677423
0.126	20143.2951601557
0.12625	20138.1451728265
0.1265	20132.9920838855
0.12675	20127.8358714433
0.127	20122.67651359
0.12725	20117.5139883959
0.1275	20112.3482739103
0.12775	20107.179348164
0.128	20102.0071891657
0.12825	20096.8317749051
0.1285	20091.6530833515
0.12875	20086.4710924544
0.129	20081.2857801418
0.12925	20076.0971243228
0.1295	20070.905102886
0.12975	20065.7096936997
0.13	20060.5108746121
0.13025	20055.3086234512
0.1305	20050.1029180248
0.13075	20044.8937361201
0.131	20039.681055505
0.13125	20034.4648539267
0.1315	20029.2451091119
0.13175	20024.0217987677
0.132	20018.7949005808
0.13225	20013.5643922178
0.1325	20008.3302513248
0.13275	20003.0924555278
0.133	19997.8509824332
0.13325	19992.6058096262
0.1335	19987.3569146726
0.13375	19982.1042751184
0.134	19976.847868488
0.13425	19971.5876722872
0.1345	19966.3236640002
0.13475	19961.0558210924
0.135	19955.7841210081
0.13525	19950.5085411717
0.1355	19945.2290589875
0.13575	19939.9456518398
0.136	19934.6582970927
0.13625	19929.3669720897
0.1365	19924.0716541547
0.13675	19918.7723205911
0.137	19913.4689486827
0.13725	19908.1615156927
0.1375	19902.849998864
0.13775	19897.5343754204
0.138	19892.2146225643
0.13825	19886.890717479
0.1385	19881.5626373275
0.13875	19876.2303592519
0.139	19870.8938603753
0.13925	19865.5531178004
0.1395	19860.2081086095
0.13975	19854.8588098652
0.14	19849.50519861
0.14025	19844.1472518664
0.1405	19838.7849466364
0.14075	19833.4182599024
0.141	19828.0471686273
0.14125	19822.6716497527
0.1415	19817.2916802015
0.14175	19811.907236876
0.142	19806.5182966585
0.14225	19801.1248364114
0.1425	19795.7268329768
0.14275	19790.3242631783
0.143	19784.9171038174
0.14325	19779.5053316772
0.1435	19774.0889235204
0.14375	19768.6678560902
0.144	19763.2421061093
0.14425	19757.8116502808
0.1445	19752.3764652883
0.14475	19746.9365277947
0.145	19741.4918144438
0.14525	19736.0423018594
0.1455	19730.5879666452
0.14575	19725.128785386
0.146	19719.6647346454
0.14625	19714.1957909685
0.1465	19708.72193088
0.14675	19703.2431308851
0.147	19697.759367469
0.14725	19692.2706170977
0.1475	19686.7768562169
0.14775	19681.2780612531
0.148	19675.7742086128
0.14825	19670.2652746833
0.1485	19664.7512358321
0.14875	19659.2320684066
0.149	19653.7077487353
0.14925	19648.1782531267
0.1495	19642.6435578701
0.14975	19637.1036392351
0.15	19631.5584734713
0.15025	19626.0080368097
0.1505	19620.4523054613
0.15075	19614.8912556174
0.151	19609.3248634506
0.15125	19603.7531051133
0.1515	19598.1759567391
0.15175	19592.5933944419
0.152	19587.0053943164
0.15225	19581.4119324381
0.1525	19575.8129848624
0.15275	19570.2085276263
0.153	19564.5985367474
0.15325	19558.9829882237
0.1535	19553.3618580345
0.15375	19547.7351221389
0.154	19542.102756478
0.15425	19536.4647369732
0.1545	19530.8210395265
0.15475	19525.1716400214
0.155	19519.5165143218
0.15525	19513.8556382731
0.1555	19508.188987701
0.15575	19502.5165384128
0.156	19496.8382661964
0.15625	19491.154146821
0.1565	19485.4641560366
0.15675	19479.7682695749
0.157	19474.0664631482
0.15725	19468.3587124499
0.1575	19462.6449931549
0.15775	19456.9252809193
0.158	19451.1995513802
0.15825	19445.4677801562
0.1585	19439.729942847
0.15875	19433.9860150339
0.159	19428.2359722794
0.15925	19422.4797901274
0.1595	19416.7174441035
0.15975	19410.9489097142
0.16	19405.1741624477
0.16025	19399.3931777741
0.1605	19393.6059311446
0.16075	19387.8123979925
0.161	19382.0125537319
0.16125	19376.2063737595
0.1615	19370.3938334527
0.16175	19364.5749081716
0.162	19358.7495732572
0.16225	19352.917804033
0.1625	19347.0795758039
0.16275	19341.2348638567
0.163	19335.3836434602
0.16325	19329.5258898652
0.1635	19323.6615783045
0.16375	19317.7906839922
0.164	19311.9131821255
0.16425	19306.0290478834
0.1645	19300.1382564264
0.16475	19294.2407828979
0.165	19288.3366024229
0.16525	19282.4256901089
0.1655	19276.508021046
0.16575	19270.5835703062
0.166	19264.652312944
0.16625	19258.7142239962
0.1665	19252.7692784821
0.16675	19246.8174514037
0.167	19240.8587177452
0.16725	19234.8930524737
0.1675	19228.9204305382
0.16775	19222.9408268712
0.168	19216.9542163877
0.16825	19210.9605739854
0.1685	19204.959874544
0.16875	19198.9520929276
0.169	19192.9372039817
0.16925	19186.9151825356
0.1695	19180.886003401
0.16975	19174.8496413737
0.17	19168.8060712306
0.17025	19162.7552677338
0.1705	19156.6972056275
0.17075	19150.631859639
0.171	19144.5592044791
0.17125	19138.4792148422
0.1715	19132.3918654058
0.17175	19126.2971308307
0.172	19120.1949857607
0.17225	19114.0854048244
0.1725	19107.9683626329
0.17275	19101.8438337816
0.173	19095.7117928488
0.17325	19089.5722143965
0.1735	19083.4250729716
0.17375	19077.2703431038
0.174	19071.1079993073
0.17425	19064.9380160794
0.1745	19058.7603679018
0.17475	19052.575029241
0.175	19046.3819745466
0.17525	19040.1811782524
0.1755	19033.9726147772
0.17575	19027.7562585234
0.176	19021.5320838775
0.17625	19015.3000652115
0.1765	19009.0601768808
0.17675	19002.8123932256
0.177	18996.5566885708
0.17725	18990.2930372253
0.1775	18984.0214134843
0.17775	18977.7417916253
0.178	18971.4541459134
0.17825	18965.1584505962
0.1785	18958.8546799075
0.17875	18952.5428080656
0.179	18946.222809274
0.17925	18939.894657722
0.1795	18933.5583275825
0.17975	18927.213793015
0.18	18920.8610281639
0.18025	18914.5000071593
0.1805	18908.1307041163
0.18075	18901.7530931352
0.181	18895.3671483031
0.18125	18888.9728436916
0.1815	18882.5701533586
0.18175	18876.1590513473
0.182	18869.7395116877
0.18225	18863.3115083946
0.1825	18856.8750154698
0.18275	18850.4300069
0.183	18843.9764566595
0.18325	18837.5143387083
0.1835	18831.0436269914
0.18375	18824.5642954421
0.184	18818.0763179791
0.18425	18811.5796685079
0.1845	18805.0743209202
0.18475	18798.560249095
0.185	18792.0374268976
0.18525	18785.50582818
0.1855	18778.9654267816
0.18575	18772.4161965285
0.186	18765.8581112341
0.18625	18759.2911446978
0.1865	18752.7152707081
0.18675	18746.1304630392
0.187	18739.5366954538
0.18725	18732.9339417006
0.1875	18726.3221755178
0.18775	18719.7013706293
0.188	18713.071500748
0.18825	18706.4325395744
0.1885	18699.7844607963
0.18875	18693.1272380899
0.189	18686.4608451192
0.18925	18679.7852555365
0.1895	18673.1004429822
0.18975	18666.4063810857
0.19	18659.7030434632
0.19025	18652.9904037206
0.1905	18646.2684354525
0.19075	18639.5371122412
0.191	18632.7964076586
0.19125	18626.0462952652
0.1915	18619.28674861
0.19175	18612.517741232
0.192	18605.7392466577
0.19225	18598.9512384045
0.1925	18592.1536899781
0.19275	18585.346574874
0.193	18578.529866577
0.19325	18571.7035385611
0.1935	18564.8675642912
0.19375	18558.0219172207
0.194	18551.1665707935
0.19425	18544.301498443
0.1945	18537.4266735935
0.19475	18530.5420696587
0.195	18523.6476600426
0.19525	18516.7434181402
0.1955	18509.8293173366
0.19575	18502.9053310074
0.196	18495.9714325185
0.19625	18489.0275952275
0.1965	18482.0737924821
0.19675	18475.1099976215
0.197	18468.1361839755
0.19725	18461.1523248656
0.1975	18454.1583936045
0.19775	18447.1543634959
0.198	18440.1402078357
0.19825	18433.1158999106
0.1985	18426.0814129997
0.19875	18419.0367203736
0.199	18411.9817952954
0.19925	18404.9166110194
0.1995	18397.8411407933
0.19975	18390.7553578557
0.2	18383.6592354382
0.20025	18376.5527467657
0.2005	18369.4358650541
0.20075	18362.308563514
0.201	18355.1708153476
0.20125	18348.02259375
0.2015	18340.86387191
0.20175	18333.6946230094
0.202	18326.5148202237
0.20225	18319.3244367209
0.2025	18312.123445664
0.20275	18304.9118202084
0.203	18297.689533504
0.20325	18290.4565586949
0.2035	18283.2128689178
0.20375	18275.9584373059
0.204	18268.6932369852
0.20425	18261.4172410765
0.2045	18254.130422695
0.20475	18246.8327549511
0.205	18239.5242109492
0.20525	18232.2047637901
0.2055	18224.8743865684
0.20575	18217.5330523738
0.206	18210.1807342924
0.20625	18202.8174054059
0.2065	18195.4430387898
0.20675	18188.0576075174
0.207	18180.6610846573
0.20725	18173.2534432728
0.2075	18165.8346564252
0.20775	18158.4046971721
0.208	18150.9635385654
0.20825	18143.5111536561
0.2085	18136.0475154905
0.20875	18128.5725971116
0.209	18121.0863715606
0.20925	18113.5888118754
0.2095	18106.0798910896
0.20975	18098.5595822365
0.21	18091.0278583462
0.21025	18083.4846924462
0.2105	18075.9300575615
0.21075	18068.3639267161
0.211	18060.7862729313
0.21125	18053.1970692274
0.2115	18045.5962886231
0.21175	18037.9839041352
0.212	18030.3598887793
0.21225	18022.7242155705
0.2125	18015.0768575226
0.21275	18007.4177876482
0.213	17999.7469789603
0.21325	17992.0644044702
0.2135	17984.37003719
0.21375	17976.6638501308
0.214	17968.9458163043
0.21425	17961.2159087221
0.2145	17953.474100396
0.21475	17945.7203643386
0.215	17937.9546735626
0.21525	17930.1770010821
0.2155	17922.3873199125
0.21575	17914.5856030682
0.216	17906.7718235683
0.21625	17898.9459544299
0.2165	17891.1079686748
0.21675	17883.2578393239
0.217	17875.395539402
0.21725	17867.5210419355
0.2175	17859.6343199526
0.21775	17851.7353464847
0.218	17843.8240945652
0.21825	17835.90053723
0.2185	17827.9646475201
0.21875	17820.0163984773
0.219	17812.0557631479
0.21925	17804.0827145811
0.2195	17796.0972258307
0.21975	17788.0992699534
0.22	17780.0888200118
0.22025	17772.0658490694
0.2205	17764.0303301978
0.22075	17755.982236471
0.221	17747.9215409682
0.22125	17739.8482167741
0.2215	17731.7622369774
0.22175	17723.6635746744
0.222	17715.5522029648
0.22225	17707.4280949545
0.2225	17699.291223756
0.22275	17691.1415624878
0.223	17682.979084274
0.22325	17674.8037622461
0.2235	17666.6155695417
0.22375	17658.4144793051
0.224	17650.2004646883
0.22425	17641.9734988504
0.2245	17633.7335549581
0.22475	17625.4806061853
0.225	17617.2146257149
0.22525	17608.9355867358
0.2255	17600.6434624476
0.22575	17592.338226057
0.226	17584.0198507793
0.22625	17575.6883098402
0.2265	17567.3435764723
0.22675	17558.9856239196
0.227	17550.6144254337
0.22725	17542.2299542778
0.2275	17533.8321837236
0.22775	17525.4210870544
0.228	17516.9966375628
0.22825	17508.5588085513
0.2285	17500.1075733351
0.22875	17491.6429052397
0.229	17483.1647776011
0.22925	17474.6731637679
0.2295	17466.168037099
0.22975	17457.6493709664
0.23	17449.1171387548
0.23025	17440.5713138591
0.2305	17432.0118696883
0.23075	17423.4387796639
0.231	17414.8520172211
0.23125	17406.2515558071
0.2315	17397.6373688832
0.23175	17389.0094299252
0.232	17380.3677124211
0.23225	17371.7121898747
0.2325	17363.0428358033
0.23275	17354.3596237396
0.233	17345.6625272304
0.23325	17336.9515198378
0.2335	17328.2265751403
0.23375	17319.4876667304
0.234	17310.7347682179
0.23425	17301.9678532282
0.2345	17293.1868954021
0.23475	17284.3918683985
0.235	17275.5827458917
0.23525	17266.7595015749
0.2355	17257.9221091566
0.23575	17249.0705423642
0.236	17240.2047749428
0.23625	17231.3247806552
0.2365	17222.4305332826
0.23675	17213.5220066251
0.237	17204.5991745014
0.23725	17195.6620107491
0.2375	17186.7104892252
0.23775	17177.7445838074
0.238	17168.764268392
0.23825	17159.7695168967
0.2385	17150.7603032572
0.23875	17141.736601433
0.239	17132.6983854029
0.23925	17123.6456291662
0.2395	17114.5783067453
0.23975	17105.4963921833
0.24	17096.3998595459
0.24025	17087.2886829211
0.2405	17078.1628364186
0.24075	17069.0222941731
0.241	17059.8670303391
0.24125	17050.6970190973
0.2415	17041.5122346514
0.24175	17032.3126512282
0.242	17023.0982430804
0.24225	17013.8689844835
0.2425	17004.6248497381
0.24275	16995.3658131719
0.243	16986.0918491353
0.24325	16976.8029320058
0.2435	16967.4990361869
0.24375	16958.1801361089
0.244	16948.8462062263
0.24425	16939.4972210236
0.2445	16930.1331550099
0.24475	16920.7539827239
0.245	16911.3596787305
0.24525	16901.9502176225
0.2455	16892.5255740229
0.24575	16883.0857225819
0.246	16873.6306379791
0.24625	16864.160294923
0.2465	16854.6746681516
0.24675	16845.1737324341
0.247	16835.6574625689
0.24725	16826.1258333843
0.2475	16816.578819741
0.24775	16807.0163965299
0.248	16797.4385386732
0.24825	16787.8452211253
0.2485	16778.2364188731
0.24875	16768.6121069353
0.249	16758.972260363
0.24925	16749.3168542414
0.2495	16739.6458636898
0.24975	16729.9592638582
0.25	16720.2570299337
0.25025	16710.5391371368
0.2505	16700.8055607219
0.25075	16691.0562759795
0.251	16681.2912582366
0.25125	16671.510482852
0.2515	16661.7139252253
0.25175	16651.9015607893
0.252	16642.0733650155
0.25225	16632.2293134115
0.2525	16622.3693815217
0.25275	16612.4935449297
0.253	16602.6017792578
0.25325	16592.6940601642
0.2535	16582.770363348
0.25375	16572.830664548
0.254	16562.8749395397
0.25425	16552.9031641414
0.2545	16542.9153142111
0.25475	16532.9113656469
0.255	16522.8912943878
0.25525	16512.8550764147
0.2555	16502.8026877494
0.25575	16492.7341044568
0.256	16482.6493026444
0.25625	16472.5482584609
0.2565	16462.4309480999
0.25675	16452.2973477988
0.257	16442.1474338369
0.25725	16431.9811825396
0.2575	16421.7985702769
0.25775	16411.599573464
0.258	16401.3841685598
0.25825	16391.1523320714
0.2585	16380.9040405512
0.25875	16370.639270598
0.259	16360.3579988579
0.25925	16350.0602020241
0.2595	16339.7458568399
0.25975	16329.414940092
0.26	16319.0674286212
0.26025	16308.7032993123
0.2605	16298.3225291045
0.26075	16287.9250949823
0.261	16277.510973983
0.26125	16267.0801431943
0.2615	16256.6325797541
0.26175	16246.1682608524
0.262	16235.6871637311
0.26225	16225.189265684
0.2625	16214.6745440572
0.26275	16204.1429762508
0.263	16193.5945397194
0.26325	16183.0292119677
0.2635	16172.4469705595
0.26375	16161.8477931101
0.264	16151.2316572917
0.26425	16140.5985408305
0.2645	16129.9484215111
0.26475	16119.2812771732
0.265	16108.5970857131
0.26525	16097.8958250859
0.2655	16087.1774733024
0.26575	16076.4420084336
0.266	16065.6894086083
0.26625	16054.9196520162
0.2665	16044.1327169027
0.26675	16033.3285815771
0.267	16022.5072244077
0.26725	16011.6686238238
0.2675	16000.8127583148
0.26775	15989.9396064346
0.268	15979.0491467983
0.26825	15968.1413580835
0.2685	15957.2162190302
0.26875	15946.2737084436
0.269	15935.3138051937
0.26925	15924.3364882113
0.2695	15913.341736498
0.26975	15902.3295291161
0.27	15891.2998451963
0.27025	15880.2526639356
0.2705	15869.1879645975
0.27075	15858.1057265138
0.271	15847.0059290836
0.27125	15835.8885517752
0.2715	15824.7535741249
0.27175	15813.6009757382
0.272	15802.4307362926
0.27225	15791.2428355344
0.2725	15780.0372532812
0.27275	15768.8139694217
0.273	15757.5729639171
0.27325	15746.3142168004
0.2735	15735.0377081789
0.27375	15723.7434182315
0.274	15712.4313272127
0.27425	15701.1014154497
0.2745	15689.7536633469
0.27475	15678.3880513821
0.275	15667.004560111
0.27525	15655.6031701644
0.2755	15644.1838622513
0.27575	15632.7466171565
0.276	15621.291415745
0.27625	15609.8182389598
0.2765	15598.3270678227
0.27675	15586.8178834358
0.277	15575.2906669795
0.27725	15563.7453997182
0.2775	15552.1820629962
0.27775	15540.6006382381
0.278	15529.0011069538
0.27825	15517.3834507338
0.2785	15505.7476512534
0.27875	15494.093690272
0.279	15482.421549633
0.27925	15470.7312112657
0.2795	15459.0226571844
0.27975	15447.2958694897
0.28	15435.5508303712
0.28025	15423.7875221025
0.2805	15412.0059270482
0.28075	15400.2060276599
0.281	15388.387806479
0.28125	15376.5512461367
0.2815	15364.6963293537
0.28175	15352.8230389431
0.282	15340.931357808
0.28225	15329.0212689447
0.2825	15317.0927554422
0.28275	15305.1458004816
0.283	15293.1803873393
0.28325	15281.1964993855
0.2835	15269.1941200851
0.28375	15257.1732329997
0.284	15245.1338217859
0.28425	15233.075870199
0.2845	15220.9993620899
0.28475	15208.9042814087
0.285	15196.7906122047
0.28525	15184.6583386246
0.2855	15172.5074449172
0.28575	15160.3379154311
0.286	15148.1497346165
0.28625	15135.9428870244
0.2865	15123.7173573084
0.28675	15111.4731302279
0.287	15099.2101906426
0.28725	15086.9285235178
0.2875	15074.6281139246
0.28775	15062.3089470395
0.288	15049.9710081447
0.28825	15037.6142826303
0.2885	15025.2387559929
0.28875	15012.8444138397
0.289	15000.4312418834
0.28925	14987.9992259489
0.2895	14975.5483519709
0.28975	14963.0786059959
0.29	14950.58997418
0.29025	14938.082442793
0.2905	14925.555998217
0.29075	14913.0106269487
0.291	14900.446315598
0.29125	14887.8630508921
0.2915	14875.2608196698
0.29175	14862.6396088908
0.292	14849.9994056289
0.29225	14837.3401970778
0.2925	14824.6619705483
0.29275	14811.9647134704
0.293	14799.2484133946
0.29325	14786.513057992
0.2935	14773.7586350548
0.29375	14760.9851324974
0.294	14748.1925383572
0.29425	14735.3808407947
0.2945	14722.5500280949
0.29475	14709.7000886676
0.295	14696.8310110479
0.29525	14683.9427838978
0.2955	14671.0353960062
0.29575	14658.1088362912
0.296	14645.1630937974
0.29625	14632.1981576994
0.2965	14619.2140173034
0.29675	14606.2106620444
0.297	14593.1880814911
0.29725	14580.1462653418
0.2975	14567.0852034312
0.29775	14554.0048857255
0.298	14540.9053023263
0.29825	14527.7864434713
0.2985	14514.6482995329
0.29875	14501.4908610231
0.299	14488.3141185881
0.29925	14475.1180630163
0.2995	14461.902685233
0.29975	14448.6679763043
0.3	14435.4139274382
0.30025	14422.1405299817
0.3005	14408.8477754283
0.30075	14395.5356554111
0.301	14382.2041617102
0.30125	14368.8532862488
0.3015	14355.4830210959
0.30175	14342.0933584686
0.302	14328.6842907297
0.30225	14315.2558103915
0.3025	14301.8079101145
0.30275	14288.3405827092
0.303	14274.8538211375
0.30325	14261.3476185115
0.3035	14247.8219680968
0.30375	14234.2768633118
0.304	14220.7122977296
0.30425	14207.1282650775
0.3045	14193.5247592382
0.30475	14179.9017742516
0.305	14166.2593043162
0.30525	14152.5973437869
0.3055	14138.9158871788
0.30575	14125.2149291672
0.306	14111.4944645874
0.30625	14097.7544884377
0.3065	14083.9949958797
0.30675	14070.2159822358
0.307	14056.4174429965
0.30725	14042.5993738142
0.3075	14028.7617705106
0.30775	14014.904629073
0.308	14001.0279456576
0.30825	13987.1317165886
0.3085	13973.2159383603
0.30875	13959.2806076392
0.309	13945.325721262
0.30925	13931.3512762377
0.3095	13917.3572697518
0.30975	13903.3436991605
0.31	13889.3105619985
0.31025	13875.2578559752
0.3105	13861.1855789781
0.31075	13847.0937290719
0.311	13832.9823045031
0.31125	13818.8513036948
0.3115	13804.7007252543
0.31175	13790.5305679696
0.312	13776.340830811
0.31225	13762.1315129359
0.3125	13747.9026136819
0.31275	13733.6541325781
0.313	13719.386069336
0.31325	13705.0984238573
0.3135	13690.791196232
0.31375	13676.4643867411
0.314	13662.1179958544
0.31425	13647.752024235
0.3145	13633.3664727394
0.31475	13618.9613424173
0.315	13604.5366345138
0.31525	13590.0923504682
0.3155	13575.6284919194
0.31575	13561.1450607024
0.316	13546.642058853
0.31625	13532.1194886049
0.3165	13517.5773523949
0.31675	13503.0156528608
0.317	13488.4343928423
0.31725	13473.8335753877
0.3175	13459.2132037461
0.31775	13444.5732813747
0.318	13429.9138119381
0.31825	13415.2347993093
0.3185	13400.5362475714
0.31875	13385.818161017
0.319	13371.0805441512
0.31925	13356.3234016923
0.3195	13341.5467385707
0.31975	13326.7505599331
0.32	13311.9348711427
0.32025	13297.0996777787
0.3205	13282.2449856391
0.32075	13267.370800742
0.321	13252.4771293244
0.32125	13237.5639778457
0.3215	13222.6313529885
0.32175	13207.6792616589
0.322	13192.7077109873
0.32225	13177.7167083319
0.3225	13162.7062612755
0.32275	13147.6763776323
0.323	13132.6270654441
0.32325	13117.5583329838
0.3235	13102.4701887564
0.32375	13087.3626414997
0.324	13072.2357001863
0.32425	13057.0893740238
0.3245	13041.923672455
0.32475	13026.7386051637
0.325	13011.5341820687
0.32525	12996.3104133311
0.3255	12981.0673093541
0.32575	12965.8048807818
0.326	12950.523138503
0.32625	12935.2220936489
0.3265	12919.9017576014
0.32675	12904.5621419854
0.327	12889.2032586771
0.32725	12873.8251198011
0.3275	12858.4277377341
0.32775	12843.0111251039
0.328	12827.5752947926
0.32825	12812.1202599371
0.3285	12796.6460339299
0.32875	12781.1526304205
0.329	12765.6400633191
0.32925	12750.1083467919
0.3295	12734.55749527
0.32975	12718.9875234439
0.33	12703.3984462705
0.33025	12687.790278968
0.3305	12672.1630370247
0.33075	12656.5167361946
0.331	12640.8513925007
0.33125	12625.1670222349
0.3315	12609.4636419627
0.33175	12593.7412685211
0.332	12577.9999190219
0.332187431245428	12566.1857999843
0.332374862490857	12554.3610319357
0.332562293736285	12542.5256223952
0.332749724981713	12530.6795789663
0.332937156227141	12518.8232202357
0.333124587472569	12506.9465096869
0.333312018717997	12495.0414099949
0.333499449963425	12483.1103761399
0.33370610175483	12469.934679471
0.333912753546234	12456.740399825
0.334119405337638	12443.5317579056
0.334326057129043	12430.3126157429
0.334576057129043	12414.3113641987
0.334826057129043	12398.304435984
0.335076057129043	12382.2959306775
0.335326057129043	12366.2895746346
0.335576057129043	12350.2885106078
0.335826057129043	12334.29505982
0.336076057129043	12318.311278115
0.336326057129043	12302.3390198705
0.336576057129043	12286.3798404355
0.336826057129043	12270.4348874633
0.337076057129043	12254.505171869
0.337326057129043	12238.5915991076
0.337576057129043	12222.6949242202
0.337826057129043	12206.8157044221
0.338076057129043	12190.9544273161
0.338326057129043	12175.1115250302
0.338576057129043	12159.2873544454
0.338826057129043	12143.4821793445
0.339076057129043	12127.6962278293
0.339326057129043	12111.9296977678
0.339576057129043	12096.1827492342
0.339826057129043	12080.4555010726
0.340076057129043	12064.7480533485
0.340326057129043	12049.0604884497
0.340576057129043	12033.3928695056
0.340826057129043	12017.7452440106
0.341076057129043	12002.1176490384
0.341326057129043	11986.510110193
0.341576057129043	11970.9226429476
0.341826057129043	11955.3552597634
0.342076057129043	11939.8079667996
0.342326057129043	11924.2807617893
0.342576057129043	11908.7736368303
0.342826057129043	11893.286587237
0.343076057129043	11877.8196040364
0.343326057129043	11862.3726713249
0.343576057129043	11846.9457697716
0.343826057129043	11831.5388863331
0.344076057129043	11816.1520046771
0.344326057129043	11800.7851022582
0.344576057129043	11785.4381541856
0.344826057129043	11770.1111433911
0.345076057129043	11754.8040499934
0.345326057129043	11739.5168482472
0.345576057129043	11724.2495105905
0.345826057129043	11709.0020180508
0.346076057129043	11693.7743490808
0.346326057129043	11678.5664764206
0.346576057129043	11663.3783712562
0.346826057129043	11648.2100137588
0.347076057129043	11633.0613816303
0.347326057129043	11617.9324469322
0.347576057129043	11602.8231802942
0.347826057129043	11587.7335615416
0.348076057129043	11572.6635680805
0.348326057129043	11557.6131717006
0.348576057129043	11542.5823428176
0.348826057129043	11527.5710611622
0.349076057129043	11512.5793040688
0.349326057129043	11497.6070432539
0.349576057129043	11482.6542490861
0.349826057129043	11467.720901327
0.350076057129043	11452.8069773465
0.350326057129043	11437.912448885
0.350576057129043	11423.0372863484
0.350826057129043	11408.1814695883
0.351076057129043	11393.3449760622
0.351326057129043	11378.5277775854
0.351576057129043	11363.7298446378
0.351826057129043	11348.9511571916
0.352076057129043	11334.1916928193
0.352326057129043	11319.4514234308
0.352576057129043	11304.7303196021
0.352826057129043	11290.0283614378
0.353076057129043	11275.3455266383
0.353326057129043	11260.6817872219
0.353576057129043	11246.037113866
0.353826057129043	11231.4114868175
0.354076057129043	11216.8048839096
0.354326057129043	11202.2172772706
0.354576057129043	11187.6486376876
0.354826057129043	11173.0989455511
0.355076057129043	11158.5681788288
0.355326057129043	11144.0563097637
0.355576057129043	11129.5633092517
0.355826057129043	11115.0891578295
0.356076057129043	11100.6338335992
0.356326057129043	11086.1973089184
0.356576057129043	11071.7795547959
0.356826057129043	11057.3805519097
0.357076057129043	11043.0002785008
0.357326057129043	11028.6387070416
0.357576057129043	11014.2958086491
0.357826057129043	10999.9715641475
0.358076057129043	10985.6659519121
0.358326057129043	10971.3789445314
0.358576057129043	10957.1105132307
0.358826057129043	10942.86063898
0.359076057129043	10928.6293002882
0.359326057129043	10914.4164698602
0.359576057129043	10900.2221190278
0.359826057129043	10886.0462289065
0.360076057129043	10871.8887781407
0.360326057129043	10857.7497395455
0.360576057129043	10843.6290845644
0.360826057129043	10829.5267944543
0.361076057129043	10815.4428479947
0.361326057129043	10801.3772181132
0.361576057129043	10787.329876361
0.361826057129043	10773.300804138
0.362076057129043	10759.289980357
0.362326057129043	10745.2973780584
0.362576057129043	10731.3229688995
0.362826057129043	10717.3667344226
0.363076057129043	10703.4286536739
0.363326057129043	10689.5086998049
0.363576057129043	10675.6068445791
0.363826057129043	10661.7230696814
0.364076057129043	10647.8573542892
0.364326057129043	10634.0096716659
0.364576057129043	10620.1799936802
0.364826057129043	10606.3683021567
0.365076057129043	10592.5745764069
0.365326057129043	10578.7987898033
0.365576057129043	10565.0409143179
0.365826057129043	10551.3009319195
0.366076057129043	10537.5788220472
0.366326057129043	10523.8745581856
0.366576057129043	10510.1881124086
0.366826057129043	10496.5194668261
0.367076057129043	10482.8686010091
0.367326057129043	10469.2354885486
0.367576057129043	10455.6201016239
0.367826057129043	10442.0224224821
0.368076057129043	10428.4424308263
0.368326057129043	10414.880100355
0.368576057129043	10401.3354033508
0.368826057129043	10387.808322199
0.369076057129043	10374.2988367317
0.369326057129043	10360.8069207563
0.369576057129043	10347.332546656
0.369826057129043	10333.8756969548
0.370076057129043	10320.4363516147
0.370326057129043	10307.014484548
0.370576057129043	10293.6100682407
0.370826057129043	10280.2230853549
0.371076057129043	10266.8535159798
0.371326057129043	10253.5013341341
0.371576057129043	10240.1665124051
0.371826057129043	10226.8490335915
0.372076057129043	10213.5488779108
0.372326057129043	10200.2660194871
0.372576057129043	10187.0004310063
0.372826057129043	10173.7520954064
0.373076057129043	10160.5209930294
0.373326057129043	10147.3070981063
0.373576057129043	10134.110383422
0.373826057129043	10120.9308320489
0.374076057129043	10107.7684244578
0.374326057129043	10094.6231349816
0.374576057129043	10081.4949365055
0.374826057129043	10068.3838122377
0.375076057129043	10055.2897427749
0.375326057129043	10042.2127025534
0.375576057129043	10029.1526645557
0.375826057129043	10016.1096121251
0.376076057129043	10003.083525984
0.376326057129043	9990.07438067213
0.376576057129043	9977.08214926925
0.376826057129043	9964.10681525287
0.377076057129043	9951.14835946951
0.377326057129043	9938.20675656395
0.377576057129043	9925.28197970953
0.377826057129043	9912.37401251827
0.378076057129043	9899.48283596318
0.378326057129043	9886.60842478792
0.378576057129043	9873.75075226365
0.378826057129043	9860.90980213511
0.379076057129043	9848.08555549994
0.379326057129043	9835.27798720187
0.379576057129043	9822.48707060641
0.379826057129043	9809.71278959462
0.380076057129043	9796.95512538423
0.380326057129043	9784.21405292065
0.380576057129043	9771.48954566444
0.380826057129043	9758.78158762734
0.381076057129043	9746.09016015234
0.381326057129043	9733.41523828181
0.381576057129043	9720.75679557264
0.381826057129043	9708.11481616848
0.382076057129043	9695.48928153226
0.382326057129043	9682.88016680725
0.382576057129043	9670.2874456435
0.382826057129043	9657.71110231523
0.383076057129043	9645.15111840925
0.383326057129043	9632.60746916434
0.383576057129043	9620.08012832488
0.383826057129043	9607.56908029655
0.384076057129043	9595.07430678553
0.384326057129043	9582.59578313076
0.384576057129043	9570.13348316671
0.384826057129043	9557.6873914295
0.385076057129043	9545.25748974707
0.385326057129043	9532.84375355471
0.385576057129043	9520.44615677931
0.385826057129043	9508.06468408636
0.386076057129043	9495.69931742343
0.386326057129043	9483.35003232292
0.386576057129043	9471.01680280216
0.386826057129043	9458.69961365663
0.387076057129043	9446.39844695396
0.387326057129043	9434.11327832096
0.387576057129043	9421.84408186471
0.387826057129043	9409.59084251269
0.388076057129043	9397.35354244845
0.388326057129043	9385.13215739523
0.388576057129043	9372.92666155095
0.388826057129043	9360.73703996756
0.389076057129043	9348.56327495197
0.389326057129043	9336.40534232076
0.389576057129043	9324.26321635847
0.389826057129043	9312.13688224898
0.390076057129043	9300.02632241305
0.390326057129043	9287.93151276289
0.390576057129043	9275.85242767281
0.390826057129043	9263.78905245142
0.391076057129043	9251.74136963997
0.391326057129043	9239.70935524214
0.391576057129043	9227.69298372081
0.391826057129043	9215.69224051216
0.392076057129043	9203.70710827191
0.392326057129043	9191.73756309944
0.392576057129043	9179.78357954199
0.392826057129043	9167.84514316541
0.393076057129043	9155.92223673956
0.393326057129043	9144.01483645807
0.393576057129043	9132.12291695248
0.393826057129043	9120.24646391538
0.394076057129043	9108.38546023365
0.394326057129043	9096.5398821905
0.394576057129043	9084.70970450567
0.394826057129043	9072.89491299558
0.395076057129043	9061.09549066263
0.395326057129043	9049.31141388353
0.395576057129043	9037.54265746086
0.395826057129043	9025.78920733689
0.396076057129043	9014.0510466297
0.396326057129043	9002.32815180415
0.396576057129043	8990.62049774908
0.396826057129043	8978.92807053127
0.397076057129043	8967.25085338419
0.397326057129043	8955.58882286045
0.397576057129043	8943.94195393561
0.397826057129043	8932.31023279877
0.398076057129043	8920.69364279662
0.398326057129043	8909.09216057379
0.398576057129043	8897.50576118636
0.398826057129043	8885.93443094941
0.399076057129043	8874.37815332292
0.399326057129043	8862.83690503822
0.399576057129043	8851.31066123657
0.399826057129043	8839.79940835488
0.400076057129043	8828.3031299666
0.400326057129043	8816.82180289128
0.400576057129043	8805.35540235153
0.400826057129043	8793.90391490819
0.401076057129043	8782.46732424713
0.401326057129043	8771.04560727541
0.401576057129043	8759.63873929695
0.401826057129043	8748.24670699556
0.402076057129043	8736.8694941677
0.402326057129043	8725.50707780912
0.402576057129043	8714.15943330395
0.402826057129043	8702.82654745755
0.403076057129043	8691.50840417943
0.403326057129043	8680.20498054941
0.403576057129043	8668.91625203377
0.403826057129043	8657.6422055596
0.404076057129043	8646.38282514569
0.404326057129043	8635.13808796026
0.404576057129043	8623.90796954745
0.404826057129043	8612.69245695665
0.405076057129043	8601.49153431646
0.405326057129043	8590.30517887889
0.405576057129043	8579.13336626982
0.405826057129043	8567.97608365878
0.406076057129043	8556.8333152839
0.406326057129043	8545.70503848256
0.406576057129043	8534.59122895931
0.406826057129043	8523.49187400207
0.407076057129043	8512.40695796055
0.407326057129043	8501.33645825673
0.407576057129043	8490.28035067006
0.407826057129043	8479.23862261233
0.408076057129043	8468.21125853996
0.408326057129043	8457.19823595885
0.408576057129043	8446.19953072676
0.408826057129043	8435.215130373
0.409076057129043	8424.24501946547
0.409326057129043	8413.28917559088
0.409576057129043	8402.34757468457
0.409826057129043	8391.42020439624
0.410076057129043	8380.50704939771
0.410326057129043	8369.60808736343
0.410576057129043	8358.72329430211
0.410826057129043	8347.8526579821
0.411076057129043	8336.99616318497
0.411326057129043	8326.15378766455
0.411576057129043	8315.32550750715
0.411826057129043	8304.51131059762
0.412076057129043	8293.71118182547
0.412326057129043	8282.92509902666
0.412576057129043	8272.15303836164
0.412826057129043	8261.3949878342
0.413076057129043	8250.65093244081
0.413326057129043	8239.9208500965
0.413576057129043	8229.20471703817
0.413826057129043	8218.50252138565
0.414076057129043	8207.81424824174
0.414326057129043	8197.13987560247
0.414576057129043	8186.47937977852
0.414826057129043	8175.8327490067
0.415076057129043	8165.19996849589
0.415326057129043	8154.58101632198
0.415576057129043	8143.9758688683
0.415826057129043	8133.3845144896
0.416076057129043	8122.8069384986
0.416326057129043	8112.24311905152
0.416576057129043	8101.69303260472
0.416826057129043	8091.15666762836
0.417076057129043	8080.63400954031
0.417326057129043	8070.12503657596
0.417576057129043	8059.62972526246
0.417826057129043	8049.14806418666
0.418076057129043	8038.6800388736
0.418326057129043	8028.22562763409
0.418576057129043	8017.78480706605
0.418826057129043	8007.35756587624
0.419076057129043	7996.94388968673
0.419326057129043	7986.54375689175
0.419576057129043	7976.15714415809
0.419826057129043	7965.78404030842
0.420076057129043	7955.4244310688
0.420326057129043	7945.07829490778
0.420576057129043	7934.74560856863
0.420826057129043	7924.42636098173
0.421076057129043	7914.12053798028
0.421326057129043	7903.82811810911
0.421576057129043	7893.54907817999
0.421826057129043	7883.28340723987
0.422076057129043	7873.0310912232
0.422326057129043	7862.79210875105
0.422576057129043	7852.56643670563
0.422826057129043	7842.35406424533
0.423076057129043	7832.15497741048
0.423326057129043	7821.96915489428
0.423576057129043	7811.79657365013
0.423826057129043	7801.63722294953
0.424076057129043	7791.49108893465
0.424326057129043	7781.35815037428
0.424576057129043	7771.2383842873
0.424826057129043	7761.13178006267
0.425076057129043	7751.03832394072
0.425326057129043	7740.95799476584
0.425576057129043	7730.89076962621
0.425826057129043	7720.83663802046
0.426076057129043	7710.7955862921
0.426326057129043	7700.76759336007
0.426576057129043	7690.75263637837
0.426826057129043	7680.7507049593
0.427076057129043	7670.7617855459
0.427326057129043	7660.78585713046
0.427576057129043	7650.82289693594
0.427826057129043	7640.87289468384
0.428076057129043	7630.93583691918
0.428326057129043	7621.01170270612
0.428576057129043	7611.10046933466
0.428826057129043	7601.20212663757
0.429076057129043	7591.31666126044
0.429326057129043	7581.44405233898
0.429576057129043	7571.58427722905
0.429826057129043	7561.73732587567
0.430076057129043	7551.90318502168
0.430326057129043	7542.0818338774
0.430576057129043	7532.27324986304
0.430826057129043	7522.477423033
0.431076057129043	7512.69434023092
0.431326057129043	7502.9239807368
0.431576057129043	7493.16632203676
0.431826057129043	7483.42135429548
0.432076057129043	7473.6890644556
0.432326057129043	7463.96943186839
0.432576057129043	7454.26243408358
0.432826057129043	7444.56806137555
0.433076057129043	7434.88630078607
0.433326057129043	7425.21713173504
0.433576057129043	7415.56053183733
0.433826057129043	7405.91649147754
0.434076057129043	7396.28499779408
0.434326057129043	7386.66603027738
0.434576057129043	7377.05956660517
0.434826057129043	7367.46559727206
0.435076057129043	7357.88410951286
0.435326057129043	7348.31508288929
0.435576057129043	7338.75849513969
0.435826057129043	7329.21433686809
0.436076057129043	7319.68259540693
0.436326057129043	7310.16325038738
0.436576057129043	7300.65627960914
0.436826057129043	7291.16167378469
0.437076057129043	7281.6794203431
0.437326057129043	7272.20949898311
0.437576057129043	7262.75188756879
0.437826057129043	7253.30657691939
0.438076057129043	7243.87355456105
0.438326057129043	7234.45280025902
0.438576057129043	7225.04429193795
0.438826057129043	7215.64802052774
0.439076057129043	7206.26397364656
0.439326057129043	7196.89213113137
0.439576057129043	7187.53247096518
0.439826057129043	7178.18498418458
0.440076057129043	7168.84965850697
0.440326057129043	7159.52647383208
0.440576057129043	7150.21540820424
0.440826057129043	7140.91645277031
0.441076057129043	7131.629595338
0.441326057129043	7122.35481587659
0.441576057129043	7113.09209248949
0.441826057129043	7103.84141642871
0.442076057129043	7094.60277559917
0.442326057129043	7085.37615003521
0.442576057129043	7076.1615178993
0.442826057129043	7066.95887055102
0.443076057129043	7057.76819598701
0.443326057129043	7048.5894743104
0.443576057129043	7039.4226837405
0.443826057129043	7030.26781574197
0.444076057129043	7021.12485840892
0.444326057129043	7011.99379190469
0.444576057129043	7002.87459451062
0.444826057129043	6993.76725779779
0.445076057129043	6984.67176994961
0.445326057129043	6975.58811119866
0.445576057129043	6966.51625988081
0.445826057129043	6957.45620767183
0.446076057129043	6948.40794285432
0.446326057129043	6939.37144571734
0.446576057129043	6930.34669465993
0.446826057129043	6921.33368145932
0.447076057129043	6912.33239448993
0.447326057129043	6903.34281411119
0.447576057129043	6894.36491877067
0.447826057129043	6885.39870035734
0.448076057129043	6876.44414733382
0.448326057129043	6867.5012401239
0.448576057129043	6858.56995723046
0.448826057129043	6849.65029064874
0.449076057129043	6840.74222893226
0.449326057129043	6831.84575256626
0.449576057129043	6822.96084011408
0.449826057129043	6814.08748366881
0.450076057129043	6805.22567188104
0.450326057129043	6796.37538529699
0.450576057129043	6787.53660253153
0.450826057129043	6778.70931578625
0.451076057129043	6769.89351380099
0.451326057129043	6761.08917718382
0.451576057129043	6752.29628460442
0.451826057129043	6743.51482836892
0.452076057129043	6734.74479730771
0.452326057129043	6725.98617208879
0.452576057129043	6717.23893143817
0.452826057129043	6708.50306776407
0.453076057129043	6699.7785699875
0.453326057129043	6691.06541883716
0.453576057129043	6682.36359309393
0.453826057129043	6673.67308526819
0.454076057129043	6664.99388437213
0.454326057129043	6656.3259711933
0.454576057129043	6647.66932456883
0.454826057129043	6639.0239371067
0.455076057129043	6630.38979791181
0.455326057129043	6621.76688783392
0.455576057129043	6613.15518575897
0.455826057129043	6604.55468440199
0.456076057129043	6595.96537295251
0.456326057129043	6587.38723232251
0.456576057129043	6578.82024144934
0.456826057129043	6570.26439314998
0.457076057129043	6561.71967670509
0.457326057129043	6553.18607308364
0.457576057129043	6544.66356127622
0.457826057129043	6536.15213420083
0.458076057129043	6527.65178122711
0.458326057129043	6519.16248338213
0.458576057129043	6510.68421970861
0.458826057129043	6502.21698322498
0.459076057129043	6493.76076339031
0.459326057129043	6485.31554129058
0.459576057129043	6476.88129601797
0.459826057129043	6468.45802069187
0.460076057129043	6460.04570486204
0.460326057129043	6451.64432966961
0.460576057129043	6443.25387425657
0.460826057129043	6434.87433184718
0.461076057129043	6426.5056920749
0.461326057129043	6418.14793613975
0.461576057129043	6409.80104323501
0.461826057129043	6401.46500668434
0.462076057129043	6393.13981620803
0.462326057129043	6384.82545306423
0.462576057129043	6376.52189649301
0.462826057129043	6368.22913992207
0.463076057129043	6359.9471731564
0.463326057129043	6351.6759775104
0.463576057129043	6343.41553227652
0.463826057129043	6335.16583097732
0.464076057129043	6326.92686350857
0.464326057129043	6318.69861124093
0.464576057129043	6310.48105351099
0.464826057129043	6302.27418394529
0.465076057129043	6294.07799252526
0.465326057129043	6285.8924606767
0.465576057129043	6277.71756778439
0.465826057129043	6269.55330757346
0.466076057129043	6261.39967011293
0.466326057129043	6253.25663688116
0.466576057129043	6245.12418731334
0.466826057129043	6237.00231523291
0.467076057129043	6228.89101079479
0.467326057129043	6220.79025553136
0.467576057129043	6212.70002892705
0.467826057129043	6204.62032490158
0.468076057129043	6196.5511336951
0.468326057129043	6188.49243689809
0.468576057129043	6180.44421403717
0.468826057129043	6172.40645913366
0.469076057129043	6164.37916251192
0.469326057129043	6156.36230581611
0.469576057129043	6148.35586861941
0.469826057129043	6140.35984504083
0.470076057129043	6132.37422549206
0.470326057129043	6124.39899166715
0.470576057129043	6116.43412318658
0.470826057129043	6108.4796142687
0.471076057129043	6100.53545540702
0.471326057129043	6092.60162835146
0.471576057129043	6084.6781127664
0.471826057129043	6076.76490296635
0.472076057129043	6068.86198953269
0.472326057129043	6060.96935426598
0.472576057129043	6053.08697687413
0.472826057129043	6045.21485177235
0.473076057129043	6037.35296962336
0.473326057129043	6029.50131228058
0.473576057129043	6021.65985949871
0.473826057129043	6013.82860578497
0.474076057129043	6006.00754189016
0.474326057129043	5998.19664971721
0.474576057129043	5990.39590906498
0.474826057129043	5982.60531454026
0.475076057129043	5974.82485697498
0.475326057129043	5967.05451832342
0.475576057129043	5959.29427842674
0.475826057129043	5951.54413199142
0.476076057129043	5943.80406993136
0.476326057129043	5936.07407425109
0.476576057129043	5928.35412483545
0.476826057129043	5920.64421648599
0.477076057129043	5912.94434020054
0.477326057129043	5905.25447803346
0.477576057129043	5897.5746099129
0.477826057129043	5889.90473073632
0.478076057129043	5882.24483158338
0.478326057129043	5874.5948945612
0.478576057129043	5866.95489963676
0.478826057129043	5859.32484180655
0.479076057129043	5851.7047122288
0.479326057129043	5844.09449306193
0.479576057129043	5836.49416431536
0.479826057129043	5828.90372108072
0.480076057129043	5821.32315459933
0.480326057129043	5813.75244707682
0.480576057129043	5806.19157856538
0.480826057129043	5798.64054424967
0.481076057129043	5791.09933545686
0.481326057129043	5783.5679344382
0.481576057129043	5776.04632128535
0.481826057129043	5768.53449128276
0.482076057129043	5761.03243583428
0.482326057129043	5753.54013724275
0.482576057129043	5746.05757564097
0.482826057129043	5738.58474640496
0.483076057129043	5731.1216410208
0.483326057129043	5723.6682418403
0.483576057129043	5716.22452903523
0.483826057129043	5708.79049807726
0.484076057129043	5701.36614053375
0.484326057129043	5693.9514388018
0.484576057129043	5686.54637309385
0.484826057129043	5679.15093897557
0.485076057129043	5671.76512809645
0.485326057129043	5664.38892289988
0.485576057129043	5657.02230363713
0.485826057129043	5649.66526596693
0.486076057129043	5642.31780162055
0.486326057129043	5634.97989308805
0.486576057129043	5627.65152065874
0.486826057129043	5620.33268008709
0.487076057129043	5613.02336318148
0.487326057129043	5605.72355248047
0.487576057129043	5598.43322831131
0.487826057129043	5591.15238651993
0.488076057129043	5583.88101899856
0.488326057129043	5576.61910832796
0.488576057129043	5569.36663487325
0.488826057129043	5562.12359457786
0.489076057129043	5554.88997941023
0.489326057129043	5547.66577199619
0.489576057129043	5540.45095273981
0.489826057129043	5533.24551767664
0.490076057129043	5526.04945885472
0.490326057129043	5518.86275894636
0.490576057129043	5511.68539839014
0.490826057129043	5504.51737331677
0.491076057129043	5497.35867585139
0.491326057129043	5490.20928871247
0.491576057129043	5483.0691923733
0.491826057129043	5475.93838306031
0.492076057129043	5468.81685297509
0.492326057129043	5461.70458488034
0.492576057129043	5454.60155928772
0.492826057129043	5447.50777251288
0.493076057129043	5440.42321683725
0.493326057129043	5433.34787506735
0.493576057129043	5426.28172775278
0.493826057129043	5419.2247712978
0.494076057129043	5412.17699806558
0.494326057129043	5405.13839090351
0.494576057129043	5398.10893039573
0.494826057129043	5391.08861304186
0.495076057129043	5384.07743127956
0.495326057129043	5377.07536800328
0.495576057129043	5370.0824038283
0.495826057129043	5363.09853534718
0.496076057129043	5356.12375507728
0.496326057129043	5349.15804595234
0.496576057129043	5342.20138862426
0.496826057129043	5335.25377977825
0.497076057129043	5328.31521200524
0.497326057129043	5321.38566828445
0.497576057129043	5314.46512930062
0.497826057129043	5307.55359183178
0.498076057129043	5300.65104854432
0.498326057129043	5293.75748246104
0.498576057129043	5286.87287429799
0.498826057129043	5279.99722092616
0.499076057129043	5273.13051508926
0.499326057129043	5266.27273984967
0.499576057129043	5259.42387595792
0.499826057129043	5252.58392037547
0.500076057129043	5245.75286592318
0.500326057129043	5238.93069570466
0.500576057129043	5232.11739050379
0.500826057129043	5225.31294737046
0.501076057129043	5218.51735920487
0.501326057129043	5211.73060914822
0.501576057129043	5204.95267802018
0.501826057129043	5198.1835629596
0.502076057129043	5191.4232569409
0.502326057129043	5184.67174315017
0.502576057129043	5177.92900243328
0.502826057129043	5171.19503202469
0.503076057129043	5164.46982497322
0.503326057129043	5157.75336450274
0.503576057129043	5151.04563149332
0.503826057129043	5144.34662326857
0.504076057129043	5137.65633295062
0.504326057129043	5130.97474380808
0.504576057129043	5124.30183674777
0.504826057129043	5117.63760918623
0.505076057129043	5110.98205432123
0.505326057129043	5104.33515545577
0.505576057129043	5097.69689353171
0.505826057129043	5091.06726605324
0.506076057129043	5084.4462662966
0.506326057129043	5077.83387759996
0.506576057129043	5071.23008093794
0.506826057129043	5064.63487390352
0.507076057129043	5058.0482498465
0.507326057129043	5051.47019214659
0.507576057129043	5044.90068180454
0.507826057129043	5038.33971650519
0.508076057129043	5031.78728967296
0.508326057129043	5025.24338472475
0.508576057129043	5018.70798269098
0.508826057129043	5012.18108134839
0.509076057129043	5005.66267419075
0.509326057129043	4999.15274467671
0.509576057129043	4992.65127386479
0.509826057129043	4986.15825961911
0.510076057129043	4979.67369551104
0.510326057129043	4973.19756503341
0.510576057129043	4966.72984927455
0.510826057129043	4960.27054618705
0.511076057129043	4953.81964941689
0.511326057129043	4947.37714249372
0.511576057129043	4940.94300653522
0.511826057129043	4934.51723958123
0.512076057129043	4928.09983535182
0.512326057129043	4921.69077741356
0.512576057129043	4915.29004690899
0.512826057129043	4908.89764197176
0.513076057129043	4902.5135563926
0.513326057129043	4896.13777377515
0.513576057129043	4889.77027528891
0.513826057129043	4883.41105915388
0.514076057129043	4877.06011923827
0.514326057129043	4870.71743917665
0.514576057129043	4864.38300017042
0.514826057129043	4858.05680052636
0.515076057129043	4851.73883418236
0.515326057129043	4845.42908481387
0.515576057129043	4839.12753364502
0.515826057129043	4832.83417907243
0.516076057129043	4826.54901510575
0.516326057129043	4820.27202545556
0.516576057129043	4814.00319137259
0.516826057129043	4807.74251134187
0.517076057129043	4801.48997944499
0.517326057129043	4795.24557942855
0.517576057129043	4789.00929256758
0.517826057129043	4782.7811174357
0.518076057129043	4776.56104818708
0.518326057129043	4770.34906860075
0.518576057129043	4764.14515997878
0.518826057129043	4757.94932098235
0.519076057129043	4751.7615458384
0.519326057129043	4745.58181835885
0.519576057129043	4739.41011987022
0.519826057129043	4733.24644912355
0.520076057129043	4727.09080041591
0.520326057129043	4720.94315759183
0.520576057129043	4714.8035020057
0.520826057129043	4708.67183249306
0.521076057129043	4702.54814342275
0.521326057129043	4696.43241867525
0.521576057129043	4690.32463962626
0.521826057129043	4684.224805201
0.522076057129043	4678.13290983779
0.522326057129043	4672.04893744956
0.522576057129043	4665.97286943848
0.522826057129043	4659.90470481305
0.523076057129043	4653.84443808668
0.523326057129043	4647.79205320261
0.523576057129043	4641.74753158697
0.523826057129043	4635.71087233667
0.524076057129043	4629.68207003359
0.524326057129043	4623.66110865501
0.524576057129043	4617.64796964822
0.524826057129043	4611.64265219972
0.525076057129043	4605.64515095933
0.525326057129043	4599.65544993661
0.525576057129043	4593.67353060431
0.525826057129043	4587.69939223142
0.526076057129043	4581.73302954204
0.526326057129043	4575.77442657703
0.526576057129043	4569.82356482644
0.526826057129043	4563.88044365152
0.527076057129043	4557.94505784366
0.527326057129043	4552.01739147506
0.527576057129043	4546.09742606057
0.527826057129043	4540.18516104484
0.528076057129043	4534.28059128965
0.528326057129043	4528.38370089898
0.528576057129043	4522.49447140756
0.528826057129043	4516.61290234852
0.529076057129043	4510.73898865061
0.529326057129043	4504.87271445182
0.529576057129043	4499.01406130562
0.529826057129043	4493.16302883158
0.530076057129043	4487.31961202998
0.530326057129043	4481.48379506456
0.530576057129043	4475.65555951417
0.530826057129043	4469.83490508161
0.531076057129043	4464.02182683741
0.531326057129043	4458.21630897516
0.531576057129043	4452.41833309569
0.531826057129043	4446.62789898339
0.532076057129043	4440.84500178143
0.532326057129043	4435.06962571358
0.532576057129043	4429.30175239641
0.532826057129043	4423.54138170381
0.533076057129043	4417.78850884778
0.533326057129043	4412.04311807989
0.533576057129043	4406.30519103588
0.533826057129043	4400.57472767855
0.534076057129043	4394.85172328288
0.534326057129043	4389.13616213327
0.534576057129043	4383.42802588443
0.534826057129043	4377.72731458378
0.535076057129043	4372.03402357628
0.535326057129043	4366.34813717059
0.535576057129043	4360.66963704568
0.535826057129043	4354.99852333086
0.536076057129043	4349.33479144125
0.536326057129043	4343.67842571306
0.536576057129043	4338.02940784352
0.536826057129043	4332.38773804709
0.537076057129043	4326.75341180636
0.537326057129043	4321.12641348802
0.537576057129043	4315.50672480279
0.537826057129043	4309.89434605469
0.538076057129043	4304.28927279185
0.538326057129043	4298.69148940821
0.538576057129043	4293.10097763459
0.538826057129043	4287.51773785705
0.539076057129043	4281.94176569336
0.539326057129043	4276.37304556406
0.539576057129043	4270.81155921744
0.539826057129043	4265.25730712281
0.540076057129043	4259.71028496702
0.540326057129043	4254.17047719906
0.540576057129043	4248.63786558121
0.540826057129043	4243.11245066853
0.541076057129043	4237.59422821682
0.541326057129043	4232.08318269707
0.541576057129043	4226.57929589225
0.541826057129043	4221.08256844365
0.542076057129043	4215.59299616761
0.542326057129043	4210.11056356752
0.542576057129043	4204.63525244
0.542826057129043	4199.16706350792
0.543076057129043	4193.70599266082
0.543326057129043	4188.25202442385
0.543576057129043	4182.80514060961
0.543826057129043	4177.36534202807
0.544076057129043	4171.93262463141
0.544326057129043	4166.50697297404
0.544576057129043	4161.0883688804
0.544826057129043	4155.67681324787
0.545076057129043	4150.27230209471
0.545326057129043	4144.87481999743
0.545576057129043	4139.48434880112
0.545826057129043	4134.10088948176
0.546076057129043	4128.72443812669
0.546326057129043	4123.35497933707
0.546576057129043	4117.99249497088
0.546826057129043	4112.63698609233
0.547076057129043	4107.28844885121
0.547326057129043	4101.94686787623
0.547576057129043	4096.61222503561
0.547826057129043	4091.2845214801
0.548076057129043	4085.96375342572
0.548326057129043	4080.64990552336
0.548576057129043	4075.3429596601
0.548826057129043	4070.04291706368
0.549076057129043	4064.74977402107
0.549326057129043	4059.46351520464
0.549576057129043	4054.18412251634
0.549826057129043	4048.91159726697
0.550076057129043	4043.64593581039
0.550326057129043	4038.38712283941
0.550576057129043	4033.13514027088
0.550826057129043	4027.8899895026
0.551076057129043	4022.65166694657
0.551326057129043	4017.42015732742
0.551576057129043	4012.19544256859
0.551826057129043	4006.97752415248
0.552076057129043	4001.76639855936
0.552326057129043	3996.56205053179
0.552576057129043	3991.36446201126
0.552826057129043	3986.17363456016
0.553076057129043	3980.98956472463
0.553326057129043	3975.81223727022
0.553576057129043	3970.64163414952
0.553826057129043	3965.47775700819
0.554076057129043	3960.32060245917
0.554326057129043	3955.17015528911
0.554576057129043	3950.02639746255
0.554826057129043	3944.88933071019
0.555076057129043	3939.7589517037
0.555326057129043	3934.63524525798
0.555576057129043	3929.51819334687
0.555826057129043	3924.40779778294
0.556076057129043	3919.30405530603
0.556326057129043	3914.20695074968
0.556576057129043	3909.11646609778
0.556826057129043	3904.03260325014
0.557076057129043	3898.95535900809
0.557326057129043	3893.88471822456
0.557576057129043	3888.82066289793
0.557826057129043	3883.76319500855
0.558076057129043	3878.71231142444
0.558326057129043	3873.66799701744
0.558576057129043	3868.63023379701
0.558826057129043	3863.5990238279
0.559076057129043	3858.57436403676
0.559326057129043	3853.5562393222
0.559576057129043	3848.54463170344
0.559826057129043	3843.53954332305
0.560076057129043	3838.54097117703
0.560326057129043	3833.54890017978
0.560576057129043	3828.56331236104
0.560826057129043	3823.58420994927
0.561076057129043	3818.61159000189
0.561326057129043	3813.64543745536
0.561576057129043	3808.68573434591
0.561826057129043	3803.73248298622
0.562076057129043	3798.78568049448
0.562326057129043	3793.84531183031
0.562576057129043	3788.91135904072
0.562826057129043	3783.9838245151
0.563076057129043	3779.06270543861
0.563326057129043	3774.14798679111
0.563576057129043	3769.23965062492
0.563826057129043	3764.33769941296
0.564076057129043	3759.44213040815
0.564326057129043	3754.55292860248
0.564576057129043	3749.67007605924
0.564826057129043	3744.79357533729
0.565076057129043	3739.92342374725
0.565326057129043	3735.05960630445
0.565576057129043	3730.20210507696
0.565826057129043	3725.35092270581
0.566076057129043	3720.50605656786
0.566326057129043	3715.66749169083
0.566576057129043	3710.83521015961
0.566826057129043	3706.00921468782
0.567076057129043	3701.1895027197
0.567326057129043	3696.37605930382
0.567576057129043	3691.56886652583
0.567826057129043	3686.76792718782
0.568076057129043	3681.97323879457
0.568326057129043	3677.18478640866
0.568576057129043	3672.4025521257
0.568826057129043	3667.62653883169
0.569076057129043	3662.85674408877
0.569326057129043	3658.09315298489
0.569576057129043	3653.33574761304
0.569826057129043	3648.58453094841
0.570076057129043	3643.83950061425
0.570326057129043	3639.10064170996
0.570576057129043	3634.36793634502
0.570826057129043	3629.64138756653
0.571076057129043	3624.92099306342
0.571326057129043	3620.20673795297
0.571576057129043	3615.49860435343
0.571826057129043	3610.79659538848
0.572076057129043	3606.10070881009
0.572326057129043	3601.41092975639
0.572576057129043	3596.72724034186
0.572826057129043	3592.04964378104
0.573076057129043	3587.37813788592
0.573326057129043	3582.71270780768
0.573576057129043	3578.05333566982
0.573826057129043	3573.40002476621
0.574076057129043	3568.75277297173
0.574326057129043	3564.11156545305
0.574576057129043	3559.47638433631
0.574826057129043	3554.84723300208
0.575076057129043	3550.22410938362
0.575326057129043	3545.60699866022
0.575576057129043	3540.99588297206
0.575826057129043	3536.3907657692
0.576076057129043	3531.79164505254
0.576326057129043	3527.19850602057
0.576576057129043	3522.61133081066
0.576826057129043	3518.03012295738
0.577076057129043	3513.4548805234
0.577326057129043	3508.88558872352
0.577576057129043	3504.32222969523
0.577826057129043	3499.7648070566
0.578076057129043	3495.21331893075
0.578326057129043	3490.66775054627
0.578576057129043	3486.12808404915
0.578826057129043	3481.59432313567
0.579076057129043	3477.0664659884
0.579326057129043	3472.54449785315
0.579576057129043	3468.02840087541
0.579826057129043	3463.51817883566
0.580076057129043	3459.0138299774
0.580326057129043	3454.51533955761
0.580576057129043	3450.0226897304
0.580826057129043	3445.53588435158
0.581076057129043	3441.05492172956
0.581326057129043	3436.57978713448
0.581576057129043	3432.11046272005
0.581826057129043	3427.64695242692
0.582076057129043	3423.18925462216
0.582326057129043	3418.73735458792
0.582576057129043	3414.29123448174
0.582826057129043	3409.85089832792
0.583076057129043	3405.41634454982
0.583326057129043	3400.98755844644
0.583576057129043	3396.56452217571
0.583826057129043	3392.14723984038
0.584076057129043	3387.73570992859
0.584326057129043	3383.32991775221
0.584576057129043	3378.9298454646
0.584826057129043	3374.53549725708
0.585076057129043	3370.14687167383
0.585326057129043	3365.76395403883
0.585576057129043	3361.38672651146
0.585826057129043	3357.01519335656
0.586076057129043	3352.64935318283
0.586326057129043	3348.28919132797
0.586576057129043	3343.93468994969
0.586826057129043	3339.58585339706
0.587076057129043	3335.24268033466
0.587326057129043	3330.90515611169
0.587576057129043	3326.57326289263
0.587826057129043	3322.24700509859
0.588076057129043	3317.92638146336
0.588326057129043	3313.61137734296
0.588576057129043	3309.30197490095
0.588826057129043	3304.99817864262
0.589076057129043	3300.69998735804
0.589326057129043	3296.40738641558
0.589576057129043	3292.12035798002
0.589826057129043	3287.83890663766
0.590076057129043	3283.56303123708
0.590326057129043	3279.29271716058
0.590576057129043	3275.02794656644
0.590826057129043	3270.76872412778
0.591076057129043	3266.51504874859
0.591326057129043	3262.26690582358
0.591576057129043	3258.02427751298
0.591826057129043	3253.78716856526
0.592076057129043	3249.55557794682
0.592326057129043	3245.3294910643
0.592576057129043	3241.10889007424
0.592826057129043	3236.89377980765
0.593076057129043	3232.68415929093
0.593326057129043	3228.4800139356
0.593576057129043	3224.28132590358
0.593826057129043	3220.08810010114
0.594076057129043	3215.90033561544
0.594326057129043	3211.71801787416
0.594576057129043	3207.54112902648
0.594826057129043	3203.36967406738
0.595076057129043	3199.20365213957
0.595326057129043	3195.04304868055
0.595576057129043	3190.88784583929
0.595826057129043	3186.73804869216
0.596076057129043	3182.59365643818
0.596326057129043	3178.45465452134
0.596576057129043	3174.32102509732
0.596826057129043	3170.19277331231
0.597076057129043	3166.06989843171
0.597326057129043	3161.95238590797
0.597576057129043	3157.84021788962
0.597826057129043	3153.73339960684
0.598076057129043	3149.63193038457
0.598326057129043	3145.5357956818
0.598576057129043	3141.44497764534
0.598826057129043	3137.35948158482
0.599076057129043	3133.27930688358
0.599326057129043	3129.20443900987
0.599576057129043	3125.13486010602
0.599826057129043	3121.07057556347
0.600076057129043	3117.01158482476
0.600326057129043	3112.95787336471
0.600576057129043	3108.90942332254
0.600826057129043	3104.86624017028
0.601076057129043	3100.82832340591
0.601326057129043	3096.79565851826
0.601576057129043	3092.76822763793
0.601826057129043	3088.74603632
0.602076057129043	3084.72908411988
0.602326057129043	3080.71735653028
0.602576057129043	3076.71083568274
0.602826057129043	3072.70952720861
0.603076057129043	3068.71343072325
0.603326057129043	3064.7225317307
0.603576057129043	3060.73681235162
0.603826057129043	3056.75627830096
0.604076057129043	3052.78092925194
0.604326057129043	3048.81075071376
0.604576057129043	3044.84572480522
0.604826057129043	3040.88585731672
0.605076057129043	3036.93114798449
0.605326057129043	3032.98158232076
0.605576057129043	3029.03714244238
0.605826057129043	3025.09783421963
0.606076057129043	3021.16365744564
0.606326057129043	3017.23459763917
0.606576057129043	3013.31063690883
0.606826057129043	3009.39178120921
0.607076057129043	3005.47803038778
0.607326057129043	3001.56936997319
0.607576057129043	2997.66578206651
0.607826057129043	2993.7672727013
0.608076057129043	2989.87384178569
0.608326057129043	2985.98547484867
0.608576057129043	2982.1021539919
0.608826057129043	2978.22388532336
0.609076057129043	2974.35066881348
0.609326057129043	2970.48248999351
0.609576057129043	2966.61933096014
0.609826057129043	2962.76119790573
0.610076057129043	2958.90809084577
0.610326057129043	2955.0599953325
0.610576057129043	2951.21689344445
0.610826057129043	2947.37879145365
0.611076057129043	2943.54568944311
0.611326057129043	2939.7175729617
0.611576057129043	2935.89442408217
0.611826057129043	2932.07624916211
0.612076057129043	2928.26304833263
0.612326057129043	2924.45480715389
0.612576057129043	2920.65150769133
0.612826057129043	2916.85315637857
0.613076057129043	2913.05975340901
0.613326057129043	2909.27128434145
0.613576057129043	2905.48773123677
0.613826057129043	2901.70910060902
0.614076057129043	2897.93539270834
0.614326057129043	2894.16659310058
0.614576057129043	2890.40268383157
0.614826057129043	2886.64367150081
0.615076057129043	2882.8895564148
0.615326057129043	2879.14032414138
0.615576057129043	2875.39595672094
0.615826057129043	2871.65646083044
0.616076057129043	2867.92183683479
0.616326057129043	2864.19207030531
0.616576057129043	2860.46714327404
0.616826057129043	2856.74706249625
0.617076057129043	2853.03182839349
0.617326057129043	2849.3214265431
0.617576057129043	2845.61583896529
0.617826057129043	2841.91507250009
0.618076057129043	2838.21912762154
0.618326057129043	2834.52798991035
0.618576057129043	2830.84164138023
0.618826057129043	2827.16008894515
0.619076057129043	2823.48333314017
0.619326057129043	2819.81135955326
0.619576057129043	2816.14415018261
0.619826057129043	2812.48171202058
0.620076057129043	2808.82404566589
0.620326057129043	2805.17113669949
0.620576057129043	2801.52296711901
0.620826057129043	2797.87954399457
0.621076057129043	2794.24086797385
0.621326057129043	2790.60692465038
0.62145199737781	2788.77807125546
0.621577937626576	2786.95041486629
0.621703877875343	2785.12395701375
0.62182981812411	2783.2986982549


==> graphics/Lyapunov-2.tsv <==
0.62182981812411	19.2570759163979
0.62182981812411	19.2570759163979
0.62207981812411	19.1618699707145
0.62232981812411	19.0670146028199
0.62257981812411	18.972508987201
0.62282981812411	18.8783522985706
0.62307981812411	18.7845437118714
0.62332981812411	18.6910824022801
0.62357981812411	18.5979675452103
0.62382981812411	18.5051983163157
0.62407981812411	18.412773891494
0.62432981812411	18.3206934468911
0.62457981812411	18.2289561589042
0.62482981812411	18.1375612041848
0.62507981812411	18.0465077596431
0.62532981812411	17.9557950024522
0.62557981812411	17.8654221100508
0.62582981812411	17.7753882601471
0.62607981812411	17.6856926307231
0.62632981812411	17.596334400038
0.62657981812411	17.5073127466325
0.62682981812411	17.4186268493315
0.62707981812411	17.330275887249
0.62732981812411	17.2422590397918
0.62757981812411	17.1545754866637
0.62782981812411	17.0672244078683
0.62807981812411	16.9802049837137
0.62832981812411	16.8935163948173
0.62857981812411	16.8071578221086
0.62882981812411	16.7211284468334
0.62907981812411	16.6354274505582
0.62932981812411	16.5500540151746
0.62957981812411	16.4650073229029
0.62982981812411	16.3802865562964
0.63007981812411	16.2958908982448
0.63032981812411	16.2118195319804
0.63057981812411	16.1280716410807
0.63082981812411	16.0446464094726
0.63107981812411	15.9615430214371
0.63132981812411	15.8787606616143
0.63157981812411	15.7962985150069
0.63182981812411	15.7141557669841
0.63207981812411	15.632331603287
0.63232981812411	15.5508252100329
0.63257981812411	15.4696357737192
0.63282981812411	15.3887624812282
0.63307981812411	15.308204519831
0.63332981812411	15.2279610771937
0.63357981812411	15.14803134138
0.63382981812411	15.0684145008567
0.63407981812411	14.9891097444979
0.63432981812411	14.9101162615909
0.63457981812411	14.8314332418393
0.63482981812411	14.7530598753682
0.63507981812411	14.6749953527288
0.63532981812411	14.5972388649042
0.63557981812411	14.5197896033129
0.63582981812411	14.442646759814
0.63607981812411	14.3658095267119
0.63632981812411	14.2892770967619
0.63657981812411	14.2130486631746
0.63682981812411	14.1371234196203
0.63707981812411	14.0615005602344
0.63732981812411	13.986179279623
0.63757981812411	13.9111587728673
0.63782981812411	13.8364382355282
0.63807981812411	13.7620168636521
0.63832981812411	13.687893853776
0.63857981812411	13.6140684029325
0.63882981812411	13.5405397086543
0.63907981812411	13.4673069689802
0.63932981812411	13.3943693824606
0.63957981812411	13.3217261481619
0.63982981812411	13.249376465672
0.64007981812411	13.1773195351057
0.64032981812411	13.1055545571105
0.64057981812411	13.0340807328717
0.64082981812411	12.9628972641174
0.64107981812411	12.8920033531238
0.64132981812411	12.8213982027222
0.64157981812411	12.7510810163028
0.64182981812411	12.681050997821
0.64207981812411	12.6113073518025
0.64232981812411	12.5418492833499
0.64257981812411	12.4726759981475
0.64282981812411	12.4037867024669
0.64307981812411	12.335180603173
0.64332981812411	12.2668569077297
0.64357981812411	12.1988148242065
0.64382981812411	12.131053561282
0.64407981812411	12.063572328252
0.64432981812411	11.9963703350347
0.64457981812411	11.9294467921763
0.64482981812411	11.8628009108569
0.64507981812411	11.7964319028967
0.64532981812411	11.7303389807622
0.64557981812411	11.6645213575718
0.64582981812411	11.5989782471021
0.64607981812411	11.5337088637936
0.64632981812411	11.4687124227579
0.64657981812411	11.4039881397827
0.64682981812411	11.3395352313384
0.64707981812411	11.2753529145843
0.64732981812411	11.2114404073755
0.64757981812411	11.1477969282686
0.64782981812411	11.0844216965274
0.64807981812411	11.0213139321306
0.64832981812411	10.9584728557775
0.64857981812411	10.8958976888949
0.64882981812411	10.8335876536425
0.64907981812411	10.7715419729205
0.64932981812411	10.7097598703762
0.64957981812411	10.6482405704098
0.64982981812411	10.5869832981816
0.65007981812411	10.5259872796181
0.65032981812411	10.4652517414197
0.65057981812411	10.4047759110668
0.65082981812411	10.3445590168262
0.65107981812411	10.2846002877583
0.65132981812411	10.2248989537244
0.65157981812411	10.1654542453932
0.65182981812411	10.1062653942473
0.65207981812411	10.0473316325904
0.65232981812411	9.98865219355511
0.65257981812411	9.93022631110898
0.65282981812411	9.87205322006162
0.65307981812411	9.81413215607229
0.65332981812411	9.75646235565718
0.65357981812411	9.69904305619599
0.65382981812411	9.6418734959394
0.65407981812411	9.58495291401619
0.65432981812411	9.52828055044129
0.65457981812411	9.4718556461224
0.65482981812411	9.41567744286707
0.65507981812411	9.35974518339087
0.65532981812411	9.30405811132481
0.65557981812411	9.24861547122248
0.65582981812411	9.19341650856739
0.65607981812411	9.13846046978097
0.65632981812411	9.08374660223043
0.65657981812411	9.02927415423593
0.65682981812411	8.97504237507822
0.65707981812411	8.92105051500643
0.65732981812411	8.86729782524666
0.65757981812411	8.81378355800869
0.65782981812411	8.76050696649428
0.65807981812411	8.70746730490501
0.65832981812411	8.65466382845075
0.65857981812411	8.60209579335691
0.65882981812411	8.54976245687278
0.65907981812411	8.49766307727936
0.65932981812411	8.44579691389817
0.65957981812411	8.39416322709872
0.65982981812411	8.3427612783068
0.66007981812411	8.2915903300127
0.66032981812411	8.24064964578019
0.66057981812411	8.18993849025391
0.66082981812411	8.139456129168
0.66107981812411	8.08920182935459
0.66132981812411	8.03917485875277
0.66157981812411	7.98937448641619
0.66182981812411	7.93979998252215
0.66207981812411	7.89045061837964
0.66232981812411	7.84132566643911
0.66257981812411	7.79242440030002
0.66282981812411	7.74374609471979
0.66307981812411	7.6952900256227
0.66332981812411	7.64705547010919
0.66357981812411	7.59904170646386
0.66382981812411	7.55124801416475
0.66407981812411	7.50367367389214
0.66432981812411	7.45631796753793
0.66457981812411	7.40918017821457
0.66482981812411	7.36225959026344
0.66507981812411	7.31555548926465
0.66532981812411	7.26906716204639
0.66557981812411	7.22279389669368
0.66582981812411	7.17673498255767
0.66607981812411	7.13088971026476
0.66632981812411	7.08525737172689
0.66657981812411	7.03983726015
0.66682981812411	6.99462867004369
0.66707981812411	6.94963089723064
0.66732981812411	6.90484323885677
0.66757981812411	6.86026499340027
0.66782981812411	6.81589546068105
0.66807981812411	6.77173394187071
0.66832981812411	6.72777973950278
0.66857981812411	6.68403215748177
0.66882981812411	6.64049050109303
0.66907981812411	6.59715407701289
0.66932981812411	6.55402219331888
0.66957981812411	6.51109415949925
0.66982981812411	6.46836928646296
0.67007981812411	6.42584688654975
0.67032981812411	6.38352627354109
0.67057981812411	6.3414067626693
0.67082981812411	6.29948767062817
0.67107981812411	6.2577683155831
0.67132981812411	6.21624801718206
0.67157981812411	6.17492609656535
0.67182981812411	6.13380187637591
0.67207981812411	6.09287468077012
0.67232981812411	6.05214383542859
0.67257981812411	6.01160866756636
0.67282981812411	5.97126850594336
0.67307981812411	5.93112268087531
0.67332981812411	5.89117052424501
0.67357981812411	5.85141136951222
0.67382981812411	5.81184455172505
0.67407981812411	5.77246940753045
0.67432981812411	5.73328527518577
0.67457981812411	5.69429149456951
0.67482981812411	5.65548740719184
0.67507981812411	5.61687235620631
0.67532981812411	5.57844568642116
0.67557981812411	5.54020674431002
0.67582981812411	5.50215487802331
0.67607981812411	5.46428943739968
0.67632981812411	5.42660977397752
0.67657981812411	5.38911524100626
0.67682981812411	5.3518051934577
0.67707981812411	5.31467898803753
0.67732981812411	5.27773598319756
0.67757981812411	5.24097553914663
0.67782981812411	5.20439701786266
0.67807981812411	5.16799978310413
0.67832981812411	5.1317832004226
0.67857981812411	5.0957466371739
0.67882981812411	5.0598894625302
0.67907981812411	5.02421104749206
0.67932981812411	4.98871076490082
0.67957981812411	4.95338798945029
0.67982981812411	4.91824209769892
0.68007981812411	4.88327246808208
0.68032981812411	4.84847848092466
0.68057981812411	4.81385951845309
0.68082981812411	4.77941496480766
0.68107981812411	4.74514420605499
0.68132981812411	4.71104663020118
0.68157981812411	4.67712162720341
0.68182981812411	4.64336858898325
0.68207981812411	4.60978690943889
0.68232981812411	4.57637598445855
0.68257981812411	4.54313521193273
0.68282981812411	4.510063991767
0.68307981812411	4.47716172589535
0.68332981812411	4.44442781829311
0.68357981812411	4.41186167498989
0.68382981812411	4.37946270408256
0.68407981812411	4.3472303157485
0.68432981812411	4.31516392225922
0.68457981812411	4.28326293799326
0.68482981812411	4.25152677944952
0.68507981812411	4.21995486526073
0.68532981812411	4.18854661620734
0.68557981812411	4.15730145523055
0.68582981812411	4.12621880744616
0.68607981812411	4.09529810015812
0.68632981812411	4.06453876287246
0.68657981812411	4.03394022731109
0.68682981812411	4.00350192742539
0.68707981812411	3.97322329941027
0.68732981812411	3.94310378171842
0.68757981812411	3.91314281507417
0.68782981812411	3.88333984248735
0.68807981812411	3.85369430926792
0.68832981812411	3.82420566304014
0.68857981812411	3.79487335375667
0.68882981812411	3.76569683371313
0.68907981812411	3.73667555756232
0.68932981812411	3.70780898232925
0.68957981812411	3.67909656742532
0.68982981812411	3.65053777466292
0.69007981812411	3.62213206827018
0.69032981812411	3.5938789149063
0.69057981812411	3.56577778367572
0.69082981812411	3.53782814614321
0.69107981812411	3.51002947634893
0.69132981812411	3.48238125082374
0.69157981812411	3.45488294860399
0.69182981812411	3.42753405124678
0.69207981812411	3.4003340428451
0.69232981812411	3.37328241004372
0.69257981812411	3.34637864205401
0.69282981812411	3.31962223066954
0.69307981812411	3.29301267028167
0.69332981812411	3.26654945789542
0.69357981812411	3.24023209314481
0.69382981812411	3.21406007830875
0.69407981812411	3.18803291832668
0.69432981812411	3.16215012081494
0.69457981812411	3.13641119608239
0.69482981812411	3.1108156571464
0.69507981812411	3.08536301974904
0.69532981812411	3.06005280237348
0.69557981812411	3.03488452626009
0.69582981812411	3.00985771542261
0.69607981812411	2.98497189666473
0.69632981812411	2.9602265995968
0.69657981812411	2.93562135665196
0.69682981812411	2.91115570310291
0.69707981812411	2.88682917707868
0.69732981812411	2.8626413195816
0.69757981812411	2.83859167450373
0.69782981812411	2.81467978864409
0.69807981812411	2.7909052117255
0.69832981812411	2.76726749641188
0.69857981812411	2.74376619832534
0.69882981812411	2.72040087606307
0.69907981812411	2.69717109121509
0.69932981812411	2.67407640838154
0.69957981812411	2.65111639519006
0.69982981812411	2.62829062231331
0.70007981812411	2.60559866348658
0.70032981812411	2.58304009552572
0.70057981812411	2.56061449834474
0.70082981812411	2.53832145497351
0.70107981812411	2.51616055157587
0.70132981812411	2.49413137746788
0.70157981812411	2.47223352513549
0.70182981812411	2.45046659025293
0.70207981812411	2.4288301717008
0.70232981812411	2.40732387158487
0.70257981812411	2.38594729525392
0.70282981812411	2.36470005131856
0.70307981812411	2.34358175166958
0.70332981812411	2.32259201149705
0.70357981812411	2.30173044930863
0.70382981812411	2.28099668694855
0.70407981812411	2.26039034961644
0.70432981812411	2.2399110658865
0.70457981812411	2.21955846772658
0.70482981812411	2.19933219051704
0.70507981812411	2.17923187307008
0.70532981812411	2.15925715764953
0.70557981812411	2.13940768998973
0.70582981812411	2.11968311931505
0.70607981812411	2.10008309835971
0.70632981812411	2.08060728338753
0.70657981812411	2.06125533421133
0.70682981812411	2.04202691421299
0.70707981812411	2.02292169036322
0.70732981812411	2.00393933324188
0.70757981812411	1.98507951705784
0.70782981812411	1.96634191966907
0.70807981812411	1.94772622260317
0.70832981812411	1.92923211107761
0.70857981812411	1.91085927402019
0.70882981812411	1.89260740408961
0.70907981812411	1.87447619769584
0.70932981812411	1.85646535502134
0.70957981812411	1.83857458004158
0.70982981812411	1.82080358054572
0.71007981812411	1.80315206815795
0.71032981812411	1.78561975835851
0.71057981812411	1.76820637050478
0.71082981812411	1.75091162785245
0.71107981812411	1.73373525757698
0.71132981812411	1.71667699079519
0.71157981812411	1.69973656258657
0.71182981812411	1.68291371201493
0.71207981812411	1.66620818215019
0.71232981812411	1.64961972009031
0.71257981812411	1.633148076983
0.71282981812411	1.61679300804775
0.71307981812411	1.60055427259796
0.71332981812411	1.58443163406331
0.71357981812411	1.56842486001185
0.71382981812411	1.55253372217226
0.71407981812411	1.53675799645664
0.71432981812411	1.52109746298295
0.71457981812411	1.50555190609769
0.71482981812411	1.49012111439852
0.71507981812411	1.47480488075732
0.71532981812411	1.45960300234315
0.71557981812411	1.4445152806453
0.71582981812411	1.42954152149626
0.71607981812411	1.41468153509514
0.71632981812411	1.39993513603115
0.71657981812411	1.38530214330687
0.71682981812411	1.37078238036174
0.71707981812411	1.35637567509595
0.71732981812411	1.34208185989411
0.71757981812411	1.32790077164905
0.71782981812411	1.31383225178575
0.71807981812411	1.29987614628548
0.71832981812411	1.28603230571005
0.71857981812411	1.27230058522596
0.71882981812411	1.25868084462863
0.71907981812411	1.24517294836715
0.71932981812411	1.23177676556877
0.71957981812411	1.21849217006348
0.71982981812411	1.20531904040885
0.72007981812411	1.19225725991488
0.72032981812411	1.17930671666913
0.72057981812411	1.16646730356177
0.72082981812411	1.15373891831054
0.72107981812411	1.14112146348639
0.72132981812411	1.12861484653874
0.72157981812411	1.11621897982116
0.72182981812411	1.10393378061666
0.72207981812411	1.09175917116373
0.72232981812411	1.07969507868203
0.72257981812411	1.06774143539872
0.72282981812411	1.05589817857386
0.72307981812411	1.04416525052697
0.72332981812411	1.03254259866354
0.72357981812411	1.02103017550097
0.72382981812411	1.00962793869536
0.72407981812411	0.99833585106787
0.72432981812411	0.987153880631868
0.72457981812411	0.976082000619442
0.72482981812411	0.965120189508322
0.72507981812411	0.954268431049001
0.72532981812411	0.94352671429221
0.72557981812411	0.932895033615796
0.72582981812411	0.922373388752229
0.72607981812411	0.911961784816225
0.72632981812411	0.901660232332336
0.72657981812411	0.891468747262769
0.72682981812411	0.881387351035025
0.72707981812411	0.871416070569965
0.72732981812411	0.861554938310122
0.72757981812411	0.851803992247806
0.72782981812411	0.842163275953087
0.72807981812411	0.832632838602739
0.72832981812411	0.823212735008524
0.72857981812411	0.813903025645892
0.72882981812411	0.804703776683053
0.72907981812411	0.795615060009314
0.72932981812411	0.786636953264801
0.72957981812411	0.777769539869158
0.72982981812411	0.769012909050907
0.73007981812411	0.760367155876981
0.73032981812411	0.751832381282182
0.73057981812411	0.743408692098866
0.73082981812411	0.735096201086521
0.73107981812411	0.72689502696184
0.73132981812411	0.718805294428759
0.73157981812411	0.710827134208577
0.73182981812411	0.702960683069963
0.73207981812411	0.695206083859675
0.73232981812411	0.687563485532914
0.73257981812411	0.680033043184027
0.73282981812411	0.672614918077222
0.73307981812411	0.665309277677313
0.73332981812411	0.658116295681078
0.73357981812411	0.651036152048161
0.73382981812411	0.644069033032258
0.73407981812411	0.637215131212771
0.73432981812411	0.630474645526116
0.73457981812411	0.623847781297683
0.73482981812411	0.617334750273071
0.73507981812411	0.610935770650561
0.73532981812411	0.60465106711293
0.73557981812411	0.598480870859603
0.73582981812411	0.592425419638985
0.73607981812411	0.586484957780812
0.73632981812411	0.580659736229127
0.73657981812411	0.574950012574422
0.73682981812411	0.569356051086754
0.73707981812411	0.563878122748766
0.73732981812411	0.558516505288784
0.73757981812411	0.553271483213969
0.73782981812411	0.548143347843687
0.73807981812411	0.54313239734298
0.73832981812411	0.538238936756567
0.73857981812411	0.533463278042152
0.73882981812411	0.528805740104629
0.73907981812411	0.524266648829958
0.73932981812411	0.519846337119724
0.73957981812411	0.515545144925133
0.73982981812411	0.511363419281422
0.74007981812411	0.507301514342844
0.74032981812411	0.503359791417142
0.74057981812411	0.499538619000626
0.74082981812411	0.495838372812909
0.74107981812411	0.492259435832532
0.74132981812411	0.488802198331883
0.74157981812411	0.485467057912988
0.74182981812411	0.482254419542799
0.74207981812411	0.479164695589198
0.74232981812411	0.476198305856863
0.74257981812411	0.473355677623184
0.74282981812411	0.47063724567449
0.74307981812411	0.468043452342493
0.74332981812411	0.465574747540778
0.74357981812411	0.463231588801145
0.74382981812411	0.461014441310779
0.74407981812411	0.458923777948786
0.74432981812411	0.45696007932365
0.74457981812411	0.455123833810173
0.74482981812411	0.453415537586898
0.745020721702704	0.452194008894202
0.745211625281297	0.451077931926102
0.745402528859891	0.450085423027091
0.745593432438485	0.449197600236085
0.745784336017079	0.448385844577827
0.745975239595672	0.447637665641449
0.746166143174266	0.446941224285585
0.74635704675286	0.446286945814435
0.74660704675286	0.445481266622498
0.74685704675286	0.444721953509075
0.74710704675286	0.443999149771228
0.74735704675286	0.443305029817074
0.74760704675286	0.442633597792919
0.74785704675286	0.44198059519456
0.74810704675286	0.441342582751298
0.74835704675286	0.440716718126151
0.74860704675286	0.440100754757861
0.74885704675286	0.439493075605163
0.74910704675286	0.438892331058796
0.74935704675286	0.438297367615244
0.74960704675286	0.437707250931031
0.74985704675286	0.437121301318376
0.75010704675286	0.436538937768517
0.75035704675286	0.435959652195761
0.75060704675286	0.435383026381242
0.75085704675286	0.4348087537081
0.75110704675286	0.434236568172439
0.75135704675286	0.433666234072188
0.75160704675286	0.43309755557649
0.75185704675286	0.432530388151609
0.75210704675286	0.43196460537714
0.75235704675286	0.431400094536259
0.75260704675286	0.430836761501832
0.75285704675286	0.430274536236779
0.75310704675286	0.429713357224748
0.75335704675286	0.429153169550426
0.75360704675286	0.428593927226961
0.75385704675286	0.428035595579347
0.75410704675286	0.427478144094029
0.75435704675286	0.426921545622333
0.75460704675286	0.426365777389463
0.75485704675286	0.425810821798912
0.75510704675286	0.425256663358939
0.75535704675286	0.424703288412354
0.75560704675286	0.424150685484332
0.75585704675286	0.42359884530181
0.75610704675286	0.423047759705939
0.75635704675286	0.422497421633634
0.75660704675286	0.421947825137835
0.75685704675286	0.421398965022389
0.75710704675286	0.420850836722537
0.75735704675286	0.420303436408097
0.75760704675286	0.419756760843181
0.75785704675286	0.419210806835017
0.75810704675286	0.418665571585444
0.75835704675286	0.418121052852074
0.75860704675286	0.417577248730884
0.75885704675286	0.417034157016667
0.75910704675286	0.416491775782045
0.75935704675286	0.41595010356592
0.75960704675286	0.415409139119088
0.75985704675286	0.414868880725715
0.76010704675286	0.414329326889464
0.76035704675286	0.41379047653425
0.76060704675286	0.413252328733694
0.76085704675286	0.412714882016365
0.76110704675286	0.412178135101031
0.76135704675286	0.411642087102226
0.76160704675286	0.411106737252926
0.76185704675286	0.410572084206059
0.76210704675286	0.410038126789243
0.76235704675286	0.409504864212015
0.76260704675286	0.408972295786592
0.76285704675286	0.408440420231038
0.76310704675286	0.407909236429753
0.76335704675286	0.407378743640259
0.76360704675286	0.406848941214632
0.76385704675286	0.406319827906937
0.76410704675286	0.405791402632681
0.76435704675286	0.405263664674401
0.76460704675286	0.404736613404481
0.76485704675286	0.404210247598776
0.76510704675286	0.403684566191429
0.76535704675286	0.403159568478367
0.76560704675286	0.402635253842938
0.76585704675286	0.402111621075721
0.76610704675286	0.401588669123098
0.76635704675286	0.401066397289037
0.76660704675286	0.400544804963014
0.76685704675286	0.400023890946847
0.76710704675286	0.39950365419624
0.76735704675286	0.398984094020312
0.76760704675286	0.398465209812306
0.76785704675286	0.397947000383665
0.76810704675286	0.397429464697831
0.76835704675286	0.39691260206764
0.76860704675286	0.396396411889223
0.76885704675286	0.395880892982532
0.76910704675286	0.395366044318018
0.76935704675286	0.394851865211679
0.76960704675286	0.394338355061734
0.76985704675286	0.39382551269651
0.77010704675286	0.393313337092826
0.77035704675286	0.392801827569573
0.77060704675286	0.392290983526906
0.77085704675286	0.391780803800957
0.77110704675286	0.391271287375049
0.77135704675286	0.390762433570672
0.77160704675286	0.390254241789629
0.77185704675286	0.38974671087602
0.77210704675286	0.389239839819348
0.77235704675286	0.388733627943655
0.77260704675286	0.388228074652292
0.77285704675286	0.387723178797154
0.77310704675286	0.387218939374044
0.77335704675286	0.386715355709333
0.77360704675286	0.38621242720807
0.77385704675286	0.385710152729823
0.77410704675286	0.385208531276443
0.77435704675286	0.38470756217681
0.77460704675286	0.384207244837537
0.77485704675286	0.383707578125806
0.77510704675286	0.383208561049627
0.77535704675286	0.382710192940276
0.77560704675286	0.382212473205832
0.77585704675286	0.381715400721158
0.77610704675286	0.381218974500385
0.77635704675286	0.380723193877083
0.77660704675286	0.380228058260831
0.77685704675286	0.37973356653414
0.77710704675286	0.379239717717113
0.77735704675286	0.378746511145802
0.77760704675286	0.37825394623114
0.77785704675286	0.377762021863348
0.77810704675286	0.377270737068437
0.77835704675286	0.376780091184782
0.77860704675286	0.376290083624843
0.77885704675286	0.375800713286402
0.77910704675286	0.375311979201385
0.77935704675286	0.374823880710524
0.77960704675286	0.37433641722777
0.77985704675286	0.373849587658317
0.78010704675286	0.373363391040155
0.78035704675286	0.372877826716215
0.78060704675286	0.372392894101949
0.78085704675286	0.371908592110065
0.78110704675286	0.371424919784398
0.78135704675286	0.370941876470264
0.78160704675286	0.370459461584436
0.78185704675286	0.369977674047088
0.78210704675286	0.369496512907996
0.78235704675286	0.36901597751474
0.78260704675286	0.368536067285548
0.78285704675286	0.368056781147903
0.78310704675286	0.367578118157589
0.78335704675286	0.367100077664349
0.78360704675286	0.366622659087772
0.78385704675286	0.36614586136281
0.78410704675286	0.365669683551025
0.78435704675286	0.36519412500448
0.78460704675286	0.36471918514402
0.78485704675286	0.364244862912134
0.78510704675286	0.363771157376096
0.78535704675286	0.363298067890154
0.78560704675286	0.362825593876642
0.78585704675286	0.362353734285204
0.78610704675286	0.361882488189011
0.78635704675286	0.361411854944563
0.78660704675286	0.360941833975421
0.78685704675286	0.360472424238691
0.78710704675286	0.36000362481319
0.78735704675286	0.359535435057597
0.78760704675286	0.359067854396842
0.78785704675286	0.358600881795321
0.78810704675286	0.358134516337626
0.78835704675286	0.357668757384522
0.78860704675286	0.35720360436232
0.78885704675286	0.356739056242574
0.78910704675286	0.356275112115655
0.78935704675286	0.355811771344592
0.78960704675286	0.355349033356837
0.78985704675286	0.354886897131184
0.79010704675286	0.354425361763769
0.79035704675286	0.353964426619657
0.79060704675286	0.353504091127632
0.79085704675286	0.353044354273821
0.79110704675286	0.352585215159781
0.79135704675286	0.352126673152793
0.79160704675286	0.351668727683029
0.79185704675286	0.351211377743605
0.79210704675286	0.35075462244183
0.79235704675286	0.35029846114712
0.79260704675286	0.349842893290723
0.79285704675286	0.349387917873012
0.79310704675286	0.348933534006962
0.79335704675286	0.348479741064011
0.79360704675286	0.348026538476701
0.79385704675286	0.347573925252382
0.79410704675286	0.347121900509815
0.79435704675286	0.346670463622323
0.79460704675286	0.346219614023728
0.79485704675286	0.345769350728635
0.79510704675286	0.345319672861009
0.79535704675286	0.344870579796575
0.79560704675286	0.344422070970273
0.79585704675286	0.343974145403587
0.79610704675286	0.343526802226298
0.79635704675286	0.343080040815973
0.79660704675286	0.342633860608718
0.79685704675286	0.342188260633324
0.79710704675286	0.341743240024787
0.79735704675286	0.34129879816282
0.79760704675286	0.340854934484755
0.79785704675286	0.340411648026188
0.79810704675286	0.339968937927871
0.79835704675286	0.339526803571375
0.79860704675286	0.339085244395234
0.79885704675286	0.338644259442039
0.79910704675286	0.338203847857931
0.79935704675286	0.337764009026491
0.79960704675286	0.337324742387512
0.79985704675286	0.336886046990385
0.80010704675286	0.336447921986828
0.80035704675286	0.336010366762348
0.80060704675286	0.335573380757765
0.80085704675286	0.335136963029599
0.80110704675286	0.334701112734844
0.80135704675286	0.334265829261023
0.80160704675286	0.333831112050073
0.80185704675286	0.333396960165304
0.80210704675286	0.332963372769283
0.80235704675286	0.332530349251294
0.80260704675286	0.332097889054564
0.80285704675286	0.331665991249228
0.80310704675286	0.33123465500309
0.80335704675286	0.330803879707592
0.80360704675286	0.330373664806744
0.80385704675286	0.329944009377856
0.80410704675286	0.329514912593879
0.80435704675286	0.32908637384814
0.80460704675286	0.32865839258599
0.80485704675286	0.328230967891152
0.80510704675286	0.327804098942262
0.80535704675286	0.327377785134438
0.80560704675286	0.326952025913981
0.80585704675286	0.326526820371491
0.80610704675286	0.326102167690938
0.80635704675286	0.325678067269279
0.80660704675286	0.325254518553893
0.80685704675286	0.324831520642098
0.80710704675286	0.324409072723211
0.80735704675286	0.323987174196014
0.80760704675286	0.323565824508908
0.80785704675286	0.32314502276607
0.80810704675286	0.322724768161862
0.80835704675286	0.322305060097058
0.80860704675286	0.321885898021108
0.80885704675286	0.321467281044793
0.80910704675286	0.321049208367865
0.80935704675286	0.320631679392766
0.80960704675286	0.320214693569968
0.80985704675286	0.319798250017108
0.81010704675286	0.319382347939011
0.81035704675286	0.318966986740008
0.81060704675286	0.318552165871552
0.81085704675286	0.31813788445788
0.81110704675286	0.317724141709066
0.81135704675286	0.317310937031243
0.81160704675286	0.316898269876774
0.81185704675286	0.316486139376654
0.81210704675286	0.316074544746022
0.81235704675286	0.315663485392888
0.81260704675286	0.315252960770618
0.81285704675286	0.314842970016662
0.81310704675286	0.314433512351423
0.81335704675286	0.31402458718468
0.81360704675286	0.313616193970655
0.81385704675286	0.313208331853466
0.81410704675286	0.312801000058705
0.81435704675286	0.312394197997772
0.81460704675286	0.311987925125916
0.81485704675286	0.311582180593822
0.81510704675286	0.311176963632185
0.81535704675286	0.310772273654094
0.81560704675286	0.310368110115781
0.81585704675286	0.309964472174512
0.81610704675286	0.309561359065943
0.81635704675286	0.309158770204955
0.81660704675286	0.308756705048697
0.81685704675286	0.308355162760891
0.81710704675286	0.307954142582357
0.81735704675286	0.307553643929701
0.81760704675286	0.307153666260877
0.81785704675286	0.306754208746096
0.81810704675286	0.306355270631361
0.81835704675286	0.305956851334742
0.81860704675286	0.305558950315316
0.81885704675286	0.305161566749644
0.81910704675286	0.304764699888684
0.81935704675286	0.304368349152352
0.81960704675286	0.303972514000529
0.81985704675286	0.303577193616101
0.82010704675286	0.303182387255301
0.82035704675286	0.302788094339464
0.82060704675286	0.302394314329343
0.82085704675286	0.302001046414415
0.82110704675286	0.3016082898557
0.82135704675286	0.301216044076318
0.82160704675286	0.300824308537823
0.82185704675286	0.300433082436161
0.82210704675286	0.300042365037095
0.82235704675286	0.299652155765668
0.82260704675286	0.299262454084106
0.82285704675286	0.29887325919462
0.82310704675286	0.298484570368217
0.82335704675286	0.298096387031278
0.82360704675286	0.297708708646977
0.82385704675286	0.297321534423914
0.82410704675286	0.296934863637913
0.82435704675286	0.296548695717098
0.82460704675286	0.296163030125205
0.82485704675286	0.295777866077426
0.82510704675286	0.295393202854393
0.82535704675286	0.295009039885633
0.82560704675286	0.294625376636047
0.82585704675286	0.294242212326883
0.82610704675286	0.293859546243617
0.82635704675286	0.293477377817561
0.82660704675286	0.293095706514254
0.82685704675286	0.292714531561164
0.82710704675286	0.292333852248784
0.82735704675286	0.291953668009861
0.82760704675286	0.291573978310751
0.82785704675286	0.291194782385196
0.82810704675286	0.290816079528506
0.82835704675286	0.290437869175076
0.82860704675286	0.29006015079175
0.82885704675286	0.289682923618853
0.82910704675286	0.289306186956326
0.82935704675286	0.288929940240015
0.82960704675286	0.288554182937747
0.82985704675286	0.288178914295782
0.83010704675286	0.287804133619012
0.83035704675286	0.287429840344964
0.83060704675286	0.287056033941821
0.83085704675286	0.286682713662363
0.83110704675286	0.286309878816151
0.83135704675286	0.285937528842023
0.83160704675286	0.285565663209268
0.83185704675286	0.285194281176491
0.83210704675286	0.284823382058168
0.83235704675286	0.284452965294704
0.83260704675286	0.284083030355877
0.83285704675286	0.283713576506595
0.83310704675286	0.283344603066123
0.83335704675286	0.282976109476124
0.83360704675286	0.282608095207342
0.83385704675286	0.282240559530611
0.83410704675286	0.281873501769955
0.83435704675286	0.281506921368528
0.83460704675286	0.281140817797725
0.83485704675286	0.280775190334563
0.83510704675286	0.280410038307676
0.83535704675286	0.28004536116174
0.83560704675286	0.279681158368798
0.83585704675286	0.279317429211879
0.83610704675286	0.278954173024326
0.83635704675286	0.278591389252365
0.83660704675286	0.278229077368499
0.83685704675286	0.277867236662047
0.83710704675286	0.277505866470854
0.83735704675286	0.277144966242609
0.83760704675286	0.276784535450455
0.83785704675286	0.276424573389724
0.83810704675286	0.276065079402953
0.83835704675286	0.275706052939159
0.83860704675286	0.27534749347225
0.83885704675286	0.274989400303447
0.83910704675286	0.274631772780009
0.83935704675286	0.274274610352343
0.83960704675286	0.273917912494852
0.83985704675286	0.273561678514902
0.84010704675286	0.273205907764258
0.84035704675286	0.272850599694764
0.84060704675286	0.272495753781413
0.84085704675286	0.272141369337521
0.84110704675286	0.271787445719533
0.84135704675286	0.271433982380501
0.84160704675286	0.271080978796148
0.84185704675286	0.270728434285664
0.84210704675286	0.270376348210164
0.84235704675286	0.270024720023931
0.84260704675286	0.26967354920337
0.84285704675286	0.26932283507351
0.84310704675286	0.268972577000054
0.84335704675286	0.268622774438769
0.84360704675286	0.268273426866349
0.84385704675286	0.267924533614018
0.84410704675286	0.267576094051784
0.84435704675286	0.267228107636825
0.84460704675286	0.266880573846519
0.84485704675286	0.266533492017779
0.84510704675286	0.266186861525298
0.84535704675286	0.265840681827466
0.84560704675286	0.265494952402155
0.84585704675286	0.265149672592289
0.84610704675286	0.264804841776943
0.84635704675286	0.264460459415884
0.84660704675286	0.264116524987575
0.84685704675286	0.263773037840598
0.84710704675286	0.263429997358688
0.84735704675286	0.26308740300278
0.84760704675286	0.262745254251866
0.84785704675286	0.262403550460524
0.84810704675286	0.262062291016707
0.84835704675286	0.261721475382914
0.84860704675286	0.261381103038304
0.84885704675286	0.261041173343461
0.84910704675286	0.260701685690843
0.84935704675286	0.260362639543967
0.84960704675286	0.260024034382859
0.84985704675286	0.259685869573587
0.85010704675286	0.259348144513133
0.85035704675286	0.259010858666255
0.85060704675286	0.258674011513404
0.85085704675286	0.258337602426545
0.85110704675286	0.2580016308071
0.85135704675286	0.257666096120935
0.85160704675286	0.257330997848982
0.85185704675286	0.256996335368962
0.85210704675286	0.256662108086735
0.85235704675286	0.256328315469403
0.85260704675286	0.255994956998252
0.85285704675286	0.255662032056919
0.85310704675286	0.255329540055396
0.85335704675286	0.254997480462202
0.85360704675286	0.254665852759052
0.85385704675286	0.254334656335122
0.85410704675286	0.254003890604982
0.85435704675286	0.253673555038225
0.85460704675286	0.253343649116964
0.85485704675286	0.25301417223624
0.85510704675286	0.252685123814826
0.85535704675286	0.252356503323442
0.85560704675286	0.25202831024479
0.85585704675286	0.251700543979457
0.85610704675286	0.25137320395065
0.85635704675286	0.251046289630177
0.85660704675286	0.250719800501178
0.85685704675286	0.250393735969873
0.85710704675286	0.250068095463853
0.85735704675286	0.249742878456005
0.85760704675286	0.249418084429871
0.85785704675286	0.249093712797323
0.85810704675286	0.24876976299022
0.85835704675286	0.248446234482727
0.85860704675286	0.248123126758644
0.85885704675286	0.247800439235512
0.85910704675286	0.247478171349383
0.85935704675286	0.247156322575693
0.85960704675286	0.246834892398491
0.85985704675286	0.246513880241027
0.86010704675286	0.246193285543503
0.86035704675286	0.245873107782551
0.86060704675286	0.245553346442595
0.86085704675286	0.245234000952382
0.86110704675286	0.244915070756492
0.86135704675286	0.24459655533249
0.86160704675286	0.244278454165246
0.86185704675286	0.243960766689072
0.86210704675286	0.243643492352809
0.86235704675286	0.243326630635118
0.86260704675286	0.243010181021161
0.86285704675286	0.242694142950818
0.86310704675286	0.242378515877085
0.86335704675286	0.242063299279747
0.86360704675286	0.241748492644316
0.86385704675286	0.241434095416195
0.86410704675286	0.241120107052558
0.86435704675286	0.240806527034286
0.86460704675286	0.240493354847171
0.86485704675286	0.240180589942115
0.86510704675286	0.239868231780631
0.86535704675286	0.239556279844425
0.86560704675286	0.239244733619707
0.86585704675286	0.238933592562876
0.86610704675286	0.238622856139558
0.86635704675286	0.238312523832568
0.86660704675286	0.238002595128339
0.86685704675286	0.237693069488901
0.86710704675286	0.237383946383846
0.86735704675286	0.237075225297125
0.86760704675286	0.236766905715369
0.86785704675286	0.236458987106144
0.86810704675286	0.236151468943143
0.86835704675286	0.235844350711362
0.86860704675286	0.235537631897723
0.86885704675286	0.23523131197506
0.86910704675286	0.234925390421459
0.86935704675286	0.234619866722678
0.86960704675286	0.234314740366061
0.86985704675286	0.234010010829817
0.87010704675286	0.233705677596068
0.87035704675286	0.2334017401517
0.87060704675286	0.233098197984154
0.87085704675286	0.232795050577202
0.87110704675286	0.23249229741691
0.87135704675286	0.232189937991164
0.87160704675286	0.231887971787778
0.87185704675286	0.23158639829575
0.87210704675286	0.231285217005367
0.87235704675286	0.230984427405364
0.87260704675286	0.230684028983803
0.87285704675286	0.230384021235079
0.87310704675286	0.230084403653557
0.87335704675286	0.229785175728957
0.87360704675286	0.229486336949386
0.87385704675286	0.22918788681479
0.87410704675286	0.228889824823452
0.87435704675286	0.228592150466107
0.87460704675286	0.228294863231056
0.87485704675286	0.227997962623553
0.87510704675286	0.227701448145952
0.87535704675286	0.227405319289867
0.87560704675286	0.2271095755438
0.87585704675286	0.226814216418376
0.87610704675286	0.226519241419982
0.87635704675286	0.2262246500411
0.87660704675286	0.225930441770354
0.87685704675286	0.225636616123795
0.87710704675286	0.2253431726117
0.87735704675286	0.225050110727469
0.87760704675286	0.224757429960066
0.87785704675286	0.224465129830626
0.87810704675286	0.224173209853507
0.87835704675286	0.223881669523053
0.87860704675286	0.223590508328263
0.87885704675286	0.223299725795567
0.87910704675286	0.223009321443358
0.87935704675286	0.222719294766812
0.87960704675286	0.222429645255122
0.87985704675286	0.22214037244002
0.88010704675286	0.221851475843743
0.88035704675286	0.221562954962369
0.88060704675286	0.221274809285262
0.88085704675286	0.220987038349351
0.88110704675286	0.220699641680848
0.88135704675286	0.220412618776754
0.88160704675286	0.220125969126412
0.88185704675286	0.219839692272084
0.88210704675286	0.219553787743916
0.88235704675286	0.219268255039602
0.88260704675286	0.218983093648858
0.88285704675286	0.218698303118924
0.88310704675286	0.218413882983989
0.88335704675286	0.218129832742581
0.88360704675286	0.217846151884391
0.88385704675286	0.21756283996207
0.88410704675286	0.217279896513508
0.88435704675286	0.216997321038182
0.88460704675286	0.216715113025726
0.88485704675286	0.216433272034139
0.88510704675286	0.216151797605159
0.88535704675286	0.215870689239064
0.88560704675286	0.215589946425509
0.88585704675286	0.215309568727751
0.88610704675286	0.215029555691325
0.88635704675286	0.214749906817315
0.88660704675286	0.214470621595455
0.88685704675286	0.2141916995942
0.88710704675286	0.213913140362831
0.88735704675286	0.213634943403356
0.88760704675286	0.21335710820555
0.88785704675286	0.213079634342935
0.88810704675286	0.212802521368724
0.88835704675286	0.212525768785548
0.88860704675286	0.212249376083353
0.88885704675286	0.211973342840675
0.88910704675286	0.211697668614757
0.88935704675286	0.211422352908826
0.88960704675286	0.211147395212941
0.88985704675286	0.210872795110709
0.89010704675286	0.210598552163169
0.89035704675286	0.210324665874374
0.89060704675286	0.210051135734255
0.89085704675286	0.209777961331779
0.89110704675286	0.209505142231547
0.89135704675286	0.209232677938442
0.89160704675286	0.208960567942464
0.89185704675286	0.208688811837541
0.89210704675286	0.208417409192133
0.89235704675286	0.208146359511914
0.89260704675286	0.207875662286716
0.89285704675286	0.207605317115655
0.89310704675286	0.20733532357097
0.89335704675286	0.207065681158984
0.89360704675286	0.206796389369626
0.89385704675286	0.206527447807007
0.89410704675286	0.206258856047147
0.89435704675286	0.205990613596996
0.89460704675286	0.205722719946607
0.89485704675286	0.205455174704989
0.89510704675286	0.205187977451985
0.89535704675286	0.204921127695271
0.89560704675286	0.204654624924757
0.89585704675286	0.204388468754543
0.89610704675286	0.204122658768205
0.89635704675286	0.20385719447413
0.89660704675286	0.203592075362176
0.89685704675286	0.203327301051485
0.89710704675286	0.203062871129271
0.89735704675286	0.202798785104623
0.89760704675286	0.202535042467352
0.89785704675286	0.202271642841617
0.89810704675286	0.202008585818435
0.89835704675286	0.201745870907388
0.89860704675286	0.20148349759823
0.89885704675286	0.201221465520296
0.89910704675286	0.200959774267987
0.89935704675286	0.200698423351861
0.89960704675286	0.200437412261467
0.89985704675286	0.200176740630992
0.90010704675286	0.199916408058736
0.90035704675286	0.199656414055755
0.90060704675286	0.199396758111579
0.90085704675286	0.199137439865295
0.90110704675286	0.198878458918963
0.90135704675286	0.198619814784149
0.90160704675286	0.198361506950317
0.90185704675286	0.198103535061602
0.90210704675286	0.19784589872358
0.90235704675286	0.197588597448555
0.90260704675286	0.197331630725839
0.90285704675286	0.197074998204494
0.90310704675286	0.196818699493701
0.90335704675286	0.196562734106452
0.90360704675286	0.196307101531914
0.90385704675286	0.196051801423988
0.90410704675286	0.195796833395684
0.90435704675286	0.195542196960418
0.90460704675286	0.195287891607168
0.90485704675286	0.195033916994986
0.90510704675286	0.194780272740251
0.90535704675286	0.194526958357155
0.90560704675286	0.19427397333445
0.90585704675286	0.194021317336077
0.90610704675286	0.193768989982125
0.90635704675286	0.193516990787128
0.90660704675286	0.19326531924001
0.90685704675286	0.19301397500927
0.90710704675286	0.192762957718785
0.90735704675286	0.192512266883647
0.90760704675286	0.192261901992523
0.90785704675286	0.192011862718877
0.90810704675286	0.191762148690168
0.90835704675286	0.191512759421991
0.90860704675286	0.191263694402813
0.90885704675286	0.191014953311152
0.90910704675286	0.190766535777703
0.90935704675286	0.190518441318851
0.90960704675286	0.190270669422816
0.90985704675286	0.190023219772875
0.91010704675286	0.189776092003507
0.91035704675286	0.189529285631437
0.91060704675286	0.189282800144785
0.91085704675286	0.189036635231634
0.91110704675286	0.188790790529928
0.91135704675286	0.188545265557038
0.91160704675286	0.188300059800803
0.91185704675286	0.188055172954175
0.91210704675286	0.187810604658587
0.91235704675286	0.187566354431861
0.91260704675286	0.187322421761806
0.91285704675286	0.187078806346034
0.91310704675286	0.186835507829599
0.91335704675286	0.186592525730852
0.91360704675286	0.186349859537161
0.91385704675286	0.186107508951055
0.91410704675286	0.185865473621222
0.91435704675286	0.185623753066289
0.91460704675286	0.185382346773533
0.91485704675286	0.185141254450323
0.91510704675286	0.184900475748652
0.91535704675286	0.184660010187779
0.91560704675286	0.184419857254678
0.91585704675286	0.184180016661474
0.91610704675286	0.183940488063719
0.91635704675286	0.183701270981022
0.91660704675286	0.183462364900249
0.91685704675286	0.183223769538186
0.91710704675286	0.182985484553897
0.91735704675286	0.182747509467475
0.91760704675286	0.182509843765412
0.91785704675286	0.182272487169433
0.91810704675286	0.182035439341801
0.91835704675286	0.181798699803318
0.91860704675286	0.181562268040053
0.91885704675286	0.181326143778455
0.91910704675286	0.181090326684443
0.91935704675286	0.180854816278997
0.91960704675286	0.180619612048029
0.91985704675286	0.18038471372263
0.92010704675286	0.180150120972268
0.92035704675286	0.179915833318328
0.92060704675286	0.179681850246396
0.92085704675286	0.179448171492328
0.92110704675286	0.179214796728862
0.92135704675286	0.178981725478055
0.92160704675286	0.178748957224962
0.92185704675286	0.178516491710328
0.92210704675286	0.178284328610202
0.92235704675286	0.178052467446954
0.92260704675286	0.177820907705524
0.92285704675286	0.177589649131193
0.92310704675286	0.17735869140355
0.92335704675286	0.177128034045255
0.92360704675286	0.17689767654098
0.92385704675286	0.176667618640577
0.92410704675286	0.176437860027228
0.92435704675286	0.176208400223828
0.92460704675286	0.175979238714772
0.92485704675286	0.17575037525461
0.92510704675286	0.175521809529794
0.92535704675286	0.17529354106378
0.92560704675286	0.175065569340374
0.92585704675286	0.174837894118944
0.92610704675286	0.174610515089369
0.92635704675286	0.174383431775269
0.92660704675286	0.174156643660259
0.92685704675286	0.173930150508456
0.92710704675286	0.173703952012781
0.92735704675286	0.173478047697529
0.92760704675286	0.173252437045807
0.92785704675286	0.17302711982621
0.92810704675286	0.172802095735344
0.92835704675286	0.172577364297639
0.92860704675286	0.172352924995788
0.92885704675286	0.172128777603253
0.92910704675286	0.171904921819685
0.92935704675286	0.171681357170019
0.92960704675286	0.171458083136533
0.92985704675286	0.171235099497231
0.93010704675286	0.171012405955325
0.93035704675286	0.17079000203583
0.93060704675286	0.170567887220802
0.93085704675286	0.170346061292783
0.93110704675286	0.170124523958164
0.93135704675286	0.169903274742487
0.93160704675286	0.169682313127265
0.93185704675286	0.169461638899604
0.93210704675286	0.169241251769436
0.93235704675286	0.169021151262384
0.93260704675286	0.1688013368597
0.93285704675286	0.168581808353028
0.93310704675286	0.16836256545549
0.93335704675286	0.168143607693141
0.93360704675286	0.167924934546705
0.93385704675286	0.167706545812453
0.93410704675286	0.167488441206803
0.93435704675286	0.167270620256085
0.93460704675286	0.167053082440609
0.93485704675286	0.166835827561235
0.93510704675286	0.166618855337569
0.93535704675286	0.166402165296265
0.93560704675286	0.166185756917241
0.93585704675286	0.165969630005726
0.93610704675286	0.165753784284831
0.93635704675286	0.165538219281409
0.93660704675286	0.165322934474757
0.93685704675286	0.165107929674956
0.93710704675286	0.164893204608184
0.93735704675286	0.164678758801419
0.93760704675286	0.164464591733767
0.93785704675286	0.164250703219619
0.93810704675286	0.164037092988572
0.93835704675286	0.163823760567823
0.93860704675286	0.16361070543589
0.93885704675286	0.163397927411866
0.93910704675286	0.163185426228322
0.93935704675286	0.162973201412974
0.93960704675286	0.162761252443725
0.93985704675286	0.162549579144093
0.94010704675286	0.162338181250132
0.94035704675286	0.162127058289604
0.94060704675286	0.161916209739886
0.94085704675286	0.161705635429114
0.94110704675286	0.161495335096486
0.94135704675286	0.161285308269981
0.94160704675286	0.161075554426565
0.94185704675286	0.160866073398757
0.94210704675286	0.160656864928998
0.94235704675286	0.160447928545544
0.94260704675286	0.16023926372469
0.94285704675286	0.160030870303639
0.94310704675286	0.159822748027952
0.94335704675286	0.159614896426041
0.94360704675286	0.159407314973679
0.94385704675286	0.15920000351263
0.94410704675286	0.158992961791618
0.94435704675286	0.158786189339083
0.94460704675286	0.158579685630527
0.94485704675286	0.158373450511951
0.94510704675286	0.158167483735349
0.94535704675286	0.157961784829451
0.94560704675286	0.157756353269073
0.94585704675286	0.157551188904755
0.94610704675286	0.157346291491653
0.94635704675286	0.157141660558614
0.94660704675286	0.156937295579983
0.94685704675286	0.156733196410582
0.94710704675286	0.156529362808856
0.94735704675286	0.156325794303871
0.94760704675286	0.156122490369264
0.94785704675286	0.155919450864474
0.94810704675286	0.155716675550919
0.94835704675286	0.155514163957918
0.94860704675286	0.155311915558488
0.94885704675286	0.155109930216498
0.94910704675286	0.154908207696744
0.94935704675286	0.154706747528285
0.94960704675286	0.15450554918384
0.94985704675286	0.154304612531657
0.95010704675286	0.154103937339533
0.95035704675286	0.153903523136774
0.95060704675286	0.153703369395426
0.95085704675286	0.153503475988263
0.95110704675286	0.153303842686189
0.95135704675286	0.153104469018613
0.95160704675286	0.152905354456899
0.95185704675286	0.152706498878278
0.95210704675286	0.152507902056833
0.95235704675286	0.152309563522051
0.95260704675286	0.152111482744685
0.95285704675286	0.151913659606285
0.95310704675286	0.15171609388415
0.95335704675286	0.151518785107773
0.95360704675286	0.151321732747456
0.95385704675286	0.151124936688954
0.95410704675286	0.150928396712733
0.95435704675286	0.150732112348565
0.95460704675286	0.150536083065596
0.95485704675286	0.150340308754528
0.95510704675286	0.150144789198617
0.95535704675286	0.149949523927804
0.95560704675286	0.149754512410732
0.95585704675286	0.149559754542204
0.95610704675286	0.149365250108771
0.95635704675286	0.149170998640183
0.95660704675286	0.148976999604797
0.95685704675286	0.148783252901551
0.95710704675286	0.148589758320134
0.95735704675286	0.148396515390395
0.95760704675286	0.148203523579803
0.95785704675286	0.148010782791906
0.95810704675286	0.147818292819463
0.95835704675286	0.147626053192265
0.95860704675286	0.147434063377159
0.95885704675286	0.147242323282089
0.95910704675286	0.147050832702631
0.95935704675286	0.146859591168897
0.95960704675286	0.146668598147036
0.95985704675286	0.146477853549125
0.96010704675286	0.146287357174016
0.96035704675286	0.146097108551824
0.96060704675286	0.14590710714785
0.96085704675286	0.145717352878676
0.96110704675286	0.145527845546113
0.96135704675286	0.145338584680298
0.96160704675286	0.145149569745682
0.96185704675286	0.144960800663534
0.96210704675286	0.14477227723854
0.96235704675286	0.144583999000673
0.96260704675286	0.144395965413954
0.96285704675286	0.144208176403736
0.96310704675286	0.14402063177786
0.96335704675286	0.143833331066276
0.96360704675286	0.143646273732349
0.96385704675286	0.143459459705649
0.96410704675286	0.143272888796987
0.96435704675286	0.143086560536618
0.96460704675286	0.142900474386779
0.96485704675286	0.142714630281549
0.96510704675286	0.142529028034758
0.96535704675286	0.14234366717658
0.96560704675286	0.142158547168559
0.96585704675286	0.141973667949013
0.96610704675286	0.141789029334863
0.96635704675286	0.141604630856251
0.96660704675286	0.141420471973938
0.96685704675286	0.141236552630496
0.96710704675286	0.141052872645861
0.96735704675286	0.140869431550166
0.96760704675286	0.14068622880342
0.96785704675286	0.140503264352462
0.96810704675286	0.14032053802034
0.96835704675286	0.14013804933695
0.96860704675286	0.139955797761613
0.96885704675286	0.139773783245504
0.96910704675286	0.139592005614507
0.96935704675286	0.13941046439861
0.96960704675286	0.139229159056227
0.96985704675286	0.139048089542851
0.97010704675286	0.138867255687488
0.97035704675286	0.13868665701983
0.97060704675286	0.138506292997662
0.97085704675286	0.138326163580814
0.97110704675286	0.138146268601034
0.97135704675286	0.137966607588054
0.97160704675286	0.137787179998859
0.97185704675286	0.137607985797453
0.97210704675286	0.137429024818685
0.97235704675286	0.137250296592178
0.97260704675286	0.137071800574107
0.97285704675286	0.136893536732625
0.97310704675286	0.136715504905633
0.97335704675286	0.13653770462268
0.97360704675286	0.136360135338987
0.97385704675286	0.136182797027126
0.97410704675286	0.136005689527829
0.97435704675286	0.135828812370569
0.97460704675286	0.135652165009819
0.97485704675286	0.135475747422261
0.97510704675286	0.135299559451696
0.97535704675286	0.135123600627249
0.97560704675286	0.134947870402857
0.97585704675286	0.134772368759327
0.97610704675286	0.134597095543265
0.97635704675286	0.134422050283982
0.97660704675286	0.134247232434193
0.97685704675286	0.134072641979094
0.97710704675286	0.133898278768321
0.97735704675286	0.133724142330975
0.97760704675286	0.133550232118774
0.97785704675286	0.133376548121364
0.97810704675286	0.133203090191198
0.97835704675286	0.133029857857205
0.97860704675286	0.132856850570274
0.97885704675286	0.132684068324231
0.97910704675286	0.13251151097451
0.97935704675286	0.132339178049823
0.97960704675286	0.132167069000276
0.97985704675286	0.131995183823892
0.98010704675286	0.131823522378797
0.98035704675286	0.13165208419385
0.98060704675286	0.131480868718097
0.98085704675286	0.131309875953741
0.98110704675286	0.131139105762016
0.98135704675286	0.130968557671305
0.98160704675286	0.130798231129967
0.98185704675286	0.130628126144286
0.98210704675286	0.130458242578561
0.98235704675286	0.130288579960845
0.98260704675286	0.130119137738607
0.98285704675286	0.129949915922393
0.98310704675286	0.12978091437926
0.98335704675286	0.12961213263729
0.98360704675286	0.12944357014284
0.98385704675286	0.129275226910811
0.98410704675286	0.129107102811013
0.98435704675286	0.128939197371293
0.98460704675286	0.128771510037172
0.98485704675286	0.128604040827672
0.98510704675286	0.128436789615594
0.98535704675286	0.128269755928418
0.98560704675286	0.128102939210899
0.98585704675286	0.127936339486158
0.98610704675286	0.127769956629774
0.98635704675286	0.127603790169208
0.98660704675286	0.127437839547999
0.98685704675286	0.127272104793681
0.98710704675286	0.127106585784639
0.98735704675286	0.126941282047962
0.98760704675286	0.12677619302644
0.98785704675286	0.12661131875174
0.98810704675286	0.126446659104942
0.98835704675286	0.126282213613093
0.98860704675286	0.12611798171796
0.98885704675286	0.125953963455179
0.98910704675286	0.125790158709029
0.98935704675286	0.125626567006028
0.98960704675286	0.12546318778704
0.98985704675286	0.125300021091986
0.99010704675286	0.12513706680773
0.99035704675286	0.124974324460835
0.99060704675286	0.124811793491026
0.99085704675286	0.124649473942319
0.99110704675286	0.124487365704589
0.99135704675286	0.124325468304012
0.99160704675286	0.124163781179299
0.99185704675286	0.124002304378695
0.99210704675286	0.123841037794834
0.99235704675286	0.123679980953673
0.99260704675286	0.123519133292902
0.99285704675286	0.123358494864807
0.99310704675286	0.123198065565107
0.99335704675286	0.123037844919241
0.99360704675286	0.122877832363946
0.99385704675286	0.122718027955745
0.99410704675286	0.122558431592959
0.99435704675286	0.12239904280098
0.99460704675286	0.122239861015366
0.99485704675286	0.122080886296807
0.99510704675286	0.121922118546565
0.99535704675286	0.121763557289402
0.99560704675286	0.121605201960275
0.99585704675286	0.121447052623684
0.99610704675286	0.121289109183726
0.99635704675286	0.121131371165187
0.99660704675286	0.12097383800141
0.99685704675286	0.120816509761505
0.99710704675286	0.120659386352229
0.99735704675286	0.120502467297967
0.99760704675286	0.120345752031081
0.99785704675286	0.120189240624825
0.99810704675286	0.120032932988625
0.99835704675286	0.119876828646636
0.99860704675286	0.119720927030263
0.99885704675286	0.119565228216568
0.99910704675286	0.119409732118029
0.99935704675286	0.119254438258402
0.999517785064645	0.119154698139293
0.99967852337643	0.119055041444542
0.999839261688215	0.118955468120257
1	0.11885597807848


==> graphics/Lyapunov-3.tsv <==
0.62182981812411	2783.2986982549
0.62182981812411	19.2570759163979


==> graphics/com_pos-000.dat <==
0 0.0599850749563859
0.001 0.060064964216095
0.002 0.0601446326483175
0.003 0.0602240815691051
0.004 0.060303312290879
0.005 0.0603823261242453
0.006 0.0604611243742824
0.007 0.0605397083425055
0.008 0.0606180793267748
0.009 0.0606962386214313
0.01 0.0607741875192597
0.011 0.0608519273074801
0.012 0.0609294592698587
0.013 0.0610067846866184
0.014 0.0610839048345721
0.015 0.0611608209892324
0.016 0.0612375344205104
0.017 0.0613140463949714
0.018 0.0613903581780288
0.019 0.061466471029476
0.02 0.0615423862058254
0.021 0.0616181049625837
0.022 0.0616936285496204
0.023 0.061768958213587
0.024 0.0618440952002753
0.025 0.061919040749822
0.026 0.0619937960992096
0.027 0.0620683624847043
0.028 0.0621427411369005
0.029 0.0622169332833009
0.03 0.0622909401508347
0.031 0.0623647629601828
0.032 0.0624384029371206
0.033 0.0625118612992981
0.034 0.0625851392586597
0.035 0.0626582380241815
0.036 0.0627311588045488
0.037 0.0628039028027264
0.038 0.0628764712187712
0.039 0.0629488652525894
0.04 0.0630210860983507
0.041 0.0630931349473778
0.042 0.0631650129909807
0.043 0.0632367214176452
0.044 0.0633082614101076
0.045 0.0633796341483369
0.046 0.0634508408124647
0.047 0.0635218825768581
0.048 0.0635927606131766
0.049 0.0636634760933769
0.05 0.0637340301836377
0.051 0.0638044240474884
0.052 0.0638746588488896
0.053 0.0639447357491749
0.054 0.0640146559038883
0.055 0.0640844204660022
0.056 0.0641540305890894
0.057 0.06422348742092
0.058 0.0642927921067502
0.059 0.0643619457925672
0.06 0.0644309496218658
0.061 0.0644998047319775
0.062 0.0645685122599014
0.063 0.0646370733417764
0.064 0.064705489111325
0.065 0.0647737606964486
0.066 0.0648418892226862
0.067 0.0649098758166354
0.068 0.0649777216025525
0.069 0.0650454276988655
0.07 0.065112995221714
0.071 0.0651804252884562
0.072 0.0652477190141842
0.073 0.0653148775081545
0.074 0.0653819018774093
0.075 0.065448793230367
0.076 0.0655155526732534
0.077 0.0655821813064539
0.078 0.065648680228212
0.079 0.0657150505383028
0.08 0.0657812933343821
0.081 0.0658474097082607
0.082 0.0659134007496802
0.083 0.0659792675500661
0.084 0.0660450111987973
0.085 0.0661106327794048
0.086 0.0661761333734218
0.087 0.0662415140642158
0.088 0.0663067759331793
0.089 0.0663719200597484
0.09 0.066436947517514
0.091 0.0665018593777087
0.092 0.0665666567151682
0.093 0.0666313406016928
0.094 0.0666959121032381
0.095 0.0667603722839207
0.096 0.0668247222100149
0.097 0.0668889629459801
0.098 0.0669530955544781
0.099 0.0670171210923331
0.1 0.0670810406146168
0.101 0.0671448551787307
0.102 0.0672085658403492
0.103 0.0672721736534364
0.104 0.0673356796661275
0.105 0.0673990849248916
0.106 0.0674623904786957
0.107 0.0675255973748663
0.108 0.0675887066591062
0.109 0.067651719371301
0.11 0.0677146365497549
0.111 0.0677774592354347
0.112 0.0678401884677524
0.113 0.0679028252845822
0.114 0.0679653707179951
0.115 0.0680278257985649
0.116 0.0680901915596887
0.117 0.0681524690332936
0.118 0.0682146592498542
0.119 0.0682767632340584
0.12 0.0683387820091808
0.121 0.0684007166189966
0.122 0.0684625681116417
0.123 0.0685243375104493
0.124 0.0685860258373993
0.125 0.0686476341087392
0.126 0.0687091633394007
0.127 0.0687706145474413
0.128 0.0688319887496324
0.129 0.0688932869614752
0.13 0.0689545101927609
0.131 0.0690156594520463
0.132 0.0690767357511625
0.133 0.0691377401007371
0.134 0.0691986735102106
0.135 0.0692595369878536
0.136 0.069320331536259
0.137 0.0693810581568838
0.138 0.0694417178546282
0.139 0.0695023116332874
0.14 0.0695628404955689
0.141 0.0696233054431083
0.142 0.0696837074719017
0.143 0.0697440475769061
0.144 0.0698043267566847
0.145 0.0698645460087942
0.146 0.0699247063298017
0.147 0.0699848087153006
0.148 0.0700448541552866
0.149 0.0701048436388123
0.15 0.0701647781586946
0.151 0.0702246587098963
0.152 0.0702844862869214
0.153 0.0703442618798824
0.154 0.0704039864780401
0.155 0.0704636610651228
0.156 0.0705232866240361
0.157 0.0705828641416315
0.158 0.0706423946039731
0.159 0.0707018789963539
0.16 0.0707613183033118
0.161 0.0708207135086455
0.162 0.0708800655906835
0.163 0.0709393755270427
0.164 0.0709986442994514
0.165 0.0710578728889631
0.166 0.0711170622759716
0.167 0.0711762134402277
0.168 0.0712353273608551
0.169 0.0712944050115761
0.17 0.0713534473655117
0.171 0.0714124554000527
0.172 0.0714714300920261
0.173 0.0715303724177109
0.174 0.0715892833528547
0.175 0.0716481638726889
0.176 0.0717070149471201
0.177 0.0717658375455631
0.178 0.0718246326418525
0.179 0.0718834012093704
0.18 0.071942144221062
0.181 0.0720008626521752
0.182 0.0720595574777782
0.183 0.0721182296694434
0.184 0.0721768801935191
0.185 0.0722355100159904
0.186 0.072294120107426
0.187 0.0723527114380719
0.188 0.0724112849778675
0.189 0.0724698416964614
0.19 0.0725283825632269
0.191 0.0725869085472783
0.192 0.0726454206126116
0.193 0.072703919722985
0.194 0.0727624068468896
0.195 0.0728208829526202
0.196 0.0728793490082908
0.197 0.0729378059818509
0.198 0.0729962548411008
0.199 0.0730546965537077
0.2 0.0731131320872214
0.201 0.0731715624042063
0.202 0.0732299884671294
0.203 0.0732884112433453
0.204 0.073346831700154
0.205 0.0734052508048169
0.206 0.0734636695245724
0.207 0.0735220888266515
0.208 0.0735805096782942
0.209 0.0736389330467646
0.21 0.0736973598944871
0.211 0.073755791186344
0.212 0.0738142278923275
0.213 0.0738726709798216
0.214 0.073931121416317
0.215 0.0739895801694271
0.216 0.0740480482069036
0.217 0.0741065264966522
0.218 0.0741650160067487
0.219 0.074223517700592
0.22 0.0742820325417688
0.221 0.0743405614990264
0.222 0.0743991055413449
0.223 0.0744576656379533
0.224 0.074516242758345
0.225 0.0745748378722938
0.226 0.0746334519498699
0.227 0.0746920859614555
0.228 0.0747507408777608
0.229 0.0748094176650131
0.23 0.074868117289785
0.231 0.0749268407239349
0.232 0.0749855889397123
0.233 0.0750443629097739
0.234 0.0751031636071992
0.235 0.0751619920055068
0.236 0.0752208490786701
0.237 0.0752797358011334
0.238 0.0753386531478275
0.239 0.0753976020941861
0.24 0.0754565836113948
0.241 0.0755155986733056
0.242 0.0755746482591356
0.243 0.0756337333463242
0.244 0.0756928549128969
0.245 0.0757520139374821
0.246 0.0758112113993266
0.247 0.075870448278312
0.248 0.0759297255549703
0.249 0.0759890442105002
0.25 0.0760484052267833
0.251 0.0761078095864
0.252 0.076167258267969
0.253 0.0762267522508257
0.254 0.0762862925198168
0.255 0.0763458800605522
0.256 0.0764055158594206
0.257 0.0764652009036063
0.258 0.0765249361811047
0.259 0.0765847226807391
0.26 0.0766445613921765
0.261 0.076704453305944
0.262 0.0767643994134451
0.263 0.0768244007069758
0.264 0.076884458175182
0.265 0.0769445728076205
0.266 0.0770047455994383
0.267 0.07706497754674
0.268 0.0771252696466036
0.269 0.0771856228970978
0.27 0.0772460382972975
0.271 0.0773065168492178
0.272 0.0773670595557731
0.273 0.0774276674188864
0.274 0.0774883414415581
0.275 0.0775490826278823
0.276 0.0776098919830629
0.277 0.0776707705134305
0.278 0.077731719222072
0.279 0.0777927391132207
0.28 0.0778538311967636
0.281 0.0779149964837805
0.282 0.0779762359865599
0.283 0.0780375507186162
0.284 0.0780989416947058
0.285 0.0781604099308444
0.286 0.0782219564443232
0.287 0.0782835822537253
0.288 0.0783452883789437
0.289 0.0784070758411964
0.29 0.0784689456630445
0.291 0.0785308988684082
0.292 0.0785929364784093
0.293 0.0786550595155509
0.294 0.0787172690080124
0.295 0.0787795659853995
0.296 0.0788419514787614
0.297 0.0789044265206078
0.298 0.0789669921449257
0.299 0.0790296493871966
0.3 0.0790923992844133
0.301 0.07915524287682
0.302 0.0792181812059773
0.303 0.0792812153132122
0.304 0.0793443462414371
0.305 0.079407575035167
0.306 0.0794709027405365
0.307 0.0795343304053172
0.308 0.079597859078935
0.309 0.0796614898086239
0.31 0.0797252236432985
0.311 0.079789061637532
0.312 0.0798530048476211
0.313 0.0799170543316025
0.314 0.0799812111492707
0.315 0.0800454763621953
0.316 0.0801098510337385
0.317 0.0801743362290725
0.318 0.0802389330151969
0.319 0.0803036424609567
0.32 0.0803684656370591
0.321 0.0804334036160919
0.322 0.0804984574725405
0.323 0.080563628282806
0.324 0.0806289171252224
0.325 0.0806943250800751
0.326 0.0807598532296177
0.327 0.0808255026546286
0.328 0.0808912744378857
0.329 0.0809571696677397
0.33 0.0810231894345814
0.331 0.0810893348324203
0.332 0.0811556069570335
0.333 0.0812220069047054
0.334 0.0812885357738388
0.335 0.0813551946649729
0.336 0.0814219846808012
0.337 0.0814889069261897
0.338 0.081555962508195
0.339 0.0816231525360827
0.34 0.0816904781213449
0.341 0.0817579403777194
0.342 0.0818255404212073
0.343 0.0818932793700913
0.344 0.0819611583449547
0.345 0.0820291784686988
0.346 0.0820973408665623
0.347 0.082165646666139
0.348 0.0822340969973968
0.349 0.0823026929898251
0.35 0.0823714357753252
0.351 0.0824403264911847
0.352 0.0825093662771391
0.353 0.0825785562753913
0.354 0.0826478976306293
0.355 0.0827173914900455
0.356 0.0827870390033556
0.357 0.0828568413228172
0.358 0.082926799603249
0.359 0.0829969150020493
0.36 0.0830671886792155
0.361 0.0831376217987915
0.362 0.0832082155270785
0.363 0.0832789710316218
0.364 0.0833498894826496
0.365 0.0834209720530919
0.366 0.0834922199186
0.367 0.0835636342575653
0.368 0.0836352162511393
0.369 0.0837069670832519
0.37 0.0837788879406318
0.371 0.0838509800128251
0.372 0.0839232444922152
0.373 0.0839956825740421
0.374 0.0840682954543685
0.375 0.0841410843321616
0.376 0.084214050411438
0.377 0.0842871948991497
0.378 0.0843605190052059
0.379 0.0844340239425223
0.38 0.0845077109270395
0.381 0.0845815811777159
0.382 0.0846556359165469
0.383 0.0847298763685857
0.384 0.0848043037619624
0.385 0.0848789193279047
0.386 0.0849537243007577
0.387 0.085028719918004
0.388 0.0851039074202842
0.389 0.0851792880514167
0.39 0.0852548630584181
0.391 0.0853306336931833
0.392 0.0854066012103486
0.393 0.0854827668661545
0.394 0.0855591319201314
0.395 0.08563569763512
0.396 0.0857124652772923
0.397 0.0857894361161717
0.398 0.0858666114246536
0.399 0.0859439924790266
0.4 0.0860215805589926
0.401 0.0860993769476882
0.402 0.0861773829317049
0.403 0.0862555998011106
0.404 0.0863340288494702
0.405 0.0864126713738666
0.406 0.0864915286741505
0.407 0.0865706020537542
0.408 0.0866498928205337
0.409 0.086729402285948
0.41 0.0868091317650799
0.411 0.0868890825766575
0.412 0.0869692560430756
0.413 0.0870496534904171
0.414 0.0871302762484746
0.415 0.087211125650772
0.416 0.0872922030345859
0.417 0.0873735097409674
0.418 0.0874550471147641
0.419 0.0875368165046413
0.42 0.0876188192631044
0.421 0.087701056748092
0.422 0.0877835303208594
0.423 0.0878662413450287
0.424 0.0879491911881613
0.425 0.0880323812217801
0.426 0.0881158128213922
0.427 0.0881994873665103
0.428 0.0882834062406755
0.429 0.0883675708314795
0.43 0.0884519825305869
0.431 0.0885366427337579
0.432 0.0886215528408706
0.433 0.0887067142559434
0.434 0.0887921283871583
0.435 0.0888777966468829
0.436 0.0889637204516966
0.437 0.0890499012224296
0.438 0.0891363403841845
0.439 0.089223039366344
0.44 0.0893099996025943
0.441 0.0893972225309478
0.442 0.0894847095937662
0.443 0.0895724622377843
0.444 0.0896604819141327
0.445 0.0897487700783614
0.446 0.0898373281904628
0.447 0.089926157714896
0.448 0.0900152601207215
0.449 0.0901046368816959
0.45 0.0901942894761917
0.451 0.090284219390255
0.452 0.0903744281135757
0.453 0.0904649171371079
0.454 0.0905556879581671
0.455 0.0906467420788035
0.456 0.0907380810041469
0.457 0.0908297062440685
0.458 0.0909216193132042
0.459 0.0910138217309794
0.46 0.091106315021633
0.461 0.0911991007142413
0.462 0.0912921803427428
0.463 0.0913855554459627
0.464 0.0914792275676367
0.465 0.0915731982564364
0.466 0.0916674690659932
0.467 0.0917620415549237
0.468 0.0918569172868539
0.469 0.0919520978304445
0.47 0.0920475847594155
0.471 0.0921433796525714
0.472 0.0922394840938264
0.473 0.0923358996722295
0.474 0.0924326279819894
0.475 0.0925296706225004
0.476 0.0926270291983673
0.477 0.0927247053194314
0.478 0.0928227006007955
0.479 0.0929210166628501
0.48 0.0930196551312986
0.481 0.0931186176402914
0.482 0.093217905828274
0.483 0.0933175213356799
0.484 0.0934174658083832
0.485 0.0935177408977245
0.486 0.0936183482605364
0.487 0.0937192895591707
0.488 0.0938205664615239
0.489 0.0939221806410635
0.49 0.0940241337768549
0.491 0.0941264275535877
0.492 0.094229063661602
0.493 0.0943320437969153
0.494 0.0944353696612496
0.495 0.0945390429620575
0.496 0.0946430654125498
0.497 0.094747438731722
0.498 0.0948521646443818
0.499 0.0949572448811762
0.5 0.0950626811786186
0.501 0.0951684752791162
0.502 0.0952746289309975
0.503 0.0953811438885401
0.504 0.0954880219119978
0.505 0.0955952647676286
0.506 0.0957028742277227
0.507 0.0958108520706299
0.508 0.095919200080788
0.509 0.0960279200487506
0.51 0.0961370137712156
0.511 0.0962464830542372
0.512 0.0963563297088825
0.513 0.0964665555489233
0.514 0.0965771623944162
0.515 0.0966881520717312
0.516 0.0967995264135803
0.517 0.0969112872590459
0.518 0.09702343645361
0.519 0.0971359758491829
0.52 0.0972489073041318
0.521 0.0973622326833102
0.522 0.0974759538580873
0.523 0.0975900727063764
0.524 0.0977045911126651
0.525 0.0978195109680442
0.526 0.0979348341702374
0.527 0.0980505626236309
0.528 0.0981666982393032
0.529 0.0982832429350547
0.53 0.0984001986354378
0.531 0.0985175672717867
0.532 0.0986353507822479
0.533 0.0987535511118098
0.534 0.0988721702123336
0.535 0.0989912100425833
0.536 0.0991106725682563
0.537 0.0992305597620141
0.538 0.0993508736035128
0.539 0.0994716160794341
0.54 0.0995927891835159
0.541 0.0997143948449747
0.542 0.0998364350741171
0.543 0.0999589119146577
0.544 -0.0999181725822993
0.545 -0.0997952586356453
0.546 -0.099672786395121
0.547 -0.0995507537833416
0.548 -0.0994291587304028
0.549 -0.0993079991738484
0.55 -0.0991872730586377
0.551 -0.0990669783371125
0.552 -0.0989471129689651
0.553 -0.0988276749212053
0.554 -0.0987086621681288
0.555 -0.0985900726912847
0.556 -0.0984719044794433
0.557 -0.0983541555285646
0.558 -0.0982368238417659
0.559 -0.0981199074292904
0.56 -0.0980034043084755
0.561 -0.0978873125037215
0.562 -0.0977716300464595
0.563 -0.0976563549751208
0.564 -0.0975414853351052
0.565 -0.0974270191787502
0.566 -0.0973129545652997
0.567 -0.0971992895608734
0.568 -0.0970860222384354
0.569 -0.0969731506777643
0.57 -0.0968606729654219
0.571 -0.0967485871942067
0.572 -0.0966368914611703
0.573 -0.0965255838727329
0.574 -0.0964146625420316
0.575 -0.0963041255888783
0.576 -0.0961939711397189
0.577 -0.0960841973275916
0.578 -0.0959748022920868
0.579 -0.0958657841793055
0.58 -0.0957571411418194
0.581 -0.0956488713386306
0.582 -0.0955409729351315
0.583 -0.0954334441030647
0.584 -0.0953262830204838
0.585 -0.0952194878717138
0.586 -0.095113056847312
0.587 -0.0950069881440285
0.588 -0.0949012799647684
0.589 -0.0947959305185522
0.59 -0.0946909380204781
0.591 -0.0945863006916832
0.592 -0.0944820167593063
0.593 -0.0943780844564493
0.594 -0.0942745020221403
0.595 -0.0941712677012955
0.596 -0.0940683797446828
0.597 -0.0939658364088842
0.598 -0.0938636359562592
0.599 -0.0937617766549083
0.6 -0.0936602567786364
0.601 -0.0935590745997784
0.602 -0.0934582283945753
0.603 -0.0933577164545557
0.604 -0.0932575370769885
0.605 -0.0931576885648539
0.606 -0.0930581692268135
0.607 -0.0929589773771816
0.608 -0.0928601113358957
0.609 -0.0927615694284875
0.61 -0.0926633499860543
0.611 -0.0925654513452299
0.612 -0.0924678718481559
0.613 -0.0923706098424534
0.614 -0.0922736636811941
0.615 -0.0921770317228721
0.616 -0.092080712331376
0.617 -0.09198470387596
0.618 -0.0918890047312163
0.619 -0.0917936132770471
0.62 -0.0916985278986366
0.621 -0.0916037469864231
0.622 -0.0915092689360719
0.623 -0.0914150921484468
0.624 -0.0913212150295834
0.625 -0.0912276359906617
0.626 -0.0911343534479785
0.627 -0.0910413658229201
0.628 -0.0909486715419356
0.629 -0.0908562690365096
0.63 -0.0907641567431355
0.631 -0.0906723330923888
0.632 -0.0905807965182116
0.633 -0.090489545471656
0.634 -0.0903985784086987
0.635 -0.0903078937902146
0.636 -0.0902174900819516
0.637 -0.090127365754504
0.638 -0.0900375192832875
0.639 -0.089947949148513
0.64 -0.0898586538351615
0.641 -0.0897696318329581
0.642 -0.0896808816363472
0.643 -0.0895924017444667
0.644 -0.089504190661123
0.645 -0.089416246894766
0.646 -0.0893285689584635
0.647 -0.089241155369877
0.648 -0.0891540046512359
0.649 -0.0890671153293134
0.65 -0.0889804859354014
0.651 -0.0888941150052858
0.652 -0.0888080010792222
0.653 -0.0887221427019109
0.654 -0.088636538422473
0.655 -0.0885511867944254
0.656 -0.0884660863756573
0.657 -0.0883812357284051
0.658 -0.0882966334192291
0.659 -0.0882122780189887
0.66 -0.0881281681028189
0.661 -0.0880443022365307
0.662 -0.0879606789888245
0.663 -0.0878772969471356
0.664 -0.0877941547030817
0.665 -0.0877112508524387
0.666 -0.0876285839951174
0.667 -0.0875461527351398
0.668 -0.0874639556806157
0.669 -0.0873819914437192
0.67 -0.0873002586406653
0.671 -0.0872187558916869
0.672 -0.0871374818210113
0.673 -0.0870564350568371
0.674 -0.0869756142313111
0.675 -0.0868950179805056
0.676 -0.086814644944395
0.677 -0.0867344937668331
0.678 -0.0866545630955305
0.679 -0.0865748515820316
0.68 -0.086495357881692
0.681 -0.0864160806536559
0.682 -0.0863370185608333
0.683 -0.086258170269878
0.684 -0.086179534451165
0.685 -0.0861011097787675
0.686 -0.0860228949304357
0.687 -0.0859448885875736
0.688 -0.0858670894352175
0.689 -0.0857894961620133
0.69 -0.085712107460195
0.691 -0.0856349220108987
0.692 -0.0855579384977049
0.693 -0.0854811556232096
0.694 -0.0854045720935091
0.695 -0.0853281866181782
0.696 -0.0852519979102486
0.697 -0.0851760046861873
0.698 -0.0851002056658746
0.699 -0.0850245995725827
0.7 -0.084949185132954
0.701 -0.08487396107698
0.702 -0.0847989261379793
0.703 -0.0847240790525767
0.704 -0.0846494185606814
0.705 -0.0845749434054665
0.706 -0.0845006523333468
0.707 -0.0844265440939585
0.708 -0.0843526174401374
0.709 -0.0842788711278986
0.71 -0.0842053039164147
0.711 -0.0841319145679954
0.712 -0.0840587018480664
0.713 -0.0839856645251485
0.714 -0.0839128013708371
0.715 -0.0838401111597812
0.716 -0.0837675926696626
0.717 -0.0836952446811755
0.718 -0.0836230659780059
0.719 -0.0835510553468109
0.72 -0.0834792115771984
0.721 -0.0834075334450065
0.722 -0.0833360197279173
0.723 -0.0832646692240706
0.724 -0.0831934807344761
0.725 -0.0831224530629922
0.726 -0.083051585016306
0.727 -0.082980875403913
0.728 -0.0829103230380971
0.729 -0.0828399267339105
0.73 -0.0827696853091531
0.731 -0.0826995975843533
0.732 -0.0826296623827474
0.733 -0.0825598785302596
0.734 -0.0824902448554827
0.735 -0.0824207601896576
0.736 -0.082351423366654
0.737 -0.0822822332229502
0.738 -0.0822131885976135
0.739 -0.0821442883322809
0.74 -0.0820755312711388
0.741 -0.082006916260904
0.742 -0.0819384421508038
0.743 -0.0818701077925564
0.744 -0.0818019120403519
0.745 -0.0817338537508323
0.746 -0.0816659317830726
0.747 -0.081598144998561
0.748 -0.08153049226118
0.749 -0.0814629724371869
0.75 -0.0813955843951943
0.751 -0.0813283269936908
0.752 -0.0812611990924822
0.753 -0.0811941995668126
0.754 -0.0811273272942068
0.755 -0.0810605811544517
0.756 -0.0809939600295771
0.757 -0.0809274628038363
0.758 -0.0808610883636875
0.759 -0.0807948355977747
0.76 -0.0807287033969086
0.761 -0.0806626906540479
0.762 -0.0805967962642803
0.763 -0.0805310191248035
0.764 -0.080465358134907
0.765 -0.0803998121959525
0.766 -0.0803343802113558
0.767 -0.0802690610865679
0.768 -0.0802038537290562
0.769 -0.080138757048286
0.77 -0.080073769955702
0.771 -0.0800088913647097
0.772 -0.0799441201906564
0.773 -0.0798794553508134
0.774 -0.0798148957643573
0.775 -0.0797504403523512
0.776 -0.0796860880377268
0.777 -0.0796218377453472
0.778 -0.0795576884019998
0.779 -0.0794936389362965
0.78 -0.079429688278642
0.781 -0.0793658353511046
0.782 -0.0793020790764023
0.783 -0.0792384183898714
0.784 -0.0791748522285721
0.785 -0.07911137953127
0.786 -0.0790479992384181
0.787 -0.0789847102921388
0.788 -0.0789215116362054
0.789 -0.0788584022160242
0.79 -0.0787953809786169
0.791 -0.0787324468726017
0.792 -0.0786695988481762
0.793 -0.0786068358570988
0.794 -0.0785441568526711
0.795 -0.0784815607897197
0.796 -0.0784190466245788
0.797 -0.0783566133150718
0.798 -0.0782942598204937
0.799 -0.0782319851016196
0.8 -0.0781697881206888
0.801 -0.0781076678413606
0.802 -0.0780456232286942
0.803 -0.0779836532491312
0.804 -0.0779217568704772
0.805 -0.0778599330618849
0.806 -0.0777981807938363
0.807 -0.0777364990381248
0.808 -0.0776748867678377
0.809 -0.077613342957339
0.81 -0.0775518665822514
0.811 -0.0774904566110355
0.812 -0.0774291120124801
0.813 -0.0773678317657956
0.814 -0.0773066148513821
0.815 -0.0772454602508122
0.816 -0.077184366946813
0.817 -0.0771233339232492
0.818 -0.0770623601651053
0.819 -0.0770014446584686
0.82 -0.0769405863905113
0.821 -0.0768797843494735
0.822 -0.0768190375246458
0.823 -0.0767583449063519
0.824 -0.0766977054859315
0.825 -0.0766371182557226
0.826 -0.0765765822090447
0.827 -0.0765160963401813
0.828 -0.0764556596443627
0.829 -0.0763952711177487
0.83 -0.0763349297574116
0.831 -0.076274634561319
0.832 -0.0762143845283164
0.833 -0.0761541786581103
0.834 -0.076094015951251
0.835 -0.0760338954091156
0.836 -0.0759738160338903
0.837 -0.0759137768285544
0.838 -0.0758537767968624
0.839 -0.075793814943327
0.84 -0.0757338902732023
0.841 -0.0756740017853991
0.842 -0.0756141484788095
0.843 -0.0755543293608373
0.844 -0.0754945434395597
0.845 -0.07543478972371
0.846 -0.0753750672226613
0.847 -0.0753153749464086
0.848 -0.0752557119055527
0.849 -0.0751960771112827
0.85 -0.0751364695753594
0.851 -0.0750768883100981
0.852 -0.0750173323283519
0.853 -0.0749578006434946
0.854 -0.0748982922694043
0.855 -0.0748388062204456
0.856 -0.0747793415114536
0.857 -0.0747198971577168
0.858 -0.07466047217496
0.859 -0.0746010655793278
0.86 -0.0745416763873674
0.861 -0.0744823036160124
0.862 -0.0744229462825652
0.863 -0.0743636034046806
0.864 -0.0743042740003494
0.865 -0.0742449570878809
0.866 -0.0741856516858864
0.867 -0.0741263568132627
0.868 -0.0740670714891749
0.869 -0.07400779473304
0.87 -0.0739485255645101
0.871 -0.0738892629951022
0.872 -0.0738300060356009
0.873 -0.0737707537062692
0.874 -0.0737115050275387
0.875 -0.0736522590199928
0.876 -0.0735930147043505
0.877 -0.0735337711014486
0.878 -0.0734745272322262
0.879 -0.0734152821177071
0.88 -0.0733560347789835
0.881 -0.073296784237199
0.882 -0.073237529513532
0.883 -0.0731782696291792
0.884 -0.0731190036053388
0.885 -0.0730597304631937
0.886 -0.0730004492238947
0.887 -0.072941158908544
0.888 -0.0728818585381786
0.889 -0.0728225471337534
0.89 -0.0727632237161246
0.891 -0.0727038873060329
0.892 -0.0726445369240871
0.893 -0.0725851715907471
0.894 -0.0725257903263073
0.895 -0.0724663921508803
0.896 -0.0724069760843795
0.897 -0.072347541146503
0.898 -0.0722880863567169
0.899 -0.0722286107342382
0.9 -0.0721691132980183
0.901 -0.0721095930614114
0.902 -0.072050049036884
0.903 -0.0719904802425689
0.904 -0.0719308856962657
0.905 -0.0718712644154249
0.906 -0.0718116154171303
0.907 -0.0717519377180828
0.908 -0.0716922303345839
0.909 -0.0716324922825184
0.91 -0.0715727225773381
0.911 -0.0715129202340448
0.912 -0.0714530842671739
0.913 -0.0713932136907774
0.914 -0.0713333075184071
0.915 -0.0712733647630983
0.916 -0.0712133844373525
0.917 -0.0711533655531209
0.918 -0.0710933071217879
0.919 -0.0710332081541538
0.92 -0.0709730676604184
0.921 -0.0709128846501642
0.922 -0.0708526581323394
0.923 -0.0707923871152414
0.924 -0.0707320706064999
0.925 -0.0706717076130598
0.926 -0.070611297141165
0.927 -0.0705508381963408
0.928 -0.070490329783378
0.929 -0.0704297709063152
0.93 -0.0703691605684222
0.931 -0.0703084977659401
0.932 -0.0702477814936021
0.933 -0.0701870107523537
0.934 -0.0701261845423039
0.935 -0.0700653018627083
0.936 -0.0700043617119525
0.937 -0.0699433630875348
0.938 -0.0698823049860494
0.939 -0.0698211864031698
0.94 -0.0697600063336309
0.941 -0.0696987637712133
0.942 -0.0696374577087252
0.943 -0.0695760871379859
0.944 -0.0695146510498089
0.945 -0.0694531484339846
0.946 -0.0693915782792634
0.947 -0.0693299395733386
0.948 -0.0692682313028293
0.949 -0.0692064524532634
0.95 -0.0691446020090605
0.951 -0.0690826789535148
0.952 -0.0690206822687779
0.953 -0.0689586109358415
0.954 -0.0688964639345208
0.955 -0.0688342402434367
0.956 -0.0687719388399989
0.957 -0.0687095587003888
0.958 -0.068647098799542
0.959 -0.0685845581111312
0.96 -0.0685219356075491
0.961 -0.0684592302541422
0.962 -0.0683964410142901
0.963 -0.0683335668565335
0.964 -0.0682706067480629
0.965 -0.0682075596547015
0.966 -0.0681444245408879
0.967 -0.0680812003696584
0.968 -0.0680178861026298
0.969 -0.0679544806999818
0.97 -0.0678909831204398
0.971 -0.0678273923212572
0.972 -0.0677637072581979
0.973 -0.067699926885519
0.974 -0.0676360501559528
0.975 -0.06757207602069
0.976 -0.0675080034293611
0.977 -0.0674438313300198
0.978 -0.0673795586691246
0.979 -0.0673151843915215
0.98 -0.0672507074404265
0.981 -0.0671861267574072
0.982 -0.0671214412823659
0.983 -0.0670566499535213
0.984 -0.066991751707391
0.985 -0.0669267454787734
0.986 -0.0668616302007304
0.987 -0.0667964048045688
0.988 -0.066731068219823
0.989 -0.066665619374237
0.99 -0.0666000571937463
0.991 -0.0665343805972237
0.992 -0.0664685885011001
0.993 -0.0664026798258784
0.994 -0.0663366534901804
0.995 -0.0662705084107283
0.996 -0.0662042435023272
0.997 -0.0661378576778467
0.998 -0.0660713498482027
0.999 -0.0660047189223393
1 -0.0659379638072103
1.001 -0.0658710834077615
1.002 -0.065804076626912
1.003 -0.0657369423655358
1.004 -0.0656696795224437
1.005 -0.065602286994365
1.006 -0.0655347636759286
1.007 -0.0654671084596452
1.008 -0.0653993202358885
1.009 -0.0653313978928763
1.01 -0.0652633403166528
1.011 -0.0651951463910695
1.012 -0.0651268149977664
1.013 -0.0650583450161539
1.014 -0.0649897353233938
1.015 -0.0649209847943805
1.016 -0.0648520923017226
1.017 -0.0647830567157235
1.018 -0.0647138769043635
1.019 -0.06464455173328
1.02 -0.0645750800657493
1.021 -0.0645054607579449
1.022 -0.064435692663099
1.023 -0.0643657746373943
1.024 -0.0642957055345758
1.025 -0.0642254842059313
1.026 -0.0641551095002719
1.027 -0.0640845802639138
1.028 -0.0640138953406582
1.029 -0.0639430535717725
1.03 -0.0638720537959709
1.031 -0.063800894849395
1.032 -0.0637295755655948
1.033 -0.0636580947755087
1.034 -0.0635864513074446
1.035 -0.0635146439870603
1.036 -0.0634426716373437
1.037 -0.0633705330785933
1.038 -0.0632982271283991
1.039 -0.063225752601622
1.04 -0.0631531083103751
1.041 -0.0630802930640033
1.042 -0.0630073056690637
1.043 -0.0629341449293057
1.044 -0.0628608096456513
1.045 -0.0627872986161752
1.046 -0.0627136106360845
1.047 -0.0626397444976989
1.048 -0.0625656989904307
1.049 -0.0624914729007646
1.05 -0.0624170650122376
1.051 -0.0623424740985662
1.052 -0.0622676989296483
1.053 -0.0621927382801481
1.054 -0.0621175909217002
1.055 -0.0620422556228891
1.056 -0.0619667311492288
1.057 -0.0618910162631419
1.058 -0.06181510972394
1.059 -0.061739010287802
1.06 -0.0616627167077542
1.061 -0.0615862277336493
1.062 -0.0615095421121458
1.063 -0.061432658586687
1.064 -0.0613555758974804
1.065 -0.0612782927814765
1.066 -0.0612008079723481
1.067 -0.0611231202004693
1.068 -0.0610452281928941
1.069 -0.0609671306733356
1.07 -0.0608888263621449
1.071 -0.0608103139762894
1.072 -0.0607315922293321
1.073 -0.0606526598314099
1.074 -0.0605735154892121
1.075 -0.0604941579059595
1.076 -0.0604145857813823
1.077 -0.0603347978116986
1.078 -0.0602547926895934
1.079 -0.060174569104196
1.08 -0.060094125741059
1.081 -0.0600134612816463
1.082 -0.0599325744037983
1.083 -0.0598514637823351
1.084 -0.0597701280884108
1.085 -0.0596885659894918
1.086 -0.0596067761493349
1.087 -0.0595247572279646
1.088 -0.0594425078816513
1.089 -0.0593600267628888
1.09 -0.0592773125203722
1.091 -0.0591943637989754
1.092 -0.0591111792397283
1.093 -0.0590277574797948
1.094 -0.0589440971524501
1.095 -0.0588601968870578
1.096 -0.0587760553090471
1.097 -0.0586916710398907
1.098 -0.058607042697081
1.099 -0.0585221688941079
1.1 -0.0584370482404357
1.101 -0.0583516793414798
1.102 -0.0582660607985835
1.103 -0.0581801912089955
1.104 -0.0580940691658458
1.105 -0.058007693258123
1.106 -0.0579210620706506
1.107 -0.0578341741840637
1.108 -0.0577470281747852
1.109 -0.0576596226150029
1.11 -0.0575719560726448
1.111 -0.0574840271079379
1.112 -0.0573958342764005
1.113 -0.0573073761331476
1.114 -0.057218651228939
1.115 -0.0571296581101562
1.116 -0.057040395318778
1.117 -0.056950861392356
1.118 -0.056861054863991
1.119 -0.056770974262308
1.12 -0.0566806181114327
1.121 -0.056589984930966
1.122 -0.0564990732359602
1.123 -0.0564078815368942
1.124 -0.0563164083396488
1.125 -0.0562246521454817
1.126 -0.0561326114510032
1.127 -0.0560402847481506
1.128 -0.0559476705241641
1.129 -0.0558547672615605
1.13 -0.0557615734381093
1.131 -0.0556680875268068
1.132 -0.0555743079958507
1.133 -0.0554802333086152
1.134 -0.055385861923625
1.135 -0.0552911922945303
1.136 -0.0551962228700805
1.137 -0.0551009520940993
1.138 -0.055005378405458
1.139 -0.0549095002380506
1.14 -0.0548133160207669
1.141 -0.0547168241744416
1.142 -0.0546200231144905
1.143 -0.0545229112547281
1.144 -0.0544254870038603
1.145 -0.0543277487654572
1.146 -0.0542296949379272
1.147 -0.0541313239144903
1.148 -0.0540326340831514
1.149 -0.0539336238266737
1.15 -0.0538342915225516
1.151 -0.0537346355429842
1.152 -0.0536346542548482
1.153 -0.0535343460196705
1.154 -0.0534337091936018
1.155 -0.0533327421273883
1.156 -0.0532314431663452
1.157 -0.0531298106503292
1.158 -0.0530278429137168
1.159 -0.0529255382853908
1.16 -0.0528228950887066
1.161 -0.0527199116415047
1.162 -0.0526165862561001
1.163 -0.0525129172392002
1.164 -0.0524089028918594
1.165 -0.052304541509451
1.166 -0.0521998313816392
1.167 -0.0520947707923501
1.168 -0.0519893580197439
1.169 -0.0518835913361859
1.17 -0.0517774690082184
1.171 -0.0516709892938364
1.172 -0.05156415044483
1.173 -0.0514569507101869
1.174 -0.0513493883329554
1.175 -0.0512414615502153
1.176 -0.0511331685930481
1.177 -0.0510245076865089
1.178 -0.0509154770495956
1.179 -0.0508060748952203
1.18 -0.0506962994301794
1.181 -0.0505861488551237
1.182 -0.0504756213645287
1.183 -0.0503647151466651
1.184 -0.0502534283835678
1.185 -0.0501417592510069
1.186 -0.0500297059184565
1.187 -0.0499172665490649
1.188 -0.0498044392996242
1.189 -0.0496912223205393
1.19 -0.0495776137557976
1.191 -0.0494636117429381
1.192 -0.0493492144130208
1.193 -0.0492344198905952
1.194 -0.0491192262936697
1.195 -0.04900363173368
1.196 -0.0488876343154584
1.197 -0.0487712321372016
1.198 -0.0486544232904399
1.199 -0.0485372058600051
1.2 -0.0484195779239988
1.201 -0.0483015375513803
1.202 -0.0481830828040255
1.203 -0.0480642117397388
1.204 -0.0479449224094658
1.205 -0.047825212857261
1.206 -0.0477050811202558
1.207 -0.0475845252286251
1.208 -0.0474635432055555
1.209 -0.0473421330672123
1.21 -0.0472202928227061
1.211 -0.0470980204740607
1.212 -0.0469753140161795
1.213 -0.046852171436812
1.214 -0.0467285907165212
1.215 -0.0466045698286497
1.216 -0.0464801067393189
1.217 -0.0463551994073934
1.218 -0.0462298457844137
1.219 -0.0461040438145645
1.22 -0.0459777914346406
1.221 -0.0458510865740133
1.222 -0.0457239271549313
1.223 -0.0455963110925137
1.224 -0.0454682362943805
1.225 -0.04533970066059
1.226 -0.0452107020836042
1.227 -0.0450812384482539
1.228 -0.0449513076317034
1.229 -0.0448209075034156
1.23 -0.044690035925117
1.231 -0.0445586907492704
1.232 -0.0444268698207335
1.233 -0.0442945709923233
1.234 -0.0441617923542487
1.235 -0.0440285322211768
1.236 -0.0438947889010316
1.237 -0.0437605606949643
1.238 -0.0436258458973225
1.239 -0.0434906427956196
1.24 -0.0433549496705046
1.241 -0.0432187647957311
1.242 -0.0430820864381271
1.243 -0.0429449128575639
1.244 -0.0428072423069255
1.245 -0.042669073032078
1.246 -0.0425304032718381
1.247 -0.0423912312579432
1.248 -0.0422515552150192
1.249 -0.0421113733605508
1.25 -0.0419706839048491
1.251 -0.0418294850510215
1.252 -0.0416877749949401
1.253 -0.0415455519252105
1.254 -0.0414028140231406
1.255 -0.0412595594627091
1.256 -0.0411157864105345
1.257 -0.0409714930258432
1.258 -0.0408266774604385
1.259 -0.0406813378586686
1.26 -0.0405354723573955
1.261 -0.0403890789299903
1.262 -0.0402421555413288
1.263 -0.0400947003061057
1.264 -0.0399467113313958
1.265 -0.0397981867166216
1.266 -0.0396491245535223
1.267 -0.0394995229261215
1.268 -0.0393493799106953
1.269 -0.0391986935757406
1.27 -0.0390474619819432
1.271 -0.0388956831821456
1.272 -0.0387433552213149
1.273 -0.038590476136511
1.274 -0.0384370439568544
1.275 -0.0382830567034939
1.276 -0.0381285123895743
1.277 -0.0379734090202045
1.278 -0.0378177445924247
1.279 -0.0376615170951747
1.28 -0.0375047245092611
1.281 -0.0373473648073248
1.282 -0.0371894359538089
1.283 -0.0370309359049257
1.284 -0.0368718626086248
1.285 -0.03671221400456
1.286 -0.036551988024057
1.287 -0.0363911825900805
1.288 -0.0362297956172015
1.289 -0.0360678250115649
1.29 -0.0359052686708566
1.291 -0.0357421244669859
1.292 -0.0355783902639636
1.293 -0.0354140639354071
1.294 -0.0352491433463195
1.295 -0.0350836263530561
1.296 -0.0349175108032919
1.297 -0.0347507945359884
1.298 -0.0345834753813608
1.299 -0.0344155511608445
1.3 -0.0342470196870624
1.301 -0.0340778787637916
1.302 -0.0339081261859301
1.303 -0.0337380821563126
1.304 -0.0335682721740086
1.305 -0.0333989647319025
1.306 -0.0332302436600055
1.307 -0.0330621336659234
1.308 -0.0328946405339249
1.309 -0.0327277639969546
1.31 -0.0325615018582997
1.311 -0.0323958513113326
1.312 -0.0322308093620585
1.313 -0.0320663729643776
1.314 -0.0319025390633563
1.315 -0.031739304609044
1.316 -0.0315766665608578
1.317 -0.0314146218889468
1.318 -0.0312531675745908
1.319 -0.0310923006102888
1.32 -0.0309320179997483
1.321 -0.0307723167651683
1.322 -0.0306131939356047
1.323 -0.0304546465410953
1.324 -0.0302966716274482
1.325 -0.0301392662529472
1.326 -0.0299824274872582
1.327 -0.0298261524110415
1.328 -0.0296704381157903
1.329 -0.0295152817037417
1.33 -0.0293606802878109
1.331 -0.029206630991533
1.332 -0.0290531309490077
1.333 -0.0289001773048443
1.334 -0.0287477672141079
1.335 -0.0285958978422657
1.336 -0.0284445663651328
1.337 -0.0282937699688195
1.338 -0.0281435058496776
1.339 -0.0279937712142475
1.34 -0.0278445632792055
1.341 -0.0276958792713111
1.342 -0.0275477164273548
1.343 -0.0274000719941055
1.344 -0.0272529432282587
1.345 -0.0271063273963849
1.346 -0.0269602217748774
1.347 -0.0268146236499015
1.348 -0.0266695303173426
1.349 -0.026524939082756
1.35 -0.0263808472613148
1.351 -0.0262372521669612
1.352 -0.0260941511295429
1.353 -0.0259515415033223
1.354 -0.0258094206448138
1.355 -0.0256677859176049
1.356 -0.0255266346938659
1.357 -0.0253859643547996
1.358 -0.0252457722907518
1.359 -0.0251060559012131
1.36 -0.0249668125947863
1.361 -0.0248280397891427
1.362 -0.0246897349109756
1.363 -0.0245518953959516
1.364 -0.0244145186886627
1.365 -0.0242776022425785
1.366 -0.0241411435199978
1.367 -0.0240051399920011
1.368 -0.0238695891384027
1.369 -0.0237344884477035
1.37 -0.0235998354170433
1.371 -0.0234656275521544
1.372 -0.0233318623673137
1.373 -0.0231985373852965
1.374 -0.0230656501373298
1.375 -0.0229331981630457
1.376 -0.0228011790104351
1.377 -0.0226695902358017
1.378 -0.0225384294037158
1.379 -0.0224076940869689
1.38 -0.0222773818665273
1.381 -0.0221474903412279
1.382 -0.0220180171123577
1.383 -0.0218889597757694
1.384 -0.0217603159416757
1.385 -0.0216320832302763
1.386 -0.0215042592703277
1.387 -0.0213768416986557
1.388 -0.0212498281599683
1.389 -0.0211232163067666
1.39 -0.0209970037992859
1.391 -0.020871188305447
1.392 -0.0207457675008112
1.393 -0.0206207390685361
1.394 -0.0204961006993315
1.395 -0.0203718500914168
1.396 -0.0202479849504772
1.397 -0.0201245029896207
1.398 -0.0200014019293355
1.399 -0.0198786794974469
1.4 -0.0197563334290749
1.401 -0.0196343614665916
1.402 -0.0195127613595789
1.403 -0.0193915308647863
1.404 -0.0192706677460889
1.405 -0.0191501697744453
1.406 -0.0190300347278561
1.407 -0.0189102603913222
1.408 -0.0187908445568031
1.409 -0.0186717850231758
1.41 -0.0185530795961933
1.411 -0.0184347260756524
1.412 -0.0183167222756518
1.413 -0.0181990660348554
1.414 -0.018081755190121
1.415 -0.0179647875822523
1.416 -0.0178481610578116
1.417 -0.0177318734696739
1.418 -0.0176159226771753
1.419 -0.0175003065461348
1.42 -0.0173850229488333
1.421 -0.0172700697639801
1.422 -0.0171554448766756
1.423 -0.0170411461783719
1.424 -0.0169271715668339
1.425 -0.0168135189461
1.426 -0.0167001862264431
1.427 -0.0165871713243313
1.428 -0.0164744721623891
1.429 -0.0163620866693589
1.43 -0.0162500127800618
1.431 -0.0161382484353596
1.432 -0.0160267915821159
1.433 -0.0159156401731581
1.434 -0.015804792167239
1.435 -0.0156942455289989
1.436 -0.0155839982289276
1.437 -0.0154740482433263
1.438 -0.0153643935542704
1.439 -0.0152550321495712
1.44 -0.0151459620227391
1.441 -0.0150371811728624
1.442 -0.014928687604765
1.443 -0.0148204793289984
1.444 -0.0147125543615453
1.445 -0.0146049107238627
1.446 -0.0144975464428718
1.447 -0.0143904595509293
1.448 -0.0142836480857932
1.449 -0.0141771100905878
1.45 -0.0140708436137666
1.451 -0.0139648467090771
1.452 -0.0138591174355237
1.453 -0.0137536538573324
1.454 -0.0136484540439143
1.455 -0.0135435160698301
1.456 -0.0134388380147537
1.457 -0.0133344179634373
1.458 -0.0132302540056753
1.459 -0.0131263442362688
1.46 -0.0130226867549906
1.461 -0.0129192796665495
1.462 -0.0128161210805555
1.463 -0.0127132091114844
1.464 -0.0126105418786428
1.465 -0.0125081175061335
1.466 -0.0124059341228205
1.467 -0.0123039898622941
1.468 -0.0122022828628369
1.469 -0.0121008112673886
1.47 -0.0119995732235118
1.471 -0.011898566896993
1.472 -0.0117977904503883
1.473 -0.0116972420316933
1.474 -0.0115969198023853
1.475 -0.0114968219312721
1.476 -0.0113969465925005
1.477 -0.0112972919648966
1.478 -0.0111978562317318
1.479 -0.0110986375806245
1.48 -0.0109996342034868
1.481 -0.0109008442964839
1.482 -0.0108022660599991
1.483 -0.0107038976985995
1.484 -0.0106057374210028
1.485 -0.010507783440044
1.486 -0.0104100339726424
1.487 -0.0103124872397689
1.488 -0.0102151414664126
1.489 -0.0101179948815485
1.49 -0.0100210457181047
1.491 -0.00992429221292943
1.492 -0.00982773260675907
1.493 -0.00973136514418521
1.494 -0.00963518807362271
1.495 -0.0095391996472769
1.496 -0.00944339812111158
1.497 -0.00934778175481721
1.498 -0.00925234881177811
1.499 -0.00915709755904115
1.5 -0.00906202626728336
1.501 -0.00896713320929335
1.502 -0.00887241666233268
1.503 -0.00877787490931697
1.504 -0.00868350623561992
1.505 -0.00858930892975285
1.506 -0.0084952812835602
1.507 -0.00840142159226109
1.508 -0.0083077281544412
1.509 -0.00821419927202882
1.51 -0.00812083325026608
1.511 -0.00802762839767857
1.512 -0.00793458302604449
1.513 -0.00784169545036359
1.514 -0.0077489639888266
1.515 -0.00765638696278378
1.516 -0.00756396269671475
1.517 -0.00747168951819718
1.518 -0.00737956575787643
1.519 -0.00728758974943478
1.52 -0.00719575982956092
1.521 -0.0071040743379194
1.522 -0.0070125316171202
1.523 -0.0069211300126884
1.524 -0.00682986787303383
1.525 -0.00673874354942067
1.526 -0.00664775539593745
1.527 -0.00655690176946686
1.528 -0.00646618102965549
1.529 -0.00637559153888403
1.53 -0.00628513166223721
1.531 -0.00619479974987744
1.532 -0.00610459416465955
1.533 -0.00601451329699793
1.534 -0.00592455552805676
1.535 -0.00583471923777018
1.536 -0.00574500280738688
1.537 -0.00565540462026415
1.538 -0.00556592306210169
1.539 -0.00547655652099646
1.54 -0.00538730338743992
1.541 -0.00529816205429751
1.542 -0.00520913091678196
1.543 -0.00512020837242499
1.544 -0.00503139282104823
1.545 -0.00494268266473413
1.546 -0.00485407630779705
1.547 -0.00476557215675383
1.548 -0.00467716862029507
1.549 -0.00458886410925602
1.55 -0.00450065703658753
1.551 -0.00441254581732739
1.552 -0.0043245288685711
1.553 -0.00423660460944345
1.554 -0.00414877146106946
1.555 -0.00406102784654572
1.556 -0.00397337219091193
1.557 -0.00388580292112181
1.558 -0.00379831846601494
1.559 -0.00371091725628797
1.56 -0.0036235977244661
1.561 -0.00353635830545029
1.562 -0.0034491974356593
1.563 -0.00336211355246374
1.564 -0.00327510509526227
1.565 -0.00318817050524042
1.566 -0.00310130822527407
1.567 -0.00301451669987957
1.568 -0.00292779437517843
1.569 -0.00284113969886693
1.57 -0.00275455112018727
1.571 -0.00266802708989938
1.572 -0.0025815660602525
1.573 -0.00249516648495737
1.574 -0.00240882681915799
1.575 -0.002322545519404
1.576 -0.00223632104362226
1.577 -0.00215015185108933
1.578 -0.00206403640240319
1.579 -0.00197797315945614
1.58 -0.00189196058540594
1.581 -0.00180599714464896
1.582 -0.00172008130279191
1.583 -0.00163421152662416
1.584 -0.00154838628409024
1.585 -0.00146260404426199
1.586 -0.00137686327731096
1.587 -0.00129116245448072
1.588 -0.00120550004805964
1.589 -0.00111987453135251
1.59 -0.0010342843786541
1.591 -0.000948728065683135
1.592 -0.000863204068929285
1.593 -0.000777710865168202
1.594 -0.000692246932270602
1.595 -0.000606810749027881
1.596 -0.000521400795078286
1.597 -0.000436015550864394
1.598 -0.000350653497601022
1.599 -0.000265313117246174
1.6 -0.00017999289247364
1.601 -9.46913066450505e-05
1.602 -9.40684378278323e-06
1.603 7.58620114570674e-05
1.604 0.000161116773812531
1.605 0.000246358957442433
1.606 0.000331590075953792
1.607 0.000416811642429127
1.608 0.000502025169453496
1.609 0.000587232169141666
1.61 0.000672434153165397
1.611 0.00075763263278017
1.612 0.000842829118852861
1.613 0.000928025121888554
1.614 0.00101322215205737
1.615 0.00109842171922209
1.616 0.00118362533296476
1.617 0.00126883450261403
1.618 0.00135405073727191
1.619 0.0014392755458412
1.62 0.00152451043705193
1.621 0.00160975689867199
1.622 0.00169501642988132
1.623 0.0017802905596519
1.624 0.00186558080288238
1.625 0.00195088866995508
1.626 0.00203621566980972
1.627 0.00212156331094485
1.628 0.00220693310175576
1.629 0.00229232655066156
1.63 0.00237774516616321
1.631 0.00246319045688151
1.632 0.00254866393158651
1.633 0.00263416709922606
1.634 0.00271970146895267
1.635 0.00280526855015076
1.636 0.00289086985246345
1.637 0.0029765068858196
1.638 0.00306218116046089
1.639 0.00314789418696823
1.64 0.00323364747628915
1.641 0.00331944253976457
1.642 0.00340528088915568
1.643 0.00349116403667069
1.644 0.00357709349499222
1.645 0.00366307077730357
1.646 0.00374909739731633
1.647 0.00383517486929677
1.648 0.00392130470809277
1.649 0.00400748842916132
1.65 0.00409372754859474
1.651 0.0041800235849227
1.652 0.00426637805631183
1.653 0.00435279247905435
1.654 0.00443926837145603
1.655 0.00452580725299895
1.656 0.0046124106440926
1.657 0.00469908006601208
1.658 0.00478581704089737
1.659 0.00487262309177097
1.66 0.0049594997425621
1.661 0.00504644851813282
1.662 0.00513347094430469
1.663 0.00522056854788586
1.664 0.00530774285669788
1.665 0.00539499539960284
1.666 0.00548232770653048
1.667 0.00556974130850521
1.668 0.0056572377376731
1.669 0.00574481852732925
1.67 0.00583248521194468
1.671 0.00592023932719357
1.672 0.00600808240998021
1.673 0.00609601599846657
1.674 0.00618404163209904
1.675 0.00627216085163593
1.676 0.00636037519917451
1.677 0.00644868621817837
1.678 0.00653709545350439
1.679 0.00662560445143054
1.68 0.00671421475968262
1.681 0.00680292792896631
1.682 0.00689174551060751
1.683 0.00698066905526848
1.684 0.00706970011624072
1.685 0.00715884024874322
1.686 0.00724809100971638
1.687 0.00733745395777541
1.688 0.00742693065321359
1.689 0.00751652265802238
1.69 0.00760623153591622
1.691 0.00769605885235961
1.692 0.00778600617459407
1.693 0.00787607507166585
1.694 0.00796626711445342
1.695 0.00805658387569511
1.696 0.00814702693001684
1.697 0.00823759785395961
1.698 0.00832829822600728
1.699 0.00841912962661445
1.7 0.00851009363823402
1.701 0.00860119184534511
1.702 0.00869242583448074
1.703 0.00878379719425593
1.704 0.00887530751539531
1.705 0.00896695839076117
1.706 0.0090587514153814
1.707 0.00915068818647752
1.708 0.00924277030349246
1.709 0.00933499936811888
1.71 0.00942737698432708
1.711 0.00951990475968556
1.712 0.00961258430331854
1.713 0.0097054172248254
1.714 0.00979840513713306
1.715 0.00989154965588671
1.716 0.00998485239927405
1.717 0.0100783149879886
1.718 0.0101719390452371
1.719 0.0102657261967614
1.72 0.0103596780708646
1.721 0.0104537962984388
1.722 0.0105480825129937
1.723 0.0106425383506847
1.724 0.0107371654503422
1.725 0.0108319654534989
1.726 0.01092694000442
1.727 0.0110220907501307
1.728 0.0111174193404459
1.729 0.0112129274279981
1.73 0.0113086166682672
1.731 0.0114044887196085
1.732 0.0115005452432823
1.733 0.0115967879034825
1.734 0.0116932183673659
1.735 0.011789838305081
1.736 0.0118866493897973
1.737 0.0119836532977346
1.738 0.0120808517081916
1.739 0.0121782463035761
1.74 0.0122758387694335
1.741 0.0123736307955927
1.742 0.0124716240743805
1.743 0.0125698202997248
1.744 0.0126682211696347
1.745 0.0127668283856684
1.746 0.0128656436527831
1.747 0.0129646686793075
1.748 0.0130639051769531
1.749 0.013163354860838
1.75 0.013263019449515
1.751 0.0133629006650009
1.752 0.0134630002328059
1.753 0.0135633198819641
1.754 0.013663861345063
1.755 0.0137646263582741
1.756 0.0138656166613823
1.757 0.0139668339978171
1.758 0.0140682801146821
1.759 0.0141699567627855
1.76 0.014271865696671
1.761 0.0143740086746475
1.762 0.01447638745882
1.763 0.0145790038151203
1.764 0.0146818595133372
1.765 0.0147849563271479
1.766 0.0148882960341477
1.767 0.0149918804158821
1.768 0.0150957112578767
1.769 0.0151997903496684
1.77 0.0153041194848367
1.771 0.0154087004899149
1.772 0.0155135351787438
1.773 0.0156186253285212
1.774 0.0157239727401408
1.775 0.0158295792249376
1.776 0.0159354466004715
1.777 0.0160415766892015
1.778 0.0161479713180832
1.779 0.016254632318462
1.78 0.01636156152606
1.781 0.016468760780994
1.782 0.0165762319278022
1.783 0.0166839768154756
1.784 0.0167919972974885
1.785 0.0169002952318311
1.786 0.0170088724810411
1.787 0.0171177309122364
1.788 0.0172268723971467
1.789 0.0173362988121466
1.79 0.0174460120382872
1.791 0.0175560139613293
1.792 0.0176663064717754
1.793 0.017776891464903
1.794 0.0178877708407965
1.795 0.0179989465043807
1.796 0.0181104203654533
1.797 0.0182221943387181
1.798 0.0183342703438177
1.799 0.018446650305367
1.8 0.018559336152986
1.801 0.0186723298194073
1.802 0.0187856332434605
1.803 0.0188992483716816
1.804 0.0190131771546013
1.805 0.0191274215475572
1.806 0.019241983510976
1.807 0.0193568650104866
1.808 0.0194720680169796
1.809 0.0195875945066496
1.81 0.0197034464610314
1.811 0.0198196258670352
1.812 0.019936134716981
1.813 0.0200529750086332
1.814 0.0201701487452346
1.815 0.0202876579355415
1.816 0.0204055045938574
1.817 0.0205236907400689
1.818 0.0206422183996792
1.819 0.0207610896038438
1.82 0.0208803063894052
1.821 0.0209998707989275
1.822 0.0211197848807323
1.823 0.0212400506889336
1.824 0.0213606702834727
1.825 0.0214816457301543
1.826 0.0216029791006818
1.827 0.0217246724726923
1.828 0.0218467279297934
1.829 0.0219691475615981
1.83 0.0220919334637611
1.831 0.0222150877364708
1.832 0.0223386124868331
1.833 0.0224625098300892
1.834 0.0225867818868279
1.835 0.0227114307835922
1.836 0.0228364586530989
1.837 0.0229618676343327
1.838 0.023087659872602
1.839 0.0232138375195818
1.84 0.0233404027333521
1.841 0.0234673576784357
1.842 0.0235947045258359
1.843 0.0237224454530732
1.844 0.0238505826442232
1.845 0.0239791182899539
1.846 0.0241080545875631
1.847 0.0242373937410161
1.848 0.0243671379609839
1.849 0.0244972894648806
1.85 0.0246278504769017
1.851 0.0247588232280622
1.852 0.0248902099562346
1.853 0.0250220129061876
1.854 0.0251542343296244
1.855 0.0252868764852212
1.856 0.0254199416386661
1.857 0.0255534320626976
1.858 0.025687350037144
1.859 0.0258216978489621
1.86 0.0259564777922762
1.861 0.0260916921671698
1.862 0.0262273432816375
1.863 0.0263634334524773
1.864 0.0264999650031856
1.865 0.0266369402644238
1.866 0.0267743615741942
1.867 0.0269122312779235
1.868 0.0270505517285176
1.869 0.0271893252864053
1.87 0.0273285543195811
1.871 0.0274682412036454
1.872 0.0276083883218456
1.873 0.0277489980651171
1.874 0.0278900728321238
1.875 0.0280316150292995
1.876 0.0281736270708887
1.877 0.0283161113789881
1.878 0.028459070383588
1.879 0.0286025065226138
1.88 0.0287464222419677
1.881 0.0288908199955704
1.882 0.0290357022454032
1.883 0.0291810714615499
1.884 0.0293269301222393
1.885 0.029473280713887
1.886 0.0296201257311385
1.887 0.0297674676769113
1.888 0.0299153090624383
1.889 0.0300636524073097
1.89 0.030212500239517
1.891 0.0303618550944908
1.892 0.0305117195166955
1.893 0.0306620960602646
1.894 0.0308129872874523
1.895 0.0309643957689856
1.896 0.0311163240842069
1.897 0.0312687748211501
1.898 0.0314217505765939
1.899 0.0315752539561105
1.9 0.03172928757411
1.901 0.0318838540538862
1.902 0.0320389560276609
1.903 0.0321945961366294
1.904 0.0323507770310048
1.905 0.0325075013700638
1.906 0.0326647718221921
1.907 0.0328225910649294
1.908 0.0329809617850156
1.909 0.0331398866784363
1.91 0.033299368450469
1.911 0.033459409815729
1.912 0.0336200134982157
1.913 0.0337811822313594
1.914 0.0339429187580673
1.915 0.0341052258307707
1.916 0.0342681062114721
1.917 0.0344315626717914
1.918 0.0345955979930142
1.919 0.0347602149661384
1.92 0.0349254163919223
1.921 0.035091205080129
1.922 0.035257583850814
1.923 0.0354245555347724
1.924 0.0355921229724408
1.925 0.0357602890141568
1.926 0.0359290565202754
1.927 0.0360984283612387
1.928 0.0362684074176322
1.929 0.0364389965802356
1.93 0.0366101987500733
1.931 0.0367820168384636
1.932 0.0369544537670685
1.933 0.0371275124679434
1.934 0.037301195883587
1.935 0.037475506966992
1.936 0.0376504486816941
1.937 0.0378260240018237
1.938 0.0380022359121559
1.939 0.0381790874081614
1.94 0.0383565814960575
1.941 0.0385347211928593
1.942 0.038713509526431
1.943 0.0388929495355376
1.944 0.0390730442698962
1.945 0.0392537967902284
1.946 0.0394352101683119
1.947 0.0396172874870331
1.948 0.0398000318404394
1.949 0.0399834463337919
1.95 0.0401675340836182
1.951 0.0403522982171343
1.952 0.0405377418732542
1.953 0.0407238682029162
1.954 0.0409106803683485
1.955 0.041098181543252
1.956 0.0412863749128955
1.957 0.0414752636741829
1.958 0.0416648510357123
1.959 0.041855140217831
1.96 0.0420461344526915
1.961 0.0422378369843063
1.962 0.0424302510686032
1.963 0.0426233799734804
1.964 0.0428172269788623
1.965 0.0430117953767551
1.966 0.043207088471303
1.967 0.043403109578844
1.968 0.0435998620279668
1.969 0.0437973491595667
1.97 0.0439955743269028
1.971 0.0441945408956551
1.972 0.0443942522439814
1.973 0.0445947117625747
1.974 0.044795922854721
1.975 0.0449978889363571
1.976 0.0452006134361284
1.977 0.0454040997954477
1.978 0.0456083514685529
1.979 0.0458133719225663
1.98 0.0460191646375533
1.981 0.0462257331061044
1.982 0.0464330808340736
1.983 0.0466412113408482
1.984 0.0468501281589127
1.985 0.0470598348339657
1.986 0.0472703349249982
1.987 0.0474816320043598
1.988 0.0476937296578214
1.989 0.0479066314846365
1.99 0.0481203410976025
1.991 0.0483348621231222
1.992 0.0485501982012658
1.993 0.0487663529858316
1.994 0.0489833301444093
1.995 0.0492011333584415
1.996 0.0494197663232865
1.997 0.0496392327482809
1.998 0.0498595363568028
1.999 0.0500806808863347
2 0.0503026700885271
2.001 0.050525507729262
2.002 0.0507491975887175
2.003 0.0509737434614312
2.004 0.0511991491563646
2.005 0.0514254184969687
2.006 0.0516525553212473
2.007 0.0518805634818239
2.008 0.0521094468460058
2.009 0.0523392092958504
2.01 0.0525698547282306
2.011 0.0528013869962195
2.012 0.0530338100213532
2.013 0.0532671277898593
2.014 0.0535013442727915
2.015 0.0537364634466685
2.016 0.0539724893001265
2.017 0.0542094258360935
2.018 0.0544472770725324
2.019 0.0546860470427247
2.02 0.0549257397954078
2.021 0.0551663593948664
2.022 0.0554079099210079
2.023 0.0556503954694343
2.024 0.0558938201515123
2.025 0.0561381880944431
2.026 0.0563835034413329
2.027 0.0566297703512625
2.028 0.0568769929993587
2.029 0.0571251755768645
2.03 0.0573743222912106
2.031 0.0576244373660864
2.032 0.0578755250415119
2.033 0.0581275895739095
2.034 0.0583806352361759
2.035 0.0586346663177557
2.036 0.0588896871247123
2.037 0.0591457019798027
2.038 0.0594027152225498
2.039 0.0596607312093163
2.04 0.0599197543133784
2.041 0.0601797889313272
2.042 0.0604408394707205
2.043 0.0607029103510982
2.044 0.0609660060125551
2.045 0.0612301309135441
2.046 0.061495289530224
2.047 0.061761486356302
2.048 0.0620287259030357
2.049 0.0622970126992851
2.05 0.0625663512915829
2.051 0.0628367462442078
2.052 0.0631082021392618
2.053 0.0633807235767477
2.054 0.0636543151746465
2.055 0.0639289815689965
2.056 0.0642047274139707
2.057 0.0644815573819567
2.058 0.0647594761636354
2.059 0.0650384884680607
2.06 0.0653185990227393
2.061 0.0655998125737111
2.062 0.0658821338856283
2.063 0.0661655677418384
2.064 0.0664501189444635
2.065 0.0667357923144818
2.066 0.0670225926918106
2.067 0.0673105249353871
2.068 0.0675995939232511
2.069 0.0678898045526277
2.07 0.0681811617400105
2.071 0.0684736704273798
2.072 0.0687673355702308
2.073 0.0690621621386679
2.074 0.0693581551255963
2.075 0.069655319542662
2.076 0.0699536604229064
2.077 0.0702531828217218
2.078 0.0705538918133159
2.079 0.0708557924915659
2.08 0.0711588899703489
2.081 0.0714631893837081
2.082 0.0717686958859642
2.083 0.0720754146518114
2.084 0.072383350876408
2.085 0.0726925097754642
2.086 0.0730028965853315
2.087 0.0733145165630911
2.088 0.0736273749866438
2.089 0.0739414771547979
2.09 0.0742568283873604
2.091 0.0745734340252264
2.092 0.0748912994304703
2.093 0.0752104299864355
2.094 0.075530831097826
2.095 0.0758525081907988
2.096 0.0761754667130548
2.097 0.0764997121339314
2.098 0.0768252499444954
2.099 0.0771520856576358
2.1 0.0774802248081569
2.101 0.0778096729590027
2.102 0.07814043568927
2.103 0.0784725185952906
2.104 0.0788059272989491
2.105 0.0791406674455624
2.106 0.0794767447032658
2.107 0.0798141647628819
2.108 0.0801529333379437
2.109 0.0804930561647669
2.11 0.0808345390025417
2.111 0.081177387633426
2.112 0.0815216078626443
2.113 0.0818672055185836
2.114 0.082214186452894
2.115 0.0825625565405865
2.116 0.0829123216801331
2.117 0.0832634877935672
2.118 0.0836160608265826
2.119 0.0839700467486348
2.12 0.0843254515530416
2.121 0.0846822812570863
2.122 0.0850405419021175
2.123 0.0854002395536522
2.124 0.085761380301479
2.125 0.0861239702597603
2.126 0.0864880155671365
2.127 0.0868535223868296
2.128 0.0872204969067474
2.129 0.0875889453395889
2.13 0.0879588739229492
2.131 0.0883302889256882
2.132 0.0887031966357062
2.133 0.0890776033608658
2.134 0.0894535154377978
2.135 0.0898309392296655
2.136 0.0902098811255234
2.137 0.0905903475401831
2.138 0.0909723449142457
2.139 0.0913558797141856
2.14 0.0917409584324517
2.141 0.0921275875875754
2.142 0.0925157737242795
2.143 0.0929055234135893
2.144 0.0932968432529434
2.145 0.093689739866305
2.146 0.0940842199042747
2.147 0.0944802900442027
2.148 0.094877956990302
2.149 0.0952772274737611
2.15 0.0956781082528594
2.151 0.0960806061130798
2.152 0.0964847278672253
2.153 0.0968904803555328
2.154 0.0972978704457899
2.155 0.0977069050334501
2.156 0.0981175910417511
2.157 0.0985299354218297
2.158 0.0989439451528418
2.159 0.0993596272420786
2.16 0.0997769887250861
2.161 -0.0998039644001051
2.162 -0.099385390140274
2.163 -0.0989694443924367
2.164 -0.0985560752572118
2.165 -0.098144993363172
2.166 -0.0977358241264139
2.167 -0.0973283900185897
2.168 -0.0969226293396955
2.169 -0.0965185176195132
2.17 -0.0961160423640692
2.171 -0.0957151949446872
2.172 -0.0953159679928327
2.173 -0.0949183545633012
2.174 -0.0945223478653682
2.175 -0.0941279411763599
2.176 -0.0937351278138154
2.177 -0.0933439011264692
2.178 -0.092954254491278
2.179 -0.0925661813123902
2.18 -0.0921796750207384
2.181 -0.0917947290738335
2.182 -0.0914113369556234
2.183 -0.0910294921763727
2.184 -0.09064918827255
2.185 -0.0902704188067164
2.186 -0.0898931773674169
2.187 -0.0895174575690714
2.188 -0.0891432530518662
2.189 -0.0887705574816466
2.19 -0.0883993645498093
2.191 -0.0880296679900683
2.192 -0.0876614615459953
2.193 -0.0872947389711369
2.194 -0.0869294940536883
2.195 -0.0865657206099181
2.196 -0.0862034124819852
2.197 -0.0858425635371672
2.198 -0.0854831676675418
2.199 -0.0851252187898145
2.2 -0.0847687108451937
2.201 -0.0844136377992808
2.202 -0.0840599936419661
2.203 -0.0837077723873264
2.204 -0.0833569680735231
2.205 -0.0830075747627018
2.206 -0.0826595865408911
2.207 -0.0823129975179036
2.208 -0.0819678018272349
2.209 -0.0816239936259655
2.21 -0.0812815670946611
2.211 -0.0809405164372747
2.212 -0.0806008358810486
2.213 -0.080262519676416
2.214 -0.0799255620969044
2.215 -0.0795899574390386
2.216 -0.0792557000222439
2.217 -0.0789227841887505
2.218 -0.0785912043034972
2.219 -0.0782609547540366
2.22 -0.0779320299504397
2.221 -0.0776044243320816
2.222 -0.0772781323527011
2.223 -0.0769531484843093
2.224 -0.0766294672245209
2.225 -0.0763070830941139
2.226 -0.0759859906361831
2.227 -0.0756661844158051
2.228 -0.0753476590198692
2.229 -0.07503040905696
2.23 -0.0747144291572582
2.231 -0.0743997139724478
2.232 -0.0740862581756238
2.233 -0.073774056461202
2.234 -0.0734631035448297
2.235 -0.0731533941632951
2.236 -0.0728449230744395
2.237 -0.0725376850570676
2.238 -0.0722316749108592
2.239 -0.0719268874562815
2.24 -0.0716233175345015
2.241 -0.0713209600072979
2.242 -0.0710198097569752
2.243 -0.070719861686276
2.244 -0.0704211107182954
2.245 -0.070123551796395
2.246 -0.0698271798841166
2.247 -0.069531989965098
2.248 -0.0692379770429873
2.249 -0.0689451361413582
2.25 -0.0686534623036267
2.251 -0.0683629505936584
2.252 -0.068073596092174
2.253 -0.0677853939021392
2.254 -0.0674983391456829
2.255 -0.0672124269642486
2.256 -0.0669276525185871
2.257 -0.066644010988699
2.258 -0.066361497573761
2.259 -0.0660801074920466
2.26 -0.0657998359808464
2.261 -0.0655206782963874
2.262 -0.0652426297137529
2.263 -0.0649656855268028
2.264 -0.064689841048093
2.265 -0.0644150916087972
2.266 -0.064141432558627
2.267 -0.0638688592657534
2.268 -0.0635973671167288
2.269 -0.0633269515164077
2.27 -0.0630576078878703
2.271 -0.0627893316723445
2.272 -0.0625221183291278
2.273 -0.0622559633355118
2.274 -0.0619908621867045
2.275 -0.0617268103957545
2.276 -0.0614638034934749
2.277 -0.0612018370283682
2.278 -0.06094090656655
2.279 -0.0606810076916741
2.28 -0.0604221360048584
2.281 -0.0601642871212507
2.282 -0.0599074566729666
2.283 -0.0596516403175302
2.284 -0.0593968337266145
2.285 -0.0591430325880151
2.286 -0.0588902326062367
2.287 -0.0586384295026312
2.288 -0.0583876190153944
2.289 -0.0581377968995145
2.29 -0.0578889589267081
2.291 -0.0576411008853502
2.292 -0.0573942185804044
2.293 -0.0571483078333513
2.294 -0.0569033644821179
2.295 -0.0566593843810073
2.296 -0.0564163634006291
2.297 -0.056174297427828
2.298 -0.0559331823656158
2.299 -0.0556930141331003
2.3 -0.0554537886654177
2.301 -0.0552155019136629
2.302 -0.0549781498448211
2.303 -0.0547417284416995
2.304 -0.0545062337028593
2.305 -0.0542716616425477
2.306 -0.0540380082906306
2.307 -0.0538052696925252
2.308 -0.0535734419091329
2.309 -0.0533425210167732
2.31 -0.0531125031071167
2.311 -0.0528833842809843
2.312 -0.0526551606560888
2.313 -0.0524278283767885
2.314 -0.0522013835977649
2.315 -0.051975822487191
2.316 -0.0517511412277043
2.317 -0.051527336016677
2.318 -0.0513044030662589
2.319 -0.051082338603348
2.32 -0.050861138869537
2.321 -0.0506408001210538
2.322 -0.0504213186286989
2.323 -0.0502026906777832
2.324 -0.0499849125680641
2.325 -0.0497679806136838
2.326 -0.0495518911431065
2.327 -0.0493366404990564
2.328 -0.0491222250384555
2.329 -0.048908641132362
2.33 -0.0486958851659087
2.331 -0.0484839535382419
2.332 -0.0482728426624603
2.333 -0.0480625489655547
2.334 -0.0478530688883466
2.335 -0.0476443988854285
2.336 -0.0474365354251038
2.337 -0.0472294749893269
2.338 -0.0470232140736433
2.339 -0.0468177491871311
2.34 -0.0466130768523405
2.341 -0.046409193595009
2.342 -0.0462060959580487
2.343 -0.0460037805152891
2.344 -0.0458022438461956
2.345 -0.0456014825409693
2.346 -0.0454014932021479
2.347 -0.0452022724450817
2.348 -0.045003816898047
2.349 -0.0448061232022451
2.35 -0.0446091880117621
2.351 -0.0444130079935189
2.352 -0.0442175798272159
2.353 -0.0440229002052774
2.354 -0.0438289658327962
2.355 -0.0436357734274777
2.356 -0.0434433197195835
2.357 -0.0432516014518775
2.358 -0.0430606153795696
2.359 -0.0428703582702611
2.36 -0.0426808269038902
2.361 -0.0424920180726768
2.362 -0.042303928581069
2.363 -0.0421165552456882
2.364 -0.0419298948952757
2.365 -0.0417439443706389
2.366 -0.0415587005245975
2.367 -0.0413741602219308
2.368 -0.0411903203393238
2.369 -0.0410071777653152
2.37 -0.0408247294002436
2.371 -0.0406429721512156
2.372 -0.04046190293918
2.373 -0.0402815187050459
2.374 -0.0401018163975956
2.375 -0.039922792975955
2.376 -0.0397444454103544
2.377 -0.0395667706823369
2.378 -0.0393897657847924
2.379 -0.0392134277219325
2.38 -0.0390377535092497
2.381 -0.0388627401734684
2.382 -0.0386883847524961
2.383 -0.0385146842953738
2.384 -0.0383416358622253
2.385 -0.0381692365242085
2.386 -0.0379974833634649
2.387 -0.0378263734730705
2.388 -0.037655903956987
2.389 -0.0374860719300122
2.39 -0.0373168745177314
2.391 -0.0371483088564686
2.392 -0.0369803720932385
2.393 -0.0368130613856975
2.394 -0.0366463739020961
2.395 -0.0364803068212308
2.396 -0.036314857332396
2.397 -0.0361500226353372
2.398 -0.0359857999402029
2.399 -0.0358221864674978
2.4 -0.0356591794480353
2.401 -0.035496776109347
2.402 -0.0353349736951186
2.403 -0.0351737694813361
2.404 -0.035013160744255
2.405 -0.0348531447670392
2.406 -0.0346937188418642
2.407 -0.0345348802705622
2.408 -0.0343766263647992
2.409 -0.0342189544461
2.41 -0.0340618618458268
2.411 -0.0339053459051407
2.412 -0.0337494039749598
2.413 -0.0335940334159146
2.414 -0.0334392315983035
2.415 -0.033284995902049
2.416 -0.0331313237166524
2.417 -0.032978212441151
2.418 -0.0328256594840727
2.419 -0.032673662263393
2.42 -0.0325222182064911
2.421 -0.0323713247501065
2.422 -0.032220979340295
2.423 -0.0320711794323864
2.424 -0.0319219224909409
2.425 -0.0317732059897066
2.426 -0.0316250274115757
2.427 -0.0314773842485435
2.428 -0.0313302740016648
2.429 -0.031183694181012
2.43 -0.0310376423056329
2.431 -0.0308921158951319
2.432 -0.0307471124818304
2.433 -0.0306026296205175
2.434 -0.0304586648686377
2.435 -0.0303152157904247
2.436 -0.0301722799582017
2.437 -0.0300298549527724
2.438 -0.0298879383635183
2.439 -0.0297465277884028
2.44 -0.0296056208339449
2.441 -0.0294652151151836
2.442 -0.0293253082556384
2.443 -0.0291858978872703
2.444 -0.0290469816504412
2.445 -0.0289085571938747
2.446 -0.0287706221746158
2.447 -0.0286331742579917
2.448 -0.028496211117572
2.449 -0.0283597304351296
2.45 -0.0282237299006012
2.451 -0.0280882072120486
2.452 -0.0279531600756197
2.453 -0.0278185862055091
2.454 -0.0276844833239204
2.455 -0.0275508491610268
2.456 -0.0274176814549337
2.457 -0.0272849779516394
2.458 -0.0271527364049974
2.459 -0.0270209545766789
2.46 -0.0268896302361339
2.461 -0.0267587611594085
2.462 -0.0266283451309246
2.463 -0.026498379944709
2.464 -0.0263688634014222
2.465 -0.0262397933089972
2.466 -0.0261111674828188
2.467 -0.0259829837457571
2.468 -0.0258552399281526
2.469 -0.025727933867787
2.47 -0.025601063409849
2.471 -0.0254746264068982
2.472 -0.0253486207188298
2.473 -0.0252230442128376
2.474 -0.0250978947633784
2.475 -0.0249731702521363
2.476 -0.0248488685679865
2.477 -0.0247249876069597
2.478 -0.0246015252722066
2.479 -0.0244784794739624
2.48 -0.0243558481295114
2.481 -0.024233629163152
2.482 -0.0241118205061614
2.483 -0.0239904200967606
2.484 -0.0238694258800794
2.485 -0.0237488358081225
2.486 -0.0236286478397337
2.487 -0.0235088599405621
2.488 -0.0233894700830276
2.489 -0.0232704762462863
2.49 -0.0231518764161967
2.491 -0.0230336685690739
2.492 -0.0229158506952283
2.493 -0.0227984208177959
2.494 -0.0226813769546891
2.495 -0.0225647171265637
2.496 -0.0224484393593569
2.497 -0.0223325416850809
2.498 -0.022217022142055
2.499 -0.0221018787749573
2.5 -0.0219871096348203
2.501 -0.0218727127790053
2.502 -0.0217586862711736
2.503 -0.0216450281812539
2.504 -0.0215317365854104
2.505 -0.0214188095660099
2.506 -0.0213062452115903
2.507 -0.0211940416168271
2.508 -0.0210821968825022
2.509 -0.020970709115471
2.51 -0.020859576428631
2.511 -0.0207487969408896
2.512 -0.0206383687771324
2.513 -0.0205282900681912
2.514 -0.0204185589508128
2.515 -0.0203091735676275
2.516 -0.020200132067117
2.517 -0.020091432603584
2.518 -0.0199830733371204
2.519 -0.0198750524335766
2.52 -0.0197673680645299
2.521 -0.0196600184007444
2.522 -0.019553001621697
2.523 -0.019446315923105
2.524 -0.0193399595014371
2.525 -0.0192339305571765
2.526 -0.0191282272958483
2.527 -0.0190228479283295
2.528 -0.0189177906709279
2.529 -0.0188130537453869
2.53 -0.0187086353788672
2.531 -0.0186045338039198
2.532 -0.018500747258458
2.533 -0.018397273985727
2.534 -0.0182941122342754
2.535 -0.0181912602579247
2.536 -0.0180887163157404
2.537 -0.0179864786720022
2.538 -0.017884545596175
2.539 -0.0177829153628791
2.54 -0.0176815862518616
2.541 -0.0175805565479668
2.542 -0.0174798245411076
2.543 -0.0173793885262362
2.544 -0.0172792468033156
2.545 -0.0171793976772906
2.546 -0.0170798394580595
2.547 -0.0169805704604447
2.548 -0.0168815890041651
2.549 -0.0167828934138076
2.55 -0.0166844820187977
2.551 -0.0165863531583154
2.552 -0.0164885051743134
2.553 -0.0163909364055808
2.554 -0.0162936451990141
2.555 -0.016196629907295
2.556 -0.0160998888881253
2.557 -0.0160034205039621
2.558 -0.0159072231219142
2.559 -0.0158112951136896
2.56 -0.0157156348555606
2.561 -0.0156202407283336
2.562 -0.0155251111173207
2.563 -0.0154302444123127
2.564 -0.0153356390075507
2.565 -0.0152412933017004
2.566 -0.0151472056978237
2.567 -0.0150533746033522
2.568 -0.0149597984300602
2.569 -0.014866475594038
2.57 -0.0147734045156647
2.571 -0.014680583619582
2.572 -0.0145880113346671
2.573 -0.014495686094006
2.574 -0.0144036063348678
2.575 -0.014311770498677
2.576 -0.0142201770309885
2.577 -0.0141288243814604
2.578 -0.0140377110038277
2.579 -0.0139468353558767
2.58 -0.0138561958994185
2.581 -0.0137657910939285
2.582 -0.0136756194057741
2.583 -0.0135856793156623
2.584 -0.0134959693034848
2.585 -0.0134064878515073
2.586 -0.0133172334453762
2.587 -0.0132282045744254
2.588 -0.0131393997317569
2.589 -0.0130508174142492
2.59 -0.0129624561225435
2.591 -0.0128743143610212
2.592 -0.0127863906377803
2.593 -0.0126986834646101
2.594 -0.0126111913569661
2.595 -0.0125239128339454
2.596 -0.0124368464182611
2.597 -0.0123499906362174
2.598 -0.012263344017685
2.599 -0.0121769050960758
2.6 -0.0120906724083183
2.601 -0.0120046444948329
2.602 -0.0119188198995068
2.603 -0.0118331971696697
2.604 -0.0117477748560691
2.605 -0.011662551512846
2.606 -0.01157752569751
2.607 -0.0114926959709151
2.608 -0.0114080608972352
2.609 -0.0113236190439401
2.61 -0.0112393689817709
2.611 -0.0111553092653246
2.612 -0.011071438460962
2.613 -0.010987755170009
2.614 -0.0109042579827631
2.615 -0.0108209454881123
2.616 -0.0107378162766071
2.617 -0.0106548689414311
2.618 -0.0105721020786963
2.619 -0.0104895142875218
2.62 -0.010407104170043
2.621 -0.0103248703313985
2.622 -0.0102428113797098
2.623 -0.0101609259260592
2.624 -0.010079212584466
2.625 -0.00999766997186374
2.626 -0.00991629670807642
2.627 -0.00983509141579514
2.628 -0.00975405272055507
2.629 -0.00967317925071209
2.63 -0.00959246963741939
2.631 -0.0095119225146042
2.632 -0.00943153651894518
2.633 -0.00935131028984876
2.634 -0.00927124246942629
2.635 -0.00919133170247127
2.636 -0.00911157663643603
2.637 -0.00903197592140903
2.638 -0.00895252821009207
2.639 -0.0088732321577773
2.64 -0.00879408642232443
2.641 -0.00871508967621959
2.642 -0.00863624058942231
2.643 -0.00855753781463958
2.644 -0.00847898001568592
2.645 -0.00840056586160065
2.646 -0.00832229402474483
2.647 -0.00824416318017412
2.648 -0.00816617200542302
2.649 -0.00808831918041997
2.65 -0.00801060338744519
2.651 -0.00793302331110196
2.652 -0.00785557763829203
2.653 -0.00777826505819312
2.654 -0.00770108426223615
2.655 -0.00762403394408312
2.656 -0.00754711279960502
2.657 -0.00747031952685967
2.658 -0.0073936528260698
2.659 -0.00731711139960073
2.66 -0.00724069395193871
2.661 -0.00716439918966899
2.662 -0.00708822582145352
2.663 -0.00701217255800929
2.664 -0.00693623811208688
2.665 -0.00686042119844804
2.666 -0.00678472053384427
2.667 -0.00670913483699492
2.668 -0.00663366282856576
2.669 -0.00655830323114687
2.67 -0.00648305476923156
2.671 -0.0064079161645812
2.672 -0.00633288614291477
2.673 -0.0062579634394731
2.674 -0.00618314678780441
2.675 -0.00610843492212587
2.676 -0.00603382657806723
2.677 -0.00595932049289422
2.678 -0.00588491540556674
2.679 -0.00581061005674199
2.68 -0.00573640318876201
2.681 -0.00566229354563419
2.682 -0.00558827987301169
2.683 -0.00551436091817165
2.684 -0.00544053542999468
2.685 -0.00536680215894331
2.686 -0.00529315985704099
2.687 -0.00521960727785103
2.688 -0.0051461431764554
2.689 -0.00507276630943365
2.69 -0.00499947543484192
2.691 -0.0049262693121917
2.692 -0.00485314670242926
2.693 -0.00478010636791421
2.694 -0.00470714707239861
2.695 -0.00463426758100649
2.696 -0.00456146666021251
2.697 -0.00448874307782088
2.698 -0.00441609560294515
2.699 -0.00434352300598695
2.7 -0.00427102405861507
2.701 -0.00419859752974311
2.702 -0.00412624219130586
2.703 -0.00405395682313153
2.704 -0.0039817402031857
2.705 -0.00390959110962019
2.706 -0.00383750832141627
2.707 -0.00376549061857639
2.708 -0.00369353678217266
2.709 -0.00362164559434786
2.71 -0.00354981583830133
2.711 -0.00347804629827153
2.712 -0.0034063357595156
2.713 -0.00333468300828915
2.714 -0.0032630868318258
2.715 -0.00319154601831673
2.716 -0.00312005935689014
2.717 -0.00304862563759067
2.718 -0.00297724365135932
2.719 -0.00290591219001229
2.72 -0.00283463004622131
2.721 -0.00276339601349251
2.722 -0.00269220888614657
2.723 -0.00262106745929797
2.724 -0.00254997052883471
2.725 -0.00247891689139795
2.726 -0.00240790534436164
2.727 -0.0023369346858122
2.728 -0.00226600371452823
2.729 -0.00219511122995986
2.73 -0.00212425603220895
2.731 -0.00205343691853427
2.732 -0.0019826526883614
2.733 -0.001911902147546
2.734 -0.00184118409984757
2.735 -0.00177049734872037
2.736 -0.00169984069787432
2.737 -0.00162921295144119
2.738 -0.00155861291401371
2.739 -0.00148803939064501
2.74 -0.00141749118683393
2.741 -0.00134696710850751
2.742 -0.00127646596200093
2.743 -0.00120598655403786
2.744 -0.00113552769170988
2.745 -0.00106508818245687
2.746 -0.000994666834046476
2.747 -0.000924262454554126
2.748 -0.000853873852342812
2.749 -0.000783499836043033
2.75 -0.000713139214532366
2.751 -0.000642790796915704
2.752 -0.000572453392505001
2.753 -0.000502125810798948
2.754 -0.000431806861463158
2.755 -0.000361495354309682
2.756 -0.000291190099277139
2.757 -0.000220889906410726
2.758 -0.000150593585841796
2.759 -8.02999477678701e-05
2.76 -1.00078024323769e-05
2.761 6.02840665893667e-05
2.762 0.000130576864573073
2.763 0.000200871752136178
2.764 0.000271169909718372
2.765 0.000341472524158892
2.766 0.000411780784405402
2.767 0.000482095880152411
2.768 0.000552419001418392
2.769 0.000622751338423433
2.77 0.000693094081564372
2.771 0.000763448421419788
2.772 0.000833815548765993
2.773 0.000904196654594847
2.774 0.000974592930134077
2.775 0.00104500556686737
2.776 0.00111543575655387
2.777 0.00118588469124847
2.778 0.00125635356332215
2.779 0.00132684356548218
2.78 0.00139735589079182
2.781 0.00146789173269107
2.782 0.00153845228501637
2.783 0.0016090387420209
2.784 0.00167965229839478
2.785 0.00175029414928557
2.786 0.00182096549031768
2.787 0.00189166751761355
2.788 0.00196240142781284
2.789 0.00203316841809348
2.79 0.00210396968619153
2.791 0.002174806430562
2.792 0.00224567985005408
2.793 0.00231659114381649
2.794 0.0023875415119074
2.795 0.00245853215513087
2.796 0.00252956427499834
2.797 0.00260063907373004
2.798 0.0026717577542692
2.799 0.00274292152030081
2.8 0.00281413157627042
2.801 0.00288538912740549
2.802 0.00295669537973464
2.803 0.00302805154010871
2.804 0.00309945881622087
2.805 0.00317091841662676
2.806 0.00324243155076548
2.807 0.00331399942897942
2.808 0.00338562326253511
2.809 0.00345730426364355
2.81 0.00352904364548079
2.811 0.00360084262220817
2.812 0.00367270240899287
2.813 0.0037446242220287
2.814 0.00381660927855654
2.815 0.00388865879688483
2.816 0.00396077399640998
2.817 0.00403295609763726
2.818 0.00410520632220152
2.819 0.00417752589288711
2.82 0.00424991603364944
2.821 0.00432237796977308
2.822 0.00439491292752098
2.823 0.00446752213405072
2.824 0.00454020681807332
2.825 0.00461296820967017
2.826 0.00468580754024855
2.827 0.00475872604254085
2.828 0.00483172495061962
2.829 0.00490480549991601
2.83 0.00497796892723934
2.831 0.00505121647079859
2.832 0.00512454937022272
2.833 0.00519796886658191
2.834 0.00527147620240809
2.835 0.00534507262171652
2.836 0.00541875937002623
2.837 0.00549253769438124
2.838 0.00556640884337228
2.839 0.00564037406715656
2.84 0.00571443461748
2.841 0.00578859174769808
2.842 0.00586284671279685
2.843 0.00593720076941406
2.844 0.00601165517586083
2.845 0.00608621119214248
2.846 0.00616087007998001
2.847 0.00623563310283126
2.848 0.00631050152591262
2.849 0.00638547661621991
2.85 0.00646055964255021
2.851 0.00653575187565147
2.852 0.00661105458788847
2.853 0.00668646905316878
2.854 0.00676199654757859
2.855 0.00683763834920642
2.856 0.00691339573810068
2.857 0.00698926999627136
2.858 0.00706526240770472
2.859 0.00714137425838335
2.86 0.00721760683630696
2.861 0.00729396143151412
2.862 0.00737043933610348
2.863 0.00744704184425643
2.864 0.00752377025225837
2.865 0.00760062585852062
2.866 0.00767760996360256
2.867 0.00775472387023363
2.868 0.00783196888333509
2.869 0.00790934631004248
2.87 0.00798685745972727
2.871 0.00806450364401934
2.872 0.00814228617682899
2.873 0.00822020637436899
2.874 0.00829826555517726
2.875 0.00837646504013884
2.876 0.00845480615250821
2.877 0.00853329021793159
2.878 0.00861191856446991
2.879 0.00869069252262034
2.88 0.00876961342533972
2.881 0.00884868260819749
2.882 0.00892790140904176
2.883 0.0090072711679175
2.884 0.00908679322771377
2.885 0.0091664689339867
2.886 0.0092462996349173
2.887 0.00932628668131413
2.888 0.0094064314266295
2.889 0.00948673522698051
2.89 0.00956719944117057
2.891 0.00964782543071302
2.892 0.0097286145598538
2.893 0.00980956819559387
2.894 0.0098906877077134
2.895 0.00997197446879405
2.896 0.0100534298542428
2.897 0.0101350552423144
2.898 0.0102168520141359
2.899 0.0102988215537285
2.9 0.0103809652480323
2.901 0.0104632844869293
2.902 0.0105457806632664
2.903 0.0106284551728795
2.904 0.0107113094146171
2.905 0.0107943447903638
2.906 0.0108775627050638
2.907 0.0109609645667453
2.908 0.0110445517865436
2.909 0.0111283257787253
2.91 0.0112122879607126
2.911 0.0112964397532515
2.912 0.0113807825800598
2.913 0.0114653178677246
2.914 0.0115500470463935
2.915 0.0116349715495881
2.916 0.0117200928141618
2.917 0.0118054122803019
2.918 0.0118909313915476
2.919 0.0119766515948122
2.92 0.0120625743404067
2.921 0.0121487010820636
2.922 0.0122350332769628
2.923 0.0123215723857548
2.924 0.012408319872586
2.925 0.0124952772051237
2.926 0.0125824458545805
2.927 0.0126698272957393
2.928 0.0127574230069787
2.929 0.0128452344702971
2.93 0.0129332631713386
2.931 0.0130215105994179
2.932 0.0131099782475453
2.933 0.0131986676124523
2.934 0.0132875801946163
2.935 0.0133767174982869
2.936 0.0134660810315107
2.937 0.0135556723061569
2.938 0.0136454928379429
2.939 0.0137355441464603
2.94 0.0138258277552
2.941 0.0139163451917463
2.942 0.014007097987392
2.943 0.0140980876770043
2.944 0.0141893157997859
2.945 0.0142807838990748
2.946 0.0143724935222983
2.947 0.0144644462209759
2.948 0.0145566435507385
2.949 0.0146490870713522
2.95 0.0147417783467434
2.951 0.0148347189450259
2.952 0.014927910438527
2.953 0.0150213544038137
2.954 0.0151150524217201
2.955 0.0152090060773734
2.956 0.0153032169602215
2.957 0.0153976866640591
2.958 0.0154924167870554
2.959 0.0155874089317806
2.96 0.0156826647052333
2.961 0.0157781857188676
2.962 0.0158739735886206
2.963 0.0159700299349395
2.964 0.0160663563828089
2.965 0.0161629545617784
2.966 0.0162598261059908
2.967 0.0163569726542089
2.968 0.0164543958498436
2.969 0.0165520973409816
2.97 0.0166500787804136
2.971 0.0167483418258587
2.972 0.0168468881395375
2.973 0.0169457193879999
2.974 0.0170448372429736
2.975 0.0171442433811471
2.976 0.0172439394841185
2.977 0.0173439272383989
2.978 0.0174442083354333
2.979 0.0175447844716262
2.98 0.0176456573483694
2.981 0.0177468286720711
2.982 0.0178483001541841
2.983 0.0179500735112354
2.984 0.0180521504648542
2.985 0.0181545327418021
2.986 0.0182572220740022
2.987 0.0183602201985676
2.988 0.0184635288578316
2.989 0.0185671497993767
2.99 0.0186710847760649
2.991 0.0187753355460666
2.992 0.0188799038728907
2.993 0.0189847915254143
2.994 0.0190900002779129
2.995 0.0191955319100902
2.996 0.0193013882071085
2.997 0.0194075709596185
2.998 0.0195140819637902
2.999 0.0196209230213425
3 0.0197280959395746
3.001 0.0198356025316259
3.002 0.0199434446160003
3.003 0.0200516240163507
3.004 0.020160142562429
3.005 0.0202690020898484
3.006 0.020378204440027
3.007 0.0204877514601922
3.008 0.0205976450034023
3.009 0.0207078869285761
3.01 0.0208184791005225
3.011 0.0209294233899724
3.012 0.0210407216736099
3.013 0.0211523758341043
3.014 0.0212643877601417
3.015 0.0213767593464573
3.016 0.0214894924938672
3.017 0.0216025891093008
3.018 0.0217160511058329
3.019 0.0218298804027161
3.02 0.0219440789254134
3.021 0.0220586486056309
3.022 0.0221735913813501
3.023 0.022288909196861
3.024 0.0224046040027951
3.025 0.0225206777561584
3.026 0.0226371324203641
3.027 0.0227539699652665
3.028 0.0228711923671936
3.029 0.0229888016089818
3.03 0.0231067996800076
3.031 0.0232251885764892
3.032 0.0233439703009544
3.033 0.0234631468619842
3.034 0.0235827202752691
3.035 0.0237026925633491
3.036 0.023823065755553
3.037 0.0239438418880034
3.038 0.0240650230036406
3.039 0.0241866111522547
3.04 0.0243086083905193
3.041 0.0244310167820261
3.042 0.0245538383973188
3.043 0.0246770753139295
3.044 0.0248007296164128
3.045 0.0249248033963818
3.046 0.0250492987525429
3.047 0.0251742177907319
3.048 0.0252995626239489
3.049 0.0254253353723952
3.05 0.0255515381635081
3.051 0.0256781731319974
3.052 0.0258052424198815
3.053 0.0259327481765238
3.054 0.0260606925586689
3.055 0.026189077730479
3.056 0.0263179058635707
3.057 0.026447179137052
3.058 0.0265768997375589
3.059 0.0267070698592921
3.06 0.0268376917040549
3.061 0.0269687674815937
3.062 0.0271002994090073
3.063 0.0272322897104552
3.064 0.0273647406183189
3.065 0.0274976543729199
3.066 0.0276310332224555
3.067 0.027764879423004
3.068 0.0278991952385523
3.069 0.0280339829410316
3.07 0.0281692448103542
3.071 0.0283049831344513
3.072 0.028441200209313
3.073 0.0285778983390255
3.074 0.0287150798358113
3.075 0.0288527470200679
3.076 0.0289909022204069
3.077 0.0291295477736939
3.078 0.0292686860250874
3.079 0.0294083193280791
3.08 0.0295484500445335
3.081 0.0296890805447277
3.082 0.0298302132073918
3.083 0.0299718504197491
3.084 0.0301139945775565
3.085 0.0302566480851448
3.086 0.0303998133554597
3.087 0.0305434928101025
3.088 0.0306876888793713
3.089 0.0308324040023018
3.09 0.0309776406267089
3.091 0.0311234012095707
3.092 0.0312696882163708
3.093 0.0314165041207863
3.094 0.0315638514059444
3.095 0.0317117325641215
3.096 0.0318601500966749
3.097 0.032009106514051
3.098 0.0321586043358155
3.099 0.0323086460906934
3.1 0.0324592343166097
3.101 0.0326103715607328
3.102 0.0327620603795169
3.103 0.0329143033387457
3.104 0.0330671030135756
3.105 0.0332204619885788
3.106 0.0333743828577878
3.107 0.0335288682247391
3.108 0.0336839207025167
3.109 0.0338395429137974
3.11 0.0339957374908939
3.111 0.0341525070758004
3.112 0.0343098543202364
3.113 0.0344677818856924
3.114 0.0346262924434744
3.115 0.0347853886747492
3.116 0.0349450732705901
3.117 0.035105348932022
3.118 0.0352662183700672
3.119 0.0354276843057912
3.12 0.0355897494703492
3.121 0.0357524166054156
3.122 0.0359156884624495
3.123 0.0360795678023816
3.124 0.0362440573969549
3.125 0.0364091600284058
3.126 0.0365748784893949
3.127 0.0367412155830165
3.128 0.0369081741228339
3.129 0.037075756932924
3.13 0.0372439668479226
3.131 0.0374128067130731
3.132 0.0375822793842739
3.133 0.0377523877281264
3.134 0.0379231346219844
3.135 0.0380945229540019
3.136 0.0382665556231823
3.137 0.0384392355394277
3.138 0.0386125656235874
3.139 0.0387865488075078
3.14 0.0389611880340822
3.141 0.0391364862572999
3.142 0.0393124464422968
3.143 0.0394890715654051
3.144 0.0396663646142041
3.145 0.0398443285875701
3.146 0.0400229664957276
3.147 0.0402022813603001
3.148 0.0403822762143612
3.149 0.0405629541024855
3.15 0.0407443180808011
3.151 0.0409263712174698
3.152 0.0411091165918577
3.153 0.0412925572942478
3.154 0.0414766964272512
3.155 0.0416615371054738
3.156 0.0418470824554455
3.157 0.0420333356156329
3.158 0.0422202997364804
3.159 0.0424079779804591
3.16 0.0425963735221187
3.161 0.0427854895481415
3.162 0.0429753292573956
3.163 0.0431658958609888
3.164 0.0433571925823234
3.165 0.0435492226571503
3.166 0.0437419893336238
3.167 0.0439354958723567
3.168 0.0441297455464749
3.169 0.0443247416416735
3.17 0.044520487456272
3.171 0.0447169863012694
3.172 0.0449142415004014
3.173 0.0451122563901956
3.174 0.0453110343200285
3.175 0.0455105786521816
3.176 0.045710892761899
3.177 0.0459119800374436
3.178 0.0461138438801545
3.179 0.0463164877045055
3.18 0.0465199149381614
3.181 0.0467241290225209
3.182 0.0469291334117641
3.183 0.0471349315726188
3.184 0.0473415269858381
3.185 0.0475489231458501
3.186 0.0477571235606868
3.187 0.0479661317520019
3.188 0.0481759512551161
3.189 0.0483865856190736
3.19 0.0485980384067001
3.191 0.0488103131946624
3.192 0.0490234135735298
3.193 0.0492373431478331
3.194 0.0494521055361268
3.195 0.0496677043710498
3.196 0.049884143299387
3.197 0.0501014259821305
3.198 0.0503195560945419
3.199 0.0505385373262142
3.2 0.0507583733811345
3.201 0.0509790679777459
3.202 0.0512006248490108
3.203 0.0514230477424745
3.204 0.0516463404203276
3.205 0.05187050665947
3.206 0.0520955502515749
3.207 0.0523214750031525
3.208 0.0525482847356148
3.209 0.0527759832853398
3.21 0.0530045745037364
3.211 0.0532340621863599
3.212 0.053464450187924
3.213 0.0536957424734331
3.214 0.0539279429768905
3.215 0.0541610556328357
3.216 0.0543950843864873
3.217 0.0546300331970362
3.218 0.0548659060387458
3.219 0.0551027069013498
3.22 0.0553404397902252
3.221 0.0555791087264949
3.222 0.0558187177471052
3.223 0.0560592709048989
3.224 0.0563007722686838
3.225 0.0565432259233025
3.226 0.0567866359697012
3.227 0.0570310065249993
3.228 0.057276341722559
3.229 0.0575226457120546
3.23 0.0577699226595438
3.231 0.058018176747537
3.232 0.0582674121750685
3.233 0.0585176331577675
3.234 0.0587688439279292
3.235 0.0590210487345866
3.236 0.0592742518435821
3.237 0.0595284575376394
3.238 0.0597836701164363
3.239 0.0600398938966772
3.24 0.0602971332121665
3.241 0.0605553924220945
3.242 0.0608146758970508
3.243 0.061074988014772
3.244 0.0613363331756921
3.245 0.0615987157994122
3.246 0.0618621403236213
3.247 0.0621266112038016
3.248 0.0623921329131852
3.249 0.0626587099427917
3.25 0.0629263468014918
3.251 0.0631950480160805
3.252 0.0634648181313515
3.253 0.0637356617101737
3.254 0.0640075833335688
3.255 0.0642805876007883
3.256 0.0645546791293909
3.257 0.0648298625553212
3.258 0.065106142532988
3.259 0.0653835237353424
3.26 0.0656620108539573
3.261 0.0659416085991069
3.262 0.0662223216998457
3.263 0.066504154904089
3.264 0.0667871129786929
3.265 0.0670712007095351
3.266 0.0673564229015955
3.267 0.0676427843790378
3.268 0.0679302899852907
3.269 0.0682189445831304
3.27 0.068508753054762
3.271 0.0687997203095125
3.272 0.0690918512705034
3.273 0.0693851508718523
3.274 0.069679624072118
3.275 0.0699752758512032
3.276 0.0702721112094211
3.277 0.0705701351672527
3.278 0.0708693527653267
3.279 0.0711697690644725
3.28 0.0714713891457938
3.281 0.0717742181107515
3.282 0.0720782610812489
3.283 0.0723835231997182
3.284 0.0726900096292066
3.285 0.0729977255534646
3.286 0.0733066761770326
3.287 0.0736168667253299
3.288 0.0739283024447422
3.289 0.0742409886027109
3.29 0.074554930487822
3.291 0.0748701334098957
3.292 0.0751866027000756
3.293 0.0755043437109197
3.294 0.0758233618164903
3.295 0.0761436624124451
3.296 0.0764652509161287
3.297 0.0767881327666639
3.298 0.0771123134250435
3.299 0.0774377983742231
3.3 0.0777645931192138
3.301 0.0780927031944955
3.302 0.0784221341508549
3.303 0.0787528915535358
3.304 0.0790849809946362
3.305 0.0794184080901962
3.306 0.0797531784793303
3.307 0.080089297824014
3.308 0.0804267718090798
3.309 0.0807656061422818
3.31 0.0811058065543825
3.311 0.081447378799246
3.312 0.0817903286539345
3.313 0.0821346619188053
3.314 0.0824803844176095
3.315 0.08282750199759
3.316 0.0831760205295803
3.317 0.083525945908104
3.318 0.0838772840514748
3.319 0.0842300409018961
3.32 0.0845842224255614
3.321 0.0849398346127556
3.322 0.0852968834779567
3.323 0.0856553750599364
3.324 0.0860153154218632
3.325 0.086376710651405
3.326 0.0867395668608312
3.327 0.0871038901871169
3.328 0.0874696867920464
3.329 0.0878369628623172
3.33 0.0882057246096454
3.331 0.0885759767137891
3.332 0.0889477249986417
3.333 0.0893209771420496
3.334 0.0896957399036972
3.335 0.0900720197658208
3.336 0.0904498231390143
3.337 0.0908291564283886
3.338 0.0912100260548887
3.339 0.091592438462215
3.34 0.0919764001191184
3.341 0.0923619175202127
3.342 0.0927489971863095
3.343 0.0931376456646016
3.344 0.0935278695287963
3.345 0.0939196753792345
3.346 0.0943130698430045
3.347 0.0947080595740554
3.348 0.0951046512533087
3.349 0.0955028515887727
3.35 0.0959026673156554
3.351 0.0963041051964779
3.352 0.0967071720211898
3.353 0.0971118746072834
3.354 0.0975182197999087
3.355 0.09792621447199
3.356 0.0983358655243415
3.357 0.0987471798857844
3.358 0.0991601644938677
3.359 0.099574826327864
3.36 0.0999911724183576
3.361 -0.0995907901871521
3.362 -0.0991732172776368
3.363 -0.0987582634722612
3.364 -0.0983458773621978
3.365 -0.0979357749474692
3.366 -0.0975275845137652
3.367 -0.0971211258726277
3.368 -0.0967163364697522
3.369 -0.0963131915773413
3.37 -0.0959116786329581
3.371 -0.0955117889993845
3.372 -0.0951135153217664
3.373 -0.0947168506767312
3.374 -0.0943217882978539
3.375 -0.0939283214874651
3.376 -0.0935364435882536
3.377 -0.0931461479739931
3.378 -0.0927574280464855
3.379 -0.0923702772345036
3.38 -0.0919846889933789
3.381 -0.0916006568047927
3.382 -0.0912181741766372
3.383 -0.0908372346428963
3.384 -0.0904578317635345
3.385 -0.0900799591243531
3.386 -0.0897036103368094
3.387 -0.0893287790379981
3.388 -0.0889554588906352
3.389 -0.0885836435828046
3.39 -0.0882133268238152
3.391 -0.0878445023840778
3.392 -0.0874771640255585
3.393 -0.0871113054841929
3.394 -0.086746920555566
3.395 -0.0863840030713033
3.396 -0.0860225468914152
3.397 -0.0856625459017677
3.398 -0.0853039940132003
3.399 -0.0849468851611727
3.4 -0.0845912133055812
3.401 -0.0842369724306321
3.402 -0.0838841565447307
3.403 -0.0835327596803778
3.404 -0.0831827758940683
3.405 -0.0828341992661901
3.406 -0.0824870239009243
3.407 -0.0821412439261455
3.408 -0.0817968534933227
3.409 -0.0814538467774201
3.41 -0.0811122179767988
3.411 -0.0807719613131194
3.412 -0.0804330710312438
3.413 -0.0800955413991379
3.414 -0.0797593667077753
3.415 -0.0794245412710404
3.416 -0.0790910594256323
3.417 -0.0787589155309697
3.418 -0.0784281039690951
3.419 -0.0780986191445797
3.42 -0.0777704554844297
3.421 -0.0774436074568443
3.422 -0.0771180695386682
3.423 -0.0767938362047517
3.424 -0.0764709019648131
3.425 -0.0761492613546602
3.426 -0.0758289089333054
3.427 -0.075509839281978
3.428 -0.0751920470037435
3.429 -0.0748755267233205
3.43 -0.0745602730869596
3.431 -0.0742462807623433
3.432 -0.0739335444384925
3.433 -0.0736220588256766
3.434 -0.0733118186553225
3.435 -0.0730028186799261
3.436 -0.072695053672963
3.437 -0.0723885184287535
3.438 -0.0720832077624077
3.439 -0.0717791165097955
3.44 -0.0714762395274275
3.441 -0.0711745716923603
3.442 -0.0708741079021065
3.443 -0.0705748430745473
3.444 -0.0702767721478466
3.445 -0.0699798900803644
3.446 -0.069684191850573
3.447 -0.0693896724569706
3.448 -0.0690963269179973
3.449 -0.0688041502719505
3.45 -0.0685131375769016
3.451 -0.0682232839161883
3.452 -0.0679345843885352
3.453 -0.0676470341054519
3.454 -0.0673606282015436
3.455 -0.0670753618319482
3.456 -0.0667912301714583
3.457 -0.0665082284141831
3.458 -0.0662263517733854
3.459 -0.0659455954813728
3.46 -0.0656659547894105
3.461 -0.0653874249676363
3.462 -0.0651100013049809
3.463 -0.0648336791090872
3.464 -0.0645584537062316
3.465 -0.0642843204412437
3.466 -0.0640112746774285
3.467 -0.0637393117964881
3.468 -0.063468427198442
3.469 -0.0631986163015512
3.47 -0.0629298745422392
3.471 -0.0626621973750158
3.472 -0.0623955802723992
3.473 -0.0621300187248401
3.474 -0.0618655082406452
3.475 -0.0616020443459008
3.476 -0.061339622584398
3.477 -0.061078238517556
3.478 -0.0608178877243483
3.479 -0.0605585658012264
3.48 -0.0603002683620469
3.481 -0.0600429910370988
3.482 -0.0597867294736137
3.483 -0.0595314793379914
3.484 -0.0592772363132169
3.485 -0.0590239960991428
3.486 -0.0587717544125305
3.487 -0.0585205069870154
3.488 -0.0582702495730447
3.489 -0.0580209779378114
3.49 -0.0577726878651819
3.491 -0.0575253751556259
3.492 -0.0572790356261459
3.493 -0.0570336651102054
3.494 -0.0567892594576592
3.495 -0.0565458145346831
3.496 -0.0563033262237033
3.497 -0.0560617904233269
3.498 -0.0558212030482733
3.499 -0.055581560029304
3.5 -0.0553428573131545
3.501 -0.0551050908624644
3.502 -0.0548682566557113
3.503 -0.05463235068714
3.504 -0.0543973689666973
3.505 -0.0541633075199626
3.506 -0.053930162388081
3.507 -0.0536979296276971
3.508 -0.0534666053108875
3.509 -0.053236185525094
3.51 -0.0530066663730586
3.511 -0.05277804396648
3.512 -0.052550314435007
3.513 -0.0523234739329286
3.514 -0.0520975186254723
3.515 -0.0518724446915204
3.516 -0.0516482483244388
3.517 -0.0514249257323
3.518 -0.0512024731379116
3.519 -0.0509808867787813
3.52 -0.050760162907064
3.521 -0.0505402977895002
3.522 -0.0503212877073542
3.523 -0.0501031289563519
3.524 -0.0498858178466179
3.525 -0.0496693507026125
3.526 -0.0494537238630702
3.527 -0.0492389336809378
3.528 -0.0490249765233119
3.529 -0.0488118487713788
3.53 -0.0485995468203509
3.531 -0.0483880670794083
3.532 -0.048177405971636
3.533 -0.0479675599339647
3.534 -0.0477585254171096
3.535 -0.0475502988855107
3.536 -0.0473428768172729
3.537 -0.0471362557041064
3.538 -0.0469304320512671
3.539 -0.046725402377498
3.54 -0.0465211632149691
3.541 -0.0463177111027837
3.542 -0.0461150425965338
3.543 -0.0459131542746244
3.544 -0.0457120427243793
3.545 -0.0455117045448846
3.546 -0.0453121363478625
3.547 -0.0451133347579149
3.548 -0.0449152964125623
3.549 -0.0447180179622181
3.55 -0.0445214960701412
3.551 -0.0443257274123836
3.552 -0.0441307086777345
3.553 -0.0439364365676651
3.554 -0.0437429077962724
3.555 -0.043550119090224
3.556 -0.0433580671887026
3.557 -0.0431667488433506
3.558 -0.0429761608182152
3.559 -0.0427862998896942
3.56 -0.0425971628464801
3.561 -0.0424087464895074
3.562 -0.0422210476318975
3.563 -0.0420340630989046
3.564 -0.0418477897278626
3.565 -0.0416622243681311
3.566 -0.0414773638810425
3.567 -0.0412932051398484
3.568 -0.0411097450296672
3.569 -0.0409269804474307
3.57 -0.0407449083018323
3.571 -0.0405635255004567
3.572 -0.0403828289690404
3.573 -0.0402028156639443
3.574 -0.0400234825444705
3.575 -0.039844826578654
3.576 -0.0396668447450899
3.577 -0.0394895340334861
3.578 -0.0393128914448065
3.579 -0.0391369139912834
3.58 -0.0389615986963862
3.581 -0.0387869425947776
3.582 -0.0386129427322659
3.583 -0.0384395961657555
3.584 -0.0382668999631974
3.585 -0.0380948512035396
3.586 -0.0379234469766774
3.587 -0.0377526843834047
3.588 -0.0375825605353645
3.589 -0.0374130725550005
3.59 -0.0372442175755079
3.591 -0.0370759927407853
3.592 -0.0369083952053864
3.593 -0.0367414221344714
3.594 -0.0365750707037596
3.595 -0.0364093380994817
3.596 -0.036244221518331
3.597 -0.0360797181674175
3.598 -0.03591582526422
3.599 -0.035752540036539
3.6 -0.0355898597224498
3.601 -0.0354277815596155
3.602 -0.0352663028013093
3.603 -0.0351054207268087
3.604 -0.0349451326182496
3.605 -0.0347854357654861
3.606 -0.0346263274676214
3.607 -0.0344678050334705
3.608 -0.0343098657816763
3.609 -0.0341525070407179
3.61 -0.0339957261488816
3.611 -0.0338395204542216
3.612 -0.0336838873145167
3.613 -0.0335288240972261
3.614 -0.0333743281794455
3.615 -0.0332203969478624
3.616 -0.0330670277987121
3.617 -0.0329142181377337
3.618 -0.0327619653801259
3.619 -0.0326102669505041
3.62 -0.0324591202828559
3.621 -0.0323085228204982
3.622 -0.0321584720160343
3.623 -0.0320089653313099
3.624 -0.0318600002373713
3.625 -0.0317115742144217
3.626 -0.0315636847517791
3.627 -0.0314163293478338
3.628 -0.0312695055100061
3.629 -0.0311232107547039
3.63 -0.0309774426072812
3.631 -0.0308321985959477
3.632 -0.0306874762608786
3.633 -0.0305432731601676
3.634 -0.0303995868565119
3.635 -0.0302564149200046
3.636 -0.030113754929005
3.637 -0.0299716044703895
3.638 -0.0298299611396051
3.639 -0.0296888225406589
3.64 -0.0295481862860878
3.641 -0.0294080499969213
3.642 -0.0292684113026416
3.643 -0.0291292678411441
3.644 -0.0289906172586986
3.645 -0.0288524572099076
3.646 -0.0287147853576686
3.647 -0.0285775993731335
3.648 -0.0284408969356698
3.649 -0.0283046757328205
3.65 -0.0281689334602662
3.651 -0.0280336678217853
3.652 -0.0278988765292153
3.653 -0.0277645573024149
3.654 -0.0276307078692243
3.655 -0.0274973259654276
3.656 -0.0273644093347144
3.657 -0.0272319557286415
3.658 -0.0270999629065947
3.659 -0.0269684286357517
3.66 -0.0268373506910433
3.661 -0.0267067268440098
3.662 -0.0265765548794871
3.663 -0.0264468326067681
3.664 -0.0263175578350651
3.665 -0.0261887283786872
3.666 -0.0260603420586796
3.667 -0.0259323967033247
3.668 -0.0258048901482805
3.669 -0.0256778202365974
3.67 -0.0255511848187013
3.671 -0.0254249817523622
3.672 -0.0252992089026606
3.673 -0.0251738641419508
3.674 -0.0250489453498265
3.675 -0.0249244504130842
3.676 -0.0248003772256878
3.677 -0.024676723688733
3.678 -0.0245534877104114
3.679 -0.0244306672059763
3.68 -0.0243082600977057
3.681 -0.0241862643148691
3.682 -0.0240646777936911
3.683 -0.0239434984773175
3.684 -0.0238227243157796
3.685 -0.0237023532659602
3.686 -0.0235823832915589
3.687 -0.0234628123630582
3.688 -0.0233436384576883
3.689 -0.023224859559393
3.69 -0.0231064736587968
3.691 -0.0229884787426583
3.692 -0.022870872809616
3.693 -0.0227536538809258
3.694 -0.022636819977061
3.695 -0.0225203691226515
3.696 -0.022404299348048
3.697 -0.0222886086898024
3.698 -0.0221732951907998
3.699 -0.0220583569002785
3.7 -0.0219437918738138
3.701 -0.0218295981732913
3.702 -0.0217157738668752
3.703 -0.0216023170289761
3.704 -0.0214892257402196
3.705 -0.0213764980874133
3.706 -0.0212641321635142
3.707 -0.0211521260675971
3.708 -0.0210404779048221
3.709 -0.0209291857864028
3.71 -0.0208182478295738
3.711 -0.02070766215756
3.712 -0.020597426899544
3.713 -0.0204875401906346
3.714 -0.0203780001718353
3.715 -0.0202688049900136
3.716 -0.0201599527978683
3.717 -0.0200514417538994
3.718 -0.0199432700223767
3.719 -0.0198354357733088
3.72 -0.0197279371824117
3.721 -0.0196207724128974
3.722 -0.0195139396425984
3.723 -0.0194074370829074
3.724 -0.0193012629380835
3.725 -0.0191954154138538
3.726 -0.0190898927201562
3.727 -0.0189846930720005
3.728 -0.0188798146897247
3.729 -0.0187752557990573
3.73 -0.0186710146311159
3.731 -0.0185670894223877
3.732 -0.0184634784147026
3.733 -0.018360179855204
3.734 -0.01825719199632
3.735 -0.0181545130957337
3.736 -0.0180521414163539
3.737 -0.0179500752262854
3.738 -0.0178483127988007
3.739 -0.0177468524123092
3.74 -0.0176456923503299
3.741 -0.017544830901461
3.742 -0.0174442663593516
3.743 -0.0173439970226729
3.744 -0.0172440211950893
3.745 -0.0171443371852293
3.746 -0.0170449433066581
3.747 -0.0169458378778476
3.748 -0.0168470192221488
3.749 -0.0167484856677639
3.75 -0.0166502355477166
3.751 -0.016552267201694
3.752 -0.0164545789733341
3.753 -0.0163571692081669
3.754 -0.0162600362576444
3.755 -0.0161631784782911
3.756 -0.0160665942314108
3.757 -0.0159702818829744
3.758 -0.0158742398035651
3.759 -0.0157784663683413
3.76 -0.0156829599570075
3.761 -0.0155877189537852
3.762 -0.0154927417473852
3.763 -0.015398026730981
3.764 -0.0153035723021807
3.765 -0.0152093768630007
3.766 -0.0151154388198382
3.767 -0.0150217565834443
3.768 -0.014928328568897
3.769 -0.014835153195575
3.77 -0.0147422288871304
3.771 -0.0146495540714621
3.772 -0.0145571271806895
3.773 -0.0144649466511254
3.774 -0.0143730109232505
3.775 -0.0142813184416861
3.776 -0.0141898676551684
3.777 -0.0140986570165218
3.778 -0.0140076849826332
3.779 -0.0139169500144254
3.78 -0.0138264505768314
3.781 -0.0137361851192561
3.782 -0.0136461521044694
3.783 -0.0135563500296364
3.784 -0.0134667773820093
3.785 -0.0133774326482829
3.786 -0.0132883143175818
3.787 -0.0131994208824024
3.788 -0.0131107508388989
3.789 -0.0130223026869564
3.79 -0.0129340749301986
3.791 -0.0128460660759724
3.792 -0.012758274635326
3.793 -0.0126706991229847
3.794 -0.0125833380573266
3.795 -0.0124961899603568
3.796 -0.0124092533576829
3.797 -0.0123225267784902
3.798 -0.0122360087555168
3.799 -0.0121496978250283
3.8 -0.0120635925267937
3.801 -0.0119776914040599
3.802 -0.0118919930035281
3.803 -0.0118064958753282
3.804 -0.011721198572995
3.805 -0.0116360996534433
3.806 -0.0115511976769433
3.807 -0.0114664912070972
3.808 -0.0113819788108138
3.809 -0.0112976590582847
3.81 -0.0112135305229599
3.811 -0.0111295917882607
3.812 -0.0110458414377432
3.813 -0.0109622780476226
3.814 -0.0108789002019333
3.815 -0.0107957064893435
3.816 -0.0107126955021157
3.817 -0.0106298658357581
3.818 -0.0105472160888946
3.819 -0.0104647448632087
3.82 -0.0103824507634088
3.821 -0.0103003323972005
3.822 -0.0102183883752627
3.823 -0.0101366173112234
3.824 -0.010055017821636
3.825 -0.00997358852595631
3.826 -0.00989232804651841
3.827 -0.009811235008512
3.828 -0.00973030803995878
3.829 -0.00964954577168964
3.83 -0.0095689468373209
3.831 -0.00948850987323147
3.832 -0.00940823351854014
3.833 -0.00932811641508158
3.834 -0.00924815720738448
3.835 -0.00916835454264764
3.836 -0.00908870707071796
3.837 -0.00900921344406669
3.838 -0.00892987231776743
3.839 -0.00885068234947273
3.84 -0.00877164219939175
3.841 -0.00869275050889928
3.842 -0.00861400593190587
3.843 -0.00853540715865686
3.844 -0.00845695286658421
3.845 -0.00837864173065805
3.846 -0.00830047242669552
3.847 -0.00822244363240709
3.848 -0.00814455402771674
3.849 -0.00806680229485079
3.85 -0.00798918711835017
3.851 -0.00791170718505996
3.852 -0.00783436118411018
3.853 -0.00775714780689574
3.854 -0.00768006574705393
3.855 -0.00760311370044231
3.856 -0.00752629036511732
3.857 -0.00744959444131177
3.858 -0.00737302463141321
3.859 -0.00729657963994157
3.86 -0.00722025817352723
3.861 -0.00714405894088943
3.862 -0.00706798065281444
3.863 -0.00699202202213323
3.864 -0.00691618176370046
3.865 -0.00684045859437199
3.866 -0.00676485123298376
3.867 -0.00668935840032925
3.868 -0.00661397881913894
3.869 -0.0065387112140578
3.87 -0.00646355431162393
3.871 -0.00638850685220715
3.872 -0.00631356757264612
3.873 -0.00623873519261586
3.874 -0.00616400844202358
3.875 -0.00608938605526577
3.876 -0.00601486676937069
3.877 -0.00594044932338822
3.878 -0.00586613245817935
3.879 -0.00579191491633391
3.88 -0.00571779544213036
3.881 -0.00564377278150752
3.882 -0.005569845682042
3.883 -0.00549601289292634
3.884 -0.00542227316494703
3.885 -0.00534862525046409
3.886 -0.00527506790338927
3.887 -0.00520159987916546
3.888 -0.00512821993474522
3.889 -0.00505492682857023
3.89 -0.00498171932054925
3.891 -0.00490859617203865
3.892 -0.00483555614581999
3.893 -0.00476259800608048
3.894 -0.00468972051839056
3.895 -0.00461692244968437
3.896 -0.00454420256823784
3.897 -0.00447155964364876
3.898 -0.00439899244681496
3.899 -0.00432649974991439
3.9 -0.00425408032638375
3.901 -0.00418173294524404
3.902 -0.00410945637938609
3.903 -0.00403724941201755
3.904 -0.00396511082336803
3.905 -0.00389303939348962
3.906 -0.00382103390314181
3.907 -0.0037490931340608
3.908 -0.00367721586903247
3.909 -0.00360540089190176
3.91 -0.0035336469875612
3.911 -0.00346195294193363
3.912 -0.00339031754195285
3.913 -0.00331873957554318
3.914 -0.0032472178315992
3.915 -0.00317575109996515
3.916 -0.00310433817141476
3.917 -0.00303297783763046
3.918 -0.0029616688911831
3.919 -0.00289041012551128
3.92 -0.00281920033490146
3.921 -0.00274803831446735
3.922 -0.00267692286012911
3.923 -0.00260585276859382
3.924 -0.00253482683733397
3.925 -0.00246384386456866
3.926 -0.00239290264924152
3.927 -0.00232200199100208
3.928 -0.00225114069018417
3.929 -0.00218031754778647
3.93 -0.00210953136545167
3.931 -0.00203878094049859
3.932 -0.00196806507313174
3.933 -0.00189738257216765
3.934 -0.00182673224334096
3.935 -0.00175611289176059
3.936 -0.00168552332268335
3.937 -0.00161496234174874
3.938 -0.00154442875503991
3.939 -0.00147392136908997
3.94 -0.00140343899087025
3.941 -0.00133298042777286
3.942 -0.00126254448759089
3.943 -0.0011921299784996
3.944 -0.00112173570903518
3.945 -0.00105136048807519
3.946 -0.000981003124818636
3.947 -0.000910662428765363
3.948 -0.000840337209696562
3.949 -0.000770026277653768
3.95 -0.000699728442919767
3.951 -0.000629442515997614
3.952 -0.000559167307591091
3.953 -0.000488901628584393
3.954 -0.000418644290021919
3.955 -0.000348394103088401
3.956 -0.000278149879088918
3.957 -0.000207910429428249
3.958 -0.00013767456559155
3.959 -6.74410991235996e-05
3.96 2.79115839063593e-06
3.961 7.30233996768526e-05
3.962 0.000143256815477999
3.963 0.000213492589475894
3.964 0.000283731908611751
3.965 0.000353975960919795
3.966 0.00042422593484559
3.967 0.000494483019041758
3.968 0.00056474840231524
3.969 0.000635023273625412
3.97 0.000705308822095407
3.971 0.00077560623703099
3.972 0.000845916707939098
3.973 0.000916241424548159
3.974 0.000986581576827961
3.975 0.00105693835500964
3.976 0.001127312949606
3.977 0.00119770655143125
3.978 0.00126812035162138
3.979 0.00133855554165463
3.98 0.00140901331337073
3.981 0.00147949485899179
3.982 0.00155000137114192
3.983 0.0016205340428681
3.984 0.00169109406765933
3.985 0.00176168263946774
3.986 0.00183230095272779
3.987 0.00190295020237785
3.988 0.00197363158387853
3.989 0.00204434629323458
3.99 0.00211509552701383
3.991 0.00218588051167901
3.992 0.00225670246151044
3.993 0.00232756254336264
3.994 0.00239846194615934
3.995 0.00246940186635547
3.996 0.00254038350329167
3.997 0.00261140805771887
3.998 0.00268247673133992
3.999 0.00275359072667569
4 0.00282475124703663
4.001 0.00289595949652655
4.002 0.00296721668005873
4.003 0.00303852400337445
4.004 0.00310988267306234
4.005 0.00318129389657895
4.006 0.00325275888226961
4.007 0.00332427883938757
4.008 0.00339585497811545
4.009 0.00346748850958556
4.01 0.00353918064589998
4.011 0.00361093260015088
4.012 0.00368274558644199
4.013 0.00375462081990774
4.014 0.00382655951673494
4.015 0.00389856289418267
4.016 0.00397063217060301
4.017 0.00404276856546182
4.018 0.00411497329935884
4.019 0.00418724759404865
4.02 0.00425959267246168
4.021 0.0043320097311409
4.022 0.00440449997947456
4.023 0.0044770646735468
4.024 0.00454970505065955
4.025 0.00462242234297261
4.026 0.00469521778188842
4.027 0.00476809259947042
4.028 0.00484104802891205
4.029 0.00491408530470094
4.03 0.00498720566268607
4.031 0.00506041034011306
4.032 0.00513370057564999
4.033 0.00520707760940975
4.034 0.00528054268297129
4.035 0.00535409703940115
4.036 0.00542774192327422
4.037 0.0055014785806945
4.038 0.00557530825931718
4.039 0.00564923220836833
4.04 0.00572325167866705
4.041 0.0057973679226464
4.042 0.00587158219437389
4.043 0.00594589574957338
4.044 0.00602030984564628
4.045 0.0060948257416924
4.046 0.00616944469853131
4.047 0.00624416797872407
4.048 0.00631899684659376
4.049 0.00639393256824772
4.05 0.00646897641159838
4.051 0.00654412964988571
4.052 0.00661939355660879
4.053 0.00669476940122982
4.054 0.00677025845781498
4.055 0.00684586200321158
4.056 0.00692158131647991
4.057 0.00699741767872486
4.058 0.00707337237305783
4.059 0.00714944668459827
4.06 0.00722564190048913
4.061 0.00730195930991806
4.062 0.0073784002041366
4.063 0.00745496587648276
4.064 0.00753165762240293
4.065 0.0076084767394734
4.066 0.0076854245274226
4.067 0.00776250228815289
4.068 0.00783971132576211
4.069 0.00791705294656631
4.07 0.00799452845912207
4.071 0.00807213917424709
4.072 0.00814988640504433
4.073 0.00822777146692244
4.074 0.00830579567761958
4.075 0.00838396035722422
4.076 0.00846226682819862
4.077 0.00854071641540022
4.078 0.00861931044610498
4.079 0.00869805025002901
4.08 0.00877693715935168
4.081 0.008855972545735
4.082 0.00893515776808296
4.083 0.00901449412557342
4.084 0.00909398294748831
4.085 0.0091736255745084
4.086 0.00925342335273838
4.087 0.00933337763180875
4.088 0.00941348976428369
4.089 0.00949376110548783
4.09 0.00957419301346518
4.091 0.00965478684898224
4.092 0.00973554397554455
4.093 0.00981646575941797
4.094 0.00989755356965016
4.095 0.00997880877809476
4.096 0.0100602327594338
4.097 0.0101418268912009
4.098 0.0102235925538047
4.099 0.0103055311305524
4.1 0.0103876440076729
4.101 0.01046993257434
4.102 0.0105523982226968
4.103 0.0106350423478778
4.104 0.0107178663480338
4.105 0.0108008716243553
4.106 0.0108840595810955
4.107 0.0109674316255945
4.108 0.0110509891683036
4.109 0.011134733622808
4.11 0.011218666405852
4.111 0.0113027889364978
4.112 0.0113871026371993
4.113 0.0114716089350163
4.114 0.0115563092598039
4.115 0.011641205044549
4.116 0.0117262977254942
4.117 0.0118115887421946
4.118 0.0118970795375515
4.119 0.0119827715578408
4.12 0.0120686662527383
4.121 0.0121547650753445
4.122 0.0122410694822092
4.123 0.0123275809333564
4.124 0.0124143008923089
4.125 0.0125012308261128
4.126 0.0125883722053629
4.127 0.0126757265042271
4.128 0.0127632952004718
4.129 0.0128510797754859
4.13 0.0129390817143072
4.131 0.0130273025056465
4.132 0.0131157436419136
4.133 0.0132044066192415
4.134 0.0132932929375126
4.135 0.0133824041003837
4.136 0.0134717416153122
4.137 0.0135613069935798
4.138 0.01365110175032
4.139 0.0137411274045428
4.14 0.0138313854791604
4.141 0.0139218774604095
4.142 0.0140126048542721
4.143 0.0141035692400944
4.144 0.0141947721709315
4.145 0.0142862151941738
4.146 0.0143778998581656
4.147 0.0144698277143422
4.148 0.0145620003179306
4.149 0.0146544192281933
4.15 0.0147470860085229
4.151 0.0148400022264912
4.152 0.0149331694538827
4.153 0.0150265892667236
4.154 0.0151202632453086
4.155 0.0152141929742288
4.156 0.0153083800423975
4.157 0.0154028260430785
4.158 0.0154975325739117
4.159 0.015592501236941
4.16 0.015687733638641
4.161 0.0157832313899444
4.162 0.0158789961062691
4.163 0.0159750294075457
4.164 0.0160713329182448
4.165 0.0161679082674047
4.166 0.0162647570886587
4.167 0.0163618810202626
4.168 0.0164592817051229
4.169 0.0165569607908247
4.17 0.0166549199296587
4.171 0.016753160782182
4.172 0.016851685012194
4.173 0.0169504942820982
4.174 0.0170495902619513
4.175 0.0171489746275658
4.176 0.0172486490599189
4.177 0.0173486152449852
4.178 0.0174488748737009
4.179 0.0175494296419729
4.18 0.0176502812507006
4.181 0.0177514314058027
4.182 0.0178528818182458
4.183 0.0179546342040726
4.184 0.0180566902844316
4.185 0.0181590517856048
4.186 0.0182617204390388
4.187 0.0183646979813727
4.188 0.018467986154468
4.189 0.018571586705438
4.19 0.0186755013866776
4.191 0.0187797319558926
4.192 0.0188842801761295
4.193 0.018989147815806
4.194 0.0190943366487396
4.195 0.0191998484541791
4.196 0.0193056850168337
4.197 0.0194118481269038
4.198 0.0195183395801107
4.199 0.0196251611777278
4.2 0.0197323147266104
4.201 0.0198398020883429
4.202 0.0199476251111479
4.203 0.0200557855637828
4.204 0.0201642852581356
4.205 0.0202731260238054
4.206 0.0203823096999909
4.207 0.0204918381329148
4.208 0.0206017131750217
4.209 0.0207119366847425
4.21 0.0208225105264407
4.211 0.0209334365704164
4.212 0.0210447166929293
4.213 0.0211563527762277
4.214 0.0212683467085792
4.215 0.0213807003843032
4.216 0.0214934157038016
4.217 0.0216064945735921
4.218 0.0217199389063397
4.219 0.0218337506208898
4.22 0.0219479316422997
4.221 0.0220624839018722
4.222 0.0221774093371876
4.223 0.0222927098921367
4.224 0.0224083875169541
4.225 0.0225244441682507
4.226 0.0226408818090467
4.227 0.0227577024088055
4.228 0.0228749079434665
4.229 0.0229925003954791
4.23 0.0231104817538349
4.231 0.02322885401209
4.232 0.0233476191709874
4.233 0.023466779241278
4.234 0.0235863362391026
4.235 0.0237062921869008
4.236 0.0238266491137281
4.237 0.0239474090553772
4.238 0.0240685740544435
4.239 0.024190146160368
4.24 0.0243121274294742
4.241 0.0244345199250053
4.242 0.0245573257171582
4.243 0.0246805468831193
4.244 0.0248041855070995
4.245 0.0249282436803693
4.246 0.0250527235012949
4.247 0.0251776270753732
4.248 0.0253029565152666
4.249 0.0254287139408408
4.25 0.025554901479199
4.251 0.0256815212647185
4.252 0.0258085754390868
4.253 0.0259360661513379
4.254 0.0260639955578885
4.255 0.0261923658225749
4.256 0.026321179116689
4.257 0.0264504376190158
4.258 0.0265801435158693
4.259 0.0267102990011311
4.26 0.0268409062762858
4.261 0.0269719675488889
4.262 0.0271034850345292
4.263 0.0272354609590388
4.264 0.027367897555125
4.265 0.0275007970630053
4.266 0.0276341617306364
4.267 0.0277679938138135
4.268 0.027902295576228
4.269 0.0280370692895122
4.27 0.0281723172332793
4.271 0.0283080416951633
4.272 0.0284442449708574
4.273 0.0285809293641531
4.274 0.0287180971869794
4.275 0.0288557507594415
4.276 0.0289938924098605
4.277 0.0291325244748126
4.278 0.0292716492991689
4.279 0.0294112692361348
4.28 0.0295513866472895
4.281 0.0296920039026273
4.282 0.0298331233805961
4.283 0.0299747474681383
4.284 0.030116878560732
4.285 0.0302595190624302
4.286 0.0304026713859021
4.287 0.0305463379524746
4.288 0.030690521192172
4.289 0.0308352235437578
4.29 0.0309804474547762
4.291 0.0311261953803701
4.292 0.031272469784785
4.293 0.0314192731430653
4.294 0.0315666079385974
4.295 0.0317144766635639
4.296 0.0318628818191159
4.297 0.0320118259154586
4.298 0.0321613114719062
4.299 0.0323113410169299
4.3 0.0324619170882011
4.301 0.0326130422326356
4.302 0.0327647190064363
4.303 0.0329169499751364
4.304 0.0330697377136436
4.305 0.0332230848062826
4.306 0.0333769938468396
4.307 0.0335314674386062
4.308 0.0336865081944232
4.309 0.0338421187367247
4.31 0.0339983016975828
4.311 0.0341550597187517
4.312 0.0343123954517128
4.313 0.0344703115577195
4.314 0.0346288107078421
4.315 0.0347878955830128
4.316 0.0349475688740718
4.317 0.035107833281812
4.318 0.0352686915170251
4.319 0.0354301463005472
4.32 0.0355922003633052
4.321 0.0357548564454353
4.322 0.0359181172974002
4.323 0.0360819856812451
4.324 0.0362464643689197
4.325 0.0364115561425782
4.326 0.0365772637947066
4.327 0.0367435901281964
4.328 0.0369105379564
4.329 0.0370781101031809
4.33 0.0372463094029624
4.331 0.0374151387007756
4.332 0.0375846008523083
4.333 0.0377546987239525
4.334 0.0379254351928534
4.335 0.0380968131469575
4.336 0.0382688354850623
4.337 0.0384415051168646
4.338 0.0386148249630104
4.339 0.0387887979551432
4.34 0.0389634270359549
4.341 0.0391387151592348
4.342 0.0393146652899193
4.343 0.0394912804041428
4.344 0.0396685634892876
4.345 0.0398465175440342
4.346 0.0400251455784129
4.347 0.040204450613853
4.348 0.0403844356832362
4.349 0.040565103830946
4.35 0.04074645811292
4.351 0.0409285015960256
4.352 0.0411112373588414
4.353 0.0412946684925546
4.354 0.0414787980999411
4.355 0.0416636292955364
4.356 0.041849165205724
4.357 0.042035408968802
4.358 0.0422223637350385
4.359 0.042410032666728
4.36 0.042598418938243
4.361 0.0427875257360897
4.362 0.0429773562589609
4.363 0.0431679137177901
4.364 0.0433592013358065
4.365 0.0435512223485887
4.366 0.0437439800041195
4.367 0.0439374775628417
4.368 0.0441317182977119
4.369 0.0443267054942567
4.37 0.044522442450628
4.371 0.0447189324776587
4.372 0.044916178898919
4.373 0.045114185050772
4.374 0.0453129542824307
4.375 0.0455124899560135
4.376 0.045712795446603
4.377 0.0459138741423012
4.378 0.0461157294442874
4.379 0.0463183647668762
4.38 0.0465217835375744
4.381 0.0467259891966822
4.382 0.0469309851977647
4.383 0.0471367750082828
4.384 0.0473433621091202
4.385 0.0475507499946439
4.386 0.0477589421727641
4.387 0.0479679421649934
4.388 0.0481777535065065
4.389 0.0483883797461996
4.39 0.048599824446751
4.391 0.0488120911846811
4.392 0.0490251835504123
4.393 0.0492391051483303
4.394 0.0494538595968451
4.395 0.0496694505284518
4.396 0.0498858815897919
4.397 0.0501031564417154
4.398 0.0503212787593421
4.399 0.0505402522321243
4.4 0.0507600805639088
4.401 0.0509807674729993
4.402 0.0512023166922198
4.403 0.0514247319689771
4.404 0.0516480170653247
4.405 0.0518721757580261
4.406 0.052097211838618
4.407 0.0523231291134759
4.408 0.052549931403877
4.409 0.0527776225460653
4.41 0.0530062063913166
4.411 0.0532356867294761
4.412 0.0534660674137888
4.413 0.05369735241378
4.414 0.0539295456648137
4.415 0.0541626511017773
4.416 0.0543966726699135
4.417 0.0546316143283342
4.418 0.0548674800511901
4.419 0.0551042738280927
4.42 0.0553419996642941
4.421 0.0555806615807911
4.422 0.0558202636144048
4.423 0.0560608098178529
4.424 0.0563023042598185
4.425 0.0565447510250204
4.426 0.0567881542142811
4.427 0.0570325179445972
4.428 0.0572778463492082
4.429 0.0575241435776667
4.43 0.0577714137959084
4.431 0.0580196611863234
4.432 0.0582688899478252
4.433 0.058519104295923
4.434 0.0587703084627926
4.435 0.0590225066973478
4.436 0.0592757032653124
4.437 0.0595299024492919
4.438 0.0597851085488468
4.439 0.060041325880564
4.44 0.0602985587781311
4.441 0.0605568116004708
4.442 0.0608160887179207
4.443 0.0610763945082452
4.444 0.0613377333718085
4.445 0.0616001097281115
4.446 0.0618635280147333
4.447 0.0621279926870436
4.448 0.0623935082181609
4.449 0.0626600790989918
4.45 0.0629277098382944
4.451 0.0631964049627507
4.452 0.0634661690170419
4.453 0.0637370065639256
4.454 0.0640089221843114
4.455 0.0642819204773398
4.456 0.0645560060604587
4.457 0.0648311835695023
4.458 0.0651074576587691
4.459 0.0653848330011003
4.46 0.0656633142879595
4.461 0.065942906229511
4.462 0.0662236135547014
4.463 0.0665054410113367
4.464 0.0667883933661652
4.465 0.0670724754049561
4.466 0.067357691932582
4.467 0.0676440477730992
4.468 0.0679315477698293
4.469 0.0682201967854416
4.47 0.0685099997020346
4.471 0.0688009614287566
4.472 0.0690930868885623
4.473 0.0693863810155123
4.474 0.069680848768076
4.475 0.0699764951260567
4.476 0.0702733250896659
4.477 0.0705713436792814
4.478 0.0708705559354293
4.479 0.0711709669188363
4.48 0.0714725817105032
4.481 0.0717754054117886
4.482 0.072079443144494
4.483 0.0723847000509492
4.484 0.0726911812941001
4.485 0.0729988920575957
4.486 0.0733078375458756
4.487 0.0736180229842576
4.488 0.073929453619027
4.489 0.0742421347175251
4.49 0.0745560715682373
4.491 0.0748712694808834
4.492 0.075187733786508
4.493 0.0755054698375687
4.494 0.075824483008029
4.495 0.0761447786934472
4.496 0.0764663623110687
4.497 0.0767892392999177
4.498 0.0771134151208884
4.499 0.0774388952568383
4.5 0.07776568521268
4.501 0.0780937905227969
4.502 0.0784232167378713
4.503 0.0787539694229996
4.504 0.0790860541701665
4.505 0.0794194765953111
4.506 0.0797542423374511
4.507 0.0800903570584653
4.508 0.0804278264430911
4.509 0.0807666561989874
4.51 0.0811068520568222
4.511 0.0814484197703647
4.512 0.0817913651165822
4.513 0.0821356938957385
4.514 0.0824814119314903
4.515 0.0828285250709863
4.516 0.0831770391849664
4.517 0.0835269601678611
4.518 0.0838782939378898
4.519 0.0842310464371633
4.52 0.0845852236317817
4.521 0.0849408315119374
4.522 0.0852978760920152
4.523 0.0856563634106947
4.524 0.0860162995310522
4.525 0.0863776905406627
4.526 0.0867405425517042
4.527 0.0871048617010596
4.528 0.0874706541504217
4.529 0.0878379260863965
4.53 0.0882066837206087
4.531 0.0885769313194275
4.532 0.0889486745708841
4.533 0.0893219215252158
4.534 0.0896966790616616
4.535 0.0900729537008127
4.536 0.090450751865541
4.537 0.0908300799648597
4.538 0.0912109444209275
4.539 0.0915933516777939
4.54 0.0919773082042823
4.541 0.0923628204949902
4.542 0.0927498950706843
4.543 0.0931385384785036
4.544 0.0935287572920995
4.545 0.0939205581117561
4.546 0.0943139475645054
4.547 0.0947089323042398
4.548 0.0951055190118255
4.549 0.0955037143952148
4.55 0.095903525189561
4.551 0.096304958157331
4.552 0.0967080200884197
4.553 0.0971127178002663
4.554 0.0975190581379676
4.555 0.0979270479743956
4.556 0.098336694210312
4.557 0.0987480037744869
4.558 0.0991609836040549
4.559 0.0995756406781185
4.56 0.0999919820275411
4.561 -0.0995899853001215
4.562 -0.099172417945788
4.563 -0.0987574713692811
4.564 -0.0983450936292218
4.565 -0.0979349981688445
4.566 -0.0975268124093251
4.567 -0.0971203577050854
4.568 -0.0967155719928315
4.569 -0.0963124307006155
4.57 -0.0959109213168515
4.571 -0.0955110352205957
4.572 -0.0951127650610339
4.573 -0.0947161039162779
4.574 -0.0943210450205461
4.575 -0.093927581676514
4.576 -0.0935357072271569
4.577 -0.0931454150465153
4.578 -0.0927566985366518
4.579 -0.0923695511265989
4.58 -0.0919839662719464
4.581 -0.0915999374546335
4.582 -0.0912174581828098
4.583 -0.0908365219907158
4.584 -0.0904571224385731
4.585 -0.0900792531124037
4.586 -0.0897029076239071
4.587 -0.0893280796104616
4.588 -0.0889547627350467
4.589 -0.0885829506847681
4.59 -0.0882126371687838
4.591 -0.0878438159516192
4.592 -0.0874764807924999
4.593 -0.0871106254331837
4.594 -0.0867462436711748
4.595 -0.0863833293387638
4.596 -0.0860218762962246
4.597 -0.0856618784295572
4.598 -0.0853033296496937
4.599 -0.0849462238921727
4.6 -0.0845905551169657
4.601 -0.0842363173083521
4.602 -0.0838835044748104
4.603 -0.0835321106489139
4.604 -0.0831821298872302
4.605 -0.0828335562701653
4.606 -0.0824863839018681
4.607 -0.0821406069102267
4.608 -0.0817962194467798
4.609 -0.0814532156865796
4.61 -0.0811115898280809
4.611 -0.0807713360930389
4.612 -0.0804324487264109
4.613 -0.0800949219962582
4.614 -0.0797587501936492
4.615 -0.0794239276325632
4.616 -0.0790904486497941
4.617 -0.0787583076048545
4.618 -0.0784274988798808
4.619 -0.0780980168795378
4.62 -0.0777698560309251
4.621 -0.077443010807269
4.622 -0.077117475687016
4.623 -0.0767932451402568
4.624 -0.0764703136752122
4.625 -0.0761486758272413
4.626 -0.0758283261552458
4.627 -0.0755092592404528
4.628 -0.0751914696859605
4.629 -0.0748749521165313
4.63 -0.0745597011784639
4.631 -0.0742457115394897
4.632 -0.073932977888679
4.633 -0.073621494936351
4.634 -0.0733112574139823
4.635 -0.0730022600741185
4.636 -0.0726944976902856
4.637 -0.0723879650569008
4.638 -0.072082656989185
4.639 -0.0717785683230749
4.64 -0.0714756939151359
4.641 -0.0711740286424741
4.642 -0.0708735674026512
4.643 -0.0705743051135966
4.644 -0.0702762367135228
4.645 -0.0699793571608383
4.646 -0.0696836614340636
4.647 -0.0693891445317457
4.648 -0.0690958014723733
4.649 -0.0688036272942927
4.65 -0.0685126170556238
4.651 -0.0682227658430132
4.652 -0.0679340687563756
4.653 -0.0676465209042443
4.654 -0.067360117420299
4.655 -0.0670748534594121
4.656 -0.066790724196323
4.657 -0.0665077248251554
4.658 -0.0662258505592088
4.659 -0.0659450966308353
4.66 -0.0656654582913452
4.661 -0.0653869308109242
4.662 -0.06510950947855
4.663 -0.064833189601913
4.664 -0.0645579665073372
4.665 -0.0642838355397
4.666 -0.0640107920623544
4.667 -0.0637388314570495
4.668 -0.0634679491238535
4.669 -0.0631981404810751
4.67 -0.0629294009651857
4.671 -0.0626617260307432
4.672 -0.0623951111503139
4.673 -0.0621295518143968
4.674 -0.0618650435313468
4.675 -0.0616015818272987
4.676 -0.0613391622460915
4.677 -0.061077780349193
4.678 -0.0608174317156251
4.679 -0.0605581119418879
4.68 -0.060299816641886
4.681 -0.0600425414483378
4.682 -0.0597862820092685
4.683 -0.0595310339888829
4.684 -0.0592767930694934
4.685 -0.0590235549507693
4.686 -0.0587713153494464
4.687 -0.0585200699991842
4.688 -0.0582698146504714
4.689 -0.0580205450705467
4.69 -0.0577722570433243
4.691 -0.0575249463693225
4.692 -0.0572786088655924
4.693 -0.0570332403656462
4.694 -0.0567888367193872
4.695 -0.0565453937930396
4.696 -0.0563029074690785
4.697 -0.0560613736461597
4.698 -0.0558207882390513
4.699 -0.0555811471785632
4.7 -0.0553424464114792
4.701 -0.055104681900488
4.702 -0.0548678496241152
4.703 -0.0546319455766549
4.704 -0.0543969657681015
4.705 -0.054162906224083
4.706 -0.0539297629857933
4.707 -0.053697532109925
4.708 -0.0534662096686032
4.709 -0.0532357917493178
4.71 -0.0530062744548591
4.711 -0.0527776538997196
4.712 -0.0525499262147568
4.713 -0.0523230875517035
4.714 -0.0520971340749975
4.715 -0.0518720619632983
4.716 -0.0516478674099317
4.717 -0.051424546622989
4.718 -0.0512020958253144
4.719 -0.0509805112544597
4.72 -0.050759789162624
4.721 -0.0505399258165941
4.722 -0.0503209174976798
4.723 -0.0501027605016524
4.724 -0.0498854511386823
4.725 -0.0496689857332753
4.726 -0.0494533606242114
4.727 -0.0492385721644824
4.728 -0.0490246167212305
4.729 -0.0488114906756861
4.73 -0.0485991904231073
4.731 -0.048387712372719
4.732 -0.0481770529476504
4.733 -0.047967208584877
4.734 -0.0477581757351583
4.735 -0.0475499508629785
4.736 -0.0473425304464867
4.737 -0.047135910977437
4.738 -0.0469300889611293
4.739 -0.04672506091635
4.74 -0.046520823375313
4.741 -0.0463173728782079
4.742 -0.0461147059810022
4.743 -0.0459128192611673
4.744 -0.0457117093057564
4.745 -0.0455113727137977
4.746 -0.0453118060970242
4.747 -0.0451130060800707
4.748 -0.0449149693004972
4.749 -0.0447176924087584
4.75 -0.0445211720681559
4.751 -0.0443254049547839
4.752 -0.0441303877574739
4.753 -0.0439361171777392
4.754 -0.0437425899297188
4.755 -0.043549802740122
4.756 -0.0433577523481733
4.757 -0.0431664355055565
4.758 -0.0429758489763604
4.759 -0.0427859895370236
4.76 -0.04259685397628
4.761 -0.0424084390951045
4.762 -0.0422207417066592
4.763 -0.0420337586362391
4.764 -0.0418474867212181
4.765 -0.0416619228109959
4.766 -0.0414770637669449
4.767 -0.0412929064623564
4.768 -0.0411094477823881
4.769 -0.0409266846240112
4.77 -0.0407446138959582
4.771 -0.0405632325073998
4.772 -0.0403825373846137
4.773 -0.0402025254825485
4.774 -0.040023193760079
4.775 -0.0398445391851281
4.776 -0.039666558736281
4.777 -0.0394892494032677
4.778 -0.039312608187085
4.779 -0.0391366321000008
4.78 -0.0389613181655212
4.781 -0.0387866634183455
4.782 -0.0386126649043191
4.783 -0.0384393196803828
4.784 -0.0382666248145239
4.785 -0.0380945773857263
4.786 -0.0379231744839216
4.787 -0.0377524132099393
4.788 -0.0375822906754578
4.789 -0.0374128040029563
4.79 -0.0372439503256649
4.791 -0.0370757267875172
4.792 -0.0369081305431016
4.793 -0.0367411587576126
4.794 -0.0365748086068038
4.795 -0.0364090772769396
4.796 -0.0362439619647472
4.797 -0.0360794598773705
4.798 -0.0359155682323212
4.799 -0.0357522842574333
4.8 -0.0355896051908149
4.801 -0.0354275282742693
4.802 -0.0352660507629975
4.803 -0.0351051699322411
4.804 -0.0349448830628593
4.805 -0.0347851874443167
4.806 -0.034626080375613
4.807 -0.0344675591655497
4.808 -0.0343096211327866
4.809 -0.0341522636058285
4.81 -0.03399548392299
4.811 -0.0338392794323551
4.812 -0.0336836474917314
4.813 -0.033528585468608
4.814 -0.0333740907401097
4.815 -0.0332201606929529
4.816 -0.0330667927234015
4.817 -0.0329139842372232
4.818 -0.0327617326496453
4.819 -0.0326100353853112
4.82 -0.0324588898782364
4.821 -0.0323082935717655
4.822 -0.0321582439185292
4.823 -0.0320087383804009
4.824 -0.0318597744284533
4.825 -0.0317113495429172
4.826 -0.0315634612131369
4.827 -0.0314161069375293
4.828 -0.0312692842235409
4.829 -0.0311229905876058
4.83 -0.0309772235551038
4.831 -0.0308319806497669
4.832 -0.0306872594093893
4.833 -0.0305430573966642
4.834 -0.0303993721757865
4.835 -0.0302562013173497
4.836 -0.0301135423998923
4.837 -0.0299713930103662
4.838 -0.0298297507442616
4.839 -0.029688613205617
4.84 -0.0295479780069977
4.841 -0.0294078427694597
4.842 -0.0292682051225118
4.843 -0.0291290627040756
4.844 -0.0289904131604457
4.845 -0.0288522541462511
4.846 -0.0287145833244142
4.847 -0.0285773983661121
4.848 -0.0284406969507369
4.849 -0.028304476765857
4.85 -0.0281687355071771
4.851 -0.0280334708785003
4.852 -0.027898680591688
4.853 -0.0277643623666229
4.854 -0.0276305139311693
4.855 -0.0274971330211348
4.856 -0.0273642173802321
4.857 -0.0272317647600413
4.858 -0.027099772919972
4.859 -0.0269682396272239
4.86 -0.0268371626567512
4.861 -0.0267065397754124
4.862 -0.0265763687654899
4.863 -0.0264466474411456
4.864 -0.0263173736131713
4.865 -0.0261885450963987
4.866 -0.0260601597120548
4.867 -0.025932215288495
4.868 -0.025804709661414
4.869 -0.0256776406738884
4.87 -0.0255510061763659
4.871 -0.0254248040266374
4.872 -0.0252990320898029
4.873 -0.0251736882382371
4.874 -0.0250487703515527
4.875 -0.024924276316566
4.876 -0.0248002040272597
4.877 -0.0246765513847486
4.878 -0.0245533162972432
4.879 -0.0244304966800151
4.88 -0.0243080904553611
4.881 -0.0241860955525688
4.882 -0.0240645099078812
4.883 -0.0239433314644616
4.884 -0.0238225581723593
4.885 -0.0237021879884749
4.886 -0.0235822188765255
4.887 -0.0234626488070104
4.888 -0.0233434757571772
4.889 -0.0232246977109872
4.89 -0.023106312659081
4.891 -0.0229883185959714
4.892 -0.0228707135241785
4.893 -0.0227534954571074
4.894 -0.0226366624127174
4.895 -0.0225202124148397
4.896 -0.0224041434935773
4.897 -0.022288453685412
4.898 -0.0221731410332149
4.899 -0.0220582035862291
4.9 -0.0219436394000403
4.901 -0.0218294465365456
4.902 -0.0217156230639223
4.903 -0.0216021670565937
4.904 -0.0214890765951976
4.905 -0.0213763497665542
4.906 -0.021263984663633
4.907 -0.021151979385521
4.908 -0.0210403320373906
4.909 -0.0209290407304673
4.91 -0.020818103581998
4.911 -0.0207075187152193
4.912 -0.0205972842593256
4.913 -0.0204873983494372
4.914 -0.0203778591265698
4.915 -0.0202686647376015
4.916 -0.0201598133352432
4.917 -0.0200513030780062
4.918 -0.0199431321301714
4.919 -0.0198352986617587
4.92 -0.0197278008484951
4.921 -0.0196206368623423
4.922 -0.0195138048854904
4.923 -0.0194073031204416
4.924 -0.0193011297686075
4.925 -0.0191952830348094
4.926 -0.0190897611287031
4.927 -0.0189845622652166
4.928 -0.018879684664671
4.929 -0.0187751265527978
4.93 -0.0186708861607247
4.931 -0.0185669617249508
4.932 -0.0184633514873184
4.933 -0.0183600536949841
4.934 -0.0182570666003884
4.935 -0.0181543884612275
4.936 -0.0180520175404226
4.937 -0.0179499521060916
4.938 -0.0178481904315192
4.939 -0.0177467307951278
4.94 -0.0176455714804488
4.941 -0.0175447107760927
4.942 -0.0174441469757212
4.943 -0.017343878378018
4.944 -0.0172439032866598
4.945 -0.0171442200102875
4.946 -0.0170448268624783
4.947 -0.0169457221617166
4.948 -0.0168469042313658
4.949 -0.0167483713996398
4.95 -0.0166501219995748
4.951 -0.0165521543603563
4.952 -0.0164544668200877
4.953 -0.0163570577351598
4.954 -0.0162599254605255
4.955 -0.0161630683538436
4.956 -0.0160664847767935
4.957 -0.015970173095477
4.958 -0.0158741316805295
4.959 -0.0157783589071376
4.96 -0.0156828531550243
4.961 -0.0155876128084276
4.962 -0.0154926362560741
4.963 -0.0153979218911526
4.964 -0.0153034681112866
4.965 -0.0152092733185073
4.966 -0.0151153359192269
4.967 -0.0150216543242114
4.968 -0.0149282269485543
4.969 -0.0148350522116486
4.97 -0.0147421285371615
4.971 -0.0146494543530067
4.972 -0.0145570280913182
4.973 -0.0144648481884238
4.974 -0.0143729130848186
4.975 -0.0142812212251388
4.976 -0.0141897710581347
4.977 -0.0140985610366459
4.978 -0.0140075896175732
4.979 -0.0139168552618544
4.98 -0.0138263564344371
4.981 -0.0137360915859349
4.982 -0.0136460591795573
4.983 -0.0135562577113169
4.984 -0.0134666856681043
4.985 -0.0133773415365058
4.986 -0.0132882238056191
4.987 -0.0131993309679399
4.988 -0.0131106615196293
4.989 -0.0130222139605827
4.99 -0.0129339867944348
4.991 -0.0128459785285437
4.992 -0.0127581876739691
4.993 -0.0126706127454476
4.994 -0.012583252261368
4.995 -0.0124961047437473
4.996 -0.0124091687182044
4.997 -0.0123224427139357
4.998 -0.0122359252636907
4.999 -0.0121496149037459
5 -0.0120635101738819
5.001 -0.0119776096173571
5.002 -0.0118919117808832
5.003 -0.0118064152146021
5.004 -0.0117211184720594
5.005 -0.0116360201101811
5.006 -0.011551118689249
5.007 -0.0114664127728762
5.008 -0.0113819009279824
5.009 -0.0112975817247709
5.01 -0.0112134537367033
5.011 -0.0111295155466062
5.012 -0.0110457657377719
5.013 -0.0109622028870116
5.014 -0.0108788255785581
5.015 -0.0107956324011514
5.016 -0.0107126219470849
5.017 -0.010629792811884
5.018 -0.0105471435941862
5.019 -0.0104646728956872
5.02 -0.0103823793211064
5.021 -0.0103002614781617
5.022 -0.0102183179775428
5.023 -0.0101365474328896
5.024 -0.0100549484607663
5.025 -0.00997351968064053
5.026 -0.00989225971485741
5.027 -0.00981116718861863
5.028 -0.00973024072995698
5.029 -0.00964947896971446
5.03 -0.00956888054151928
5.031 -0.0094884440817613
5.032 -0.0094081682295708
5.033 -0.00932805162679395
5.034 -0.00924809291797069
5.035 -0.00916829075031167
5.036 -0.00908864377367435
5.037 -0.00900915064054231
5.038 -0.00892981000599991
5.039 -0.00885062052771113
5.04 -0.0087715808658968
5.041 -0.00869268967680958
5.042 -0.0086139456222718
5.043 -0.00853534737700634
5.044 -0.0084568936134708
5.045 -0.00837858300504735
5.046 -0.00830041422705163
5.047 -0.00822238595704194
5.048 -0.00814449687490137
5.049 -0.00806674566285159
5.05 -0.00798913100544085
5.051 -0.00791165158952467
5.052 -0.00783430610424474
5.053 -0.00775709324100837
5.054 -0.00768001169346477
5.055 -0.00760306015748402
5.056 -0.00752623733113489
5.057 -0.00744954191466229
5.058 -0.00737297261046588
5.059 -0.00729652812307791
5.06 -0.00722020715914107
5.061 -0.00714400842738672
5.062 -0.00706793063861322
5.063 -0.00699197250566397
5.064 -0.00691613274340508
5.065 -0.00684041006870506
5.066 -0.0067648032004114
5.067 -0.00668931085933
5.068 -0.0066139317682028
5.069 -0.00653866465168729
5.07 -0.00646350823633324
5.071 -0.00638846122945602
5.072 -0.0063135223498294
5.073 -0.00623869035193747
5.074 -0.00616396397686847
5.075 -0.00608934196261668
5.076 -0.00601482304737599
5.077 -0.00594040597058021
5.078 -0.00586608947322331
5.079 -0.00579187229794875
5.08 -0.00571775318906176
5.081 -0.00564373089252002
5.082 -0.00556980415591624
5.083 -0.00549597172845817
5.084 -0.00542223236094719
5.085 -0.00534858480575773
5.086 -0.00527502781681666
5.087 -0.00520156014958084
5.088 -0.00512818056101771
5.089 -0.00505488780958296
5.09 -0.00498168065520044
5.091 -0.00490855785924027
5.092 -0.00483551818449868
5.093 -0.00476256039517653
5.094 -0.00468968325685892
5.095 -0.00461688553649375
5.096 -0.00454416600237151
5.097 -0.00447152342410306
5.098 -0.0043989565726007
5.099 -0.00432646422005623
5.1 -0.00425404513992023
5.101 -0.00418169812072811
5.102 -0.00410942194614472
5.103 -0.00403721537876545
5.104 -0.00396507719220873
5.105 -0.0038930061644088
5.106 -0.00382100107544703
5.107 -0.00374906070684533
5.108 -0.00367718384132265
5.109 -0.00360536926270416
5.11 -0.00353361575587896
5.111 -0.00346192210677065
5.112 -0.00339028710231548
5.113 -0.00331870953044089
5.114 -0.00324718818004432
5.115 -0.00317572184097337
5.116 -0.0031043093040044
5.117 -0.00303294936082332
5.118 -0.00296164080400363
5.119 -0.00289038242698736
5.12 -0.00281917302406343
5.121 -0.00274801139034864
5.122 -0.00267689632176626
5.123 -0.00260582661502562
5.124 -0.00253480106760273
5.125 -0.0024638184777187
5.126 -0.0023928776443205
5.127 -0.00232197736705952
5.128 -0.00225111644627274
5.129 -0.00218029368296124
5.13 -0.00210950787877007
5.131 -0.00203875781178164
5.132 -0.00196804227147362
5.133 -0.00189736008716135
5.134 -0.00182671007115831
5.135 -0.00175609103068808
5.136 -0.00168550177169036
5.137 -0.00161494110002813
5.138 -0.00154440782186027
5.139 -0.0014739007437492
5.14 -0.00140341867267968
5.141 -0.00133296041605224
5.142 -0.00126252478166766
5.143 -0.00119211057770685
5.144 -0.00112171661271254
5.145 -0.00105134169556875
5.146 -0.000980984635479909
5.147 -0.000910644241952308
5.148 -0.000840319324772243
5.149 -0.000770008693987911
5.15 -0.000699711159887095
5.151 -0.000629425532978622
5.152 -0.000559150623971827
5.153 -0.000488885243756454
5.154 -0.00041862820338201
5.155 -0.000348378314038889
5.156 -0.000278134387036943
5.157 -0.000207895233786282
5.158 -0.000137659665776946
5.159 -6.74264945588199e-05
5.16 2.80546827868822e-06
5.161 7.30374133107725e-05
5.162 0.000143270530049588
5.163 0.000213506004410391
5.164 0.000283745024052484
5.165 0.000353988777242131
5.166 0.000424238452500947
5.167 0.000494495238507642
5.168 0.000564760324079927
5.169 0.000635034898181841
5.17 0.000705320149940514
5.171 0.000775617268664486
5.172 0.000845927443864025
5.173 0.000916251865270334
5.174 0.000986591722856422
5.175 0.00105694820685653
5.176 0.00112732250778602
5.177 0.00119771581646289
5.178 0.00126812932402609
5.179 0.00133856422195688
5.18 0.00140902170209856
5.181 0.00147950295667609
5.182 0.00155000917831782
5.183 0.00162054156007319
5.184 0.00169110129543515
5.185 0.00176168957835932
5.186 0.00183230760328379
5.187 0.00190295656515005
5.188 0.00197363765942304
5.189 0.00204435208211051
5.19 0.00211510102978452
5.191 0.00218588570151768
5.192 0.00225670729602101
5.193 0.00232756700941217
5.194 0.00239846603999661
5.195 0.00246940558724007
5.196 0.00254038685145164
5.197 0.00261141103369666
5.198 0.00268247933578203
5.199 0.00275359296026656
5.2 0.00282475311047559
5.201 0.00289596099052269
5.202 0.00296721780532794
5.203 0.00303852476063871
5.204 0.00310988306304982
5.205 0.0031812939200242
5.206 0.00325275853991303
5.207 0.00332427813197611
5.208 0.0033958539064024
5.209 0.00346748707433064
5.21 0.00353917884786903
5.211 0.00361093044011718
5.212 0.00368274306518457
5.213 0.00375461793821297
5.214 0.00382655627539596
5.215 0.00389855929399918
5.216 0.00397062821238192
5.217 0.00404276425001682
5.218 0.00411496862751115
5.219 0.0041872425666265
5.22 0.00425958729030029
5.221 0.00433200399782796
5.222 0.0044044939001926
5.223 0.0044770582505036
5.224 0.0045496982851092
5.225 0.00462241523586315
5.226 0.00469521033406795
5.227 0.00476808481175472
5.228 0.00484103990210571
5.229 0.0049140768396041
5.23 0.00498719686009674
5.231 0.00506040120082873
5.232 0.00513369110046658
5.233 0.00520706779912272
5.234 0.00528053253837613
5.235 0.00535408656129266
5.236 0.00542773111244699
5.237 0.00550146743794355
5.238 0.00557529678543722
5.239 0.00564922040415461
5.24 0.00572323954491483
5.241 0.00579735546015148
5.242 0.00587156940393263
5.243 0.00594588263198337
5.244 0.00602029640170532
5.245 0.00609481197219985
5.246 0.0061694306042871
5.247 0.00624415356052954
5.248 0.00631898210525161
5.249 0.00639391750456197
5.25 0.00646896102637462
5.251 0.00654411397382193
5.252 0.00661937763774079
5.253 0.00669475325529845
5.254 0.0067702420902167
5.255 0.00684584541602917
5.256 0.00692156451073533
5.257 0.00699740065510046
5.258 0.00707335513212748
5.259 0.00714942922690187
5.26 0.00722562422655626
5.261 0.00730194142027496
5.262 0.00737838209930941
5.263 0.00745494755699816
5.264 0.0075316390887884
5.265 0.0076084579922574
5.266 0.00768540556713448
5.267 0.00776248311532279
5.268 0.00783969194092182
5.269 0.0079170333502484
5.27 0.00799450865186024
5.271 0.00807211915657657
5.272 0.00814986617750146
5.273 0.00822775103004503
5.274 0.00830577503194652
5.275 0.00838393950329608
5.276 0.00846224576655719
5.277 0.00854069514658906
5.278 0.00861928897066899
5.279 0.00869802856851443
5.28 0.00877691527230651
5.281 0.00885595041733189
5.282 0.00893513534100998
5.283 0.00901447138218892
5.284 0.00909395988286332
5.285 0.00917360218779484
5.286 0.0092533996444033
5.287 0.00933335360275067
5.288 0.00941346541554888
5.289 0.00949373643817852
5.29 0.00957416802871147
5.291 0.00965476154793232
5.292 0.00973551835936148
5.293 0.00981643982927882
5.294 0.00989752732674598
5.295 0.00997878222363002
5.296 0.0100602058946262
5.297 0.0101417997172814
5.298 0.0102235650720177
5.299 0.0103055033421554
5.3 0.0103876159139364
5.301 0.0104699041765476
5.302 0.0105523695221446
5.303 0.0106350133458755
5.304 0.0107178370459033
5.305 0.0108008420234313
5.306 0.0108840296827253
5.307 0.0109674014311381
5.308 0.0110509586791331
5.309 0.0111347028403082
5.31 0.0112186353314194
5.311 0.0113027575729897
5.312 0.0113870709883455
5.313 0.0114715770029619
5.314 0.0115562770461867
5.315 0.0116411725508451
5.316 0.011726264953128
5.317 0.0118115556925735
5.318 0.0118970462120787
5.319 0.0119827379579178
5.32 0.0120686323797665
5.321 0.0121547309307257
5.322 0.0122410350673454
5.323 0.0123275462496508
5.324 0.0124142659411647
5.325 0.0125011956089343
5.326 0.0125883367235546
5.327 0.0126756907591951
5.328 0.012763259193622
5.329 0.0128510435082256
5.33 0.0129390451880447
5.331 0.0130272657217907
5.332 0.0131157066018742
5.333 0.0132043693244296
5.334 0.0132932553893402
5.335 0.013382366300264
5.336 0.0134717035646592
5.337 0.0135612686938087
5.338 0.0136510632028473
5.339 0.013741088610786
5.34 0.0138313464405386
5.341 0.0139218381819406
5.342 0.0140125653434683
5.343 0.0141035295003711
5.344 0.0141947322043927
5.345 0.0142861750025031
5.346 0.0143778594429115
5.347 0.0144697870770094
5.348 0.0145619594600093
5.349 0.0146543781511687
5.35 0.0147470447138781
5.351 0.0148399607157078
5.352 0.0149331277284419
5.353 0.0150265473281053
5.354 0.0151202210949928
5.355 0.0152141506136944
5.356 0.015308337473123
5.357 0.0154027832665422
5.358 0.015497489591591
5.359 0.0155924580503131
5.36 0.0156876902491825
5.361 0.0157831877991315
5.362 0.0158789523155778
5.363 0.0159749854184517
5.364 0.0160712887322234
5.365 0.0161678638859307
5.366 0.0162647125132066
5.367 0.016361836252307
5.368 0.0164592367461384
5.369 0.0165569156422849
5.37 0.0166548745930376
5.371 0.0167531152597361
5.372 0.0168516393066552
5.373 0.0169504483954127
5.374 0.0170495441958141
5.375 0.0171489283835901
5.376 0.017248602639692
5.377 0.0173485686500847
5.378 0.0174488281057018
5.379 0.0175493827024482
5.38 0.0176502341412224
5.381 0.0177513841279427
5.382 0.0178528343735747
5.383 0.0179545865941605
5.384 0.0180566425108475
5.385 0.0181590038499179
5.386 0.0182616723428171
5.387 0.0183646497261833
5.388 0.0184679377418779
5.389 0.0185715381370135
5.39 0.018675452663984
5.391 0.0187796830804947
5.392 0.0188842311495919
5.393 0.0189890986396918
5.394 0.0190942873246122
5.395 0.0191997989836006
5.396 0.0193056354013659
5.397 0.0194117983681078
5.398 0.0195182896795468
5.399 0.0196251111369558
5.4 0.0197322645471893
5.401 0.0198397517697767
5.402 0.0199475746511828
5.403 0.0200557349628612
5.404 0.0201642345175607
5.405 0.0202730751451544
5.406 0.0203822586849268
5.407 0.0204917869831271
5.408 0.0206016618922065
5.409 0.0207118852705964
5.41 0.0208224589826592
5.411 0.0209333848986928
5.412 0.0210446648949549
5.413 0.0211563008536914
5.414 0.0212682946631678
5.415 0.0213806482177011
5.416 0.0214933634176908
5.417 0.0216064421696527
5.418 0.0217198863862491
5.419 0.0218336979863227
5.42 0.0219478788949293
5.421 0.0220624310433689
5.422 0.0221773563692191
5.423 0.0222926568163688
5.424 0.0224083343350504
5.425 0.0225243908818715
5.426 0.0226408284198507
5.427 0.0227576489184482
5.428 0.0228748543536015
5.429 0.0229924467077571


==> graphics/com_pos-001.dat <==
0 -0.0355949055480812
0.001 -0.0354328351195697
0.002 -0.0352713639955452
0.003 -0.0351104894449147
0.004 -0.0349502087466755
0.005 -0.034790519189869
0.006 -0.0346314180735356
0.007 -0.0344729027066679
0.008 -0.034314970408166
0.009 -0.0341576185067921
0.01 -0.0340008443411248
0.011 -0.0338446452595147
0.012 -0.0336890186200389
0.013 -0.0335339617904571
0.014 -0.0333794721481663
0.015 -0.0332255470801572
0.016 -0.0330721839829692
0.017 -0.032919380262647
0.018 -0.0327671333346964
0.019 -0.0326154406240409
0.02 -0.0324642995649775
0.021 -0.0323137076011342
0.022 -0.032163662185426
0.023 -0.0320141607800122
0.024 -0.0318652008562535
0.025 -0.0317167798946689
0.026 -0.0315688953848934
0.027 -0.0314215448256356
0.028 -0.0312747257246351
0.029 -0.0311284355986204
0.03 -0.0309826719732672
0.031 -0.030837432383156
0.032 -0.0306927143717313
0.033 -0.0305485154912589
0.034 -0.0304048333027854
0.035 -0.0302616653760966
0.036 -0.0301190092896763
0.037 -0.0299768626306657
0.038 -0.0298352229948222
0.039 -0.0296940879864788
0.04 -0.0295534552185039
0.041 -0.0294133223122607
0.042 -0.0292736868975667
0.043 -0.0291345466126542
0.044 -0.0289958991041298
0.045 -0.0288577420269349
0.046 -0.0287200730443061
0.047 -0.0285828898277353
0.048 -0.0284461900569308
0.049 -0.0283099714197776
0.05 -0.0281742316122987
0.051 -0.0280389683386159
0.052 -0.0279041793109107
0.053 -0.0277698622493864
0.054 -0.0276360148822287
0.055 -0.0275026349455678
0.056 -0.0273697201834398
0.057 -0.0272372683477487
0.058 -0.0271052771982285
0.059 -0.0269737445024051
0.06 -0.0268426680355584
0.061 -0.0267120455806852
0.062 -0.026581874928461
0.063 -0.0264521538772035
0.064 -0.0263228802328343
0.065 -0.0261940518088428
0.066 -0.0260656664262487
0.067 -0.0259377219135649
0.068 -0.0258102161067615
0.069 -0.0256831468492286
0.07 -0.0255565119917401
0.071 -0.0254303093924171
0.072 -0.0253045369166919
0.073 -0.025179192437272
0.074 -0.0250542738341038
0.075 -0.0249297789943368
0.076 -0.0248057058122882
0.077 -0.0246820521894068
0.078 -0.024558816034238
0.079 -0.0244359952623878
0.08 -0.0243135877964884
0.081 -0.0241915915661622
0.082 -0.0240700045079874
0.083 -0.0239488245654625
0.084 -0.0238280496889724
0.085 -0.0237076778357529
0.086 -0.0235877069698564
0.087 -0.0234681350621176
0.088 -0.0233489600901194
0.089 -0.0232301800381579
0.09 -0.0231117928972091
0.091 -0.0229937966648947
0.092 -0.0228761893454478
0.093 -0.0227589689496799
0.094 -0.0226421334949466
0.095 -0.0225256810051145
0.096 -0.0224096095105274
0.097 -0.0222939170479733
0.098 -0.0221786016606511
0.099 -0.0220636613981375
0.1 -0.0219490943163539
0.101 -0.0218348984775335
0.102 -0.021721071950189
0.103 -0.0216076128090793
0.104 -0.0214945191351772
0.105 -0.0213817890156371
0.106 -0.0212694205437623
0.107 -0.021157411818973
0.108 -0.0210457609467742
0.109 -0.0209344660387235
0.11 -0.0208235252123993
0.111 -0.0207129365913685
0.112 -0.0206026983051556
0.113 -0.0204928084892104
0.114 -0.0203832652848767
0.115 -0.0202740668393606
0.116 -0.0201652113056998
0.117 -0.0200566968427316
0.118 -0.0199485216150623
0.119 -0.0198406837930359
0.12 -0.0197331815527031
0.121 -0.0196260130757909
0.122 -0.0195191765496711
0.123 -0.0194126701673305
0.124 -0.0193064921273393
0.125 -0.0192006406338219
0.126 -0.0190951138964253
0.127 -0.0189899101302897
0.128 -0.0188850275560177
0.129 -0.0187804643996449
0.13 -0.018676218892609
0.131 -0.0185722892717207
0.132 -0.0184686737791332
0.133 -0.0183653706623133
0.134 -0.0182623781740108
0.135 -0.0181596945722298
0.136 -0.0180573181201984
0.137 -0.0179552470863403
0.138 -0.0178534797442445
0.139 -0.0177520143726369
0.14 -0.0176508492553508
0.141 -0.017549982681298
0.142 -0.0174494129444394
0.143 -0.0173491383437573
0.144 -0.0172491571832252
0.145 -0.0171494677717801
0.146 -0.0170500684232936
0.147 -0.0169509574565432
0.148 -0.0168521331951842
0.149 -0.0167535939677214
0.15 -0.0166553381074799
0.151 -0.0165573639525783
0.152 -0.0164596698458997
0.153 -0.0163622541350638
0.154 -0.0162651151723992
0.155 -0.0161682513149151
0.156 -0.016071660924274
0.157 -0.0159753423667639
0.158 -0.01587929401327
0.159 -0.0157835142392483
0.16 -0.0156880014246972
0.161 -0.0155927539541305
0.162 -0.0154977702165496
0.163 -0.0154030486054172
0.164 -0.0153085875186293
0.165 -0.0152143853584885
0.166 -0.0151204405316765
0.167 -0.0150267514492277
0.168 -0.0149333165265021
0.169 -0.0148401341831587
0.17 -0.0147472028431282
0.171 -0.0146545209345871
0.172 -0.0145620868899304
0.173 -0.0144698991457457
0.174 -0.0143779561427863
0.175 -0.0142862563259452
0.176 -0.0141947981442283
0.177 -0.0141035800507288
0.178 -0.0140126005026006
0.179 -0.0139218579610321
0.18 -0.0138313508912207
0.181 -0.0137410777623463
0.182 -0.0136510370475458
0.183 -0.013561227223887
0.184 -0.0134716467723431
0.185 -0.0133822941777665
0.186 -0.0132931679288639
0.187 -0.0132042665181704
0.188 -0.0131155884420234
0.189 -0.0130271322005386
0.19 -0.0129388962975831
0.191 -0.012850879240751
0.192 -0.0127630795413379
0.193 -0.0126754957143158
0.194 -0.012588126278308
0.195 -0.0125009697555636
0.196 -0.0124140246719334
0.197 -0.0123272895568439
0.198 -0.0122407629432734
0.199 -0.0121544433677265
0.2 -0.0120683293702099
0.201 -0.0119824194942069
0.202 -0.011896712286654
0.203 -0.0118112062979148
0.204 -0.0117259000817568
0.205 -0.0116407921953262
0.206 -0.011555881199124
0.207 -0.011471165656981
0.208 -0.0113866441360339
0.209 -0.0113023152067015
0.21 -0.0112181774426595
0.211 -0.0111342294208172
0.212 -0.0110504697212931
0.213 -0.010966896927391
0.214 -0.010883509625576
0.215 -0.0108003064054504
0.216 -0.0107172858597304
0.217 -0.0106344465842216
0.218 -0.0105517871777954
0.219 -0.0104693062423661
0.22 -0.0103870023828662
0.221 -0.0103048742072231
0.222 -0.0102229203263358
0.223 -0.0101411393540516
0.224 -0.0100595299071422
0.225 -0.00997809060528004
0.226 -0.00989682007101578
0.227 -0.00981571692975464
0.228 -0.00973477980973275
0.229 -0.00965400734199456
0.23 -0.00957339816036934
0.231 -0.00949295090144814
0.232 -0.00941266420456066
0.233 -0.00933253671175255
0.234 -0.00925256706776201
0.235 -0.00917275391999706
0.236 -0.00909309591851276
0.237 -0.00901359171598831
0.238 -0.00893423996770415
0.239 -0.00885503933151938
0.24 -0.00877598846784883
0.241 -0.00869708603964064
0.242 -0.00861833071235379
0.243 -0.00853972115393492
0.244 -0.00846125603479642
0.245 -0.0083829340277935
0.246 -0.00830475380820234
0.247 -0.00822671405369668
0.248 -0.00814881344432666
0.249 -0.00807105066249553
0.25 -0.00799342439293793
0.251 -0.00791593332269713
0.252 -0.00783857614110345
0.253 -0.00776135153975183
0.254 -0.00768425821247926
0.255 -0.00760729485534362
0.256 -0.00753046016660042
0.257 -0.00745375284668215
0.258 -0.00737717159817491
0.259 -0.00730071512579772
0.26 -0.00722438213637977
0.261 -0.00714817133883872
0.262 -0.00707208144415916
0.263 -0.00699611116537063
0.264 -0.00692025921752559
0.265 -0.00684452431767818
0.266 -0.00676890518486212
0.267 -0.00669340054006934
0.268 -0.00661800910622795
0.269 -0.00654272960818109
0.27 -0.0064675607726653
0.271 -0.00639250132828839
0.272 -0.0063175500055086
0.273 -0.00624270553661327
0.274 -0.00616796665569652
0.275 -0.00609333209863894
0.276 -0.00601880060308491
0.277 -0.00594437090842242
0.278 -0.00587004175576145
0.279 -0.00579581188791206
0.28 -0.00572168004936396
0.281 -0.00564764498626502
0.282 -0.00557370544639929
0.283 -0.00549986017916737
0.284 -0.00542610793556358
0.285 -0.00535244746815627
0.286 -0.0052788775310656
0.287 -0.00520539687994309
0.288 -0.00513200427195049
0.289 -0.00505869846573875
0.29 -0.00498547822142698
0.291 -0.00491234230058107
0.292 -0.00483928946619361
0.293 -0.00476631848266224
0.294 -0.00469342811576934
0.295 -0.00462061713266027
0.296 -0.00454788430182362
0.297 -0.00447522839306969
0.298 -0.00440264817750941
0.299 -0.00433014242753438
0.3 -0.00425770991679586
0.301 -0.0041853494201835
0.302 -0.00411305971380493
0.303 -0.00404083957496548
0.304 -0.00396868778214687
0.305 -0.00389660311498691
0.306 -0.00382458435425886
0.307 -0.0037526302818503
0.308 -0.00368073968074351
0.309 -0.00360891133499397
0.31 -0.00353714402970995
0.311 -0.0034654365510326
0.312 -0.0033937876861147
0.313 -0.00332219622310043
0.314 -0.00325066095110493
0.315 -0.00317918066019385
0.316 -0.00310775414136227
0.317 -0.00303638018651553
0.318 -0.00296505758844734
0.319 -0.0028937851408205
0.32 -0.00282256163814554
0.321 -0.00275138587576162
0.322 -0.00268025664981475
0.323 -0.00260917275723838
0.324 -0.00253813299573236
0.325 -0.00246713616374306
0.326 -0.00239618106044315
0.327 -0.00232526648571096
0.328 -0.00225439124011073
0.329 -0.00218355412487137
0.33 -0.0021127539418665
0.331 -0.00204198949359502
0.332 -0.00197125958316013
0.333 -0.00190056301424901
0.334 -0.00182989859111293
0.335 -0.00175926511854629
0.336 -0.00168866140186807
0.337 -0.00161808624689952
0.338 -0.00154753845994571
0.339 -0.00147701684777413
0.34 -0.00140652021759502
0.341 -0.0013360473770414
0.342 -0.00126559713414853
0.343 -0.00119516829733401
0.344 -0.00112475967537728
0.345 -0.00105437007739984
0.346 -0.000983998312844792
0.347 -0.000913643191457036
0.348 -0.000843303523263006
0.349 -0.000772978118550482
0.35 -0.000702665787848167
0.351 -0.000632365341906582
0.352 -0.000562075591676425
0.353 -0.000491795348290136
0.354 -0.00042152342304036
0.355 -0.000351258627360296
0.356 -0.000280999772804602
0.357 -0.000210745671027635
0.358 -0.00014049513376424
0.359 -7.02469728099953e-05
0.36 1.11022302462516e-16
0.361 7.02469728098842e-05
0.362 0.000140495133764129
0.363 0.000210745671027524
0.364 0.000280999772804824
0.365 0.000351258627360296
0.366 0.000421523423040249
0.367 0.000491795348290136
0.368 0.000562075591676536
0.369 0.000632365341906582
0.37 0.000702665787848278
0.371 0.00077297811855026
0.372 0.000843303523263117
0.373 0.000913643191457036
0.374 0.000983998312844681
0.375 0.00105437007739972
0.376 0.00112475967537728
0.377 0.00119516829733413
0.378 0.00126559713414853
0.379 0.0013360473770414
0.38 0.00140652021759491
0.381 0.00147701684777402
0.382 0.00154753845994582
0.383 0.00161808624689952
0.384 0.00168866140186807
0.385 0.00175926511854629
0.386 0.00182989859111271
0.387 0.00190056301424912
0.388 0.00197125958316013
0.389 0.00204198949359491
0.39 0.0021127539418665
0.391 0.00218355412487126
0.392 0.00225439124011084
0.393 0.00232526648571119
0.394 0.00239618106044315
0.395 0.00246713616374294
0.396 0.00253813299573236
0.397 0.00260917275723838
0.398 0.00268025664981475
0.399 0.00275138587576185
0.4 0.00282256163814565
0.401 0.0028937851408205
0.402 0.00296505758844734
0.403 0.00303638018651553
0.404 0.00310775414136233
0.405 0.00317918066019374
0.406 0.00325066095110493
0.407 0.00332219622310037
0.408 0.00339378768611465
0.409 0.00346543655103271
0.41 0.00353714402970995
0.411 0.00360891133499375
0.412 0.00368073968074356
0.413 0.00375263028185047
0.414 0.00382458435425903
0.415 0.00389660311498696
0.416 0.00396868778214687
0.417 0.00404083957496537
0.418 0.00411305971380505
0.419 0.00418534942018334
0.42 0.00425770991679575
0.421 0.00433014242753438
0.422 0.00440264817750935
0.423 0.00447522839306969
0.424 0.00454788430182373
0.425 0.00462061713266038
0.426 0.00469342811576934
0.427 0.0047663184826624
0.428 0.00483928946619361
0.429 0.00491234230058102
0.43 0.00498547822142703
0.431 0.00505869846573892
0.432 0.0051320042719506
0.433 0.00520539687994315
0.434 0.0052788775310656
0.435 0.00535244746815622
0.436 0.00542610793556342
0.437 0.00549986017916726
0.438 0.00557370544639946
0.439 0.00564764498626491
0.44 0.00572168004936424
0.441 0.00579581188791201
0.442 0.00587004175576145
0.443 0.00594437090842248
0.444 0.00601880060308502
0.445 0.00609333209863883
0.446 0.00616796665569685
0.447 0.00624270553661332
0.448 0.00631755000550871
0.449 0.00639250132828828
0.45 0.00646756077266519
0.451 0.00654272960818114
0.452 0.00661800910622823
0.453 0.00669340054006939
0.454 0.00676890518486206
0.455 0.00684452431767824
0.456 0.00692025921752559
0.457 0.00699611116537047
0.458 0.00707208144415938
0.459 0.00714817133883872
0.46 0.00722438213637988
0.461 0.00730071512579777
0.462 0.00737717159817486
0.463 0.00745375284668226
0.464 0.00753046016660031
0.465 0.0076072948553435
0.466 0.0076842582124792
0.467 0.00776135153975199
0.468 0.0078385761411035
0.469 0.00791593332269691
0.47 0.00799342439293793
0.471 0.00807105066249558
0.472 0.00814881344432672
0.473 0.00822671405369702
0.474 0.00830475380820239
0.475 0.00838293402779355
0.476 0.00846125603479664
0.477 0.00853972115393509
0.478 0.00861833071235374
0.479 0.0086970860396407
0.48 0.00877598846784877
0.481 0.00885503933151965
0.482 0.00893423996770426
0.483 0.00901359171598826
0.484 0.00909309591851259
0.485 0.00917275391999706
0.486 0.00925256706776223
0.487 0.00933253671175249
0.488 0.00941266420456088
0.489 0.00949295090144808
0.49 0.00957339816036962
0.491 0.00965400734199462
0.492 0.0097347798097327
0.493 0.00981571692975458
0.494 0.00989682007101589
0.495 0.00997809060527999
0.496 0.0100595299071422
0.497 0.0101411393540516
0.498 0.0102229203263358
0.499 0.0103048742072229
0.5 0.0103870023828663
0.501 0.0104693062423662
0.502 0.0105517871777954
0.503 0.0106344465842219
0.504 0.0107172858597306
0.505 0.0108003064054505
0.506 0.0108835096255762
0.507 0.0109668969273911
0.508 0.011050469721293
0.509 0.0111342294208172
0.51 0.0112181774426596
0.511 0.0113023152067013
0.512 0.011386644136034
0.513 0.0114711656569813
0.514 0.0115558811991241
0.515 0.0116407921953263
0.516 0.0117259000817567
0.517 0.011811206297915
0.518 0.0118967122866542
0.519 0.0119824194942071
0.52 0.01206832937021
0.521 0.0121544433677268
0.522 0.0122407629432733
0.523 0.012327289556844
0.524 0.0124140246719335
0.525 0.0125009697555636
0.526 0.0125881262783079
0.527 0.0126754957143158
0.528 0.0127630795413378
0.529 0.0128508792407511
0.53 0.0129388962975832
0.531 0.0130271322005384
0.532 0.0131155884420238
0.533 0.0132042665181702
0.534 0.0132931679288639
0.535 0.0133822941777662
0.536 0.0134716467723428
0.537 0.0135612272238874
0.538 0.0136510370475456
0.539 0.0137410777623461
0.54 0.0138313508912207
0.541 0.0139218579610321
0.542 0.0140126005026004
0.543 0.0141035800507285
0.544 -0.557246737126661
0.545 -0.554958612672374
0.546 -0.552679874686474
0.547 -0.550410484626802
0.548 -0.548150404109311
0.549 -0.545899594907412
0.55 -0.543658018951331
0.551 -0.541425638327462
0.552 -0.539202415277728
0.553 -0.536988312198941
0.554 -0.534783291642168
0.555 -0.532587316312093
0.556 -0.530400349066393
0.557 -0.528222352915104
0.558 -0.526053291019997
0.559 -0.523893126693957
0.56 -0.521741823400359
0.561 -0.519599344752454
0.562 -0.51746565451275
0.563 -0.515340716592401
0.564 -0.513224495050595
0.565 -0.51111695409395
0.566 -0.509018058075903
0.567 -0.50692777149611
0.568 -0.504846058999849
0.569 -0.502772885377413
0.57 -0.500708215563525
0.571 -0.498652014636737
0.572 -0.496604247818843
0.573 -0.494564880474289
0.574 -0.492533878109591
0.575 -0.490511206372745
0.576 -0.488496831052652
0.577 -0.486490718078537
0.578 -0.484492833519372
0.579 -0.482503143583304
0.58 -0.480521614617081
0.581 -0.478548213105484
0.582 -0.476582905670762
0.583 -0.474625659072066
0.584 -0.472676440204883
0.585 -0.470735216100483
0.586 -0.468801953925357
0.587 -0.466876620980663
0.588 -0.46495918470167
0.589 -0.463049612657214
0.59 -0.461147872549142
0.591 -0.45925393221177
0.592 -0.457367759611337
0.593 -0.455489322845467
0.594 -0.453618590142622
0.595 -0.451755529861574
0.596 -0.44990011049086
0.597 -0.448052300648258
0.598 -0.44621206908025
0.599 -0.444379384661497
0.6 -0.442554216394309
0.601 -0.440736533408124
0.602 -0.438926304958986
0.603 -0.437123500429021
0.604 -0.435328089325924
0.605 -0.43354004128244
0.606 -0.431759326055852
0.607 -0.429985913527468
0.608 -0.428219773702114
0.609 -0.426460876707624
0.61 -0.424709192794335
0.611 -0.422964692334588
0.612 -0.42122734582222
0.613 -0.419497123872072
0.614 -0.417773997219484
0.615 -0.416057936719809
0.616 -0.414348913347913
0.617 -0.412646898197689
0.618 -0.410951862481562
0.619 -0.40926377753001
0.62 -0.407582614791073
0.621 -0.405908345829871
0.622 -0.404240942328127
0.623 -0.402580376083682
0.624 -0.400926619010023
0.625 -0.399279643135806
0.626 -0.397639420604381
0.627 -0.396005923673327
0.628 -0.394379124713973
0.629 -0.392758996210941
0.63 -0.391145510761674
0.631 -0.389538641075974
0.632 -0.387938359975542
0.633 -0.386344640393515
0.634 -0.384757455374013
0.635 -0.383176778071679
0.636 -0.381602581751226
0.637 -0.380034839786985
0.638 -0.378473525662457
0.639 -0.37691861296986
0.64 -0.375370075409685
0.641 -0.373827886790251
0.642 -0.372292021027263
0.643 -0.370762452143368
0.644 -0.369239154267718
0.645 -0.367722101635531
0.646 -0.366211268587658
0.647 -0.364706629570143
0.648 -0.3632081591338
0.649 -0.361715831933772
0.65 -0.360229622729111
0.651 -0.358749506382346
0.652 -0.35727545785906
0.653 -0.355807452227468
0.654 -0.354345464657989
0.655 -0.352889470422834
0.656 -0.351439444895583
0.657 -0.349995363550769
0.658 -0.348557201963466
0.659 -0.34712493580887
0.66 -0.345698540861896
0.661 -0.344277992996759
0.662 -0.342863268186573
0.663 -0.341454342502942
0.664 -0.340051192115554
0.665 -0.338653793291782
0.666 -0.337262122396276
0.667 -0.33587615589057
0.668 -0.33449587033268
0.669 -0.333121242376709
0.67 -0.331752248772452
0.671 -0.330388866365001
0.672 -0.329031072094356
0.673 -0.327678842995033
0.674 -0.326332156195676
0.675 -0.324990988918672
0.676 -0.323655318479763
0.677 -0.322325122287663
0.678 -0.321000377843678
0.679 -0.319681062741322
0.68 -0.318367154665942
0.681 -0.317058631394336
0.682 -0.315755470794382
0.683 -0.31445765082466
0.684 -0.31316514953408
0.685 -0.311877945061513
0.686 -0.310596015635417
0.687 -0.309319339573472
0.688 -0.308047895282214
0.689 -0.306781661256667
0.69 -0.30552061607998
0.691 -0.304264738423065
0.692 -0.303014007044238
0.693 -0.301768400788858
0.694 -0.300527898588968
0.695 -0.299292479462941
0.696 -0.298062122515124
0.697 -0.296836806935485
0.698 -0.29561651199926
0.699 -0.294401217066605
0.7 -0.293190901582243
0.701 -0.29198554507512
0.702 -0.290785127158056
0.703 -0.289589627527403
0.704 -0.288399025962699
0.705 -0.287213302326326
0.706 -0.286032436563172
0.707 -0.28485640870029
0.708 -0.28368519884656
0.709 -0.282518787192353
0.71 -0.281357154009196
0.711 -0.280200279649437
0.712 -0.279048144545915
0.713 -0.277900729211629
0.714 -0.276758014239404
0.715 -0.27561998030157
0.716 -0.274486608149629
0.717 -0.273357878613932
0.718 -0.272233772603353
0.719 -0.27111427110497
0.72 -0.269999355183739
0.721 -0.268889005982177
0.722 -0.267783204720039
0.723 -0.266681932694007
0.724 -0.265585171277366
0.725 -0.264492901919695
0.726 -0.26340510614655
0.727 -0.262321765559153
0.728 -0.261242861834078
0.729 -0.260168376722946
0.73 -0.259098292052112
0.731 -0.25803258972236
0.732 -0.256971251708596
0.733 -0.255914260059543
0.734 -0.254861596897438
0.735 -0.253813244417729
0.736 -0.252769184888774
0.737 -0.251729400651541
0.738 -0.250693874119309
0.739 -0.249662587777373
0.74 -0.248635524182745
0.741 -0.247612665963858
0.742 -0.246593995820275
0.743 -0.245579496522398
0.744 -0.24456915091117
0.745 -0.24356294189779
0.746 -0.242560852463423
0.747 -0.241562865658913
0.748 -0.240568964604492
0.749 -0.239579132489502
0.75 -0.238593352572101
0.751 -0.23761160817899
0.752 -0.236633882705123
0.753 -0.235660159613431
0.754 -0.234690422434539
0.755 -0.23372465476649
0.756 -0.232762840274468
0.757 -0.231804962690517
0.758 -0.230851005813271
0.759 -0.229900953507679
0.76 -0.22895478970473
0.761 -0.228012498401182
0.762 -0.227074063659292
0.763 -0.226139469606548
0.764 -0.225208700435397
0.765 -0.224281740402978
0.766 -0.223358573830861
0.767 -0.222439185104774
0.768 -0.221523558674345
0.769 -0.220611679052835
0.77 -0.219703530816881
0.771 -0.218799098606229
0.772 -0.217898367123478
0.773 -0.217001321133821
0.774 -0.216107945464786
0.775 -0.21521822500598
0.776 -0.214332144708835
0.777 -0.21344968958635
0.778 -0.212570844712842
0.779 -0.211695595223689
0.78 -0.210823926315081
0.781 -0.20995582324377
0.782 -0.20909127132682
0.783 -0.208230255941357
0.784 -0.207372762524325
0.785 -0.206518776572237
0.786 -0.205668283640932
0.787 -0.204821269345327
0.788 -0.203977719359178
0.789 -0.203137619414835
0.79 -0.202300955303001
0.791 -0.201467712872492
0.792 -0.200637878029999
0.793 -0.199811436739846
0.794 -0.198988375023758
0.795 -0.198168678960619
0.796 -0.197352334686239
0.797 -0.196539328393122
0.798 -0.195729646330227
0.799 -0.194923274802741
0.8 -0.194120200171843
0.801 -0.193320408854475
0.802 -0.192523887323114
0.803 -0.19173062210554
0.804 -0.190940599784611
0.805 -0.190153806998034
0.806 -0.18937023043814
0.807 -0.188589856851657
0.808 -0.187812673039491
0.809 -0.187038665856496
0.81 -0.186267822211257
0.811 -0.185500129065865
0.812 -0.184735573435699
0.813 -0.183974142389205
0.814 -0.183215823047678
0.815 -0.182460602585042
0.816 -0.181708468227638
0.817 -0.180959407254003
0.818 -0.180213406994656
0.819 -0.179470454831886
0.82 -0.178730538199536
0.821 -0.177993644582791
0.822 -0.177259761517967
0.823 -0.176528876592301
0.824 -0.175800977443739
0.825 -0.175076051760728
0.826 -0.174354087282007
0.827 -0.173635071796402
0.828 -0.172918993142617
0.829 -0.172205839209027
0.83 -0.171495597933478
0.831 -0.170788257303079
0.832 -0.170083805354001
0.833 -0.169382230171271
0.834 -0.168683519888575
0.835 -0.167987662688057
0.836 -0.167294646800113
0.837 -0.166604460503202
0.838 -0.165917092123637
0.839 -0.165232530035396
0.84 -0.164550762659921
0.841 -0.163871778465924
0.842 -0.163195565969189
0.843 -0.162522113732384
0.844 -0.161851410364859
0.845 -0.161183444522462
0.846 -0.160518204907339
0.847 -0.15985568026775
0.848 -0.159195859397874
0.849 -0.158538731137623
0.85 -0.157884284372448
0.851 -0.157232508033157
0.852 -0.156583391095725
0.853 -0.155936922581106
0.854 -0.15529309155505
0.855 -0.154651887127918
0.856 -0.154013298454494
0.857 -0.153377314733807
0.858 -0.152743925208944
0.859 -0.152113119166872
0.86 -0.151484885938252
0.861 -0.150859214897263
0.862 -0.150236095461418
0.863 -0.149615517091391
0.864 -0.148997469290831
0.865 -0.148381941606192
0.866 -0.147768923626551
0.867 -0.147158404983434
0.868 -0.14655037535064
0.869 -0.145944824444068
0.87 -0.145341742021541
0.871 -0.144741117882632
0.872 -0.144142941868496
0.873 -0.143547203861691
0.874 -0.142953893786016
0.875 -0.142363001606331
0.876 -0.141774517328395
0.877 -0.141188430998693
0.878 -0.140604732704267
0.879 -0.140023412572551
0.88 -0.139444460771203
0.881 -0.138867867507938
0.882 -0.138293623030364
0.883 -0.137721717625813
0.884 -0.137152141621184
0.885 -0.136584885382772
0.886 -0.136019939316108
0.887 -0.135457293865799
0.888 -0.134896939515361
0.889 -0.134338866787065
0.89 -0.13378306624177
0.891 -0.133229528478767
0.892 -0.132678244135621
0.893 -0.132129203888008
0.894 -0.131582398449563
0.895 -0.131037818571718
0.896 -0.130495455043548
0.897 -0.129955298691618
0.898 -0.12941734037982
0.899 -0.128881571009227
0.9 -0.128347981517933
0.901 -0.127816562880903
0.902 -0.127287306109821
0.903 -0.126760202252933
0.904 -0.126235242394901
0.905 -0.125712417656652
0.906 -0.125191719195222
0.907 -0.124673138203613
0.908 -0.124156665910642
0.909 -0.12364229358079
0.91 -0.123130012514058
0.911 -0.122619814045818
0.912 -0.122111689546667
0.913 -0.121605630422279
0.914 -0.121101628113263
0.915 -0.120599674095016
0.916 -0.120099759877581
0.917 -0.119601877005499
0.918 -0.119106017057671
0.919 -0.118612171647213
0.92 -0.118120332421312
0.921 -0.117630491061092
0.922 -0.117142639281464
0.923 -0.116656768830994
0.924 -0.116172871491756
0.925 -0.115690939079201
0.926 -0.115210963442011
0.927 -0.114732936461967
0.928 -0.114256850053808
0.929 -0.113782696165094
0.93 -0.113310466776075
0.931 -0.112840153899549
0.932 -0.11237174958073
0.933 -0.111905245897113
0.934 -0.11144063495834
0.935 -0.110977908906066
0.936 -0.110517059913829
0.937 -0.110058080186912
0.938 -0.109600961962216
0.939 -0.109145697508128
0.94 -0.108692279124387
0.941 -0.108240699141959
0.942 -0.107790949922902
0.943 -0.10734302386024
0.944 -0.106896913377834
0.945 -0.106452610930252
0.946 -0.106010109002645
0.947 -0.105569400110615
0.948 -0.105130476800094
0.949 -0.104693331647213
0.95 -0.104257957258178
0.951 -0.103824346269147
0.952 -0.103392491346103
0.953 -0.102962385184732
0.954 -0.102534020510295
0.955 -0.102107390077511
0.956 -0.101682486670432
0.957 -0.101259303102319
0.958 -0.100837832215522
0.959 -0.10041806688136
0.96 -0.0999999999999996
0.961 -0.0995836245003332
0.962 -0.0991689333398621
0.963 -0.098755919504576
0.964 -0.0983445760088344
0.965 -0.0979348958952487
0.966 -0.0975268722345646
0.967 -0.0971204981255446
0.968 -0.0967157666948512
0.969 -0.0963126710969312
0.97 -0.0959112045138995
0.971 -0.0955113601554237
0.972 -0.0951131312586096
0.973 -0.0947165110878865
0.974 -0.0943214929348934
0.975 -0.0939280701183656
0.976 -0.0935362359840217
0.977 -0.0931459839044507
0.978 -0.0927573072790004
0.979 -0.0923701995336657
0.98 -0.0919846541209768
0.981 -0.0916006645198893
0.982 -0.0912182242356734
0.983 -0.0908373267998041
0.984 -0.0904579657698519
0.985 -0.0900801347293737
0.986 -0.0897038272878046
0.987 -0.0893290370803493
0.988 -0.088955757767875
0.989 -0.0885839830368035
0.99 -0.0882137065990053
0.991 -0.0878449221916923
0.992 -0.0874776235773126
0.993 -0.0871118045434448
0.994 -0.0867474589026926
0.995 -0.0863845804925806
0.996 -0.0860231631754497
0.997 -0.0856632008383537
0.998 -0.0853046873929554
0.999 -0.084947616775424
1 -0.0845919829463326
1.001 -0.0842377798905556
1.002 -0.0838850016171673
1.003 -0.0835336421593407
1.004 -0.0831836955742461
1.005 -0.0828351559429512
1.006 -0.0824880173703203
1.007 -0.0821422739849152
1.008 -0.0817979199388956
1.009 -0.0814549494079202
1.01 -0.0811133565910482
1.011 -0.0807731357106412
1.012 -0.0804342810122655
1.013 -0.0800967867645948
1.014 -0.0797606472593133
1.015 -0.0794258568110187
1.016 -0.0790924097571268
1.017 -0.0787603004577751
1.018 -0.0784295232957277
1.019 -0.0781000726762803
1.02 -0.0777719430271654
1.021 -0.0774451287984582
1.022 -0.0771196244624826
1.023 -0.0767954245137178
1.024 -0.0764725234687054
1.025 -0.0761509158659562
1.026 -0.0758305962658579
1.027 -0.0755115592505835
1.028 -0.0751937994239995
1.029 -0.0748773114115741
1.03 -0.0745620898602871
1.031 -0.074248129438539
1.032 -0.0739354248360605
1.033 -0.0736239707638233
1.034 -0.0733137619539503
1.035 -0.0730047931596264
1.036 -0.0726970591550099
1.037 -0.0723905547351443
1.038 -0.0720852747158699
1.039 -0.0717812139337363
1.04 -0.0714783672459152
1.041 -0.0711767295301131
1.042 -0.0708762956844848
1.043 -0.0705770606275474
1.044 -0.0702790192980938
1.045 -0.0699821666551075
1.046 -0.0696864976776774
1.047 -0.0693920073649124
1.048 -0.0690986907358572
1.049 -0.0688065428294082
1.05 -0.0685155587042291
1.051 -0.0682257334386677
1.052 -0.0679370621306725
1.053 -0.0676495398977098
1.054 -0.0673631618766812
1.055 -0.0670779232238413
1.056 -0.0667938191147158
1.057 -0.0665108447440197
1.058 -0.0662289953255763
1.059 -0.0659482660922362
1.06 -0.0656686522957965
1.061 -0.0653901492069206
1.062 -0.0651127521150583
1.063 -0.064836456328366
1.064 -0.0645612571736272
1.065 -0.0642871499961739
1.066 -0.0640141301598074
1.067 -0.0637421930467202
1.068 -0.0634713340574178
1.069 -0.0632015486106407
1.07 -0.0629328321432874
1.071 -0.0626651801103367
1.072 -0.062398587984771
1.073 -0.0621330512575001
1.074 -0.0618685654372842
1.075 -0.0616051260506587
1.076 -0.0613427286418579
1.077 -0.0610813687727402
1.078 -0.0608210420227126
1.079 -0.060561743988656
1.08 -0.060303470284851
1.081 -0.0600462165429035
1.082 -0.0597899784116706
1.083 -0.0595347515571876
1.084 -0.0592805316625943
1.085 -0.0590273144280618
1.086 -0.0587750955707202
1.087 -0.0585238708245859
1.088 -0.0582736359404895
1.089 -0.058024386686004
1.09 -0.0577761188453732
1.091 -0.0575288282194402
1.092 -0.0572825106255767
1.093 -0.0570371618976119
1.094 -0.0567927778857624
1.095 -0.0565493544565618
1.096 -0.0563068874927907
1.097 -0.0560653728934073
1.098 -0.0558248065734779
1.099 -0.0555851844641077
1.1 -0.0553465025123723
1.101 -0.0551087566812489
1.102 -0.0548719429495479
1.103 -0.0546360573118453
1.104 -0.0544010957784145
1.105 -0.0541670543751593
1.106 -0.0539339291435461
1.107 -0.0537017161405375
1.108 -0.0534704114385252
1.109 -0.0532400111252639
1.11 -0.0530105113038047
1.111 -0.0527819080924299
1.112 -0.0525541976245864
1.113 -0.0523273760488211
1.114 -0.0521014395287155
1.115 -0.0518763842428205
1.116 -0.0516522063845923
1.117 -0.0514289021623275
1.118 -0.0512064677990996
1.119 -0.0509848995326943
1.12 -0.0507641936155465
1.121 -0.0505443463146768
1.122 -0.0503253539116282
1.123 -0.0501072127024033
1.124 -0.0498899189974015
1.125 -0.049673469121357
1.126 -0.0494578594132762
1.127 -0.0492430862263758
1.128 -0.0490291459280216
1.129 -0.0488160348996665
1.13 -0.0486037495367896
1.131 -0.0483922862488351
1.132 -0.0481816414591516
1.133 -0.0479718116049319
1.134 -0.0477627931371521
1.135 -0.047554582520512
1.136 -0.0473471762333756
1.137 -0.0471405707677107
1.138 -0.0469347626290304
1.139 -0.0467297483363334
1.14 -0.0465255244220456
1.141 -0.0463220874319611
1.142 -0.0461194339251838
1.143 -0.0459175604740695
1.144 -0.0457164636641675
1.145 -0.0455161400941632
1.146 -0.0453165863758204
1.147 -0.0451177991339241
1.148 -0.0449197750062232
1.149 -0.0447225106433738
1.15 -0.0445260027088828
1.151 -0.0443302478790507
1.152 -0.0441352428429164
1.153 -0.0439409843022002
1.154 -0.0437474689712488
1.155 -0.0435546935769793
1.156 -0.043362654858824
1.157 -0.0431713495686752
1.158 -0.0429807744708301
1.159 -0.0427909263419365
1.16 -0.0426018019709379
1.161 -0.0424133981590193
1.162 -0.042225711719553
1.163 -0.0420387394780452
1.164 -0.0418524782720813
1.165 -0.0416669249512735
1.166 -0.041482076377207
1.167 -0.0412979294233867
1.168 -0.0411144809751849
1.169 -0.040931727929788
1.17 -0.0407496671961444
1.171 -0.0405682956949123
1.172 -0.0403876103584072
1.173 -0.0402076081305505
1.174 -0.0400282859668175
1.175 -0.0398496408341859
1.176 -0.0396716697110846
1.177 -0.0394943695873426
1.178 -0.0393177374641381
1.179 -0.0391417703539477
1.18 -0.0389664652804959
1.181 -0.0387918192787047
1.182 -0.0386178293946437
1.183 -0.0384444926854799
1.184 -0.0382718062194278
1.185 -0.0380997670757002
1.186 -0.0379283723444585
1.187 -0.0377576191267636
1.188 -0.0375875045345268
1.189 -0.037418025690461
1.19 -0.0372491797280322
1.191 -0.0370809637914105
1.192 -0.0369133750354225
1.193 -0.0367464106255026
1.194 -0.0365800677376453
1.195 -0.0364143435583575
1.196 -0.0362492352846108
1.197 -0.036084740123794
1.198 -0.0359208552936661
1.199 -0.0357575780223091
1.2 -0.035594905548081
1.201 -0.0354328351195696
1.202 -0.0352713639955451
1.203 -0.0351104894449146
1.204 -0.0349502087466752
1.205 -0.0347905191898689
1.206 -0.0346314180735354
1.207 -0.0344729027066677
1.208 -0.0343149704081659
1.209 -0.0341576185067919
1.21 -0.0340008443411247
1.211 -0.0338446452595145
1.212 -0.0336890186200387
1.213 -0.0335339617904569
1.214 -0.0333794721481662
1.215 -0.033225547080157
1.216 -0.033072183982969
1.217 -0.0329193802626468
1.218 -0.0327671333346963
1.219 -0.0326154406240407
1.22 -0.0324642995649774
1.221 -0.0323137076011341
1.222 -0.0321636621854258
1.223 -0.0320141607800121
1.224 -0.0318652008562533
1.225 -0.0317167798946687
1.226 -0.0315688953848933
1.227 -0.0314215448256355
1.228 -0.0312747257246349
1.229 -0.0311284355986202
1.23 -0.030982671973267
1.231 -0.0308374323831559
1.232 -0.0306927143717311
1.233 -0.0305485154912587
1.234 -0.0304048333027852
1.235 -0.0302616653760964
1.236 -0.0301190092896762
1.237 -0.0299768626306655
1.238 -0.029835222994822
1.239 -0.0296940879864786
1.24 -0.0295534552185038
1.241 -0.0294133223122605
1.242 -0.0292736868975666
1.243 -0.029134546612654
1.244 -0.0289958991041296
1.245 -0.0288577420269348
1.246 -0.0287200730443059
1.247 -0.0285828898277352
1.248 -0.0284461900569307
1.249 -0.0283099714197775
1.25 -0.0281742316122987
1.251 -0.0280389683386157
1.252 -0.0279041793109106
1.253 -0.0277698622493862
1.254 -0.0276360148822286
1.255 -0.0275026349455676
1.256 -0.0273697201834396
1.257 -0.0272372683477486
1.258 -0.0271052771982284
1.259 -0.0269737445024049
1.26 -0.0268426680355582
1.261 -0.026712045580685
1.262 -0.0265818749284609
1.263 -0.0264521538772033
1.264 -0.0263228802328341
1.265 -0.0261940518088427
1.266 -0.0260656664262485
1.267 -0.0259377219135647
1.268 -0.0258102161067614
1.269 -0.0256831468492285
1.27 -0.0255565119917399
1.271 -0.0254303093924169
1.272 -0.0253045369166918
1.273 -0.0251791924372719
1.274 -0.0250542738341036
1.275 -0.0249297789943367
1.276 -0.0248057058122881
1.277 -0.0246820521894067
1.278 -0.0245588160342378
1.279 -0.0244359952623877
1.28 -0.0243135877964883
1.281 -0.0241915915661621
1.282 -0.0240700045079872
1.283 -0.0239488245654624
1.284 -0.0238280496889723
1.285 -0.0237076778357527
1.286 -0.0235877069698562
1.287 -0.0234681350621175
1.288 -0.0233489600901192
1.289 -0.0232301800381578
1.29 -0.023111792897209
1.291 -0.0229937966648945
1.292 -0.0228761893454477
1.293 -0.0227589689496798
1.294 -0.0226421334949465
1.295 -0.0225256810051144
1.296 -0.0224096095105272
1.297 -0.0222939170479732
1.298 -0.022178601660651
1.299 -0.0220636613981374
1.3 -0.0219490943163537
1.301 -0.0218348984775334
1.302 -0.0217210719501889
1.303 -0.0216076128090792
1.304 -0.0214945191351771
1.305 -0.021381789015637
1.306 -0.0212694205437621
1.307 -0.0211574118189729
1.308 -0.0210457609467741
1.309 -0.0209344660387234
1.31 -0.0208235252123992
1.311 -0.0207129365913684
1.312 -0.0206026983051555
1.313 -0.0204928084892103
1.314 -0.0203832652848765
1.315 -0.0202740668393604
1.316 -0.0201652113056997
1.317 -0.0200566968427315
1.318 -0.0199485216150622
1.319 -0.0198406837930357
1.32 -0.019733181552703
1.321 -0.0196260130757908
1.322 -0.019519176549671
1.323 -0.0194126701673303
1.324 -0.0193064921273392
1.325 -0.0192006406338218
1.326 -0.0190951138964252
1.327 -0.0189899101302896
1.328 -0.0188850275560176
1.329 -0.0187804643996448
1.33 -0.0186762188926089
1.331 -0.0185722892717205
1.332 -0.0184686737791331
1.333 -0.0183653706623132
1.334 -0.0182623781740107
1.335 -0.0181596945722296
1.336 -0.0180573181201983
1.337 -0.0179552470863402
1.338 -0.0178534797442444
1.339 -0.0177520143726368
1.34 -0.0176508492553507
1.341 -0.0175499826812978
1.342 -0.0174494129444393
1.343 -0.0173491383437572
1.344 -0.0172491571832251
1.345 -0.01714946777178
1.346 -0.0170500684232935
1.347 -0.0169509574565431
1.348 -0.0168521331951842
1.349 -0.0167535939677212
1.35 -0.0166553381074798
1.351 -0.0165573639525783
1.352 -0.0164596698458997
1.353 -0.0163622541350637
1.354 -0.0162651151723991
1.355 -0.0161682513149149
1.356 -0.016071660924274
1.357 -0.0159753423667637
1.358 -0.0158792940132699
1.359 -0.0157835142392482
1.36 -0.0156880014246972
1.361 -0.0155927539541303
1.362 -0.0154977702165495
1.363 -0.0154030486054172
1.364 -0.0153085875186293
1.365 -0.0152143853584883
1.366 -0.0151204405316764
1.367 -0.0150267514492276
1.368 -0.014933316526502
1.369 -0.0148401341831585
1.37 -0.0147472028431281
1.371 -0.014654520934587
1.372 -0.0145620868899303
1.373 -0.0144698991457456
1.374 -0.0143779561427863
1.375 -0.0142862563259451
1.376 -0.0141947981442282
1.377 -0.0141035800507287
1.378 -0.0140126005026004
1.379 -0.013921857961032
1.38 -0.0138313508912206
1.381 -0.0137410777623462
1.382 -0.0136510370475457
1.383 -0.0135612272238869
1.384 -0.013471646772343
1.385 -0.0133822941777664
1.386 -0.0132931679288638
1.387 -0.0132042665181702
1.388 -0.0131155884420233
1.389 -0.0130271322005385
1.39 -0.012938896297583
1.391 -0.0128508792407509
1.392 -0.0127630795413379
1.393 -0.0126754957143158
1.394 -0.0125881262783079
1.395 -0.0125009697555635
1.396 -0.0124140246719332
1.397 -0.0123272895568437
1.398 -0.0122407629432733
1.399 -0.0121544433677264
1.4 -0.0120683293702097
1.401 -0.0119824194942069
1.402 -0.0118967122866539
1.403 -0.0118112062979147
1.404 -0.0117259000817567
1.405 -0.0116407921953262
1.406 -0.0115558811991239
1.407 -0.0114711656569809
1.408 -0.0113866441360339
1.409 -0.0113023152067014
1.41 -0.0112181774426595
1.411 -0.011134229420817
1.412 -0.011050469721293
1.413 -0.0109668969273909
1.414 -0.0108835096255759
1.415 -0.0108003064054503
1.416 -0.0107172858597303
1.417 -0.0106344465842214
1.418 -0.0105517871777953
1.419 -0.010469306242366
1.42 -0.0103870023828661
1.421 -0.0103048742072229
1.422 -0.0102229203263356
1.423 -0.0101411393540516
1.424 -0.010059529907142
1.425 -0.00997809060527988
1.426 -0.00989682007101578
1.427 -0.00981571692975458
1.428 -0.00973477980973275
1.429 -0.00965400734199451
1.43 -0.00957339816036928
1.431 -0.00949295090144808
1.432 -0.00941266420456061
1.433 -0.00933253671175244
1.434 -0.0092525670677619
1.435 -0.00917275391999695
1.436 -0.00909309591851271
1.437 -0.00901359171598826
1.438 -0.00893423996770415
1.439 -0.00885503933151932
1.44 -0.00877598846784872
1.441 -0.00869708603964064
1.442 -0.00861833071235368
1.443 -0.00853972115393486
1.444 -0.00846125603479625
1.445 -0.0083829340277935
1.446 -0.00830475380820223
1.447 -0.00822671405369663
1.448 -0.00814881344432661
1.449 -0.00807105066249547
1.45 -0.00799342439293782
1.451 -0.00791593332269697
1.452 -0.00783857614110345
1.453 -0.00776135153975172
1.454 -0.00768425821247926
1.455 -0.00760729485534345
1.456 -0.00753046016660042
1.457 -0.00745375284668204
1.458 -0.00737717159817491
1.459 -0.00730071512579761
1.46 -0.00722438213637966
1.461 -0.00714817133883866
1.462 -0.00707208144415911
1.463 -0.00699611116537052
1.464 -0.00692025921752548
1.465 -0.00684452431767812
1.466 -0.00676890518486201
1.467 -0.00669340054006928
1.468 -0.0066180091062279
1.469 -0.00654272960818109
1.47 -0.00646756077266514
1.471 -0.00639250132828817
1.472 -0.00631755000550854
1.473 -0.00624270553661316
1.474 -0.00616796665569663
1.475 -0.00609333209863888
1.476 -0.00601880060308468
1.477 -0.00594437090842237
1.478 -0.00587004175576133
1.479 -0.00579581188791206
1.48 -0.00572168004936396
1.481 -0.00564764498626491
1.482 -0.00557370544639935
1.483 -0.00549986017916732
1.484 -0.00542610793556353
1.485 -0.00535244746815616
1.486 -0.0052788775310656
1.487 -0.00520539687994298
1.488 -0.00513200427195049
1.489 -0.00505869846573881
1.49 -0.00498547822142692
1.491 -0.00491234230058107
1.492 -0.0048392894661935
1.493 -0.00476631848266235
1.494 -0.00469342811576928
1.495 -0.00462061713266027
1.496 -0.00454788430182357
1.497 -0.00447522839306957
1.498 -0.00440264817750924
1.499 -0.00433014242753438
1.5 -0.0042577099167958
1.501 -0.00418534942018334
1.502 -0.00411305971380477
1.503 -0.00404083957496543
1.504 -0.00396868778214687
1.505 -0.00389660311498685
1.506 -0.00382458435425881
1.507 -0.00375263028185036
1.508 -0.00368073968074351
1.509 -0.0036089113349938
1.51 -0.00353714402970989
1.511 -0.00346543655103265
1.512 -0.00339378768611454
1.513 -0.00332219622310043
1.514 -0.00325066095110493
1.515 -0.00317918066019368
1.516 -0.00310775414136233
1.517 -0.00303638018651542
1.518 -0.00296505758844723
1.519 -0.00289378514082028
1.52 -0.00282256163814565
1.521 -0.00275138587576185
1.522 -0.00268025664981497
1.523 -0.00260917275723838
1.524 -0.00253813299573213
1.525 -0.00246713616374294
1.526 -0.00239618106044315
1.527 -0.00232526648571107
1.528 -0.00225439124011073
1.529 -0.00218355412487126
1.53 -0.0021127539418665
1.531 -0.00204198949359502
1.532 -0.00197125958316002
1.533 -0.00190056301424912
1.534 -0.00182989859111271
1.535 -0.00175926511854618
1.536 -0.00168866140186796
1.537 -0.00161808624689952
1.538 -0.00154753845994571
1.539 -0.00147701684777402
1.54 -0.00140652021759502
1.541 -0.00133604737704152
1.542 -0.00126559713414853
1.543 -0.0011951682973339
1.544 -0.00112475967537717
1.545 -0.00105437007739961
1.546 -0.00098399831284457
1.547 -0.000913643191457036
1.548 -0.000843303523263006
1.549 -0.00077297811855026
1.55 -0.000702665787848167
1.551 -0.000632365341906582
1.552 -0.000562075591676536
1.553 -0.000491795348289914
1.554 -0.000421523423040249
1.555 -0.000351258627360296
1.556 -0.000280999772804602
1.557 -0.000210745671027524
1.558 -0.000140495133764462
1.559 -7.02469728097732e-05
1.56 1.11022302462516e-16
1.561 7.02469728099953e-05
1.562 0.000140495133764462
1.563 0.000210745671027746
1.564 0.000280999772804824
1.565 0.000351258627360407
1.566 0.00042152342304036
1.567 0.000491795348290136
1.568 0.000562075591676536
1.569 0.000632365341906582
1.57 0.000702665787848167
1.571 0.000772978118550594
1.572 0.000843303523263117
1.573 0.000913643191457147
1.574 0.000983998312844681
1.575 0.00105437007740006
1.576 0.0011247596753774
1.577 0.00119516829733424
1.578 0.00126559713414853
1.579 0.00133604737704152
1.58 0.00140652021759513
1.581 0.00147701684777413
1.582 0.00154753845994571
1.583 0.00161808624689952
1.584 0.00168866140186807
1.585 0.00175926511854618
1.586 0.00182989859111304
1.587 0.00190056301424912
1.588 0.00197125958316025
1.589 0.00204198949359513
1.59 0.0021127539418665
1.591 0.00218355412487137
1.592 0.00225439124011084
1.593 0.00232526648571119
1.594 0.00239618106044315
1.595 0.00246713616374294
1.596 0.00253813299573236
1.597 0.00260917275723849
1.598 0.00268025664981508
1.599 0.00275138587576185
1.6 0.00282256163814576
1.601 0.0028937851408205
1.602 0.00296505758844745
1.603 0.00303638018651564
1.604 0.00310775414136233
1.605 0.00317918066019385
1.606 0.00325066095110504
1.607 0.00332219622310048
1.608 0.00339378768611476
1.609 0.0034654365510326
1.61 0.00353714402970984
1.611 0.00360891133499397
1.612 0.00368073968074356
1.613 0.00375263028185047
1.614 0.00382458435425892
1.615 0.00389660311498707
1.616 0.00396868778214698
1.617 0.00404083957496559
1.618 0.00411305971380493
1.619 0.00418534942018334
1.62 0.00425770991679597
1.621 0.00433014242753449
1.622 0.00440264817750946
1.623 0.00447522839306969
1.624 0.00454788430182373
1.625 0.00462061713266049
1.626 0.00469342811576945
1.627 0.00476631848266251
1.628 0.00483928946619372
1.629 0.00491234230058113
1.63 0.00498547822142703
1.631 0.00505869846573892
1.632 0.0051320042719506
1.633 0.00520539687994315
1.634 0.00527887753106582
1.635 0.00535244746815633
1.636 0.00542610793556364
1.637 0.00549986017916748
1.638 0.00557370544639935
1.639 0.00564764498626502
1.64 0.00572168004936424
1.641 0.00579581188791201
1.642 0.00587004175576145
1.643 0.0059443709084227
1.644 0.00601880060308491
1.645 0.00609333209863894
1.646 0.00616796665569674
1.647 0.00624270553661321
1.648 0.00631755000550882
1.649 0.0063925013282885
1.65 0.0064675607726653
1.651 0.00654272960818125
1.652 0.00661800910622823
1.653 0.00669340054006928
1.654 0.00676890518486206
1.655 0.00684452431767824
1.656 0.00692025921752559
1.657 0.00699611116537058
1.658 0.00707208144415938
1.659 0.0071481713388386
1.66 0.00722438213637999
1.661 0.00730071512579766
1.662 0.00737717159817486
1.663 0.00745375284668215
1.664 0.00753046016660053
1.665 0.00760729485534362
1.666 0.00768425821247953
1.667 0.00776135153975199
1.668 0.00783857614110361
1.669 0.00791593332269702
1.67 0.00799342439293782
1.671 0.00807105066249569
1.672 0.00814881344432661
1.673 0.00822671405369679
1.674 0.00830475380820239
1.675 0.00838293402779344
1.676 0.00846125603479664
1.677 0.00853972115393509
1.678 0.00861833071235374
1.679 0.00869708603964059
1.68 0.00877598846784899
1.681 0.00885503933151943
1.682 0.00893423996770437
1.683 0.00901359171598826
1.684 0.00909309591851282
1.685 0.00917275391999695
1.686 0.00925256706776212
1.687 0.00933253671175283
1.688 0.00941266420456088
1.689 0.0094929509014483
1.69 0.00957339816036962
1.691 0.00965400734199462
1.692 0.0097347798097327
1.693 0.00981571692975458
1.694 0.00989682007101589
1.695 0.00997809060527999
1.696 0.0100595299071424
1.697 0.0101411393540518
1.698 0.010222920326336
1.699 0.0103048742072229
1.7 0.0103870023828661
1.701 0.0104693062423662
1.702 0.0105517871777956
1.703 0.0106344465842219
1.704 0.0107172858597309
1.705 0.0108003064054503
1.706 0.0108835096255759
1.707 0.0109668969273913
1.708 0.0110504697212934
1.709 0.0111342294208172
1.71 0.0112181774426596
1.711 0.0113023152067016
1.712 0.0113866441360342
1.713 0.0114711656569813
1.714 0.0115558811991241
1.715 0.0116407921953263
1.716 0.0117259000817567
1.717 0.011811206297915
1.718 0.011896712286654
1.719 0.0119824194942071
1.72 0.01206832937021
1.721 0.0121544433677268
1.722 0.0122407629432733
1.723 0.012327289556844
1.724 0.0124140246719333
1.725 0.0125009697555638
1.726 0.0125881262783079
1.727 0.0126754957143158
1.728 0.012763079541338
1.729 0.0128508792407511
1.73 0.0129388962975834
1.731 0.0130271322005386
1.732 0.0131155884420238
1.733 0.0132042665181702
1.734 0.0132931679288639
1.735 0.0133822941777664
1.736 0.0134716467723432
1.737 0.0135612272238872
1.738 0.0136510370475458
1.739 0.0137410777623461
1.74 0.0138313508912209
1.741 0.0139218579610323
1.742 0.0140126005026007
1.743 0.0141035800507288
1.744 0.0141947981442285
1.745 0.0142862563259454
1.746 0.0143779561427864
1.747 0.0144698991457457
1.748 0.0145620868899303
1.749 0.0146545209345872
1.75 0.0147472028431281
1.751 0.0148401341831585
1.752 0.014933316526502
1.753 0.0150267514492277
1.754 0.0151204405316765
1.755 0.0152143853584887
1.756 0.0153085875186296
1.757 0.0154030486054175
1.758 0.0154977702165495
1.759 0.0155927539541307
1.76 0.0156880014246974
1.761 0.0157835142392486
1.762 0.0158792940132702
1.763 0.0159753423667641
1.764 0.0160716609242741
1.765 0.0161682513149151
1.766 0.0162651151723991
1.767 0.0163622541350641
1.768 0.0164596698458999
1.769 0.0165573639525785
1.77 0.0166553381074797
1.771 0.0167535939677215
1.772 0.0168521331951843
1.773 0.0169509574565432
1.774 0.0170500684232937
1.775 0.0171494677717803
1.776 0.0172491571832256
1.777 0.0173491383437572
1.778 0.0174494129444396
1.779 0.0175499826812979
1.78 0.0176508492553509
1.781 0.0177520143726368
1.782 0.0178534797442444
1.783 0.0179552470863404
1.784 0.0180573181201984
1.785 0.01815969457223
1.786 0.018262378174011
1.787 0.0183653706623135
1.788 0.0184686737791335
1.789 0.0185722892717206
1.79 0.0186762188926093
1.791 0.018780464399645
1.792 0.0188850275560182
1.793 0.0189899101302897
1.794 0.0190951138964253
1.795 0.0192006406338221
1.796 0.0193064921273394
1.797 0.0194126701673303
1.798 0.0195191765496712
1.799 0.019626013075791
1.8 0.0197331815527035
1.801 0.0198406837930358
1.802 0.0199485216150623
1.803 0.020056696842732
1.804 0.0201652113057
1.805 0.0202740668393604
1.806 0.020383265284877
1.807 0.0204928084892109
1.808 0.0206026983051555
1.809 0.0207129365913683
1.81 0.0208235252123996
1.811 0.0209344660387241
1.812 0.0210457609467745
1.813 0.0211574118189732
1.814 0.0212694205437622
1.815 0.0213817890156371
1.816 0.0214945191351779
1.817 0.0216076128090794
1.818 0.021721071950189
1.819 0.0218348984775336
1.82 0.0219490943163541
1.821 0.022063661398138
1.822 0.0221786016606511
1.823 0.0222939170479732
1.824 0.0224096095105277
1.825 0.0225256810051149
1.826 0.0226421334949467
1.827 0.0227589689496801
1.828 0.0228761893454477
1.829 0.0229937966648952
1.83 0.0231117928972089
1.831 0.0232301800381578
1.832 0.0233489600901198
1.833 0.023468135062118
1.834 0.0235877069698562
1.835 0.0237076778357532
1.836 0.0238280496889725
1.837 0.0239488245654624
1.838 0.0240700045079882
1.839 0.0241915915661621
1.84 0.0243135877964884
1.841 0.0244359952623885
1.842 0.0245588160342376
1.843 0.0246820521894067
1.844 0.0248057058122879
1.845 0.024929778994337
1.846 0.0250542738341037
1.847 0.0251791924372722
1.848 0.0253045369166924
1.849 0.0254303093924175
1.85 0.02555651199174
1.851 0.0256831468492293
1.852 0.0258102161067617
1.853 0.0259377219135648
1.854 0.0260656664262489
1.855 0.026194051808843
1.856 0.0263228802328344
1.857 0.0264521538772033
1.858 0.0265818749284614
1.859 0.0267120455806853
1.86 0.0268426680355587
1.861 0.026973744502405
1.862 0.027105277198229
1.863 0.0272372683477489
1.864 0.0273697201834402
1.865 0.0275026349455683
1.866 0.027636014882229
1.867 0.0277698622493863
1.868 0.0279041793109109
1.869 0.0280389683386164
1.87 0.028174231612299
1.871 0.0283099714197776
1.872 0.0284461900569308
1.873 0.0285828898277356
1.874 0.0287200730443065
1.875 0.0288577420269358
1.876 0.0289958991041299
1.877 0.0291345466126538
1.878 0.0292736868975672
1.879 0.0294133223122608
1.88 0.0295534552185042
1.881 0.0296940879864795
1.882 0.0298352229948224
1.883 0.0299768626306656
1.884 0.0301190092896766
1.885 0.0302616653760968
1.886 0.0304048333027853
1.887 0.0305485154912595
1.888 0.0306927143717313
1.889 0.0308374323831559
1.89 0.0309826719732671
1.891 0.0311284355986206
1.892 0.0312747257246353
1.893 0.0314215448256361
1.894 0.0315688953848934
1.895 0.0317167798946687
1.896 0.0318652008562537
1.897 0.0320141607800122
1.898 0.0321636621854262
1.899 0.0323137076011344
1.9 0.0324642995649778
1.901 0.0326154406240411
1.902 0.0327671333346964
1.903 0.0329193802626468
1.904 0.0330721839829695
1.905 0.0332255470801575
1.906 0.0333794721481664
1.907 0.0335339617904578
1.908 0.0336890186200391
1.909 0.0338446452595154
1.91 0.0340008443411253
1.911 0.034157618506792
1.912 0.0343149704081664
1.913 0.0344729027066677
1.914 0.0346314180735359
1.915 0.0347905191898694
1.916 0.0349502087466758
1.917 0.0351104894449152
1.918 0.0352713639955455
1.919 0.0354328351195701
1.92 0.0355949055480806
1.921 0.0357575780223094
1.922 0.0359208552936661
1.923 0.0360847401237945
1.924 0.0362492352846111
1.925 0.0364143435583579
1.926 0.036580067737646
1.927 0.0367464106255029
1.928 0.0369133750354229
1.929 0.0370809637914111
1.93 0.0372491797280325
1.931 0.037418025690461
1.932 0.0375875045345269
1.933 0.0377576191267641
1.934 0.0379283723444592
1.935 0.0380997670757002
1.936 0.0382718062194281
1.937 0.0384444926854806
1.938 0.038617829394644
1.939 0.0387918192787047
1.94 0.0389664652804962
1.941 0.0391417703539481
1.942 0.0393177374641387
1.943 0.0394943695873424
1.944 0.0396716697110855
1.945 0.0398496408341864
1.946 0.0400282859668177
1.947 0.0402076081305509
1.948 0.0403876103584073
1.949 0.0405682956949129
1.95 0.0407496671961449
1.951 0.0409317279297889
1.952 0.0411144809751853
1.953 0.0412979294233873
1.954 0.0414820763772075
1.955 0.0416669249512736
1.956 0.0418524782720819
1.957 0.0420387394780453
1.958 0.0422257117195537
1.959 0.0424133981590198
1.96 0.0426018019709389
1.961 0.042790926341937
1.962 0.0429807744708306
1.963 0.0431713495686754
1.964 0.0433626548588246
1.965 0.0435546935769802
1.966 0.0437474689712487
1.967 0.0439409843022003
1.968 0.0441352428429171
1.969 0.0443302478790506
1.97 0.0445260027088827
1.971 0.044722510643374
1.972 0.0449197750062238
1.973 0.0451177991339242
1.974 0.0453165863758214
1.975 0.045516140094163
1.976 0.045716463664168
1.977 0.0459175604740691
1.978 0.0461194339251843
1.979 0.0463220874319603
1.98 0.0465255244220457
1.981 0.0467297483363329
1.982 0.04693476262903
1.983 0.0471405707677097
1.984 0.0473471762333757
1.985 0.0475545825205121
1.986 0.0477627931371516
1.987 0.0479718116049317
1.988 0.0481816414591516
1.989 0.0483922862488342
1.99 0.0486037495367899
1.991 0.0488160348996671
1.992 0.0490291459280203
1.993 0.0492430862263746
1.994 0.049457859413276
1.995 0.0496734691213563
1.996 0.0498899189974007
1.997 0.0501072127024025
1.998 0.0503253539116271
1.999 0.050544346314676
2 0.0507641936155463
2.001 0.0509848995326938
2.002 0.0512064677990995
2.003 0.0514289021623271
2.004 0.0516522063845914
2.005 0.0518763842428203
2.006 0.0521014395287147
2.007 0.0523273760488197
2.008 0.0525541976245862
2.009 0.0527819080924288
2.01 0.0530105113038042
2.011 0.0532400111252622
2.012 0.0534704114385249
2.013 0.0537017161405369
2.014 0.0539339291435454
2.015 0.0541670543751582
2.016 0.054401095778414
2.017 0.0546360573118441
2.018 0.0548719429495463
2.019 0.0551087566812472
2.02 0.0553465025123705
2.021 0.0555851844641064
2.022 0.0558248065734768
2.023 0.0560653728934062
2.024 0.0563068874927901
2.025 0.0565493544565605
2.026 0.0567927778857609
2.027 0.0570371618976111
2.028 0.0572825106255763
2.029 0.0575288282194384
2.03 0.0577761188453714
2.031 0.058024386686002
2.032 0.0582736359404885
2.033 0.058523870824585
2.034 0.0587750955707191
2.035 0.0590273144280609
2.036 0.0592805316625933
2.037 0.0595347515571865
2.038 0.0597899784116693
2.039 0.0600462165429025
2.04 0.0603034702848495
2.041 0.0605617439886545
2.042 0.0608210420227104
2.043 0.0610813687727392
2.044 0.0613427286418569
2.045 0.0616051260506572
2.046 0.0618685654372824
2.047 0.062133051257498
2.048 0.0623985879847693
2.049 0.0626651801103346
2.05 0.0629328321432849
2.051 0.0632015486106381
2.052 0.0634713340574162
2.053 0.0637421930467186
2.054 0.0640141301598041
2.055 0.0642871499961721
2.056 0.0645612571736249
2.057 0.0648364563283641
2.058 0.0651127521150556
2.059 0.0653901492069178
2.06 0.0656686522957948
2.061 0.0659482660922341
2.062 0.0662289953255746
2.063 0.066510844744017
2.064 0.0667938191147117
2.065 0.067077923223839
2.066 0.0673631618766786
2.067 0.0676495398977073
2.068 0.0679370621306701
2.069 0.0682257334386636
2.07 0.0685155587042257
2.071 0.0688065428294049
2.072 0.0690986907358546
2.073 0.0693920073649084
2.074 0.069686497677675
2.075 0.0699821666551044
2.076 0.0702790192980896
2.077 0.070577060627544
2.078 0.0708762956844815
2.079 0.0711767295301104
2.08 0.0714783672459109
2.081 0.0717812139337335
2.082 0.0720852747158673
2.083 0.0723905547351409
2.084 0.0726970591550069
2.085 0.0730047931596225
2.086 0.0733137619539459
2.087 0.07362397076382
2.088 0.0739354248360566
2.089 0.0742481294385353
2.09 0.074562089860283
2.091 0.0748773114115702
2.092 0.0751937994239951
2.093 0.0755115592505788
2.094 0.0758305962658543
2.095 0.0761509158659521
2.096 0.0764725234687011
2.097 0.0767954245137146
2.098 0.0771196244624779
2.099 0.0774451287984528
2.1 0.0777719430271606
2.101 0.0781000726762757
2.102 0.0784295232957239
2.103 0.0787603004577697
2.104 0.0790924097571226
2.105 0.0794258568110147
2.106 0.0797606472593086
2.107 0.0800967867645896
2.108 0.0804342810122609
2.109 0.0807731357106363
2.11 0.0811133565910431
2.111 0.0814549494079158
2.112 0.0817979199388903
2.113 0.0821422739849105
2.114 0.0824880173703146
2.115 0.0828351559429468
2.116 0.0831836955742409
2.117 0.0835336421593338
2.118 0.0838850016171611
2.119 0.0842377798905494
2.12 0.0845919829463275
2.121 0.084947616775418
2.122 0.0853046873929495
2.123 0.085663200838348
2.124 0.0860231631754438
2.125 0.0863845804925747
2.126 0.0867474589026855
2.127 0.0871118045434391
2.128 0.087477623577306
2.129 0.0878449221916862
2.13 0.0882137065989994
2.131 0.0885839830367985
2.132 0.0889557577678692
2.133 0.0893290370803426
2.134 0.0897038272877984
2.135 0.0900801347293658
2.136 0.0904579657698461
2.137 0.0908373267997975
2.138 0.0912182242356661
2.139 0.0916006645198832
2.14 0.0919846541209708
2.141 0.0923701995336588
2.142 0.092757307278994
2.143 0.093145983904444
2.144 0.0935362359840148
2.145 0.0939280701183591
2.146 0.0943214929348857
2.147 0.0947165110878805
2.148 0.0951131312586027
2.149 0.0955113601554158
2.15 0.0959112045138912
2.151 0.096312671096924
2.152 0.0967157666948424
2.153 0.0971204981255367
2.154 0.0975268722345559
2.155 0.0979348958952393
2.156 0.0983445760088264
2.157 0.0987559195045682
2.158 0.0991689333398549
2.159 0.099583624500327
2.16 0.0999999999999908
2.161 -0.0995836245003421
2.162 -0.099168933339871
2.163 -0.0987559195045848
2.164 -0.0983445760088432
2.165 -0.0979348958952575
2.166 -0.0975268722345734
2.167 -0.0971204981255533
2.168 -0.0967157666948599
2.169 -0.0963126710969399
2.17 -0.0959112045139081
2.171 -0.0955113601554323
2.172 -0.0951131312586181
2.173 -0.094716511087895
2.174 -0.0943214929349019
2.175 -0.093928070118374
2.176 -0.09353623598403
2.177 -0.093145983904459
2.178 -0.0927573072790087
2.179 -0.0923701995336739
2.18 -0.091984654120985
2.181 -0.0916006645198975
2.182 -0.0912182242356816
2.183 -0.0908373267998122
2.184 -0.09045796576986
2.185 -0.0900801347293818
2.186 -0.0897038272878127
2.187 -0.0893290370803573
2.188 -0.088955757767883
2.189 -0.0885839830368115
2.19 -0.0882137065990132
2.191 -0.0878449221917002
2.192 -0.0874776235773205
2.193 -0.0871118045434526
2.194 -0.0867474589027004
2.195 -0.0863845804925883
2.196 -0.0860231631754574
2.197 -0.0856632008383614
2.198 -0.085304687392963
2.199 -0.0849476167754317
2.2 -0.0845919829463402
2.201 -0.0842377798905631
2.202 -0.0838850016171749
2.203 -0.0835336421593482
2.204 -0.0831836955742536
2.205 -0.0828351559429586
2.206 -0.0824880173703277
2.207 -0.0821422739849226
2.208 -0.081797919938903
2.209 -0.0814549494079275
2.21 -0.0811133565910555
2.211 -0.0807731357106485
2.212 -0.0804342810122728
2.213 -0.0800967867646021
2.214 -0.0797606472593205
2.215 -0.0794258568110258
2.216 -0.0790924097571339
2.217 -0.0787603004577822
2.218 -0.0784295232957348
2.219 -0.0781000726762873
2.22 -0.0777719430271724
2.221 -0.0774451287984651
2.222 -0.0771196244624895
2.223 -0.0767954245137248
2.224 -0.0764725234687123
2.225 -0.076150915865963
2.226 -0.0758305962658647
2.227 -0.0755115592505903
2.228 -0.0751937994240063
2.229 -0.0748773114115809
2.23 -0.0745620898602939
2.231 -0.0742481294385457
2.232 -0.0739354248360672
2.233 -0.07362397076383
2.234 -0.0733137619539569
2.235 -0.073004793159633
2.236 -0.0726970591550165
2.237 -0.0723905547351509
2.238 -0.0720852747158764
2.239 -0.0717812139337428
2.24 -0.0714783672459217
2.241 -0.0711767295301195
2.242 -0.0708762956844912
2.243 -0.0705770606275538
2.244 -0.0702790192981001
2.245 -0.0699821666551139
2.246 -0.0696864976776837
2.247 -0.0693920073649186
2.248 -0.0690986907358635
2.249 -0.0688065428294145
2.25 -0.0685155587042353
2.251 -0.0682257334386739
2.252 -0.0679370621306786
2.253 -0.0676495398977159
2.254 -0.0673631618766873
2.255 -0.0670779232238474
2.256 -0.0667938191147218
2.257 -0.0665108447440257
2.258 -0.0662289953255823
2.259 -0.0659482660922422
2.26 -0.0656686522958025
2.261 -0.0653901492069266
2.262 -0.0651127521150643
2.263 -0.0648364563283719
2.264 -0.0645612571736331
2.265 -0.0642871499961798
2.266 -0.0640141301598132
2.267 -0.063742193046726
2.268 -0.0634713340574236
2.269 -0.0632015486106465
2.27 -0.0629328321432931
2.271 -0.0626651801103424
2.272 -0.0623985879847767
2.273 -0.0621330512575057
2.274 -0.0618685654372898
2.275 -0.0616051260506643
2.276 -0.0613427286418635
2.277 -0.0610813687727458
2.278 -0.0608210420227181
2.279 -0.0605617439886615
2.28 -0.0603034702848565
2.281 -0.0600462165429089
2.282 -0.0597899784116761
2.283 -0.0595347515571931
2.284 -0.0592805316625998
2.285 -0.0590273144280672
2.286 -0.0587750955707256
2.287 -0.0585238708245913
2.288 -0.0582736359404948
2.289 -0.0580243866860093
2.29 -0.0577761188453785
2.291 -0.0575288282194455
2.292 -0.0572825106255819
2.293 -0.0570371618976171
2.294 -0.0567927778857676
2.295 -0.056549354456567
2.296 -0.0563068874927959
2.297 -0.0560653728934124
2.298 -0.055824806573483
2.299 -0.0555851844641128
2.3 -0.0553465025123774
2.301 -0.0551087566812539
2.302 -0.054871942949553
2.303 -0.0546360573118503
2.304 -0.0544010957784196
2.305 -0.0541670543751643
2.306 -0.0539339291435511
2.307 -0.0537017161405424
2.308 -0.0534704114385301
2.309 -0.0532400111252688
2.31 -0.0530105113038097
2.311 -0.0527819080924348
2.312 -0.0525541976245913
2.313 -0.052327376048826
2.314 -0.0521014395287203
2.315 -0.0518763842428253
2.316 -0.0516522063845971
2.317 -0.0514289021623323
2.318 -0.0512064677991043
2.319 -0.050984899532699
2.32 -0.0507641936155512
2.321 -0.0505443463146815
2.322 -0.0503253539116329
2.323 -0.050107212702408
2.324 -0.0498899189974062
2.325 -0.0496734691213617
2.326 -0.0494578594132808
2.327 -0.0492430862263804
2.328 -0.0490291459280262
2.329 -0.0488160348996711
2.33 -0.0486037495367941
2.331 -0.0483922862488396
2.332 -0.0481816414591562
2.333 -0.0479718116049364
2.334 -0.0477627931371565
2.335 -0.0475545825205165
2.336 -0.04734717623338
2.337 -0.0471405707677151
2.338 -0.0469347626290348
2.339 -0.0467297483363378
2.34 -0.04652552442205
2.341 -0.0463220874319655
2.342 -0.0461194339251882
2.343 -0.0459175604740738
2.344 -0.0457164636641718
2.345 -0.0455161400941675
2.346 -0.0453165863758247
2.347 -0.0451177991339283
2.348 -0.0449197750062274
2.349 -0.0447225106433781
2.35 -0.0445260027088869
2.351 -0.0443302478790549
2.352 -0.0441352428429206
2.353 -0.0439409843022043
2.354 -0.0437474689712529
2.355 -0.0435546935769834
2.356 -0.0433626548588281
2.357 -0.0431713495686793
2.358 -0.0429807744708341
2.359 -0.0427909263419405
2.36 -0.0426018019709419
2.361 -0.0424133981590233
2.362 -0.0422257117195571
2.363 -0.0420387394780491
2.364 -0.0418524782720853
2.365 -0.0416669249512775
2.366 -0.0414820763772109
2.367 -0.0412979294233907
2.368 -0.0411144809751888
2.369 -0.0409317279297918
2.37 -0.0407496671961483
2.371 -0.0405682956949161
2.372 -0.0403876103584111
2.373 -0.0402076081305544
2.374 -0.0400282859668214
2.375 -0.0398496408341897
2.376 -0.0396716697110884
2.377 -0.0394943695873464
2.378 -0.0393177374641419
2.379 -0.0391417703539515
2.38 -0.0389664652804996
2.381 -0.0387918192787085
2.382 -0.0386178293946475
2.383 -0.0384444926854836
2.384 -0.0382718062194315
2.385 -0.0380997670757039
2.386 -0.0379283723444622
2.387 -0.0377576191267673
2.388 -0.0375875045345304
2.389 -0.0374180256904646
2.39 -0.0372491797280358
2.391 -0.0370809637914141
2.392 -0.0369133750354261
2.393 -0.0367464106255062
2.394 -0.0365800677376489
2.395 -0.0364143435583611
2.396 -0.0362492352846143
2.397 -0.0360847401237975
2.398 -0.0359208552936696
2.399 -0.0357575780223126
2.4 -0.0355949055480845
2.401 -0.035432835119573
2.402 -0.0352713639955485
2.403 -0.035110489444918
2.404 -0.0349502087466787
2.405 -0.0347905191898723
2.406 -0.0346314180735388
2.407 -0.0344729027066711
2.408 -0.0343149704081693
2.409 -0.0341576185067953
2.41 -0.034000844341128
2.411 -0.0338446452595179
2.412 -0.0336890186200421
2.413 -0.0335339617904602
2.414 -0.0333794721481695
2.415 -0.0332255470801603
2.416 -0.0330721839829723
2.417 -0.0329193802626501
2.418 -0.0327671333346995
2.419 -0.0326154406240439
2.42 -0.0324642995649806
2.421 -0.0323137076011372
2.422 -0.0321636621854291
2.423 -0.0320141607800153
2.424 -0.0318652008562565
2.425 -0.0317167798946719
2.426 -0.0315688953848964
2.427 -0.0314215448256386
2.428 -0.0312747257246381
2.429 -0.0311284355986234
2.43 -0.0309826719732701
2.431 -0.030837432383159
2.432 -0.0306927143717342
2.433 -0.0305485154912618
2.434 -0.0304048333027883
2.435 -0.0302616653760995
2.436 -0.0301190092896792
2.437 -0.0299768626306686
2.438 -0.029835222994825
2.439 -0.0296940879864817
2.44 -0.0295534552185068
2.441 -0.0294133223122635
2.442 -0.0292736868975695
2.443 -0.029134546612657
2.444 -0.0289958991041326
2.445 -0.0288577420269377
2.446 -0.0287200730443088
2.447 -0.0285828898277381
2.448 -0.0284461900569336
2.449 -0.0283099714197804
2.45 -0.0281742316123015
2.451 -0.0280389683386186
2.452 -0.0279041793109134
2.453 -0.0277698622493891
2.454 -0.0276360148822314
2.455 -0.0275026349455705
2.456 -0.0273697201834425
2.457 -0.0272372683477514
2.458 -0.0271052771982312
2.459 -0.0269737445024077
2.46 -0.0268426680355611
2.461 -0.0267120455806878
2.462 -0.0265818749284636
2.463 -0.0264521538772061
2.464 -0.0263228802328369
2.465 -0.0261940518088454
2.466 -0.0260656664262512
2.467 -0.0259377219135675
2.468 -0.0258102161067641
2.469 -0.0256831468492312
2.47 -0.0255565119917427
2.471 -0.0254303093924196
2.472 -0.0253045369166945
2.473 -0.0251791924372746
2.474 -0.0250542738341063
2.475 -0.0249297789943393
2.476 -0.0248057058122907
2.477 -0.0246820521894094
2.478 -0.0245588160342405
2.479 -0.0244359952623904
2.48 -0.0243135877964909
2.481 -0.0241915915661647
2.482 -0.0240700045079898
2.483 -0.023948824565465
2.484 -0.0238280496889749
2.485 -0.0237076778357553
2.486 -0.0235877069698588
2.487 -0.0234681350621201
2.488 -0.0233489600901218
2.489 -0.0232301800381604
2.49 -0.0231117928972115
2.491 -0.0229937966648971
2.492 -0.0228761893454502
2.493 -0.0227589689496823
2.494 -0.022642133494949
2.495 -0.0225256810051168
2.496 -0.0224096095105297
2.497 -0.0222939170479756
2.498 -0.0221786016606535
2.499 -0.0220636613981399
2.5 -0.0219490943163562
2.501 -0.0218348984775359
2.502 -0.0217210719501913
2.503 -0.0216076128090816
2.504 -0.0214945191351795
2.505 -0.0213817890156394
2.506 -0.0212694205437645
2.507 -0.0211574118189753
2.508 -0.0210457609467765
2.509 -0.0209344660387258
2.51 -0.0208235252124015
2.511 -0.0207129365913708
2.512 -0.0206026983051578
2.513 -0.0204928084892126
2.514 -0.0203832652848789
2.515 -0.0202740668393628
2.516 -0.020165211305702
2.517 -0.0200566968427337
2.518 -0.0199485216150645
2.519 -0.019840683793038
2.52 -0.0197331815527053
2.521 -0.0196260130757931
2.522 -0.0195191765496734
2.523 -0.0194126701673326
2.524 -0.0193064921273415
2.525 -0.019200640633824
2.526 -0.0190951138964275
2.527 -0.0189899101302918
2.528 -0.0188850275560199
2.529 -0.0187804643996471
2.53 -0.018676218892611
2.531 -0.0185722892717227
2.532 -0.0184686737791353
2.533 -0.0183653706623154
2.534 -0.018262378174013
2.535 -0.0181596945722319
2.536 -0.0180573181202005
2.537 -0.0179552470863424
2.538 -0.0178534797442466
2.539 -0.0177520143726391
2.54 -0.0176508492553528
2.541 -0.0175499826813
2.542 -0.0174494129444415
2.543 -0.0173491383437593
2.544 -0.0172491571832271
2.545 -0.017149467771782
2.546 -0.0170500684232955
2.547 -0.0169509574565452
2.548 -0.0168521331951863
2.549 -0.0167535939677233
2.55 -0.0166553381074819
2.551 -0.0165573639525803
2.552 -0.0164596698459017
2.553 -0.0163622541350658
2.554 -0.0162651151724011
2.555 -0.0161682513149171
2.556 -0.016071660924276
2.557 -0.0159753423667658
2.558 -0.015879294013272
2.559 -0.0157835142392503
2.56 -0.0156880014246992
2.561 -0.0155927539541323
2.562 -0.0154977702165515
2.563 -0.0154030486054192
2.564 -0.0153085875186313
2.565 -0.0152143853584905
2.566 -0.0151204405316783
2.567 -0.0150267514492295
2.568 -0.0149333165265041
2.569 -0.0148401341831606
2.57 -0.0147472028431302
2.571 -0.0146545209345889
2.572 -0.0145620868899323
2.573 -0.0144698991457476
2.574 -0.0143779561427882
2.575 -0.014286256325947
2.576 -0.0141947981442301
2.577 -0.0141035800507306
2.578 -0.0140126005026024
2.579 -0.013921857961034
2.58 -0.0138313508912225
2.581 -0.0137410777623481
2.582 -0.0136510370475476
2.583 -0.0135612272238889
2.584 -0.0134716467723449
2.585 -0.0133822941777683
2.586 -0.0132931679288657
2.587 -0.0132042665181721
2.588 -0.0131155884420252
2.589 -0.0130271322005404
2.59 -0.0129388962975848
2.591 -0.0128508792407528
2.592 -0.0127630795413397
2.593 -0.0126754957143176
2.594 -0.0125881262783097
2.595 -0.0125009697555654
2.596 -0.0124140246719352
2.597 -0.0123272895568456
2.598 -0.0122407629432752
2.599 -0.0121544433677283
2.6 -0.0120683293702116
2.601 -0.0119824194942088
2.602 -0.0118967122866557
2.603 -0.0118112062979164
2.604 -0.0117259000817585
2.605 -0.011640792195328
2.606 -0.0115558811991258
2.607 -0.0114711656569827
2.608 -0.0113866441360357
2.609 -0.0113023152067033
2.61 -0.0112181774426612
2.611 -0.0111342294208189
2.612 -0.0110504697212948
2.613 -0.0109668969273927
2.614 -0.0108835096255777
2.615 -0.0108003064054522
2.616 -0.0107172858597321
2.617 -0.0106344465842232
2.618 -0.0105517871777972
2.619 -0.0104693062423678
2.62 -0.0103870023828678
2.621 -0.0103048742072246
2.622 -0.0102229203263374
2.623 -0.0101411393540534
2.624 -0.0100595299071438
2.625 -0.00997809060528171
2.626 -0.00989682007101744
2.627 -0.00981571692975619
2.628 -0.00973477980973436
2.629 -0.00965400734199617
2.63 -0.00957339816037095
2.631 -0.00949295090144975
2.632 -0.00941266420456233
2.633 -0.0093325367117541
2.634 -0.00925256706776362
2.635 -0.00917275391999867
2.636 -0.00909309591851443
2.637 -0.00901359171598998
2.638 -0.00893423996770576
2.639 -0.00885503933152099
2.64 -0.00877598846785049
2.641 -0.00869708603964225
2.642 -0.0086183307123554
2.643 -0.00853972115393647
2.644 -0.00846125603479803
2.645 -0.00838293402779516
2.646 -0.00830475380820384
2.647 -0.00822671405369829
2.648 -0.00814881344432827
2.649 -0.00807105066249708
2.65 -0.00799342439293943
2.651 -0.00791593332269869
2.652 -0.00783857614110506
2.653 -0.00776135153975338
2.654 -0.00768425821248092
2.655 -0.00760729485534511
2.656 -0.00753046016660208
2.657 -0.00745375284668365
2.658 -0.00737717159817652
2.659 -0.00730071512579933
2.66 -0.00722438213638132
2.661 -0.00714817133884027
2.662 -0.00707208144416066
2.663 -0.00699611116537219
2.664 -0.00692025921752709
2.665 -0.00684452431767973
2.666 -0.00676890518486367
2.667 -0.00669340054007084
2.668 -0.00661800910622951
2.669 -0.00654272960818264
2.67 -0.00646756077266686
2.671 -0.00639250132828972
2.672 -0.00631755000551015
2.673 -0.00624270553661488
2.674 -0.00616796665569824
2.675 -0.00609333209864049
2.676 -0.00601880060308635
2.677 -0.00594437090842403
2.678 -0.00587004175576294
2.679 -0.00579581188791362
2.68 -0.00572168004936552
2.681 -0.00564764498626635
2.682 -0.00557370544640073
2.683 -0.00549986017916876
2.684 -0.00542610793556525
2.685 -0.00535244746815783
2.686 -0.00527887753106698
2.687 -0.00520539687994459
2.688 -0.0051320042719521
2.689 -0.00505869846574042
2.69 -0.00498547822142847
2.691 -0.00491234230058246
2.692 -0.00483928946619511
2.693 -0.00476631848266373
2.694 -0.00469342811577078
2.695 -0.00462061713266182
2.696 -0.00454788430182523
2.697 -0.00447522839307113
2.698 -0.00440264817751085
2.699 -0.00433014242753582
2.7 -0.00425770991679736
2.701 -0.00418534942018495
2.702 -0.00411305971380649
2.703 -0.00404083957496693
2.704 -0.00396868778214832
2.705 -0.00389660311498841
2.706 -0.00382458435426036
2.707 -0.00375263028185185
2.708 -0.00368073968074495
2.709 -0.00360891133499525
2.71 -0.00353714402971139
2.711 -0.00346543655103404
2.712 -0.00339378768611626
2.713 -0.00332219622310198
2.714 -0.00325066095110643
2.715 -0.00317918066019518
2.716 -0.00310775414136388
2.717 -0.00303638018651697
2.718 -0.00296505758844873
2.719 -0.00289378514082195
2.72 -0.00282256163814698
2.721 -0.00275138587576318
2.722 -0.00268025664981641
2.723 -0.00260917275723993
2.724 -0.00253813299573369
2.725 -0.0024671361637445
2.726 -0.00239618106044459
2.727 -0.00232526648571263
2.728 -0.00225439124011229
2.729 -0.00218355412487281
2.73 -0.00211275394186783
2.731 -0.00204198949359657
2.732 -0.00197125958316158
2.733 -0.00190056301425034
2.734 -0.00182989859111415
2.735 -0.00175926511854774
2.736 -0.00168866140186952
2.737 -0.00161808624690118
2.738 -0.00154753845994704
2.739 -0.00147701684777546
2.74 -0.00140652021759635
2.741 -0.00133604737704274
2.742 -0.00126559713414998
2.743 -0.00119516829733546
2.744 -0.00112475967537862
2.745 -0.00105437007740117
2.746 -0.000983998312846346
2.747 -0.000913643191458258
2.748 -0.00084330352326456
2.749 -0.000772978118551704
2.75 -0.00070266578784961
2.751 -0.000632365341907914
2.752 -0.000562075591677869
2.753 -0.00049179534829169
2.754 -0.000421523423041581
2.755 -0.000351258627361961
2.756 -0.000280999772806045
2.757 -0.000210745671028967
2.758 -0.000140495133765794
2.759 -7.02469728113275e-05
2.76 -1.22124532708767e-15
2.761 7.02469728083299e-05
2.762 0.000140495133762797
2.763 0.000210745671026302
2.764 0.00028099977280327
2.765 0.000351258627358852
2.766 0.000421523423038916
2.767 0.000491795348288804
2.768 0.000562075591674982
2.769 0.00063236534190525
2.77 0.000702665787846835
2.771 0.000772978118548928
2.772 0.000843303523261674
2.773 0.000913643191455482
2.774 0.000983998312843237
2.775 0.00105437007739828
2.776 0.00112475967537595
2.777 0.00119516829733257
2.778 0.00126559713414731
2.779 0.00133604737703996
2.78 0.00140652021759358
2.781 0.00147701684777268
2.782 0.00154753845994415
2.783 0.00161808624689819
2.784 0.00168866140186652
2.785 0.00175926511854496
2.786 0.00182989859111127
2.787 0.00190056301424757
2.788 0.00197125958315869
2.789 0.00204198949359369
2.79 0.00211275394186505
2.791 0.00218355412486981
2.792 0.0022543912401094
2.793 0.00232526648570963
2.794 0.0023961810604417
2.795 0.0024671361637415
2.796 0.00253813299573058
2.797 0.00260917275723704
2.798 0.00268025664981353
2.799 0.00275138587576029
2.8 0.00282256163814432
2.801 0.00289378514081895
2.802 0.0029650575884459
2.803 0.00303638018651398
2.804 0.003107754141361
2.805 0.00317918066019229
2.806 0.00325066095110349
2.807 0.00332219622309926
2.808 0.00339378768611309
2.809 0.00346543655103104
2.81 0.00353714402970851
2.811 0.00360891133499253
2.812 0.00368073968074201
2.813 0.00375263028184902
2.814 0.00382458435425725
2.815 0.00389660311498552
2.816 0.00396868778214554
2.817 0.00404083957496404
2.818 0.00411305971380349
2.819 0.00418534942018201
2.82 0.00425770991679431
2.821 0.00433014242753293
2.822 0.00440264817750768
2.823 0.00447522839306813
2.824 0.00454788430182229
2.825 0.00462061713265893
2.826 0.00469342811576778
2.827 0.00476631848266096
2.828 0.00483928946619205
2.829 0.00491234230057946
2.83 0.00498547822142548
2.831 0.00505869846573725
2.832 0.00513200427194915
2.833 0.00520539687994148
2.834 0.00527887753106415
2.835 0.00535244746815489
2.836 0.0054261079355622
2.837 0.00549986017916593
2.838 0.0055737054463979
2.839 0.00564764498626336
2.84 0.00572168004936247
2.841 0.00579581188791045
2.842 0.00587004175576
2.843 0.00594437090842093
2.844 0.00601880060308346
2.845 0.00609333209863749
2.846 0.00616796665569508
2.847 0.00624270553661177
2.848 0.00631755000550704
2.849 0.00639250132828661
2.85 0.00646756077266386
2.851 0.00654272960817992
2.852 0.00661800910622634
2.853 0.00669340054006784
2.854 0.00676890518486062
2.855 0.00684452431767679
2.856 0.00692025921752415
2.857 0.00699611116536913
2.858 0.0070720814441575
2.859 0.00714817133883727
2.86 0.0072243821363781
2.861 0.00730071512579622
2.862 0.0073771715981733
2.863 0.00745375284668059
2.864 0.00753046016659886
2.865 0.00760729485534217
2.866 0.00768425821247776
2.867 0.00776135153975011
2.868 0.00783857614110206
2.869 0.00791593332269558
2.87 0.00799342439293638
2.871 0.00807105066249392
2.872 0.00814881344432505
2.873 0.00822671405369524
2.874 0.00830475380820062
2.875 0.00838293402779189
2.876 0.00846125603479464
2.877 0.0085397211539332
2.878 0.00861833071235207
2.879 0.00869708603963915
2.88 0.00877598846784733
2.881 0.00885503933151777
2.882 0.00893423996770271
2.883 0.00901359171598681
2.884 0.00909309591851115
2.885 0.00917275391999528
2.886 0.00925256706776012
2.887 0.00933253671175105
2.888 0.00941266420455888
2.889 0.00949295090144653
2.89 0.00957339816036806
2.891 0.00965400734199284
2.892 0.00973477980973114
2.893 0.0098157169297528
2.894 0.00989682007101411
2.895 0.00997809060527821
2.896 0.0100595299071404
2.897 0.01014113935405
2.898 0.0102229203263342
2.899 0.0103048742072214
2.9 0.0103870023828645
2.901 0.0104693062423644
2.902 0.0105517871777938
2.903 0.0106344465842196
2.904 0.0107172858597289
2.905 0.0108003064054489
2.906 0.0108835096255744
2.907 0.0109668969273893
2.908 0.0110504697212912
2.909 0.0111342294208154
2.91 0.0112181774426579
2.911 0.0113023152066998
2.912 0.0113866441360326
2.913 0.0114711656569793
2.914 0.0115558811991223
2.915 0.0116407921953243
2.916 0.0117259000817553
2.917 0.0118112062979128
2.918 0.0118967122866525
2.919 0.0119824194942051
2.92 0.0120683293702082
2.921 0.0121544433677248
2.922 0.0122407629432717
2.923 0.0123272895568423
2.924 0.0124140246719315
2.925 0.012500969755562
2.926 0.0125881262783059
2.927 0.012675495714314
2.928 0.012763079541336
2.929 0.0128508792407491
2.93 0.0129388962975814
2.931 0.0130271322005366
2.932 0.0131155884420215
2.933 0.0132042665181682
2.934 0.0132931679288619
2.935 0.0133822941777646
2.936 0.0134716467723413
2.937 0.0135612272238854
2.938 0.013651037047544
2.939 0.0137410777623443
2.94 0.0138313508912191
2.941 0.0139218579610303
2.942 0.0140126005025987
2.943 0.014103580050727
2.944 0.0141947981442265
2.945 0.0142862563259436
2.946 0.0143779561427846
2.947 0.0144698991457437
2.948 0.0145620868899283
2.949 0.0146545209345852
2.95 0.0147472028431264
2.951 0.0148401341831568
2.952 0.0149333165265
2.953 0.0150267514492257
2.954 0.0151204405316747
2.955 0.0152143853584867
2.956 0.0153085875186276
2.957 0.0154030486054155
2.958 0.0154977702165477
2.959 0.0155927539541285
2.96 0.0156880014246952
2.961 0.0157835142392464
2.962 0.0158792940132679
2.963 0.0159753423667619
2.964 0.0160716609242724
2.965 0.0161682513149131
2.966 0.0162651151723974
2.967 0.0163622541350619
2.968 0.0164596698458976
2.969 0.0165573639525765
2.97 0.0166553381074777
2.971 0.0167535939677195
2.972 0.0168521331951821
2.973 0.016950957456541
2.974 0.0170500684232915
2.975 0.0171494677717778
2.976 0.0172491571832232
2.977 0.017349138343755
2.978 0.0174494129444374
2.979 0.0175499826812957
2.98 0.0176508492553489
2.981 0.0177520143726346
2.982 0.0178534797442429
2.983 0.0179552470863382
2.984 0.0180573181201962
2.985 0.0181596945722278
2.986 0.0182623781740088
2.987 0.0183653706623113
2.988 0.0184686737791313
2.989 0.0185722892717186
2.99 0.0186762188926068
2.991 0.0187804643996428
2.992 0.0188850275560155
2.993 0.0189899101302873
2.994 0.0190951138964233
2.995 0.0192006406338197
2.996 0.0193064921273371
2.997 0.0194126701673283
2.998 0.0195191765496687
2.999 0.0196260130757886
3 0.0197331815527011
3.001 0.0198406837930338
3.002 0.0199485216150599
3.003 0.0200566968427296
3.004 0.0201652113056974
3.005 0.0202740668393584
3.006 0.0203832652848743
3.007 0.020492808489208
3.008 0.0206026983051533
3.009 0.0207129365913661
3.01 0.0208235252123967
3.011 0.020934466038721
3.012 0.0210457609467718
3.013 0.0211574118189706
3.014 0.0212694205437602
3.015 0.0213817890156349
3.016 0.0214945191351747
3.017 0.0216076128090774
3.018 0.0217210719501872
3.019 0.0218348984775314
3.02 0.0219490943163516
3.021 0.0220636613981349
3.022 0.0221786016606484
3.023 0.0222939170479712
3.024 0.0224096095105248
3.025 0.022525681005112
3.026 0.0226421334949445
3.027 0.0227589689496779
3.028 0.0228761893454454
3.029 0.0229937966648921
3.03 0.0231117928972064
3.031 0.0232301800381556
3.032 0.0233489600901171
3.033 0.0234681350621153
3.034 0.0235877069698538
3.035 0.0237076778357501
3.036 0.0238280496889702
3.037 0.0239488245654602
3.038 0.0240700045079847
3.039 0.0241915915661601
3.04 0.0243135877964862
3.041 0.0244359952623852
3.042 0.0245588160342356
3.043 0.0246820521894044
3.044 0.0248057058122859
3.045 0.0249297789943346
3.046 0.0250542738341013
3.047 0.0251791924372697
3.048 0.0253045369166891
3.049 0.0254303093924144
3.05 0.0255565119917376
3.051 0.025683146849226
3.052 0.025810216106759
3.053 0.0259377219135624
3.054 0.026065666426246
3.055 0.0261940518088406
3.056 0.0263228802328319
3.057 0.0264521538772007
3.058 0.0265818749284583
3.059 0.0267120455806822
3.06 0.0268426680355556
3.061 0.0269737445024023
3.062 0.0271052771982254
3.063 0.0272372683477466
3.064 0.0273697201834371
3.065 0.0275026349455652
3.066 0.0276360148822263
3.067 0.0277698622493836
3.068 0.0279041793109083
3.069 0.0280389683386129
3.07 0.0281742316122959
3.071 0.028309971419775
3.072 0.0284461900569282
3.073 0.0285828898277329
3.074 0.0287200730443034
3.075 0.0288577420269318
3.076 0.0289958991041268
3.077 0.0291345466126507
3.078 0.0292736868975636
3.079 0.0294133223122581
3.08 0.0295534552185006
3.081 0.029694087986476
3.082 0.0298352229948193
3.083 0.0299768626306629
3.084 0.0301190092896735
3.085 0.0302616653760932
3.086 0.0304048333027822
3.087 0.0305485154912564
3.088 0.0306927143717286
3.089 0.0308374323831533
3.09 0.0309826719732649
3.091 0.0311284355986179
3.092 0.0312747257246322
3.093 0.0314215448256325
3.094 0.0315688953848907
3.095 0.031716779894666
3.096 0.0318652008562506
3.097 0.0320141607800091
3.098 0.0321636621854231
3.099 0.0323137076011313
3.1 0.0324642995649742
3.101 0.032615440624038
3.102 0.0327671333346937
3.103 0.0329193802626437
3.104 0.033072183982966
3.105 0.0332255470801535
3.106 0.0333794721481628
3.107 0.0335339617904538
3.108 0.0336890186200356
3.109 0.0338446452595118
3.11 0.0340008443411217
3.111 0.0341576185067884
3.112 0.0343149704081633
3.113 0.0344729027066655
3.114 0.0346314180735323
3.115 0.0347905191898659
3.116 0.0349502087466722
3.117 0.0351104894449117
3.118 0.035271363995542
3.119 0.0354328351195665
3.12 0.0355949055480775
3.121 0.0357575780223058
3.122 0.035920855293663
3.123 0.0360847401237909
3.124 0.036249235284608
3.125 0.0364143435583544
3.126 0.036580067737642
3.127 0.0367464106254993
3.128 0.0369133750354198
3.129 0.0370809637914076
3.13 0.0372491797280285
3.131 0.0374180256904575
3.132 0.0375875045345233
3.133 0.0377576191267601
3.134 0.0379283723444548
3.135 0.0380997670756966
3.136 0.0382718062194241
3.137 0.038444492685477
3.138 0.0386178293946409
3.139 0.0387918192787011
3.14 0.0389664652804922
3.141 0.0391417703539445
3.142 0.0393177374641347
3.143 0.0394943695873389
3.144 0.039671669711081
3.145 0.0398496408341824
3.146 0.0400282859668137
3.147 0.0402076081305474
3.148 0.0403876103584038
3.149 0.0405682956949089
3.15 0.0407496671961405
3.151 0.0409317279297841
3.152 0.0411144809751813
3.153 0.0412979294233837
3.154 0.0414820763772035
3.155 0.04166692495127
3.156 0.0418524782720779
3.157 0.0420387394780413
3.158 0.0422257117195493
3.159 0.0424133981590153
3.16 0.042601801970934
3.161 0.0427909263419326
3.162 0.0429807744708262
3.163 0.0431713495686719
3.164 0.0433626548588202
3.165 0.0435546935769753
3.166 0.0437474689712447
3.167 0.0439409843021963
3.168 0.0441352428429118
3.169 0.0443302478790466
3.17 0.0445260027088787
3.171 0.0447225106433704
3.172 0.0449197750062189
3.173 0.0451177991339202
3.174 0.045316586375816
3.175 0.0455161400941595
3.176 0.045716463664164
3.177 0.0459175604740647
3.178 0.0461194339251798
3.179 0.0463220874319568
3.18 0.0465255244220413
3.181 0.0467297483363285
3.182 0.046934762629026
3.183 0.0471405707677062
3.184 0.0473471762333708
3.185 0.0475545825205077
3.186 0.0477627931371472
3.187 0.0479718116049277
3.188 0.0481816414591476
3.189 0.0483922862488293
3.19 0.048603749536785
3.191 0.0488160348996622
3.192 0.0490291459280163
3.193 0.0492430862263706
3.194 0.0494578594132715
3.195 0.0496734691213523
3.196 0.0498899189973967
3.197 0.050107212702398
3.198 0.0503253539116226
3.199 0.0505443463146715
3.2 0.0507641936155414
3.201 0.0509848995326889
3.202 0.0512064677990947
3.203 0.0514289021623227
3.204 0.0516522063845866
3.205 0.0518763842428145
3.206 0.0521014395287103
3.207 0.0523273760488152
3.208 0.0525541976245809
3.209 0.0527819080924248
3.21 0.0530105113037993
3.211 0.0532400111252578
3.212 0.0534704114385205
3.213 0.0537017161405315
3.214 0.0539339291435397
3.215 0.0541670543751533
3.216 0.0544010957784078
3.217 0.0546360573118392
3.218 0.0548719429495415
3.219 0.0551087566812423
3.22 0.0553465025123665
3.221 0.055585184464102
3.222 0.0558248065734723
3.223 0.0560653728934017
3.224 0.0563068874927835
3.225 0.0565493544565552
3.226 0.0567927778857555
3.227 0.0570371618976058
3.228 0.0572825106255701
3.229 0.0575288282194339
3.23 0.057776118845366
3.231 0.0580243866859975
3.232 0.0582736359404832
3.233 0.0585238708245788
3.234 0.0587750955707129
3.235 0.0590273144280538
3.236 0.059280531662588
3.237 0.0595347515571802
3.238 0.0597899784116649
3.239 0.0600462165428963
3.24 0.0603034702848442
3.241 0.0605617439886492
3.242 0.0608210420227051
3.243 0.0610813687727338
3.244 0.0613427286418506
3.245 0.0616051260506518
3.246 0.0618685654372753
3.247 0.0621330512574927
3.248 0.0623985879847648
3.249 0.0626651801103293
3.25 0.0629328321432796
3.251 0.0632015486106328
3.252 0.06347133405741
3.253 0.0637421930467115
3.254 0.0640141301597987
3.255 0.0642871499961659
3.256 0.0645612571736187
3.257 0.0648364563283579
3.258 0.0651127521150494
3.259 0.0653901492069133
3.26 0.0656686522957886
3.261 0.0659482660922279
3.262 0.0662289953255684
3.263 0.0665108447440126
3.264 0.0667938191147064
3.265 0.0670779232238328
3.266 0.0673631618766724
3.267 0.0676495398977019
3.268 0.0679370621306639
3.269 0.0682257334386573
3.27 0.0685155587042194
3.271 0.0688065428293996
3.272 0.0690986907358475
3.273 0.0693920073649021
3.274 0.0696864976776679
3.275 0.0699821666550973
3.276 0.0702790192980824
3.277 0.0705770606275378
3.278 0.0708762956844753
3.279 0.0711767295301042
3.28 0.0714783672459047
3.281 0.0717812139337273
3.282 0.0720852747158602
3.283 0.0723905547351338
3.284 0.0726970591549998
3.285 0.0730047931596163
3.286 0.0733137619539406
3.287 0.0736239707638129
3.288 0.0739354248360504
3.289 0.07424812943853
3.29 0.0745620898602768
3.291 0.074877311411564
3.292 0.0751937994239888
3.293 0.0755115592505717
3.294 0.0758305962658472
3.295 0.0761509158659441
3.296 0.076472523468694
3.297 0.0767954245137075
3.298 0.0771196244624708
3.299 0.0774451287984466
3.3 0.0777719430271544
3.301 0.0781000726762686
3.302 0.0784295232957151
3.303 0.0787603004577626
3.304 0.0790924097571155
3.305 0.0794258568110067
3.306 0.0797606472593024
3.307 0.0800967867645825
3.308 0.0804342810122547
3.309 0.0807731357106301
3.31 0.081113356591036
3.311 0.0814549494079078
3.312 0.0817979199388832
3.313 0.0821422739849034
3.314 0.0824880173703075
3.315 0.0828351559429388
3.316 0.0831836955742347
3.317 0.0835336421593276
3.318 0.0838850016171548
3.319 0.0842377798905423
3.32 0.0845919829463204
3.321 0.08494761677541
3.322 0.0853046873929424
3.323 0.0856632008383409
3.324 0.0860231631754358
3.325 0.0863845804925667
3.326 0.0867474589026784
3.327 0.0871118045434311
3.328 0.087477623577298
3.329 0.0878449221916773
3.33 0.0882137065989914
3.331 0.0885839830367896
3.332 0.0889557577678612
3.333 0.0893290370803337
3.334 0.0897038272877912
3.335 0.0900801347293587
3.336 0.0904579657698372
3.337 0.0908373267997895
3.338 0.091218224235659
3.339 0.0916006645198753
3.34 0.0919846541209628
3.341 0.0923701995336508
3.342 0.092757307278986
3.343 0.0931459839044368
3.344 0.0935362359840068
3.345 0.0939280701183502
3.346 0.0943214929348768
3.347 0.0947165110878689
3.348 0.0951131312585938
3.349 0.0955113601554078
3.35 0.0959112045138824
3.351 0.0963126710969169
3.352 0.0967157666948344
3.353 0.0971204981255287
3.354 0.097526872234547
3.355 0.0979348958952322
3.356 0.0983445760088175
3.357 0.0987559195045602
3.358 0.099168933339846
3.359 0.0995836245003172
3.36 0.0999999999999828
3.361 -0.099583624500351
3.362 -0.0991689333398798
3.363 -0.0987559195045936
3.364 -0.0983445760088519
3.365 -0.0979348958952662
3.366 -0.0975268722345821
3.367 -0.0971204981255619
3.368 -0.0967157666948685
3.369 -0.0963126710969484
3.37 -0.0959112045139166
3.371 -0.0955113601554408
3.372 -0.0951131312586266
3.373 -0.0947165110879034
3.374 -0.0943214929349103
3.375 -0.0939280701183824
3.376 -0.0935362359840384
3.377 -0.0931459839044673
3.378 -0.092757307279017
3.379 -0.0923701995336822
3.38 -0.0919846541209932
3.381 -0.0916006645199057
3.382 -0.0912182242356897
3.383 -0.0908373267998203
3.384 -0.090457965769868
3.385 -0.0900801347293898
3.386 -0.0897038272878207
3.387 -0.0893290370803653
3.388 -0.0889557577678909
3.389 -0.0885839830368194
3.39 -0.0882137065990211
3.391 -0.087844922191708
3.392 -0.0874776235773283
3.393 -0.0871118045434604
3.394 -0.0867474589027082
3.395 -0.0863845804925961
3.396 -0.0860231631754651
3.397 -0.085663200838369
3.398 -0.0853046873929707
3.399 -0.0849476167754393
3.4 -0.0845919829463478
3.401 -0.0842377798905707
3.402 -0.0838850016171823
3.403 -0.0835336421593556
3.404 -0.083183695574261
3.405 -0.082835155942966
3.406 -0.0824880173703351
3.407 -0.08214227398493
3.408 -0.0817979199389103
3.409 -0.0814549494079348
3.41 -0.0811133565910628
3.411 -0.0807731357106557
3.412 -0.08043428101228
3.413 -0.0800967867646092
3.414 -0.0797606472593276
3.415 -0.079425856811033
3.416 -0.079092409757141
3.417 -0.0787603004577892
3.418 -0.0784295232957418
3.419 -0.0781000726762943
3.42 -0.0777719430271794
3.421 -0.0774451287984721
3.422 -0.0771196244624964
3.423 -0.0767954245137317
3.424 -0.0764725234687192
3.425 -0.0761509158659699
3.426 -0.0758305962658715
3.427 -0.0755115592505971
3.428 -0.075193799424013
3.429 -0.0748773114115876
3.43 -0.0745620898603006
3.431 -0.0742481294385524
3.432 -0.0739354248360738
3.433 -0.0736239707638366
3.434 -0.0733137619539636
3.435 -0.0730047931596395
3.436 -0.072697059155023
3.437 -0.0723905547351573
3.438 -0.0720852747158829
3.439 -0.0717812139337493
3.44 -0.0714783672459281
3.441 -0.0711767295301259
3.442 -0.0708762956844976
3.443 -0.0705770606275601
3.444 -0.0702790192981065
3.445 -0.0699821666551202
3.446 -0.06968649767769
3.447 -0.0693920073649249
3.448 -0.0690986907358697
3.449 -0.0688065428294207
3.45 -0.0685155587042415
3.451 -0.06822573343868
3.452 -0.0679370621306848
3.453 -0.067649539897722
3.454 -0.0673631618766934
3.455 -0.0670779232238534
3.456 -0.0667938191147279
3.457 -0.0665108447440317
3.458 -0.0662289953255883
3.459 -0.0659482660922481
3.46 -0.0656686522958084
3.461 -0.0653901492069325
3.462 -0.0651127521150702
3.463 -0.0648364563283778
3.464 -0.0645612571736389
3.465 -0.0642871499961856
3.466 -0.064014130159819
3.467 -0.0637421930467318
3.468 -0.0634713340574293
3.469 -0.0632015486106522
3.47 -0.0629328321432988
3.471 -0.0626651801103481
3.472 -0.0623985879847824
3.473 -0.0621330512575114
3.474 -0.0618685654372955
3.475 -0.0616051260506699
3.476 -0.0613427286418691
3.477 -0.0610813687727513
3.478 -0.0608210420227237
3.479 -0.0605617439886671
3.48 -0.060303470284862
3.481 -0.0600462165429144
3.482 -0.0597899784116815
3.483 -0.0595347515571986
3.484 -0.0592805316626052
3.485 -0.0590273144280726
3.486 -0.058775095570731
3.487 -0.0585238708245966
3.488 -0.0582736359405002
3.489 -0.0580243866860146
3.49 -0.0577761188453838
3.491 -0.0575288282194507
3.492 -0.0572825106255872
3.493 -0.0570371618976223
3.494 -0.0567927778857728
3.495 -0.0565493544565722
3.496 -0.056306887492801
3.497 -0.0560653728934176
3.498 -0.0558248065734881
3.499 -0.0555851844641179
3.5 -0.0553465025123825
3.501 -0.055108756681259
3.502 -0.054871942949558
3.503 -0.0546360573118553
3.504 -0.0544010957784246
3.505 -0.0541670543751693
3.506 -0.0539339291435561
3.507 -0.0537017161405474
3.508 -0.0534704114385351
3.509 -0.0532400111252737
3.51 -0.0530105113038145
3.511 -0.0527819080924396
3.512 -0.0525541976245961
3.513 -0.0523273760488308
3.514 -0.0521014395287251
3.515 -0.0518763842428301
3.516 -0.0516522063846018
3.517 -0.0514289021623371
3.518 -0.051206467799109
3.519 -0.0509848995327037
3.52 -0.0507641936155559
3.521 -0.0505443463146862
3.522 -0.0503253539116376
3.523 -0.0501072127024126
3.524 -0.0498899189974108
3.525 -0.0496734691213663
3.526 -0.0494578594132853
3.527 -0.049243086226385
3.528 -0.0490291459280307
3.529 -0.0488160348996756
3.53 -0.0486037495367986
3.531 -0.0483922862488441
3.532 -0.0481816414591607
3.533 -0.0479718116049409
3.534 -0.047762793137161
3.535 -0.0475545825205209
3.536 -0.0473471762333844
3.537 -0.0471405707677195
3.538 -0.0469347626290391
3.539 -0.0467297483363422
3.54 -0.0465255244220543
3.541 -0.0463220874319698
3.542 -0.0461194339251925
3.543 -0.0459175604740781
3.544 -0.0457164636641761
3.545 -0.0455161400941717
3.546 -0.0453165863758289
3.547 -0.0451177991339326
3.548 -0.0449197750062316
3.549 -0.0447225106433822
3.55 -0.0445260027088911
3.551 -0.0443302478790591
3.552 -0.0441352428429247
3.553 -0.0439409843022085
3.554 -0.043747468971257
3.555 -0.0435546935769875
3.556 -0.0433626548588322
3.557 -0.0431713495686833
3.558 -0.0429807744708382
3.559 -0.0427909263419446
3.56 -0.042601801970946
3.561 -0.0424133981590273
3.562 -0.042225711719561
3.563 -0.0420387394780531
3.564 -0.0418524782720892
3.565 -0.0416669249512815
3.566 -0.0414820763772149
3.567 -0.0412979294233946
3.568 -0.0411144809751927
3.569 -0.0409317279297957
3.57 -0.0407496671961521
3.571 -0.04056829569492
3.572 -0.0403876103584149
3.573 -0.0402076081305582
3.574 -0.0400282859668251
3.575 -0.0398496408341935
3.576 -0.0396716697110922
3.577 -0.0394943695873501
3.578 -0.0393177374641457
3.579 -0.0391417703539552
3.58 -0.0389664652805034
3.581 -0.0387918192787122
3.582 -0.0386178293946512
3.583 -0.0384444926854873
3.584 -0.0382718062194352
3.585 -0.0380997670757076
3.586 -0.0379283723444658
3.587 -0.0377576191267709
3.588 -0.037587504534534
3.589 -0.0374180256904682
3.59 -0.0372491797280393
3.591 -0.0370809637914177
3.592 -0.0369133750354296
3.593 -0.0367464106255097
3.594 -0.0365800677376524
3.595 -0.0364143435583646
3.596 -0.0362492352846179
3.597 -0.036084740123801
3.598 -0.0359208552936731
3.599 -0.035757578022316
3.6 -0.035594905548088
3.601 -0.0354328351195765
3.602 -0.0352713639955519
3.603 -0.0351104894449214
3.604 -0.0349502087466821
3.605 -0.0347905191898757
3.606 -0.0346314180735422
3.607 -0.0344729027066745
3.608 -0.0343149704081726
3.609 -0.0341576185067987
3.61 -0.0340008443411314
3.611 -0.0338446452595212
3.612 -0.0336890186200454
3.613 -0.0335339617904635
3.614 -0.0333794721481728
3.615 -0.0332255470801636
3.616 -0.0330721839829756
3.617 -0.0329193802626533
3.618 -0.0327671333347028
3.619 -0.0326154406240471
3.62 -0.0324642995649838
3.621 -0.0323137076011405
3.622 -0.0321636621854322
3.623 -0.0320141607800185
3.624 -0.0318652008562597
3.625 -0.031716779894675
3.626 -0.0315688953848996
3.627 -0.0314215448256418
3.628 -0.0312747257246412
3.629 -0.0311284355986265
3.63 -0.0309826719732732
3.631 -0.0308374323831621
3.632 -0.0306927143717373
3.633 -0.0305485154912649
3.634 -0.0304048333027914
3.635 -0.0302616653761026
3.636 -0.0301190092896823
3.637 -0.0299768626306716
3.638 -0.029835222994828
3.639 -0.0296940879864847
3.64 -0.0295534552185098
3.641 -0.0294133223122665
3.642 -0.0292736868975725
3.643 -0.02913454661266
3.644 -0.0289958991041355
3.645 -0.0288577420269406
3.646 -0.0287200730443118
3.647 -0.028582889827741
3.648 -0.0284461900569365
3.649 -0.0283099714197833
3.65 -0.0281742316123044
3.651 -0.0280389683386215
3.652 -0.0279041793109163
3.653 -0.027769862249392
3.654 -0.0276360148822343
3.655 -0.0275026349455733
3.656 -0.0273697201834453
3.657 -0.0272372683477542
3.658 -0.027105277198234
3.659 -0.0269737445024106
3.66 -0.0268426680355639
3.661 -0.0267120455806906
3.662 -0.0265818749284664
3.663 -0.0264521538772088
3.664 -0.0263228802328397
3.665 -0.0261940518088482
3.666 -0.026065666426254
3.667 -0.0259377219135702
3.668 -0.0258102161067668
3.669 -0.025683146849234
3.67 -0.0255565119917454
3.671 -0.0254303093924223
3.672 -0.0253045369166972
3.673 -0.0251791924372772
3.674 -0.025054273834109
3.675 -0.024929778994342
3.676 -0.0248057058122934
3.677 -0.0246820521894119
3.678 -0.0245588160342431
3.679 -0.024435995262393
3.68 -0.0243135877964935
3.681 -0.0241915915661673
3.682 -0.0240700045079924
3.683 -0.0239488245654676
3.684 -0.0238280496889774
3.685 -0.0237076778357579
3.686 -0.0235877069698613
3.687 -0.0234681350621226
3.688 -0.0233489600901244
3.689 -0.0232301800381629
3.69 -0.023111792897214
3.691 -0.0229937966648996
3.692 -0.0228761893454527
3.693 -0.0227589689496848
3.694 -0.0226421334949515
3.695 -0.0225256810051193
3.696 -0.0224096095105322
3.697 -0.0222939170479781
3.698 -0.0221786016606559
3.699 -0.0220636613981423
3.7 -0.0219490943163586
3.701 -0.0218348984775383
3.702 -0.0217210719501938
3.703 -0.021607612809084
3.704 -0.0214945191351819
3.705 -0.0213817890156418
3.706 -0.0212694205437669
3.707 -0.0211574118189777
3.708 -0.0210457609467789
3.709 -0.0209344660387281
3.71 -0.0208235252124038
3.711 -0.0207129365913731
3.712 -0.0206026983051602
3.713 -0.020492808489215
3.714 -0.0203832652848812
3.715 -0.0202740668393652
3.716 -0.0201652113057042
3.717 -0.0200566968427361
3.718 -0.0199485216150667
3.719 -0.0198406837930403
3.72 -0.0197331815527076
3.721 -0.0196260130757953
3.722 -0.0195191765496756
3.723 -0.0194126701673349
3.724 -0.0193064921273438
3.725 -0.0192006406338263
3.726 -0.0190951138964297
3.727 -0.018989910130294
3.728 -0.0188850275560221
3.729 -0.0187804643996493
3.73 -0.0186762188926133
3.731 -0.018572289271725
3.732 -0.0184686737791376
3.733 -0.0183653706623175
3.734 -0.0182623781740152
3.735 -0.0181596945722341
3.736 -0.0180573181202027
3.737 -0.0179552470863445
3.738 -0.0178534797442488
3.739 -0.0177520143726412
3.74 -0.017650849255355
3.741 -0.0175499826813021
3.742 -0.0174494129444437
3.743 -0.0173491383437614
3.744 -0.0172491571832293
3.745 -0.0171494677717842
3.746 -0.0170500684232976
3.747 -0.0169509574565473
3.748 -0.0168521331951884
3.749 -0.0167535939677254
3.75 -0.016655338107484
3.751 -0.0165573639525824
3.752 -0.0164596698459037
3.753 -0.0163622541350679
3.754 -0.0162651151724032
3.755 -0.0161682513149191
3.756 -0.016071660924278
3.757 -0.0159753423667679
3.758 -0.015879294013274
3.759 -0.0157835142392523
3.76 -0.0156880014247012
3.761 -0.0155927539541344
3.762 -0.0154977702165536
3.763 -0.0154030486054212
3.764 -0.0153085875186333
3.765 -0.0152143853584925
3.766 -0.0151204405316804
3.767 -0.0150267514492316
3.768 -0.014933316526506
3.769 -0.0148401341831626
3.77 -0.0147472028431321
3.771 -0.0146545209345909
3.772 -0.0145620868899343
3.773 -0.0144698991457495
3.774 -0.0143779561427901
3.775 -0.014286256325949
3.776 -0.0141947981442322
3.777 -0.0141035800507326
3.778 -0.0140126005026044
3.779 -0.0139218579610358
3.78 -0.0138313508912244
3.781 -0.01374107776235
3.782 -0.0136510370475496
3.783 -0.0135612272238907
3.784 -0.0134716467723467
3.785 -0.0133822941777701
3.786 -0.0132931679288676
3.787 -0.013204266518174
3.788 -0.0131155884420271
3.789 -0.0130271322005423
3.79 -0.0129388962975868
3.791 -0.0128508792407547
3.792 -0.0127630795413416
3.793 -0.0126754957143195
3.794 -0.0125881262783116
3.795 -0.0125009697555672
3.796 -0.0124140246719369
3.797 -0.0123272895568475
3.798 -0.0122407629432769
3.799 -0.0121544433677301
3.8 -0.0120683293702133
3.801 -0.0119824194942105
3.802 -0.0118967122866576
3.803 -0.0118112062979183
3.804 -0.0117259000817603
3.805 -0.0116407921953298
3.806 -0.0115558811991275
3.807 -0.0114711656569846
3.808 -0.0113866441360375
3.809 -0.0113023152067051
3.81 -0.011218177442663
3.811 -0.0111342294208207
3.812 -0.0110504697212966
3.813 -0.0109668969273946
3.814 -0.0108835096255795
3.815 -0.0108003064054539
3.816 -0.0107172858597339
3.817 -0.010634446584225
3.818 -0.0105517871777989
3.819 -0.0104693062423695
3.82 -0.0103870023828695
3.821 -0.0103048742072264
3.822 -0.0102229203263392
3.823 -0.0101411393540551
3.824 -0.0100595299071456
3.825 -0.00997809060528343
3.826 -0.00989682007101922
3.827 -0.00981571692975802
3.828 -0.00973477980973614
3.829 -0.00965400734199789
3.83 -0.00957339816037267
3.831 -0.00949295090145152
3.832 -0.00941266420456405
3.833 -0.00933253671175593
3.834 -0.00925256706776534
3.835 -0.00917275392000033
3.836 -0.00909309591851615
3.837 -0.00901359171599164
3.838 -0.00893423996770748
3.839 -0.0088550393315226
3.84 -0.00877598846785205
3.841 -0.00869708603964392
3.842 -0.00861833071235713
3.843 -0.0085397211539382
3.844 -0.00846125603479964
3.845 -0.00838293402779672
3.846 -0.00830475380820561
3.847 -0.0082267140536999
3.848 -0.00814881344432994
3.849 -0.00807105066249875
3.85 -0.00799342439294104
3.851 -0.0079159333227003
3.852 -0.00783857614110672
3.853 -0.00776135153975499
3.854 -0.00768425821248253
3.855 -0.00760729485534678
3.856 -0.00753046016660369
3.857 -0.00745375284668531
3.858 -0.00737717159817808
3.859 -0.00730071512580094
3.86 -0.00722438213638293
3.861 -0.00714817133884188
3.862 -0.00707208144416238
3.863 -0.00699611116537374
3.864 -0.0069202592175287
3.865 -0.00684452431768129
3.866 -0.00676890518486534
3.867 -0.0066934005400725
3.868 -0.006618009106231
3.869 -0.00654272960818419
3.87 -0.00646756077266847
3.871 -0.00639250132829133
3.872 -0.00631755000551176
3.873 -0.00624270553661649
3.874 -0.00616796665569974
3.875 -0.0060933320986421
3.876 -0.0060188006030879
3.877 -0.00594437090842548
3.878 -0.0058700417557645
3.879 -0.00579581188791506
3.88 -0.00572168004936713
3.881 -0.00564764498626807
3.882 -0.00557370544640245
3.883 -0.00549986017917037
3.884 -0.0054261079355668
3.885 -0.00535244746815933
3.886 -0.0052788775310687
3.887 -0.00520539687994603
3.888 -0.00513200427195359
3.889 -0.00505869846574181
3.89 -0.00498547822142992
3.891 -0.00491234230058413
3.892 -0.00483928946619677
3.893 -0.00476631848266529
3.894 -0.00469342811577234
3.895 -0.00462061713266348
3.896 -0.00454788430182662
3.897 -0.00447522839307268
3.898 -0.00440264817751229
3.899 -0.00433014242753749
3.9 -0.00425770991679886
3.901 -0.00418534942018645
3.902 -0.00411305971380788
3.903 -0.00404083957496842
3.904 -0.00396868778214998
3.905 -0.00389660311499007
3.906 -0.00382458435426181
3.907 -0.00375263028185341
3.908 -0.00368073968074645
3.909 -0.00360891133499691
3.91 -0.00353714402971295
3.911 -0.00346543655103554
3.912 -0.00339378768611776
3.913 -0.00332219622310342
3.914 -0.00325066095110799
3.915 -0.00317918066019673
3.916 -0.00310775414136533
3.917 -0.00303638018651847
3.918 -0.00296505758845023
3.919 -0.00289378514082339
3.92 -0.00282256163814865
3.921 -0.00275138587576473
3.922 -0.00268025664981797
3.923 -0.00260917275724126
3.924 -0.00253813299573524
3.925 -0.00246713616374583
3.926 -0.00239618106044615
3.927 -0.00232526648571407
3.928 -0.00225439124011384
3.929 -0.00218355412487425
3.93 -0.00211275394186938
3.931 -0.00204198949359802
3.932 -0.00197125958316302
3.933 -0.00190056301425201
3.934 -0.00182989859111571
3.935 -0.00175926511854907
3.936 -0.00168866140187096
3.937 -0.00161808624690241
3.938 -0.00154753845994871
3.939 -0.00147701684777701
3.94 -0.00140652021759802
3.941 -0.0013360473770444
3.942 -0.00126559713415142
3.943 -0.00119516829733701
3.944 -0.00112475967538006
3.945 -0.00105437007740272
3.946 -0.000983998312847567
3.947 -0.000913643191459923
3.948 -0.000843303523265782
3.949 -0.00077297811855348
3.95 -0.000702665787851275
3.951 -0.00063236534190958
3.952 -0.000562075591679312
3.953 -0.000491795348293134
3.954 -0.000421523423043024
3.955 -0.000351258627363404
3.956 -0.000280999772807378
3.957 -0.000210745671030521
3.958 -0.000140495133767349
3.959 -7.02469728127708e-05
3.96 -2.88657986402541e-15
3.961 7.02469728068866e-05
3.962 0.000140495133761465
3.963 0.000210745671024748
3.964 0.000280999772801827
3.965 0.000351258627357298
3.966 0.000421523423037362
3.967 0.000491795348287138
3.968 0.000562075591673539
3.969 0.000632365341903585
3.97 0.00070266578784528
3.971 0.000772978118547374
3.972 0.000843303523260008
3.973 0.000913643191454039
3.974 0.000983998312841794
3.975 0.00105437007739684
3.976 0.0011247596753744
3.977 0.00119516829733124
3.978 0.00126559713414565
3.979 0.00133604737703841
3.98 0.00140652021759202
3.981 0.00147701684777113
3.982 0.00154753845994271
3.983 0.00161808624689663
3.984 0.00168866140186508
3.985 0.00175926511854341
3.986 0.00182989859110982
3.987 0.0019005630142459
3.988 0.00197125958315714
3.989 0.00204198949359213
3.99 0.0021127539418635
3.991 0.00218355412486837
3.992 0.00225439124010796
3.993 0.00232526648570797
3.994 0.00239618106044026
3.995 0.00246713616373995
3.996 0.00253813299572936
3.997 0.00260917275723538
3.998 0.00268025664981197
3.999 0.00275138587575874
4 0.00282256163814254
4.001 0.0028937851408174
4.002 0.00296505758844434
4.003 0.00303638018651253
4.004 0.00310775414135933
4.005 0.00317918066019085
4.006 0.00325066095110205
4.007 0.00332219622309748
4.008 0.00339378768611176
4.009 0.0034654365510296
4.01 0.00353714402970706
4.011 0.00360891133499097
4.012 0.00368073968074056
4.013 0.00375263028184736
4.014 0.00382458435425581
4.015 0.00389660311498397
4.016 0.00396868778214376
4.017 0.00404083957496237
4.018 0.00411305971380171
4.019 0.00418534942018034
4.02 0.00425770991679297
4.021 0.00433014242753149
4.022 0.00440264817750635
4.023 0.00447522839306647
4.024 0.00454788430182063
4.025 0.00462061713265727
4.026 0.00469342811576645
4.027 0.00476631848265929
4.028 0.0048392894661905
4.029 0.00491234230057802
4.03 0.00498547822142403
4.031 0.00505869846573581
4.032 0.00513200427194771
4.033 0.00520539687994004
4.034 0.00527887753106238
4.035 0.00535244746815311
4.036 0.00542610793556042
4.037 0.00549986017916415
4.038 0.00557370544639646
4.039 0.00564764498626191
4.04 0.00572168004936113
4.041 0.00579581188790868
4.042 0.00587004175575834
4.043 0.00594437090841926
4.044 0.00601880060308191
4.045 0.00609333209863583
4.046 0.00616796665569341
4.047 0.0062427055366101
4.048 0.0063175500055056
4.049 0.00639250132828517
4.05 0.00646756077266197
4.051 0.00654272960817803
4.052 0.00661800910622479
4.053 0.00669340054006617
4.054 0.00676890518485884
4.055 0.0068445243176749
4.056 0.00692025921752271
4.057 0.00699611116536725
4.058 0.00707208144415605
4.059 0.0071481713388355
4.06 0.00722438213637655
4.061 0.00730071512579433
4.062 0.00737717159817197
4.063 0.00745375284667893
4.064 0.00753046016659742
4.065 0.00760729485534017
4.066 0.0076842582124762
4.067 0.00776135153974855
4.068 0.00783857614110017
4.069 0.00791593332269391
4.07 0.00799342439293471
4.071 0.00807105066249225
4.072 0.0081488134443235
4.073 0.00822671405369346
4.074 0.00830475380819895
4.075 0.00838293402779033
4.076 0.0084612560347932
4.077 0.00853972115393153
4.078 0.00861833071235052
4.079 0.00869708603963748
4.08 0.00877598846784533
4.081 0.00885503933151588
4.082 0.00893423996770071
4.083 0.00901359171598504
4.084 0.00909309591850949
4.085 0.00917275391999384
4.086 0.00925256706775857
4.087 0.00933253671174938
4.088 0.00941266420455755
4.089 0.00949295090144497
4.09 0.00957339816036584
4.091 0.00965400734199129
4.092 0.00973477980972959
4.093 0.00981571692975147
4.094 0.00989682007101234
4.095 0.00997809060527666
4.096 0.0100595299071389
4.097 0.0101411393540485
4.098 0.0102229203263322
4.099 0.0103048742072196
4.1 0.0103870023828627
4.101 0.0104693062423629
4.102 0.010551787177792
4.103 0.0106344465842179
4.104 0.0107172858597269
4.105 0.0108003064054472
4.106 0.0108835096255728
4.107 0.0109668969273875
4.108 0.0110504697212896
4.109 0.0111342294208137
4.11 0.0112181774426561
4.111 0.011302315206698
4.112 0.0113866441360306
4.113 0.0114711656569777
4.114 0.0115558811991203
4.115 0.0116407921953228
4.116 0.0117259000817533
4.117 0.0118112062979112
4.118 0.0118967122866502
4.119 0.0119824194942035
4.12 0.0120683293702064
4.121 0.0121544433677228
4.122 0.0122407629432699
4.123 0.01232728955684
4.124 0.0124140246719298
4.125 0.0125009697555603
4.126 0.0125881262783043
4.127 0.0126754957143123
4.128 0.0127630795413343
4.129 0.0128508792407473
4.13 0.0129388962975796
4.131 0.0130271322005351
4.132 0.0131155884420198
4.133 0.0132042665181664
4.134 0.0132931679288604
4.135 0.0133822941777626
4.136 0.0134716467723395
4.137 0.0135612272238834
4.138 0.013651037047542
4.139 0.0137410777623423
4.14 0.0138313508912169
4.141 0.0139218579610285
4.142 0.0140126005025967
4.143 0.0141035800507248
4.144 0.0141947981442248
4.145 0.0142862563259414
4.146 0.0143779561427826
4.147 0.0144698991457419
4.148 0.0145620868899266
4.149 0.0146545209345832
4.15 0.0147472028431244
4.151 0.0148401341831548
4.152 0.014933316526498
4.153 0.0150267514492237
4.154 0.0151204405316725
4.155 0.0152143853584847
4.156 0.0153085875186254
4.157 0.0154030486054133
4.158 0.0154977702165457
4.159 0.0155927539541261
4.16 0.0156880014246932
4.161 0.0157835142392444
4.162 0.0158792940132659
4.163 0.0159753423667597
4.164 0.0160716609242701
4.165 0.0161682513149111
4.166 0.0162651151723952
4.167 0.0163622541350599
4.168 0.0164596698458956
4.169 0.0165573639525742
4.17 0.0166553381074759
4.171 0.0167535939677173
4.172 0.0168521331951803
4.173 0.0169509574565392
4.174 0.0170500684232895
4.175 0.0171494677717758
4.176 0.017249157183221
4.177 0.0173491383437534
4.178 0.0174494129444351
4.179 0.0175499826812939
4.18 0.0176508492553467
4.181 0.0177520143726329
4.182 0.0178534797442402
4.183 0.017955247086336
4.184 0.0180573181201944
4.185 0.0181596945722255
4.186 0.0182623781740068
4.187 0.0183653706623093
4.188 0.0184686737791289
4.189 0.0185722892717164
4.19 0.0186762188926044
4.191 0.0187804643996408
4.192 0.0188850275560133
4.193 0.0189899101302851
4.194 0.019095113896421
4.195 0.0192006406338174
4.196 0.0193064921273347
4.197 0.0194126701673263
4.198 0.0195191765496667
4.199 0.0196260130757866
4.2 0.0197331815526989
4.201 0.0198406837930316
4.202 0.0199485216150577
4.203 0.0200566968427272
4.204 0.0201652113056949
4.205 0.0202740668393564
4.206 0.0203832652848721
4.207 0.020492808489206
4.208 0.0206026983051506
4.209 0.0207129365913643
4.21 0.0208235252123945
4.211 0.0209344660387187
4.212 0.0210457609467696
4.213 0.0211574118189681
4.214 0.0212694205437574
4.215 0.0213817890156325
4.216 0.0214945191351728
4.217 0.0216076128090743
4.218 0.0217210719501839
4.219 0.0218348984775287
4.22 0.0219490943163489
4.221 0.0220636613981329
4.222 0.0221786016606464
4.223 0.0222939170479683
4.224 0.0224096095105224
4.225 0.0225256810051093
4.226 0.0226421334949414
4.227 0.022758968949675
4.228 0.0228761893454432
4.229 0.0229937966648897
4.23 0.0231117928972042
4.231 0.0232301800381531
4.232 0.0233489600901147
4.233 0.0234681350621129
4.234 0.0235877069698518
4.235 0.0237076778357479
4.236 0.0238280496889671
4.237 0.0239488245654575
4.238 0.0240700045079822
4.239 0.0241915915661577
4.24 0.0243135877964831
4.241 0.0244359952623832
4.242 0.0245588160342327
4.243 0.0246820521894018
4.244 0.0248057058122828
4.245 0.0249297789943315
4.246 0.0250542738340991
4.247 0.0251791924372664
4.248 0.0253045369166864
4.249 0.0254303093924118
4.25 0.0255565119917351
4.251 0.0256831468492238
4.252 0.0258102161067559
4.253 0.0259377219135597
4.254 0.0260656664262433
4.255 0.026194051808837
4.256 0.026322880232829
4.257 0.026452153877198
4.258 0.0265818749284552
4.259 0.02671204558068
4.26 0.0268426680355538
4.261 0.0269737445024001
4.262 0.0271052771982232
4.263 0.0272372683477431
4.264 0.027369720183434
4.265 0.027502634945562
4.266 0.0276360148822232
4.267 0.0277698622493809
4.268 0.0279041793109056
4.269 0.0280389683386106
4.27 0.0281742316122933
4.271 0.0283099714197723
4.272 0.0284461900569255
4.273 0.0285828898277303
4.274 0.0287200730443002
4.275 0.0288577420269296
4.276 0.0289958991041241
4.277 0.0291345466126485
4.278 0.0292736868975614
4.279 0.029413322312255
4.28 0.0295534552184979
4.281 0.0296940879864729
4.282 0.0298352229948162
4.283 0.0299768626306598
4.284 0.0301190092896704
4.285 0.0302616653760905
4.286 0.0304048333027795
4.287 0.0305485154912533
4.288 0.030692714371725
4.289 0.0308374323831502
4.29 0.0309826719732609
4.291 0.0311284355986143
4.292 0.0312747257246295
4.293 0.0314215448256294
4.294 0.0315688953848872
4.295 0.0317167798946629
4.296 0.0318652008562474
4.297 0.0320141607800064
4.298 0.0321636621854196
4.299 0.0323137076011277
4.3 0.0324642995649711
4.301 0.032615440624034
4.302 0.0327671333346897
4.303 0.0329193802626402
4.304 0.0330721839829629
4.305 0.0332255470801504
4.306 0.0333794721481602
4.307 0.0335339617904507
4.308 0.0336890186200325
4.309 0.0338446452595074
4.31 0.0340008443411186
4.311 0.0341576185067853
4.312 0.0343149704081593
4.313 0.034472902706661
4.314 0.0346314180735288
4.315 0.0347905191898623
4.316 0.0349502087466691
4.317 0.0351104894449077
4.318 0.0352713639955384
4.319 0.0354328351195634
4.32 0.0355949055480744
4.321 0.0357575780223027
4.322 0.0359208552936594
4.323 0.0360847401237874
4.324 0.036249235284604
4.325 0.0364143435583508
4.326 0.036580067737638
4.327 0.0367464106254958
4.328 0.0369133750354158
4.329 0.0370809637914036
4.33 0.0372491797280254
4.331 0.0374180256904544
4.332 0.0375875045345202
4.333 0.037757619126757
4.334 0.0379283723444512
4.335 0.0380997670756935
4.336 0.0382718062194209
4.337 0.0384444926854726
4.338 0.0386178293946364
4.339 0.0387918192786976
4.34 0.0389664652804891
4.341 0.0391417703539405
4.342 0.0393177374641307
4.343 0.0394943695873358
4.344 0.0396716697110771
4.345 0.0398496408341789
4.346 0.0400282859668102
4.347 0.0402076081305429
4.348 0.0403876103583998
4.349 0.0405682956949045
4.35 0.0407496671961374
4.351 0.0409317279297805
4.352 0.0411144809751769
4.353 0.0412979294233797
4.354 0.0414820763771999
4.355 0.0416669249512664
4.356 0.0418524782720739
4.357 0.0420387394780377
4.358 0.0422257117195453
4.359 0.0424133981590118
4.36 0.04260180197093
4.361 0.042790926341929
4.362 0.0429807744708222
4.363 0.0431713495686679
4.364 0.0433626548588162
4.365 0.0435546935769713
4.366 0.0437474689712407
4.367 0.0439409843021923
4.368 0.0441352428429083
4.369 0.044330247879043
4.37 0.0445260027088752
4.371 0.0447225106433651
4.372 0.0449197750062154
4.373 0.0451177991339158
4.374 0.0453165863758112
4.375 0.0455161400941551
4.376 0.0457164636641596
4.377 0.0459175604740607
4.378 0.0461194339251758
4.379 0.0463220874319528
4.38 0.0465255244220368
4.381 0.0467297483363245
4.382 0.0469347626290211
4.383 0.0471405707677013
4.384 0.0473471762333668
4.385 0.0475545825205033
4.386 0.0477627931371427
4.387 0.0479718116049228
4.388 0.0481816414591427
4.389 0.0483922862488253
4.39 0.048603749536781
4.391 0.0488160348996565
4.392 0.0490291459280123
4.393 0.0492430862263662
4.394 0.0494578594132666
4.395 0.0496734691213478
4.396 0.0498899189973918
4.397 0.0501072127023932
4.398 0.0503253539116177
4.399 0.050544346314668
4.4 0.050764193615537
4.401 0.050984899532684
4.402 0.0512064677990898
4.403 0.0514289021623178
4.404 0.0516522063845821
4.405 0.0518763842428096
4.406 0.0521014395287054
4.407 0.0523273760488099
4.408 0.0525541976245769
4.409 0.0527819080924194
4.41 0.0530105113037949
4.411 0.0532400111252529
4.412 0.0534704114385147
4.413 0.0537017161405271
4.414 0.0539339291435348
4.415 0.0541670543751485
4.416 0.0544010957784029
4.417 0.0546360573118343
4.418 0.0548719429495366
4.419 0.0551087566812374
4.42 0.0553465025123612
4.421 0.0555851844640967
4.422 0.0558248065734657
4.423 0.0560653728933964
4.424 0.056306887492779
4.425 0.0565493544565498
4.426 0.0567927778857511
4.427 0.0570371618975996
4.428 0.0572825106255657
4.429 0.0575288282194286
4.43 0.0577761188453616
4.431 0.0580243866859922
4.432 0.0582736359404779
4.433 0.0585238708245743
4.434 0.0587750955707085
4.435 0.0590273144280484
4.436 0.0592805316625817
4.437 0.0595347515571749
4.438 0.0597899784116578
4.439 0.060046216542891
4.44 0.0603034702848388
4.441 0.060561743988643
4.442 0.0608210420227007
4.443 0.0610813687727276
4.444 0.0613427286418444
4.445 0.0616051260506456
4.446 0.0618685654372708
4.447 0.0621330512574874
4.448 0.0623985879847559
4.449 0.062665180110324
4.45 0.0629328321432734
4.451 0.0632015486106274
4.452 0.0634713340574038
4.453 0.0637421930467061
4.454 0.0640141301597925
4.455 0.0642871499961597
4.456 0.0645612571736152
4.457 0.0648364563283517
4.458 0.0651127521150432
4.459 0.0653901492069071
4.46 0.0656686522957823
4.461 0.0659482660922217
4.462 0.066228995325563
4.463 0.0665108447440046
4.464 0.0667938191147002
4.465 0.0670779232238274
4.466 0.067363161876667
4.467 0.0676495398976957
4.468 0.0679370621306576
4.469 0.0682257334386511
4.47 0.0685155587042132
4.471 0.0688065428293934
4.472 0.0690986907358413
4.473 0.0693920073648959
4.474 0.0696864976776626
4.475 0.069982166655091
4.476 0.0702790192980771
4.477 0.0705770606275316
4.478 0.0708762956844691
4.479 0.0711767295300971
4.48 0.0714783672458985
4.481 0.0717812139337202
4.482 0.0720852747158531
4.483 0.0723905547351276
4.484 0.0726970591549927
4.485 0.0730047931596101
4.486 0.0733137619539344
4.487 0.0736239707638076
4.488 0.0739354248360442
4.489 0.074248129438522
4.49 0.0745620898602697
4.491 0.0748773114115568
4.492 0.0751937994239817
4.493 0.0755115592505655
4.494 0.0758305962658401
4.495 0.0761509158659379
4.496 0.0764725234686878
4.497 0.0767954245137004
4.498 0.0771196244624637
4.499 0.0774451287984403
4.5 0.0777719430271482
4.501 0.0781000726762615
4.502 0.078429523295708
4.503 0.0787603004577555
4.504 0.0790924097571084
4.505 0.0794258568110005
4.506 0.0797606472592944
4.507 0.0800967867645745
4.508 0.0804342810122458
4.509 0.0807731357106221
4.51 0.081113356591028
4.511 0.0814549494079007
4.512 0.0817979199388761
4.513 0.0821422739848954
4.514 0.0824880173703004
4.515 0.0828351559429308
4.516 0.0831836955742258
4.517 0.0835336421593196
4.518 0.0838850016171468
4.519 0.0842377798905352
4.52 0.0845919829463124
4.521 0.0849476167754029
4.522 0.0853046873929344
4.523 0.0856632008383338
4.524 0.0860231631754287
4.525 0.0863845804925587
4.526 0.0867474589026704
4.527 0.087111804543424
4.528 0.0874776235772901
4.529 0.0878449221916702
4.53 0.0882137065989834
4.531 0.0885839830367816
4.532 0.0889557577678532
4.533 0.0893290370803266
4.534 0.0897038272877833
4.535 0.0900801347293507
4.536 0.0904579657698301
4.537 0.0908373267997815
4.538 0.091218224235651
4.539 0.0916006645198664
4.54 0.091984654120953
4.541 0.0923701995336428
4.542 0.092757307278978
4.543 0.0931459839044289
4.544 0.0935362359839988
4.545 0.0939280701183423
4.546 0.0943214929348697
4.547 0.0947165110878601
4.548 0.0951131312585867
4.549 0.0955113601553998
4.55 0.0959112045138752
4.551 0.0963126710969071
4.552 0.0967157666948255
4.553 0.0971204981255189
4.554 0.0975268722345382
4.555 0.0979348958952224
4.556 0.0983445760088095
4.557 0.0987559195045495
4.558 0.099168933339838
4.559 0.0995836245003092
4.56 0.0999999999999739
4.561 -0.0995836245003598
4.562 -0.0991689333398886
4.563 -0.0987559195046024
4.564 -0.0983445760088607
4.565 -0.0979348958952749
4.566 -0.0975268722345907
4.567 -0.0971204981255706
4.568 -0.0967157666948771
4.569 -0.096312671096957
4.57 -0.0959112045139252
4.571 -0.0955113601554493
4.572 -0.0951131312586351
4.573 -0.0947165110879118
4.574 -0.0943214929349186
4.575 -0.0939280701183908
4.576 -0.0935362359840467
4.577 -0.0931459839044756
4.578 -0.0927573072790253
4.579 -0.0923701995336904
4.58 -0.0919846541210014
4.581 -0.0916006645199138
4.582 -0.0912182242356979
4.583 -0.0908373267998284
4.584 -0.0904579657698761
4.585 -0.0900801347293979
4.586 -0.0897038272878287
4.587 -0.0893290370803733
4.588 -0.0889557577678988
4.589 -0.0885839830368273
4.59 -0.0882137065990289
4.591 -0.0878449221917158
4.592 -0.0874776235773361
4.593 -0.0871118045434682
4.594 -0.0867474589027159
4.595 -0.0863845804926038
4.596 -0.0860231631754728
4.597 -0.0856632008383767
4.598 -0.0853046873929783
4.599 -0.0849476167754469
4.6 -0.0845919829463553
4.601 -0.0842377798905782
4.602 -0.0838850016171898
4.603 -0.0835336421593631
4.604 -0.0831836955742685
4.605 -0.0828351559429734
4.606 -0.0824880173703425
4.607 -0.0821422739849373
4.608 -0.0817979199389176
4.609 -0.0814549494079421
4.61 -0.08111335659107
4.611 -0.0807731357106629
4.612 -0.0804342810122872
4.613 -0.0800967867646164
4.614 -0.0797606472593348
4.615 -0.0794258568110401
4.616 -0.0790924097571481
4.617 -0.0787603004577963
4.618 -0.0784295232957488
4.619 -0.0781000726763013
4.62 -0.0777719430271864
4.621 -0.077445128798479
4.622 -0.0771196244625034
4.623 -0.0767954245137386
4.624 -0.0764725234687261
4.625 -0.0761509158659767
4.626 -0.0758305962658783
4.627 -0.0755115592506039
4.628 -0.0751937994240198
4.629 -0.0748773114115943
4.63 -0.0745620898603073
4.631 -0.074248129438559
4.632 -0.0739354248360805
4.633 -0.0736239707638432
4.634 -0.0733137619539701
4.635 -0.0730047931596461
4.636 -0.0726970591550296
4.637 -0.0723905547351639
4.638 -0.0720852747158894
4.639 -0.0717812139337558
4.64 -0.0714783672459346
4.641 -0.0711767295301323
4.642 -0.070876295684504
4.643 -0.0705770606275665
4.644 -0.0702790192981128
4.645 -0.0699821666551265
4.646 -0.0696864976776963
4.647 -0.0693920073649312
4.648 -0.069098690735876
4.649 -0.0688065428294269
4.65 -0.0685155587042477
4.651 -0.0682257334386862
4.652 -0.0679370621306909
4.653 -0.0676495398977282
4.654 -0.0673631618766995
4.655 -0.0670779232238595
4.656 -0.0667938191147339
4.657 -0.0665108447440377
4.658 -0.0662289953255943
4.659 -0.0659482660922541
4.66 -0.0656686522958144
4.661 -0.0653901492069384
4.662 -0.0651127521150761
4.663 -0.0648364563283836
4.664 -0.0645612571736448
4.665 -0.0642871499961914
4.666 -0.0640141301598249
4.667 -0.0637421930467376
4.668 -0.0634713340574351
4.669 -0.063201548610658
4.67 -0.0629328321433046
4.671 -0.0626651801103538
4.672 -0.0623985879847881
4.673 -0.062133051257517
4.674 -0.0618685654373011
4.675 -0.0616051260506755
4.676 -0.0613427286418747
4.677 -0.0610813687727569
4.678 -0.0608210420227292
4.679 -0.0605617439886726
4.68 -0.0603034702848675
4.681 -0.0600462165429199
4.682 -0.059789978411687
4.683 -0.059534751557204
4.684 -0.0592805316626106
4.685 -0.059027314428078
4.686 -0.0587750955707363
4.687 -0.0585238708246019
4.688 -0.0582736359405055
4.689 -0.0580243866860199
4.69 -0.0577761188453891
4.691 -0.057528828219456
4.692 -0.0572825106255924
4.693 -0.0570371618976276
4.694 -0.056792777885778
4.695 -0.0565493544565773
4.696 -0.0563068874928062
4.697 -0.0560653728934227
4.698 -0.0558248065734932
4.699 -0.055585184464123
4.7 -0.0553465025123876
4.701 -0.0551087566812641
4.702 -0.054871942949563
4.703 -0.0546360573118603
4.704 -0.0544010957784296
4.705 -0.0541670543751743
4.706 -0.053933929143561
4.707 -0.0537017161405523
4.708 -0.05347041143854
4.709 -0.0532400111252786
4.71 -0.0530105113038194
4.711 -0.0527819080924445
4.712 -0.052554197624601
4.713 -0.0523273760488356
4.714 -0.0521014395287299
4.715 -0.0518763842428349
4.716 -0.0516522063846066
4.717 -0.0514289021623418
4.718 -0.0512064677991138
4.719 -0.0509848995327084
4.72 -0.0507641936155606
4.721 -0.0505443463146909
4.722 -0.0503253539116422
4.723 -0.0501072127024172
4.724 -0.0498899189974154
4.725 -0.0496734691213709
4.726 -0.04945785941329
4.727 -0.0492430862263895
4.728 -0.0490291459280353
4.729 -0.0488160348996801
4.73 -0.0486037495368032
4.731 -0.0483922862488486
4.732 -0.0481816414591651
4.733 -0.0479718116049453
4.734 -0.0477627931371654
4.735 -0.0475545825205253
4.736 -0.0473471762333888
4.737 -0.0471405707677239
4.738 -0.0469347626290435
4.739 -0.0467297483363465
4.74 -0.0465255244220587
4.741 -0.0463220874319741
4.742 -0.0461194339251968
4.743 -0.0459175604740824
4.744 -0.0457164636641803
4.745 -0.045516140094176
4.746 -0.0453165863758332
4.747 -0.0451177991339368
4.748 -0.0449197750062358
4.749 -0.0447225106433864
4.75 -0.0445260027088953
4.751 -0.0443302478790632
4.752 -0.0441352428429288
4.753 -0.0439409843022126
4.754 -0.0437474689712612
4.755 -0.0435546935769916
4.756 -0.0433626548588363
4.757 -0.0431713495686874
4.758 -0.0429807744708423
4.759 -0.0427909263419486
4.76 -0.04260180197095
4.761 -0.0424133981590313
4.762 -0.042225711719565
4.763 -0.0420387394780571
4.764 -0.0418524782720932
4.765 -0.0416669249512854
4.766 -0.0414820763772188
4.767 -0.0412979294233985
4.768 -0.0411144809751966
4.769 -0.0409317279297996
4.77 -0.040749667196156
4.771 -0.0405682956949238
4.772 -0.0403876103584188
4.773 -0.0402076081305621
4.774 -0.040028285966829
4.775 -0.0398496408341973
4.776 -0.039671669711096
4.777 -0.0394943695873539
4.778 -0.0393177374641494
4.779 -0.039141770353959
4.78 -0.0389664652805071
4.781 -0.0387918192787159
4.782 -0.0386178293946549
4.783 -0.038444492685491
4.784 -0.0382718062194389
4.785 -0.0380997670757112
4.786 -0.0379283723444695
4.787 -0.0377576191267745
4.788 -0.0375875045345377
4.789 -0.0374180256904719
4.79 -0.037249179728043
4.791 -0.0370809637914213
4.792 -0.0369133750354332
4.793 -0.0367464106255133
4.794 -0.0365800677376559
4.795 -0.0364143435583681
4.796 -0.0362492352846214
4.797 -0.0360847401238045
4.798 -0.0359208552936766
4.799 -0.0357575780223195
4.8 -0.0355949055480914
4.801 -0.0354328351195799
4.802 -0.0352713639955554
4.803 -0.0351104894449248
4.804 -0.0349502087466855
4.805 -0.0347905191898791
4.806 -0.0346314180735456
4.807 -0.0344729027066778
4.808 -0.034314970408176
4.809 -0.034157618506802
4.81 -0.0340008443411347
4.811 -0.0338446452595245
4.812 -0.0336890186200487
4.813 -0.0335339617904669
4.814 -0.0333794721481761
4.815 -0.0332255470801669
4.816 -0.0330721839829788
4.817 -0.0329193802626566
4.818 -0.032767133334706
4.819 -0.0326154406240504
4.82 -0.032464299564987
4.821 -0.0323137076011436
4.822 -0.0321636621854354
4.823 -0.0320141607800216
4.824 -0.0318652008562629
4.825 -0.0317167798946782
4.826 -0.0315688953849027
4.827 -0.0314215448256449
4.828 -0.0312747257246443
4.829 -0.0311284355986296
4.83 -0.0309826719732763
4.831 -0.0308374323831652
4.832 -0.0306927143717404
4.833 -0.0305485154912679
4.834 -0.0304048333027944
4.835 -0.0302616653761056
4.836 -0.0301190092896853
4.837 -0.0299768626306746
4.838 -0.0298352229948311
4.839 -0.0296940879864877
4.84 -0.0295534552185128
4.841 -0.0294133223122695
4.842 -0.0292736868975755
4.843 -0.0291345466126629
4.844 -0.0289958991041384
4.845 -0.0288577420269436
4.846 -0.0287200730443147
4.847 -0.0285828898277439
4.848 -0.0284461900569394
4.849 -0.0283099714197862
4.85 -0.0281742316123073
4.851 -0.0280389683386244
4.852 -0.0279041793109192
4.853 -0.0277698622493948
4.854 -0.0276360148822371
4.855 -0.0275026349455762
4.856 -0.0273697201834481
4.857 -0.027237268347757
4.858 -0.0271052771982368
4.859 -0.0269737445024134
4.86 -0.0268426680355666
4.861 -0.0267120455806933
4.862 -0.0265818749284692
4.863 -0.0264521538772116
4.864 -0.0263228802328424
4.865 -0.0261940518088509
4.866 -0.0260656664262567
4.867 -0.0259377219135729
4.868 -0.0258102161067695
4.869 -0.0256831468492366
4.87 -0.025556511991748
4.871 -0.025430309392425
4.872 -0.0253045369166998
4.873 -0.0251791924372799
4.874 -0.0250542738341116
4.875 -0.0249297789943446
4.876 -0.024805705812296
4.877 -0.0246820521894146
4.878 -0.0245588160342457
4.879 -0.0244359952623956
4.88 -0.0243135877964961
4.881 -0.0241915915661699
4.882 -0.024070004507995
4.883 -0.0239488245654702
4.884 -0.02382804968898
4.885 -0.0237076778357604
4.886 -0.0235877069698639
4.887 -0.0234681350621252
4.888 -0.0233489600901269
4.889 -0.0232301800381654
4.89 -0.0231117928972166
4.891 -0.0229937966649021
4.892 -0.0228761893454552
4.893 -0.0227589689496873
4.894 -0.022642133494954
4.895 -0.0225256810051218
4.896 -0.0224096095105347
4.897 -0.0222939170479806
4.898 -0.0221786016606584
4.899 -0.0220636613981447
4.9 -0.0219490943163611
4.901 -0.0218348984775407
4.902 -0.0217210719501962
4.903 -0.0216076128090865
4.904 -0.0214945191351844
4.905 -0.0213817890156442
4.906 -0.0212694205437693
4.907 -0.02115741181898
4.908 -0.0210457609467812
4.909 -0.0209344660387306
4.91 -0.0208235252124062
4.911 -0.0207129365913755
4.912 -0.0206026983051626
4.913 -0.0204928084892173
4.914 -0.0203832652848835
4.915 -0.0202740668393674
4.916 -0.0201652113057066
4.917 -0.0200566968427384
4.918 -0.0199485216150691
4.919 -0.0198406837930426
4.92 -0.0197331815527099
4.921 -0.0196260130757976
4.922 -0.0195191765496779
4.923 -0.0194126701673372
4.924 -0.0193064921273461
4.925 -0.0192006406338286
4.926 -0.0190951138964319
4.927 -0.0189899101302963
4.928 -0.0188850275560244
4.929 -0.0187804643996515
4.93 -0.0186762188926156
4.931 -0.0185722892717271
4.932 -0.0184686737791398
4.933 -0.0183653706623198
4.934 -0.0182623781740173
4.935 -0.0181596945722362
4.936 -0.0180573181202048
4.937 -0.0179552470863467
4.938 -0.0178534797442509
4.939 -0.0177520143726433
4.94 -0.0176508492553572
4.941 -0.0175499826813043
4.942 -0.0174494129444458
4.943 -0.0173491383437636
4.944 -0.0172491571832314
4.945 -0.0171494677717864
4.946 -0.0170500684232998
4.947 -0.0169509574565494
4.948 -0.0168521331951905
4.949 -0.0167535939677275
4.95 -0.0166553381074861
4.951 -0.0165573639525845
4.952 -0.0164596698459059
4.953 -0.01636225413507
4.954 -0.0162651151724053
4.955 -0.0161682513149212
4.956 -0.0160716609242801
4.957 -0.0159753423667699
4.958 -0.015879294013276
4.959 -0.0157835142392544
4.96 -0.0156880014247033
4.961 -0.0155927539541364
4.962 -0.0154977702165556
4.963 -0.0154030486054233
4.964 -0.0153085875186354
4.965 -0.0152143853584945
4.966 -0.0151204405316824
4.967 -0.0150267514492335
4.968 -0.0149333165265081
4.969 -0.0148401341831645
4.97 -0.0147472028431341
4.971 -0.0146545209345929
4.972 -0.0145620868899362
4.973 -0.0144698991457515
4.974 -0.0143779561427921
4.975 -0.014286256325951
4.976 -0.0141947981442341
4.977 -0.0141035800507346
4.978 -0.0140126005026063
4.979 -0.0139218579610378
4.98 -0.0138313508912263
4.981 -0.013741077762352
4.982 -0.0136510370475514
4.983 -0.0135612272238927
4.984 -0.0134716467723486
4.985 -0.0133822941777721
4.986 -0.0132931679288695
4.987 -0.0132042665181759
4.988 -0.013115588442029
4.989 -0.0130271322005441
4.99 -0.0129388962975887
4.991 -0.0128508792407565
4.992 -0.0127630795413434
4.993 -0.0126754957143214
4.994 -0.0125881262783135
4.995 -0.012500969755569
4.996 -0.0124140246719388
4.997 -0.0123272895568493
4.998 -0.0122407629432789
4.999 -0.0121544433677319
5 -0.0120683293702153
5.001 -0.0119824194942124
5.002 -0.0118967122866594
5.003 -0.0118112062979202
5.004 -0.0117259000817622
5.005 -0.0116407921953316
5.006 -0.0115558811991293
5.007 -0.0114711656569864
5.008 -0.0113866441360393
5.009 -0.0113023152067068
5.01 -0.0112181774426648
5.011 -0.0111342294208225
5.012 -0.0110504697212983
5.013 -0.0109668969273963
5.014 -0.0108835096255812
5.015 -0.0108003064054557
5.016 -0.0107172858597357
5.017 -0.0106344465842267
5.018 -0.0105517871778006
5.019 -0.0104693062423714
5.02 -0.0103870023828714
5.021 -0.0103048742072281
5.022 -0.010222920326341
5.023 -0.0101411393540569
5.024 -0.0100595299071473
5.025 -0.00997809060528515
5.026 -0.00989682007102094
5.027 -0.00981571692975969
5.028 -0.00973477980973791
5.029 -0.00965400734199967
5.03 -0.00957339816037445
5.031 -0.00949295090145313
5.032 -0.00941266420456571
5.033 -0.00933253671175766
5.034 -0.00925256706776706
5.035 -0.00917275392000205
5.036 -0.00909309591851781
5.037 -0.00901359171599331
5.038 -0.00893423996770915
5.039 -0.00885503933152432
5.04 -0.00877598846785377
5.041 -0.00869708603964564
5.042 -0.00861833071235873
5.043 -0.00853972115393986
5.044 -0.00846125603480136
5.045 -0.00838293402779849
5.046 -0.00830475380820722
5.047 -0.00822671405370168
5.048 -0.0081488134443316
5.049 -0.00807105066250041
5.05 -0.00799342439294271
5.051 -0.00791593332270202
5.052 -0.00783857614110833
5.053 -0.00776135153975666
5.054 -0.0076842582124842
5.055 -0.00760729485534845
5.056 -0.0075304601666053
5.057 -0.00745375284668698
5.058 -0.00737717159817974
5.059 -0.00730071512580249
5.06 -0.00722438213638454
5.061 -0.00714817133884355
5.062 -0.00707208144416399
5.063 -0.00699611116537546
5.064 -0.00692025921753042
5.065 -0.00684452431768295
5.066 -0.00676890518486695
5.067 -0.006693400540074
5.068 -0.00661800910623261
5.069 -0.00654272960818586
5.07 -0.00646756077266991
5.071 -0.006392501328293
5.072 -0.00631755000551337
5.073 -0.00624270553661793
5.074 -0.00616796665570141
5.075 -0.00609333209864354
5.076 -0.00601880060308962
5.077 -0.00594437090842703
5.078 -0.00587004175576605
5.079 -0.00579581188791667
5.08 -0.00572168004936879
5.081 -0.00564764498626952
5.082 -0.00557370544640401
5.083 -0.00549986017917198
5.084 -0.0054261079355683
5.085 -0.00535244746816094
5.086 -0.00527887753107026
5.087 -0.0052053968799477
5.088 -0.0051320042719552
5.089 -0.00505869846574347
5.09 -0.00498547822143158
5.091 -0.00491234230058579
5.092 -0.00483928946619816
5.093 -0.00476631848266701
5.094 -0.00469342811577389
5.095 -0.00462061713266476
5.096 -0.00454788430182834
5.097 -0.00447522839307424
5.098 -0.00440264817751396
5.099 -0.00433014242753899
5.1 -0.00425770991680041
5.101 -0.00418534942018794
5.102 -0.00411305971380943
5.103 -0.00404083957497009
5.104 -0.00396868778215143
5.105 -0.00389660311499157
5.106 -0.00382458435426353
5.107 -0.00375263028185491
5.108 -0.00368073968074811
5.109 -0.00360891133499841
5.11 -0.00353714402971445
5.111 -0.0034654365510372
5.112 -0.0033937876861192
5.113 -0.00332219622310498
5.114 -0.00325066095110932
5.115 -0.00317918066019829
5.116 -0.00310775414136688
5.117 -0.00303638018652003
5.118 -0.00296505758845167
5.119 -0.00289378514082506
5.12 -0.00282256163815009
5.121 -0.00275138587576629
5.122 -0.00268025664981941
5.123 -0.00260917275724282
5.124 -0.00253813299573669
5.125 -0.00246713616374727
5.126 -0.00239618106044759
5.127 -0.00232526648571574
5.128 -0.00225439124011517
5.129 -0.0021835541248757
5.13 -0.00211275394187094
5.131 -0.00204198949359946
5.132 -0.0019712595831648
5.133 -0.00190056301425345
5.134 -0.00182989859111726
5.135 -0.00175926511855073
5.136 -0.00168866140187252
5.137 -0.00161808624690396
5.138 -0.00154753845995004
5.139 -0.00147701684777846
5.14 -0.00140652021759935
5.141 -0.00133604737704585
5.142 -0.00126559713415308
5.143 -0.00119516829733857
5.144 -0.00112475967538173
5.145 -0.00105437007740405
5.146 -0.000983998312849121
5.147 -0.000913643191461366
5.148 -0.000843303523267447
5.149 -0.000772978118554923
5.15 -0.000702665787852608
5.151 -0.000632365341910912
5.152 -0.000562075591680977
5.153 -0.000491795348294466
5.154 -0.000421523423044579
5.155 -0.000351258627364848
5.156 -0.000280999772809043
5.157 -0.000210745671031964
5.158 -0.000140495133768681
5.159 -7.02469728142141e-05
5.16 -4.32986979603811e-15
5.161 7.02469728054433e-05
5.162 0.00014049513375991
5.163 0.000210745671023194
5.164 0.00028099977280005
5.165 0.000351258627355966
5.166 0.000421523423035808
5.167 0.000491795348285695
5.168 0.000562075591672095
5.169 0.000632365341902141
5.17 0.000702665787843837
5.171 0.000772978118545931
5.172 0.000843303523258676
5.173 0.000913643191452485
5.174 0.000983998312840129
5.175 0.00105437007739528
5.176 0.00112475967537284
5.177 0.00119516829732957
5.178 0.0012655971341442
5.179 0.00133604737703696
5.18 0.00140652021759058
5.181 0.00147701684776957
5.182 0.00154753845994138
5.183 0.00161808624689508
5.184 0.00168866140186363
5.185 0.00175926511854185
5.186 0.00182989859110827
5.187 0.00190056301424457
5.188 0.00197125958315569
5.189 0.00204198949359058
5.19 0.00211275394186194
5.191 0.00218355412486682
5.192 0.00225439124010629
5.193 0.00232526648570675
5.194 0.0023961810604386
5.195 0.0024671361637385
5.196 0.0025381329957278
5.197 0.00260917275723394
5.198 0.00268025664981042
5.199 0.0027513858757573
5.2 0.00282256163814121
5.201 0.00289378514081595
5.202 0.00296505758844279
5.203 0.00303638018651098
5.204 0.00310775414135789
5.205 0.00317918066018918
5.206 0.00325066095110049
5.207 0.00332219622309604
5.208 0.00339378768611009
5.209 0.00346543655102816
5.21 0.0035371440297054
5.211 0.00360891133498942
5.212 0.00368073968073901
5.213 0.0037526302818458
5.214 0.00382458435425437
5.215 0.00389660311498241
5.216 0.00396868778214232
5.217 0.00404083957496093
5.218 0.00411305971380038
5.219 0.00418534942017867
5.22 0.00425770991679131
5.221 0.00433014242752983
5.222 0.0044026481775048
5.223 0.00447522839306513
5.224 0.00454788430181918
5.225 0.00462061713265571
5.226 0.00469342811576479
5.227 0.00476631848265763
5.228 0.00483928946618906
5.229 0.00491234230057647
5.23 0.00498547822142226
5.231 0.00505869846573426
5.232 0.00513200427194582
5.233 0.00520539687993848
5.234 0.00527887753106093
5.235 0.00535244746815167
5.236 0.00542610793555909
5.237 0.0054998601791626
5.238 0.00557370544639468
5.239 0.00564764498626025
5.24 0.00572168004935936
5.241 0.00579581188790723
5.242 0.00587004175575689
5.243 0.00594437090841782
5.244 0.00601880060308024
5.245 0.00609333209863427
5.246 0.00616796665569186
5.247 0.00624270553660877
5.248 0.00631755000550394
5.249 0.00639250132828351
5.25 0.00646756077266064
5.251 0.00654272960817637
5.252 0.00661800910622301
5.253 0.00669340054006451
5.254 0.00676890518485751
5.255 0.00684452431767357
5.256 0.00692025921752082
5.257 0.00699611116536603
5.258 0.00707208144415461
5.259 0.00714817133883394
5.26 0.00722438213637511
5.261 0.007300715125793
5.262 0.00737717159817008
5.263 0.00745375284667738
5.264 0.00753046016659564
5.265 0.00760729485533873
5.266 0.00768425821247432
5.267 0.00776135153974722
5.268 0.00783857614109873
5.269 0.00791593332269191
5.27 0.00799342439293316
5.271 0.00807105066249059
5.272 0.00814881344432161
5.273 0.0082267140536918
5.274 0.00830475380819728
5.275 0.00838293402778856
5.276 0.00846125603479153
5.277 0.00853972115393009
5.278 0.00861833071234863
5.279 0.00869708603963559
5.28 0.00877598846784367
5.281 0.00885503933151432
5.282 0.00893423996769915
5.283 0.00901359171598337
5.284 0.00909309591850793
5.285 0.00917275391999217
5.286 0.00925256706775701
5.287 0.00933253671174761
5.288 0.00941266420455578
5.289 0.00949295090144298
5.29 0.00957339816036407
5.291 0.00965400734198973
5.292 0.00973477980972759
5.293 0.0098157169297497
5.294 0.00989682007101056
5.295 0.0099780906052751
5.296 0.0100595299071371
5.297 0.0101411393540465
5.298 0.0102229203263307
5.299 0.0103048742072176
5.3 0.0103870023828612
5.301 0.0104693062423611
5.302 0.0105517871777905
5.303 0.0106344465842163
5.304 0.0107172858597251
5.305 0.0108003064054452
5.306 0.0108835096255706
5.307 0.0109668969273859
5.308 0.0110504697212879
5.309 0.0111342294208119
5.31 0.0112181774426541
5.311 0.0113023152066964
5.312 0.0113866441360289
5.313 0.0114711656569759
5.314 0.0115558811991188
5.315 0.0116407921953208
5.316 0.0117259000817516
5.317 0.0118112062979094
5.318 0.0118967122866485
5.319 0.0119824194942018
5.32 0.0120683293702044
5.321 0.012154443367721
5.322 0.0122407629432681
5.323 0.0123272895568387
5.324 0.0124140246719282
5.325 0.0125009697555585
5.326 0.0125881262783025
5.327 0.0126754957143105
5.328 0.0127630795413323
5.329 0.0128508792407453
5.33 0.0129388962975774
5.331 0.0130271322005331
5.332 0.013115588442018
5.333 0.0132042665181646
5.334 0.0132931679288584
5.335 0.0133822941777608
5.336 0.0134716467723375
5.337 0.0135612272238816
5.338 0.0136510370475398
5.339 0.0137410777623403
5.34 0.0138313508912151
5.341 0.0139218579610263
5.342 0.0140126005025949
5.343 0.0141035800507232
5.344 0.0141947981442225
5.345 0.0142862563259394
5.346 0.0143779561427806
5.347 0.0144698991457397
5.348 0.0145620868899246
5.349 0.0146545209345812
5.35 0.0147472028431224
5.351 0.0148401341831528
5.352 0.014933316526496
5.353 0.0150267514492217
5.354 0.0151204405316705
5.355 0.0152143853584825
5.356 0.0153085875186234
5.357 0.0154030486054111
5.358 0.0154977702165437
5.359 0.0155927539541243
5.36 0.0156880014246912
5.361 0.0157835142392424
5.362 0.0158792940132639
5.363 0.0159753423667579
5.364 0.0160716609242681
5.365 0.0161682513149088
5.366 0.0162651151723929
5.367 0.0163622541350577
5.368 0.0164596698458936
5.369 0.016557363952572
5.37 0.0166553381074739
5.371 0.016753593967715
5.372 0.0168521331951781
5.373 0.0169509574565367
5.374 0.017050068423287
5.375 0.0171494677717741
5.376 0.0172491571832187
5.377 0.017349138343751
5.378 0.0174494129444329
5.379 0.0175499826812917
5.38 0.0176508492553447
5.381 0.0177520143726309
5.382 0.0178534797442382
5.383 0.0179552470863338
5.384 0.018057318120192
5.385 0.0181596945722233
5.386 0.0182623781740043
5.387 0.0183653706623066
5.388 0.0184686737791269
5.389 0.0185722892717142
5.39 0.0186762188926022
5.391 0.0187804643996383
5.392 0.0188850275560111
5.393 0.0189899101302833
5.394 0.0190951138964186
5.395 0.0192006406338154
5.396 0.0193064921273327
5.397 0.0194126701673238
5.398 0.0195191765496645
5.399 0.0196260130757844
5.4 0.0197331815526962
5.401 0.0198406837930289
5.402 0.0199485216150557
5.403 0.0200566968427249
5.404 0.0201652113056929
5.405 0.020274066839354
5.406 0.0203832652848694
5.407 0.0204928084892031
5.408 0.0206026983051486
5.409 0.0207129365913616
5.41 0.0208235252123921
5.411 0.020934466038717
5.412 0.0210457609467667
5.413 0.0211574118189661
5.414 0.0212694205437551
5.415 0.02138178901563
5.416 0.0214945191351696
5.417 0.0216076128090723
5.418 0.0217210719501819
5.419 0.0218348984775265
5.42 0.0219490943163467
5.421 0.02206366139813
5.422 0.0221786016606442
5.423 0.0222939170479661
5.424 0.0224096095105204
5.425 0.0225256810051073
5.426 0.0226421334949394
5.427 0.0227589689496728
5.428 0.0228761893454403
5.429 0.0229937966648868


==> graphics/com_pos-002.dat <==
0 -0.080023431812388
0.001 -0.0799735093757357
0.002 -0.0799237421011818
0.003 -0.0798741301058513
0.004 -0.0798246734424935
0.005 -0.0797753720995769
0.006 -0.0797262260019425
0.007 -0.0796772350108955
0.008 -0.079628398924479
0.009 -0.079579717477749
0.01 -0.0795311903428614
0.011 -0.079482817129713
0.012 -0.0794345973860223
0.013 -0.0793865305975942
0.014 -0.0793386161885838
0.015 -0.0792908535215735
0.016 -0.0792432418982038
0.017 -0.0791957805592434
0.018 -0.0791484686846607
0.019 -0.0791013053942485
0.02 -0.0790542897476872
0.021 -0.0790074207446124
0.022 -0.0789606973252319
0.023 -0.078914118370384
0.024 -0.0788676827015996
0.025 -0.0788213890817131
0.026 -0.0787752362149144
0.027 -0.0787292227468071
0.028 -0.0786833472650121
0.029 -0.078637608299215
0.03 -0.0785920043212184
0.031 -0.0785464782871449
0.032 -0.0785009734240655
0.033 -0.0784554887258387
0.034 -0.0784100232049577
0.035 -0.0783645758922638
0.036 -0.0783191458366702
0.037 -0.0782737321054298
0.038 -0.0782283337838511
0.039 -0.0781829499750244
0.04 -0.0781375798000916
0.041 -0.0780922223979639
0.042 -0.078046876925051
0.043 -0.0780015425553504
0.044 -0.0779562184805354
0.045 -0.0779109039096775
0.046 -0.0778655980689782
0.047 -0.0778203002020413
0.048 -0.0777750095695967
0.049 -0.0777297254492355
0.05 -0.0776844471356828
0.051 -0.0776391739405242
0.052 -0.0775939051919433
0.053 -0.0775486402348155
0.054 -0.0775033784308022
0.055 -0.0774581191580793
0.056 -0.0774128618110793
0.057 -0.0773676058007658
0.058 -0.0773223505543651
0.059 -0.07727709551511
0.06 -0.0772318401423364
0.061 -0.0771865671261658
0.062 -0.0771412589212939
0.063 -0.0770959145325207
0.064 -0.0770505329809724
0.065 -0.0770051133041915
0.066 -0.0769596545558654
0.067 -0.0769141558055692
0.068 -0.0768686161388564
0.069 -0.0768230346573511
0.07 -0.07677741047848
0.071 -0.0767317427352184
0.072 -0.0766860305761827
0.073 -0.076640273165724
0.074 -0.0765944696836636
0.075 -0.0765486193250424
0.076 -0.0765027213002147
0.077 -0.0764567748349435
0.078 -0.0764107791701394
0.079 -0.0763647335616127
0.08 -0.0763186372801693
0.081 -0.0762724896117073
0.082 -0.0762262898569589
0.083 -0.0761800373312459
0.084 -0.0761337313645768
0.085 -0.0760873713017452
0.086 -0.0760409565020742
0.087 -0.0759944863391758
0.088 -0.0759479602010489
0.089 -0.0759013774900053
0.09 -0.0758547376227704
0.091 -0.0758080250065705
0.092 -0.0757612238561059
0.093 -0.0757143332158995
0.094 -0.0756673521413774
0.095 -0.0756202796986307
0.096 -0.0755731149641899
0.097 -0.075525857025135
0.098 -0.0754785049790356
0.099 -0.0754310579340632
0.1 -0.0753835150087551
0.101 -0.0753358753317936
0.102 -0.0752881380421157
0.103 -0.0752403022888564
0.104 -0.0751923672314609
0.105 -0.0751443320394531
0.106 -0.0750961958922167
0.107 -0.075047957979107
0.108 -0.0749996174993956
0.109 -0.0749511736623831
0.11 -0.0749026256871719
0.111 -0.0748539728024497
0.112 -0.0748052142466025
0.113 -0.0747563492676606
0.114 -0.0747073771234133
0.115 -0.0746582970811833
0.116 -0.0746091084176152
0.117 -0.0745598104187878
0.118 -0.0745104023801625
0.119 -0.0744608836066984
0.12 -0.0744112534126306
0.121 -0.0743614449143726
0.122 -0.0743113910809329
0.123 -0.0742610909392117
0.124 -0.0742105435195709
0.125 -0.0741597478559307
0.126 -0.0741087029856198
0.127 -0.0740574079492356
0.128 -0.0740058617907383
0.129 -0.073954063557427
0.13 -0.0739020123000361
0.131 -0.0738497070725879
0.132 -0.0737971469322535
0.133 -0.0737443309394473
0.134 -0.0736912581578037
0.135 -0.0736379276541541
0.136 -0.0735843384986235
0.137 -0.0735304897644849
0.138 -0.0734763805280219
0.139 -0.0734220098686235
0.14 -0.0733673768687619
0.141 -0.0733124806139695
0.142 -0.0732573201929369
0.143 -0.0732018946973682
0.144 -0.0731462032218462
0.145 -0.0730902448639264
0.146 -0.0730340187241161
0.147 -0.0729775239058525
0.148 -0.0729207595155998
0.149 -0.0728637246627081
0.15 -0.0728064184592786
0.151 -0.0727488335296319
0.152 -0.0726909625195051
0.153 -0.0726328045785248
0.154 -0.0725743588425622
0.155 -0.072515624433904
0.156 -0.0724566004611876
0.157 -0.0723972860193425
0.158 -0.0723376801897574
0.159 -0.072277782040333
0.16 -0.0722175906255341
0.161 -0.0721571049864417
0.162 -0.0720963241509196
0.163 -0.0720352471335482
0.164 -0.0719738729355646
0.165 -0.071912200545025
0.166 -0.071850228936855
0.167 -0.0717879570728989
0.168 -0.0717253839019685
0.169 -0.0716625083600055
0.17 -0.071599329370015
0.171 -0.0715358458420035
0.172 -0.0714720566731374
0.173 -0.0714079607477902
0.174 -0.0713435569375896
0.175 -0.0712788441014631
0.176 -0.0712138210857966
0.177 -0.0711484867243665
0.178 -0.0710828398382771
0.179 -0.071016879236115
0.18 -0.0709506037139937
0.181 -0.0708840061320898
0.182 -0.0708170794886168
0.183 -0.070749822840425
0.184 -0.0706822352259548
0.185 -0.0706143156652019
0.186 -0.0705460631596865
0.187 -0.0704774766926334
0.188 -0.0704085552290456
0.189 -0.0703392977157764
0.19 -0.0702697030816025
0.191 -0.0701997702372947
0.192 -0.0701294980757956
0.193 -0.0700588854721827
0.194 -0.0699879312836362
0.195 -0.0699166343496118
0.196 -0.0698449934919092
0.197 -0.0697730075147407
0.198 -0.069700675204799
0.199 -0.0696279953313243
0.2 -0.0695549666461708
0.201 -0.0694815878839752
0.202 -0.0694078577621193
0.203 -0.0693337749806968
0.204 -0.0692593382226775
0.205 -0.0691845461539709
0.206 -0.0691093974234901
0.207 -0.0690338906632149
0.208 -0.0689580244882542
0.209 -0.0688817974969085
0.21 -0.0688052082708278
0.211 -0.0687282499852229
0.212 -0.0686509159995126
0.213 -0.0685732052442926
0.214 -0.068495116627447
0.215 -0.0684166490342419
0.216 -0.0683378013274166
0.217 -0.0682585723472755
0.218 -0.0681789609117788
0.219 -0.0680989658167229
0.22 -0.0680185858357381
0.221 -0.06793781972029
0.222 -0.0678566661998551
0.223 -0.0677751239820082
0.224 -0.0676931917525091
0.225 -0.0676108681753877
0.226 -0.0675281518930299
0.227 -0.0674450415262615
0.228 -0.0673615356744323
0.229 -0.0672776329155827
0.23 -0.0671933318064412
0.231 -0.0671086308824278
0.232 -0.0670235286578149
0.233 -0.0669380236258081
0.234 -0.0668521142586261
0.235 -0.06676579900758
0.236 -0.0666790763031517
0.237 -0.0665919445550722
0.238 -0.0665044021523992
0.239 -0.0664164474635935
0.24 -0.0663280788366691
0.241 -0.066239289666337
0.242 -0.0661500735763524
0.243 -0.0660604293491928
0.244 -0.065970355740136
0.245 -0.0658798514773711
0.246 -0.0657889152621097
0.247 -0.0656975457686953
0.248 -0.065605741644713
0.249 -0.065513501511097
0.25 -0.0654208239622382
0.251 -0.0653277075660911
0.252 -0.0652341508643396
0.253 -0.0651401523724388
0.254 -0.0650457105796658
0.255 -0.0649508239492784
0.256 -0.0648554909186182
0.257 -0.0647597098992114
0.258 -0.0646634792768704
0.259 -0.0645667974117933
0.26 -0.0644696626386633
0.261 -0.0643720732667472
0.262 -0.0642740275799934
0.263 -0.0641755238371281
0.264 -0.0640765602717981
0.265 -0.0639771350926162
0.266 -0.0638772464832198
0.267 -0.0637768926024047
0.268 -0.0636760715842183
0.269 -0.0635747815380517
0.27 -0.063473020548732
0.271 -0.0633707821268794
0.272 -0.0632680600604076
0.273 -0.063164852960577
0.274 -0.0630611594065641
0.275 -0.0629569779455936
0.276 -0.0628523070930688
0.277 -0.0627471453327023
0.278 -0.0626414911166698
0.279 -0.0625353428657076
0.28 -0.0624286989692268
0.281 -0.062321557785457
0.282 -0.0622139176415716
0.283 -0.0621057768338114
0.284 -0.0619971336276079
0.285 -0.0618879862577052
0.286 -0.0617783329282815
0.287 -0.0616681718130688
0.288 -0.0615575010554724
0.289 -0.0614463187686893
0.29 -0.0613346230358253
0.291 -0.0612224119100119
0.292 -0.0611096834145231
0.293 -0.0609964355428822
0.294 -0.0608826662589888
0.295 -0.0607683734972249
0.296 -0.0606535551625667
0.297 -0.0605382091306956
0.298 -0.0604223332481084
0.299 -0.0603059253322271
0.3 -0.0601889831715065
0.301 -0.0600715002894862
0.302 -0.0599534705393767
0.303 -0.0598348923359493
0.304 -0.0597157640565408
0.305 -0.0595960840412072
0.306 -0.0594758505928769
0.307 -0.0593550619775027
0.308 -0.0592337164242125
0.309 -0.0591118121254279
0.31 -0.0589893472370341
0.311 -0.0588663198785785
0.312 -0.0587427281333744
0.313 -0.0586185700486459
0.314 -0.0584938436356717
0.315 -0.0583685468699277
0.316 -0.0582426776912288
0.317 -0.0581162340038689
0.318 -0.0579892136767609
0.319 -0.0578616145435742
0.32 -0.0577334344028725
0.321 -0.0576046710182496
0.322 -0.0574753221184647
0.323 -0.0573453853975762
0.324 -0.0572148585150744
0.325 -0.057083739096014
0.326 -0.0569520247311447
0.327 -0.0568197129769726
0.328 -0.0566868013559457
0.329 -0.0565532873566761
0.33 -0.0564191684339842
0.331 -0.0562844380204349
0.332 -0.0561490899355873
0.333 -0.0560131223698677
0.334 -0.0558765334703709
0.335 -0.0557393213410387
0.336 -0.0556014840428375
0.337 -0.0554630195939339
0.338 -0.0553239259698692
0.339 -0.0551842011037328
0.34 -0.0550438428863342
0.341 -0.054902849166373
0.342 -0.0547612177506083
0.343 -0.0546189464040269
0.344 -0.0544760328500095
0.345 -0.0543324747704961
0.346 -0.0541882698061502
0.347 -0.0540434155565212
0.348 -0.0538979095802059
0.349 -0.0537517493948936
0.35 -0.0536049324776247
0.351 -0.0534574562650983
0.352 -0.0533093181536944
0.353 -0.053160515499629
0.354 -0.0530110456191083
0.355 -0.0528609057884812
0.356 -0.0527100932443914
0.357 -0.0525586051839275
0.358 -0.0524064387647726
0.359 -0.0522535911053519
0.36 -0.05210005928498
0.361 -0.0519458365386659
0.362 -0.0517909165515359
0.363 -0.0516352972588356
0.364 -0.0514789765459455
0.365 -0.0513219522485868
0.366 -0.0511642221530254
0.367 -0.0510057839962744
0.368 -0.050846635466295
0.369 -0.0506867742021961
0.37 -0.0505261977944321
0.371 -0.0503649037849991
0.372 -0.0502028896676298
0.373 -0.0500401528879869
0.374 -0.0498766908436903
0.375 -0.0497125008846539
0.376 -0.0495475803134798
0.377 -0.049381926385458
0.378 -0.0492155363087574
0.379 -0.0490484072446574
0.38 -0.048880536307729
0.381 -0.0487119205659712
0.382 -0.0485425570409909
0.383 -0.0483724427081821
0.384 -0.0482015744969028
0.385 -0.0480299492906513
0.386 -0.0478575639272402
0.387 -0.0476844151989701
0.388 -0.0475104998528014
0.389 -0.0473358145905244
0.39 -0.0471603560689286
0.391 -0.0469841172147846
0.392 -0.0468070914748442
0.393 -0.0466292764949783
0.394 -0.0464506698639206
0.395 -0.046271269113504
0.396 -0.0460910717188937
0.397 -0.0459100750988201
0.398 -0.0457282766158083
0.399 -0.045545673576407
0.4 -0.0453622632314154
0.401 -0.0451780427761079
0.402 -0.0449930093504571
0.403 -0.0448071600393561
0.404 -0.0446204918728377
0.405 -0.0444330018262924
0.406 -0.0442446868204879
0.407 -0.044055543721963
0.408 -0.0438655693434817
0.409 -0.0436747604440212
0.41 -0.0434831137289824
0.411 -0.0432906258503974
0.412 -0.0430972934071363
0.413 -0.0429031129451119
0.414 -0.0427080809574833
0.415 -0.0425121938848571
0.416 -0.042315448115488
0.417 -0.0421178399854771
0.418 -0.041919365778969
0.419 -0.0417200217283471
0.42 -0.0415198040144277
0.421 -0.0413187051362007
0.422 -0.0411167181907018
0.423 -0.0409138404965944
0.424 -0.0407100693072445
0.425 -0.0405054018109909
0.426 -0.0402998351314118
0.427 -0.0400933663275905
0.428 -0.0398859923943788
0.429 -0.0396777102626575
0.43 -0.0394685167995964
0.431 -0.0392584088089113
0.432 -0.0390473830311188
0.433 -0.0388354361437899
0.434 -0.0386225647618012
0.435 -0.0384087654375842
0.436 -0.0381940346613782
0.437 -0.0379783688615043
0.438 -0.0377617644046064
0.439 -0.0375442175958662
0.44 -0.0373257246792426
0.441 -0.0371062818377101
0.442 -0.0368858851934944
0.443 -0.0366645308083067
0.444 -0.0364422146835759
0.445 -0.0362189327606796
0.446 -0.0359946809211722
0.447 -0.0357694549870124
0.448 -0.0355432507209419
0.449 -0.0353160638268053
0.45 -0.0350878899496271
0.451 -0.0348587210350977
0.452 -0.0346285497142306
0.453 -0.0343973729361964
0.454 -0.0341651875756433
0.455 -0.0339319904330739
0.456 -0.0336977782352286
0.457 -0.0334625476353073
0.458 -0.0332262952132696
0.459 -0.0329890174761325
0.46 -0.0327507108582658
0.461 -0.0325113717216848
0.462 -0.032270996356342
0.463 -0.0320295809804146
0.464 -0.0317871217405919
0.465 -0.0315436147123584
0.466 -0.0312990559002767
0.467 -0.0310534412382665
0.468 -0.0308067665898826
0.469 -0.0305590277485904
0.47 -0.0303102204380388
0.471 -0.0300603403123316
0.472 -0.0298093829562964
0.473 -0.0295573438857517
0.474 -0.0293042185477721
0.475 -0.0290500023209503
0.476 -0.0287946905156586
0.477 -0.0285382783743071
0.478 -0.028280761071601
0.479 -0.0280221337147947
0.48 -0.0277623913439447
0.481 -0.027501525206657
0.482 -0.0272395273352135
0.483 -0.0269763942631388
0.484 -0.0267121224390685
0.485 -0.0264467082270991
0.486 -0.026180147907136
0.487 -0.0259124376752379
0.488 -0.0256435736439592
0.489 -0.0253735518426898
0.49 -0.0251023682179916
0.491 -0.0248300186339334
0.492 -0.0245564988724224
0.493 -0.0242818046335332
0.494 -0.024005931535835
0.495 -0.0237288751167156
0.496 -0.0234506308327027
0.497 -0.0231711940597835
0.498 -0.0228905600937214
0.499 -0.0226087241503698
0.5 -0.0223256813659844
0.501 -0.0220414267975325
0.502 -0.0217559554229997
0.503 -0.0214692621416948
0.504 -0.021181341774552
0.505 -0.0208921890644305
0.506 -0.0206017986764124
0.507 -0.0203101651980978
0.508 -0.0200172831398977
0.509 -0.0197231469353247
0.51 -0.0194277509412812
0.511 -0.0191310855497124
0.512 -0.0188331420506326
0.513 -0.0185339165104994
0.514 -0.01823340489898
0.515 -0.0179316030893503
0.516 -0.0176285068588918
0.517 -0.0173241118892854
0.518 -0.0170184137670015
0.519 -0.0167114079836881
0.52 -0.0164030899365549
0.521 -0.0160934549287552
0.522 -0.0157824981697648
0.523 -0.0154702147757571
0.524 -0.0151565997699767
0.525 -0.0148416480831089
0.526 -0.0145253545536475
0.527 -0.0142077139282581
0.528 -0.0138887208621406
0.529 -0.0135683699193875
0.53 -0.0132466555733397
0.531 -0.0129235722069398
0.532 -0.0125991141130826
0.533 -0.0122732754949629
0.534 -0.0119460504664206
0.535 -0.0116174330522826
0.536 -0.0112874171887032
0.537 -0.0109559967235006
0.538 -0.0106231654164915
0.539 -0.0102889169398232
0.54 -0.00995324487830255
0.541 -0.00961688319164446
0.542 -0.00928056697701184
0.543 -0.008944292052634
0.544 -0.00860805420660338
0.545 -0.0082723684033064
0.546 -0.00793774944649266
0.547 -0.00760419267529085
0.548 -0.00727169336444272
0.549 -0.00694024672448382
0.55 -0.00660984790192285
0.551 -0.00628049197941942
0.552 -0.00595217397596031
0.553 -0.00562488884703412
0.554 -0.00529863148480447
0.555 -0.00497339671828171
0.556 -0.00464917931349321
0.557 -0.00432597397365191
0.558 -0.00400377533932372
0.559 -0.00368257798859329
0.56 -0.00336237643722834
0.561 -0.00304316513884264
0.562 -0.00272493848505741
0.563 -0.00240769080566145
0.564 -0.00209141636876977
0.565 -0.00177610938098089
0.566 -0.00146176398753269
0.567 -0.00114837427245694
0.568 -0.000835934258732396
0.569 -0.000524437908436536
0.57 -0.000213879122896066
0.571 9.57148937909641e-05
0.572 0.000404319869866503
0.573 0.000711947565367723
0.574 0.00101860927378773
0.575 0.00132431582436051
0.576 0.0016290775843287
0.577 0.00193290446119444
0.578 0.00223580590495343
0.579 0.0025377909103121
0.58 0.00283886801888842
0.581 0.00313904532139609
0.582 0.0034383304598124
0.583 0.00373673062952975
0.584 0.00403425258149105
0.585 0.00433090262430924
0.586 0.00462668662637068
0.587 0.00492161001792284
0.588 0.00521567779314635
0.589 0.00550889451221129
0.59 0.0058012643033181
0.591 0.00609279086472325
0.592 0.00638347746674933
0.593 0.00667332695378024
0.594 0.00696234174624127
0.595 0.00725052384256415
0.596 0.00753787482113734
0.597 0.00782439584224151
0.598 0.00811008764997051
0.599 0.00839495057413759
0.6 0.00867898453216735
0.601 0.00896215129947249
0.602 0.00924441550615668
0.603 0.00952578254292562
0.604 0.00980625773979019
0.605 0.0100858463664479
0.606 0.0103645536326615
0.607 0.0106423846886349
0.608 0.0109193446253865
0.609 0.0111954384751197
0.61 0.0114706712115907
0.611 0.0117450477504741
0.612 0.0120185729497254
0.613 0.0122912516099409
0.614 0.0125630884747155
0.615 0.0128340882309975
0.616 0.013104255509441
0.617 0.0133735948847557
0.618 0.0136421108760546
0.619 0.0139098079471982
0.62 0.0141766905071376
0.621 0.014442762910254
0.622 0.0147080294566965
0.623 0.0149724943927169
0.624 0.0152361619110025
0.625 0.0154990361510065
0.626 0.0157611211992759
0.627 0.0160224210897769
0.628 0.0162829398042182
0.629 0.016542681272372
0.63 0.0168016493723925
0.631 0.0170598165181952
0.632 0.017317155374002
0.633 0.0175736702830619
0.634 0.017829365568976
0.635 0.0180842455358777
0.636 0.0183383144686125
0.637 0.018591576632916
0.638 0.0188440362755907
0.639 0.0190956976246821
0.64 0.0193465648896529
0.641 0.0195966422615565
0.642 0.0198459339132091
0.643 0.0200944439993611
0.644 0.0203421766568665
0.645 0.0205891360048518
0.646 0.0208353261448835
0.647 0.0210807511611347
0.648 0.0213254151205502
0.649 0.0215693220730108
0.65 0.0218124760514965
0.651 0.0220548810722479
0.652 0.0222965411349279
0.653 0.0225374602227809
0.654 0.0227776423027916
0.655 0.0230170913258428
0.656 0.0232558112268717
0.657 0.0234938059250257
0.658 0.0237310793238166
0.659 0.0239676353112743
0.66 0.0242034777600988
0.661 0.0244385827993269
0.662 0.0246729266014146
0.663 0.0249065131096735
0.664 0.0251393462499034
0.665 0.0253714299305554
0.666 0.025602768042893
0.667 0.0258333644611533
0.668 0.0260632230427059
0.669 0.026292347628212
0.67 0.026520742041781
0.671 0.0267484100911274
0.672 0.0269753555677257
0.673 0.0272015822469644
0.674 0.0274270938882996
0.675 0.0276518942354066
0.676 0.0278759870163313
0.677 0.0280993759436401
0.678 0.0283220647145688
0.679 0.0285440570111708
0.68 0.0287653565004638
0.681 0.0289859668345763
0.682 0.0292058916508923
0.683 0.0294251345721953
0.684 0.0296436992068114
0.685 0.0298615891487517
0.686 0.0300788079778532
0.687 0.0302953592599188
0.688 0.030511246546857
0.689 0.03072647337682
0.69 0.030941043274341
0.691 0.0311549360062994
0.692 0.0313681313876856
0.693 0.0315806330241295
0.694 0.0317924445039587
0.695 0.0320035693983527
0.696 0.0322140112614964
0.697 0.032423773630733
0.698 0.0326328600267151
0.699 0.0328412739535552
0.7 0.0330490188989752
0.701 0.033256098334455
0.702 0.0334625157153795
0.703 0.0336682744811849
0.704 0.0338733780555047
0.705 0.0340778298463135
0.706 0.0342816332460708
0.707 0.0344847916318629
0.708 0.0346873083655453
0.709 0.0348891867938821
0.71 0.0350904302486866
0.711 0.0352910420469591
0.712 0.035491025491025
0.713 0.0356903838686714
0.714 0.0358891204532831
0.715 0.036087238503977
0.716 0.0362847412657368
0.717 0.0364816319695454
0.718 0.0366779138325174
0.719 0.0368735900580304
0.72 0.037068663835855
0.721 0.0372631155122546
0.722 0.037456925491548
0.723 0.0376500970648989
0.724 0.0378426335065756
0.725 0.0380345380740977
0.726 0.0382258140083807
0.727 0.0384164645338807
0.728 0.0386064928587373
0.729 0.0387959021749159
0.73 0.0389846956583488
0.731 0.0391728764690756
0.732 0.0393604477513826
0.733 0.0395474126339411
0.734 0.0397337742299447
0.735 0.0399195356372458
0.736 0.0401046999384913
0.737 0.0402892702012572
0.738 0.0404732494781822
0.739 0.0406566408071005
0.74 0.0408394472111739
0.741 0.0410216716990225
0.742 0.041203317264855
0.743 0.0413843868885978
0.744 0.0415648835360235
0.745 0.0417448101588782
0.746 0.041924169695008
0.747 0.0421029650684852
0.748 0.0422811991897327
0.749 0.042458874955648
0.75 0.0426359952497268
0.751 0.0428125447091345
0.752 0.0429885080403372
0.753 0.0431638882509779
0.754 0.043338688331962
0.755 0.0435129112575967
0.756 0.0436865599857289
0.757 0.0438596374578835
0.758 0.0440321465993991
0.759 0.0442040903195644
0.76 0.0443754715117524
0.761 0.0445462930535542
0.762 0.0447165578069121
0.763 0.0448862686182512
0.764 0.0450554283186107
0.765 0.0452240397237739
0.766 0.0453921056343975
0.767 0.0455596288361399
0.768 0.0457266120997885
0.769 0.0458930581813867
0.77 0.0460589698223592
0.771 0.0462243497496374
0.772 0.0463892006757827
0.773 0.0465535252991102
0.774 0.0467173263038108
0.775 0.046880606360073
0.776 0.0470433681242029
0.777 0.0472056142386252
0.778 0.0473673473319859
0.779 0.0475285700193918
0.78 0.0476892849025465
0.781 0.0478494761409628
0.782 0.0480091279693956
0.783 0.0481682431261196
0.784 0.048326824333323
0.785 0.0484848742972376
0.786 0.0486423957082692
0.787 0.0487993912411268
0.788 0.0489558635549505
0.789 0.049111815293439
0.79 0.049267249084976
0.791 0.0494221675427558
0.792 0.0495765732649081
0.793 0.0497304688346216
0.794 0.0498838568202675
0.795 0.050036739775521
0.796 0.0501891202394831
0.797 0.050341000736801
0.798 0.0504923837777874
0.799 0.0506432718585025
0.8 0.050793667460868
0.801 0.0509435730528235
0.802 0.0510929910884464
0.803 0.0512419240080671
0.804 0.051390374238384
0.805 0.0515383441925775
0.806 0.0516858362704231
0.807 0.0518328528584043
0.808 0.0519793963298235
0.809 0.0521254690449135
0.81 0.0522710733509474
0.811 0.0524161964526003
0.812 0.0525608256360115
0.813 0.0527049633978548
0.814 0.0528486122189856
0.815 0.0529917745645649
0.816 0.0531344528841837
0.817 0.0532766496119854
0.818 0.0534183671667877
0.819 0.0535596079522042
0.82 0.0537003743567639
0.821 0.0538406687540317
0.822 0.0539804935027261
0.823 0.0541198509468376
0.824 0.0542587434157455
0.825 0.0543971732243342
0.826 0.0545351426731083
0.827 0.0546726540483077
0.828 0.0548097096220207
0.829 0.0549463116522979
0.83 0.0550824623832635
0.831 0.0552181640452276
0.832 0.0553534188547964
0.833 0.0554882290149822
0.834 0.0556225967153125
0.835 0.0557565241319387
0.836 0.0558900134277435
0.837 0.0560230667524481
0.838 0.0561556862427178
0.839 0.0562878740222682
0.84 0.0564196322019694
0.841 0.056550951013572
0.842 0.0566818207753701
0.843 0.0568122437581364
0.844 0.0569422222174818
0.845 0.057071758393973
0.846 0.0572008545132479
0.847 0.057329512786131
0.848 0.0574577354087476
0.849 0.0575855245626371
0.85 0.0577128824148664
0.851 0.0578398111181412
0.852 0.0579663128109175
0.853 0.0580923896175118
0.854 0.0582180436482111
0.855 0.0583432769993816
0.856 0.0584680917535765
0.857 0.0585924899796441
0.858 0.0587164737328336
0.859 0.0588400450549018
0.86 0.0589632059742176
0.861 0.0590859585058669
0.862 0.0592083046517559
0.863 0.0593302464007146
0.864 0.0594517857285984
0.865 0.0595729245983905
0.866 0.0596936649603019
0.867 0.0598140087518721
0.868 0.0599339578980686
0.869 0.0600535143113852
0.87 0.0601726798919408
0.871 0.0602914427661574
0.872 0.0604097911446694
0.873 0.060527727083843
0.874 0.0606452526258428
0.875 0.0607623697987395
0.876 0.0608790806166172
0.877 0.0609953870796799
0.878 0.0611112911743574
0.879 0.0612267948734105
0.88 0.0613419001360352
0.881 0.0614566089079663
0.882 0.0615709231215805
0.883 0.0616848446959984
0.884 0.0617983755371861
0.885 0.0619115175380558
0.886 0.0620242725785661
0.887 0.0621366425258212
0.888 0.0622486292341698
0.889 0.0623602345453029
0.89 0.0624714602883511
0.891 0.0625823082799814
0.892 0.0626927803244931
0.893 0.0628028782139131
0.894 0.0629126037280905
0.895 0.0630219586347908
0.896 0.0631309446897888
0.897 0.0632395636369617
0.898 0.063347817208381
0.899 0.0634557071244039
0.9 0.063563235093764
0.901 0.0636703943101631
0.902 0.0637771780541335
0.903 0.0638835881961256
0.904 0.0639896265927508
0.905 0.0640952950868843
0.906 0.0642005955077661
0.907 0.0643055296711027
0.908 0.0644100993791668
0.909 0.0645143064208967
0.91 0.0646181525719958
0.911 0.0647216395950297
0.912 0.0648247692395247
0.913 0.0649275432420637
0.914 0.065029963326383
0.915 0.065132031203467
0.916 0.0652337485716435
0.917 0.0653351171166776
0.918 0.0654361385118649
0.919 0.0655368144181247
0.92 0.0656371464840918
0.921 0.0657371363462081
0.922 0.0658367856288133
0.923 0.0659360959442356
0.924 0.0660350688928805
0.925 0.0661337060633203
0.926 0.0662320090323824
0.927 0.0663299793652368
0.928 0.0664276186154832
0.929 0.066524928325238
0.93 0.0666219100252193
0.931 0.0667185557711865
0.932 0.0668148577026999
0.933 0.0669108175070184
0.934 0.0670064368587163
0.935 0.067101717419776
0.936 0.067196660839681
0.937 0.0672912687555075
0.938 0.0673855427920166
0.939 0.0674794845617444
0.94 0.0675730956650924
0.941 0.067666377690417
0.942 0.0677593322141184
0.943 0.0678519608007287
0.944 0.067944265003
0.945 0.0680362463619905
0.946 0.0681279064071522
0.947 0.0682192466564156
0.948 0.0683102686162755
0.949 0.0684009737818754
0.95 0.0684913636370918
0.951 0.0685814396546172
0.952 0.0686712032960434
0.953 0.0687606560119436
0.954 0.0688497992419539
0.955 0.0689386344148549
0.956 0.0690271629486517
0.957 0.0691153862506545
0.958 0.0692033057175576
0.959 0.0692909227355185
0.96 0.069378238680236
0.961 0.0694652465499863
0.962 0.0695519394226158
0.963 0.0696383188227079
0.964 0.0697243862628858
0.965 0.0698101432438988
0.966 0.0698955912547086
0.967 0.0699807317725745
0.968 0.0700655662631388
0.969 0.0701500961805104
0.97 0.0702343229673491
0.971 0.0703182480549482
0.972 0.0704018728633174
0.973 0.0704851988012646
0.974 0.0705682272664773
0.975 0.070650959645603
0.976 0.0707333973143302
0.977 0.0708155416374675
0.978 0.0708973939690228
0.979 0.0709789556522819
0.98 0.0710602280198867
0.981 0.0711412123939121
0.982 0.0712219100859436
0.983 0.0713023223971532
0.984 0.0713824506183755
0.985 0.0714622960301828
0.986 0.07154185990296
0.987 0.0716211434969788
0.988 0.0717001480624715
0.989 0.0717788748397043
0.99 0.0718573250590497
0.991 0.071935492545753
0.992 0.0720133712021647
0.993 0.072090962403202
0.994 0.0721682675125207
0.995 0.0722452878825953
0.996 0.0723220248547992
0.997 0.0723984797594834
0.998 0.0724746539160559
0.999 0.0725505486330593
1 0.0726261652082487
1.001 0.0727015049286689
1.002 0.0727765690707306
1.003 0.0728513589002866
1.004 0.0729258756727071
1.005 0.0730001206329552
1.006 0.0730740950156603
1.007 0.0731478000451929
1.008 0.0732212369357376
1.009 0.0732944068913659
1.01 0.0733673111061085
1.011 0.0734399507640274
1.012 0.0735123270392871
1.013 0.0735844410962251
1.014 0.0736562940894228
1.015 0.0737278871637748
1.016 0.0737992214545587
1.017 0.0738702980875036
1.018 0.0739411181788587
1.019 0.0740116828354609
1.02 0.0740819931548028
1.021 0.0741520437014056
1.022 0.0742218291139738
1.023 0.0742913506292659
1.024 0.0743606094734705
1.025 0.0744296068622806
1.026 0.0744983440009677
1.027 0.0745668220844549
1.028 0.0746350422973898
1.029 0.0747030058142171
1.03 0.0747707137992502
1.031 0.0748381674067424
1.032 0.0749053677809581
1.033 0.074972316056243
1.034 0.0750390133570936
1.035 0.0751054607982272
1.036 0.0751716594846502
1.037 0.0752376105117265
1.038 0.0753033149652457
1.039 0.0753687739214904
1.04 0.075433988447303
1.041 0.0754989596001521
1.042 0.0755636884281991
1.043 0.0756281759703627
1.044 0.0756924232563851
1.045 0.0757564313068957
1.046 0.0758202011334757
1.047 0.0758837337387219
1.048 0.0759470301163096
1.049 0.0760100912510558
1.05 0.0760729181189811
1.051 0.0761355023699161
1.052 0.0761978357232511
1.053 0.0762599192860071
1.054 0.076321754155193
1.055 0.0763833414178746
1.056 0.0764446821512442
1.057 0.0765057774226883
1.058 0.0765666282898559
1.059 0.0766272358007262
1.06 0.0766876009936753
1.061 0.076747724897543
1.062 0.0768076085316984
1.063 0.0768672529061061
1.064 0.0769266590213911
1.065 0.0769858278689032
1.066 0.0770447604307816
1.067 0.0771034576800186
1.068 0.0771619205805228
1.069 0.0772201500871821
1.07 0.077278147145926
1.071 0.0773359126937877
1.072 0.0773934476589657
1.073 0.0774507529608847
1.074 0.0775078295102564
1.075 0.0775646782091401
1.076 0.0776212999510019
1.077 0.0776776956207746
1.078 0.0777338660949165
1.079 0.0777898122414701
1.08 0.0778455349201199
1.081 0.0779010343233743
1.082 0.0779563107187463
1.083 0.0780113651068351
1.084 0.0780661984782116
1.085 0.0781208118134857
1.086 0.0781752060833724
1.087 0.0782293822487583
1.088 0.0782833412607667
1.089 0.0783370840608232
1.09 0.0783906115807196
1.091 0.0784439247426791
1.092 0.0784970244594188
1.093 0.0785499116342141
1.094 0.0786025871609608
1.095 0.0786550519242379
1.096 0.078707306799369
1.097 0.0787593526524843
1.098 0.0788111903405816
1.099 0.0788628207115867
1.1 0.0789142446044136
1.101 0.0789654628490244
1.102 0.0790164762664888
1.103 0.0790672856690426
1.104 0.0791178918601464
1.105 0.0791682956345438
1.106 0.079218497778319
1.107 0.0792684990689541
1.108 0.0793183002753857
1.109 0.0793679021580617
1.11 0.0794173054689973
1.111 0.0794665063905553
1.112 0.0795155011715859
1.113 0.0795642906892934
1.114 0.0796128758124178
1.115 0.0796612574012921
1.116 0.0797094363078991
1.117 0.0797574133759289
1.118 0.0798051894408344
1.119 0.0798527653298881
1.12 0.0799001418622369
1.121 0.0799473198489579
1.122 0.0799943000931127
1.123 0.0800410833898021
1.124 0.08008767052622
1.125 0.080134062281707
1.126 0.0801802594278036
1.127 0.0802262627283033
1.128 0.0802720729393049
1.129 0.0803176908092644
1.13 0.0803631170790475
1.131 0.08040835248198
1.132 0.0804533977438996
1.133 0.0804982535832063
1.134 0.0805429207109127
1.135 0.0805873998306938
1.136 0.080631691638937
1.137 0.0806757968247907
1.138 0.080719716070214
1.139 0.0807634500500247
1.14 0.0808069994319477
1.141 0.0808503608617053
1.142 0.0808935310423971
1.143 0.0809365107496148
1.144 0.0809793007511022
1.145 0.0810219018068079
1.146 0.0810643146689379
1.147 0.0811065400820075
1.148 0.081148578782893
1.149 0.0811904315008831
1.15 0.0812320989577292
1.151 0.081273581867697
1.152 0.0813148809376158
1.153 0.0813559968669287
1.154 0.0813969303477421
1.155 0.0814376820648749
1.156 0.081478252695907
1.157 0.0815186429112281
1.158 0.0815588533740941
1.159 0.0815988847406929
1.16 0.0816387376601841
1.161 0.0816784127746936
1.162 0.0817179107193503
1.163 0.0817572321223664
1.164 0.0817963776050942
1.165 0.0818353477820722
1.166 0.0818741432610703
1.167 0.0819127646431348
1.168 0.0819512125226337
1.169 0.0819894874873004
1.17 0.0820275901182784
1.171 0.0820655174551492
1.172 0.0821032665910809
1.173 0.0821408382079283
1.174 0.0821782329802086
1.175 0.0822154515751501
1.176 0.0822524946527404
1.177 0.0822893628657739
1.178 0.0823260568599001
1.179 0.0823625772736702
1.18 0.0823989247385842
1.181 0.0824350998791377
1.182 0.0824711033128676
1.183 0.0825069356503985
1.184 0.0825425974954881
1.185 0.0825780894450721
1.186 0.0826134120893098
1.187 0.0826485660116282
1.188 0.0826835517887664
1.189 0.0827183699908198
1.19 0.0827530211812833
1.191 0.0827875059170952
1.192 0.0828218247486797
1.193 0.0828559782199903
1.194 0.0828899668685513
1.195 0.082923791225501
1.196 0.0829574518156327
1.197 0.0829909491574366
1.198 0.0830242837631412
1.199 0.0830574561387536
1.2 0.083090466784101
1.201 0.0831233130806276
1.202 0.0831559924601472
1.203 0.0831885055171142
1.204 0.0832208528390945
1.205 0.0832530350068103
1.206 0.0832850525941847
1.207 0.0833169061683858
1.208 0.0833485962898707
1.209 0.0833801235124293
1.21 0.0834114883832269
1.211 0.083442691442848
1.212 0.0834737332253382
1.213 0.0835046142582471
1.214 0.0835353350626702
1.215 0.0835658961532904
1.216 0.0835962980383741
1.217 0.0836265412198157
1.218 0.0836566261932252
1.219 0.083686553447965
1.22 0.0837163234671905
1.221 0.0837459367278898
1.222 0.0837753937008742
1.223 0.0838046948508141
1.224 0.0838338406363277
1.225 0.0838628315100239
1.226 0.0838916679185412
1.227 0.0839203503025856
1.228 0.0839488790969689
1.229 0.083977254730646
1.23 0.0840054776267532
1.231 0.0840335454642939
1.232 0.084061455970043
1.233 0.0840892096565775
1.234 0.084116807024765
1.235 0.0841442485640919
1.236 0.0841715347576533
1.237 0.0841986660821939
1.238 0.0842256430081484
1.239 0.0842524659996815
1.24 0.0842791355147278
1.241 0.0843056520050315
1.242 0.0843320159161853
1.243 0.0843582276876695
1.244 0.0843842877528909
1.245 0.0844101965392212
1.246 0.0844359544680347
1.247 0.0844615619547467
1.248 0.0844870194088508
1.249 0.0845123272339564
1.25 0.0845374858278257
1.251 0.0845624955824104
1.252 0.0845873568838882
1.253 0.0846120701126995
1.254 0.0846366356435828
1.255 0.0846610538456109
1.256 0.084685325082226
1.257 0.0847094497112754
1.258 0.0847334280850462
1.259 0.0847572605503
1.26 0.0847809474483076
1.261 0.0848044783665776
1.262 0.0848278429328307
1.263 0.0848510415641029
1.264 0.0848740746712407
1.265 0.0848969426589399
1.266 0.0849196459257838
1.267 0.084942184864282
1.268 0.084964559860908
1.269 0.0849867712961372
1.27 0.0850088195444844
1.271 0.0850307049745406
1.272 0.0850524279490102
1.273 0.0850739888247479
1.274 0.0850953879527946
1.275 0.0851166256784139
1.276 0.0851377023411278
1.277 0.0851586182747523
1.278 0.085179373807433
1.279 0.0851999692616798
1.28 0.0852204049544022
1.281 0.0852406811969435
1.282 0.0852607982951154
1.283 0.085280756549232
1.284 0.0853005562541437
1.285 0.0853201976992707
1.286 0.0853396811686366
1.287 0.0853590069409012
1.288 0.0853781752893936
1.289 0.085397186482145
1.29 0.0854160407819207
1.291 0.0854347372696192
1.292 0.0854532750752772
1.293 0.0854716545538672
1.294 0.085489876053272
1.295 0.0855079399143263
1.296 0.0855258464708576
1.297 0.0855435960497277
1.298 0.0855611889708726
1.299 0.0855786255473436
1.3 0.0855959060853465
1.301 0.0856130308842822
1.302 0.0856300002367852
1.303 0.0856468150445669
1.304 0.0856634763099394
1.305 0.0856799844727298
1.306 0.0856963398533355
1.307 0.0857125427294779
1.308 0.0857285933607983
1.309 0.085744491996756
1.31 0.0857602388791826
1.311 0.0857758342431243
1.312 0.0857912783171371
1.313 0.0858065713234054
1.314 0.0858217134778055
1.315 0.0858367049899496
1.316 0.0858515460632249
1.317 0.0858662368948293
1.318 0.0858807776758078
1.319 0.0858951685910874
1.32 0.0859094098195116
1.321 0.085923511117086
1.322 0.0859374823056772
1.323 0.0859513236882073
1.324 0.0859650355600654
1.325 0.0859786182091481
1.326 0.0859920719159003
1.327 0.0860053969533569
1.328 0.0860185935871836
1.329 0.0860316620757181
1.33 0.0860446026700106
1.331 0.0860574156138638
1.332 0.0860701011438736
1.333 0.0860826594894679
1.334 0.0860950908729469
1.335 0.0861073955095218
1.336 0.0861195736073537
1.337 0.0861316253675921
1.338 0.0861435509844132
1.339 0.0861553506450583
1.34 0.0861670245298707
1.341 0.0861785728123339
1.342 0.0861899956591083
1.343 0.0862012932300685
1.344 0.0862124656783394
1.345 0.0862235131503328
1.346 0.0862344357857836
1.347 0.0862452337177856
1.348 0.0862559070728265
1.349 0.0862664559708241
1.35 0.0862768805251604
1.351 0.0862871665953447
1.352 0.0862973000970677
1.353 0.0863072812504759
1.354 0.0863171102685596
1.355 0.0863267873571948
1.356 0.0863363127151841
1.357 0.0863456865342958
1.358 0.0863549089993027
1.359 0.0863639802880206
1.36 0.0863729005713468
1.361 0.0863816700132976
1.362 0.0863902887710461
1.363 0.0863987569949597
1.364 0.086407074828637
1.365 0.0864152424089448
1.366 0.0864232598660542
1.367 0.0864311273234774
1.368 0.0864388448981036
1.369 0.0864464127002343
1.37 0.0864538308336192
1.371 0.0864610993954912
1.372 0.0864682184766017
1.373 0.0864751881612547
1.374 0.0864820085273416
1.375 0.0864886796463754
1.376 0.0864952015835245
1.377 0.0865015743976465
1.378 0.0865077981413213
1.379 0.0865138728608848
1.38 0.0865197985964613
1.381 0.0865255884148927
1.382 0.0865312554661905
1.383 0.0865367999478891
1.384 0.0865422220480772
1.385 0.0865475219454437
1.386 0.0865526998093249
1.387 0.0865577557997524
1.388 0.0865626900675003
1.389 0.086567502754132
1.39 0.0865721939920474
1.391 0.086576763904529
1.392 0.0865812126057882
1.393 0.0865855402010106
1.394 0.0865897467864017
1.395 0.086593832449232
1.396 0.0865977972678814
1.397 0.0866016413118837
1.398 0.0866053646419707
1.399 0.0866089673101158
1.4 0.0866124493595773
1.401 0.0866158108249419
1.402 0.0866190517321666
1.403 0.0866221720986218
1.404 0.0866251719331334
1.405 0.0866280512360239
1.406 0.0866308099991546
1.407 0.0866334482059665
1.408 0.0866359658315207
1.409 0.0866383628425398
1.41 0.0866406391974474
1.411 0.0866427774020787
1.412 0.0866447600270056
1.413 0.0866465871538364
1.414 0.086648258857174
1.415 0.0866497752046564
1.416 0.0866511362569932
1.417 0.0866523420680031
1.418 0.0866533926846488
1.419 0.0866542881470736
1.42 0.0866550284886356
1.421 0.0866556137359438
1.422 0.0866560439088924
1.423 0.0866563190206949
1.424 0.0866564390779193
1.425 0.0866564040805214
1.426 0.0866562140218785
1.427 0.0866558688888237
1.428 0.0866553686616779
1.429 0.0866547133142842
1.43 0.0866539028140395
1.431 0.0866529371219275
1.432 0.0866518161925512
1.433 0.0866505399741644
1.434 0.0866491084087038
1.435 0.0866475214318206
1.436 0.0866457789729116
1.437 0.0866438809551505
1.438 0.0866418272955186
1.439 0.0866396179048353
1.44 0.086637252687789
1.441 0.0866347314266151
1.442 0.0866320539856863
1.443 0.0866292204256089
1.444 0.0866262307963975
1.445 0.0866230851375273
1.446 0.0866197834779856
1.447 0.0866163258363235
1.448 0.0866127122207069
1.449 0.0866089426289665
1.45 0.086605017048649
1.451 0.086600935457066
1.452 0.0865966978213442
1.453 0.0865923040984741
1.454 0.0865877542353588
1.455 0.0865830481688627
1.456 0.0865781858258588
1.457 0.086573167123277
1.458 0.0865679919681513
1.459 0.0865626602576663
1.46 0.0865571718792043
1.461 0.0865515267103909
1.462 0.0865457246191418
1.463 0.0865397654637074
1.464 0.0865336490927185
1.465 0.086527375345231
1.466 0.0865209440507703
1.467 0.0865143550293758
1.468 0.0865076080916444
1.469 0.086500703038774
1.47 0.086493639662607
1.471 0.0864864373653907
1.472 0.0864791156584467
1.473 0.0864716745408031
1.474 0.0864641140012068
1.475 0.0864564340181692
1.476 0.0864486345600137
1.477 0.0864407155849232
1.478 0.0864326770409878
1.479 0.0864245188662517
1.48 0.0864162409887604
1.481 0.0864078433266074
1.482 0.0863993257879799
1.483 0.0863906882712054
1.484 0.0863819306647963
1.485 0.0863730528474959
1.486 0.0863640546883226
1.487 0.0863549360466151
1.488 0.0863456967720758
1.489 0.0863363367048149
1.49 0.0863268556753942
1.491 0.0863172535048697
1.492 0.086307530004835
1.493 0.0862976849774633
1.494 0.0862877182155497
1.495 0.0862776295025534
1.496 0.0862674186126388
1.497 0.0862570853107169
1.498 0.0862466293524862
1.499 0.0862360504844734
1.5 0.0862253484440733
1.501 0.0862145207472276
1.502 0.0862035649812349
1.503 0.0861924810186136
1.504 0.0861812687256242
1.505 0.0861699279622986
1.506 0.0861584585824686
1.507 0.0861468604337951
1.508 0.0861351333577961
1.509 0.0861232771898749
1.51 0.0861112917593482
1.511 0.0860991768894737
1.512 0.0860869323974777
1.513 0.0860745580945821
1.514 0.0860620537860322
1.515 0.0860494192711227
1.516 0.0860366543432251
1.517 0.0860237587898139
1.518 0.0860107323924929
1.519 0.0859975749270213
1.52 0.0859842861633393
1.521 0.0859708658655946
1.522 0.0859573137921668
1.523 0.0859436296956935
1.524 0.0859298133230952
1.525 0.0859158644156001
1.526 0.0859017827087687
1.527 0.0858875679325188
1.528 0.0858732198111492
1.529 0.0858587380633644
1.53 0.0858441224022982
1.531 0.0858293453433606
1.532 0.0858143794483669
1.533 0.0857992245174095
1.534 0.0857838803427411
1.535 0.0857683467088148
1.536 0.0857526233923212
1.537 0.0857367101622254
1.538 0.085720606779802
1.539 0.085704312998671
1.54 0.0856878285648327
1.541 0.0856711532167025
1.542 0.0856542866851457
1.543 0.0856372286935115
1.544 0.0856199789576674
1.545 0.0856025371860326
1.546 0.0855849030796117
1.547 0.0855670763320283
1.548 0.0855490566295572
1.549 0.0855308436511582
1.55 0.0855124370685078
1.551 0.0854938365460318
1.552 0.0854750417409373
1.553 0.0854560523032445
1.554 0.0854368678758181
1.555 0.0854174880943989
1.556 0.0853979125876344
1.557 0.0853781409771101
1.558 0.0853581728773797
1.559 0.0853380078959955
1.56 0.0853176456335388
1.561 0.0852970866125805
1.562 0.0852763314643597
1.563 0.0852553799959889
1.564 0.0852342319999915
1.565 0.085212887254368
1.566 0.0851913455226624
1.567 0.0851696065540278
1.568 0.0851476700832917
1.569 0.0851255358310201
1.57 0.0851032035035825
1.571 0.0850806727932152
1.572 0.0850579433780841
1.573 0.0850350149223481
1.574 0.085011887076221
1.575 0.0849885594760334
1.576 0.0849650317442937
1.577 0.0849413034897493
1.578 0.0849173743074468
1.579 0.084893243778792
1.58 0.084868911471609
1.581 0.0848443769401998
1.582 0.0848196397254023
1.583 0.0847946993546485
1.584 0.0847695553420224
1.585 0.084744207188317
1.586 0.0847186543810909
1.587 0.0846928963947251
1.588 0.0846669326904783
1.589 0.084640762716543
1.59 0.0846143859080998
1.591 0.0845878024703746
1.592 0.0845610127589399
1.593 0.084534016495289
1.594 0.084506813385179
1.595 0.0844794031187008
1.596 0.0844517853703496
1.597 0.0844239597990939
1.598 0.0843959260484451
1.599 0.0843676837465258
1.6 0.0843392325061373
1.601 0.0843105719248275
1.602 0.0842817015849579
1.603 0.0842526210537695
1.604 0.0842233298834492
1.605 0.0841938276111948
1.606 0.0841641137592801
1.607 0.0841341878351195
1.608 0.0841040493313313
1.609 0.0840736977258016
1.61 0.0840431324817472
1.611 0.0840123530477779
1.612 0.0839813588579582
1.613 0.0839501493318695
1.614 0.0839187238746701
1.615 0.0838870818771568
1.616 0.0838552227158242
1.617 0.0838231457529245
1.618 0.0837908503365268
1.619 0.0837583358005757
1.62 0.0837256014649493
1.621 0.0836926837843957
1.622 0.0836596193847853
1.623 0.0836264079137336
1.624 0.0835930490032899
1.625 0.0835595422700008
1.626 0.0835258873149756
1.627 0.0834920837239515
1.628 0.0834581310673593
1.629 0.0834240289003885
1.63 0.083389776763051
1.631 0.0833553741802462
1.632 0.0833208206618234
1.633 0.0832861157026454
1.634 0.083251258782651
1.635 0.0832162493669166
1.636 0.0831810869057183
1.637 0.0831457708345927
1.638 0.083110300574397
1.639 0.0830746755313702
1.64 0.0830388950971918
1.641 0.0830029586490416
1.642 0.0829668655496578
1.643 0.082930615147396
1.644 0.0828942067762864
1.645 0.0828576397560918
1.646 0.0828209133923637
1.647 0.0827840269764996
1.648 0.0827469797857985
1.649 0.0827097710835167
1.65 0.0826724001189228
1.651 0.0826348627797907
1.652 0.08259715506307
1.653 0.082559276424875
1.654 0.0825212263124309
1.655 0.0824830041641084
1.656 0.0824446094094589
1.657 0.0824060414692482
1.658 0.0823672997554914
1.659 0.0823283836714857
1.66 0.0822892926118451
1.661 0.0822500259625325
1.662 0.0822105831008935
1.663 0.0821709633956885
1.664 0.0821311662071258
1.665 0.0820911908868936
1.666 0.0820510367781915
1.667 0.0820107032157629
1.668 0.0819701895259259
1.669 0.0819294950266049
1.67 0.0818886190273614
1.671 0.0818475608294244
1.672 0.0818063197257216
1.673 0.0817648950009088
1.674 0.0817232859314004
1.675 0.0816814917853989
1.676 0.0816395118229245
1.677 0.0815973452958444
1.678 0.0815549914479016
1.679 0.0815124495147439
1.68 0.0814697187239524
1.681 0.0814267952847297
1.682 0.0813836754903153
1.683 0.0813403587267807
1.684 0.0812968443693047
1.685 0.0812531317822163
1.686 0.0812092203190379
1.687 0.0811651093225278
1.688 0.0811207981247229
1.689 0.08107628604698
1.69 0.0810315724000178
1.691 0.080986656483958
1.692 0.0809415375883666
1.693 0.0808962149922939
1.694 0.0808506879643155
1.695 0.0808049557625714
1.696 0.0807590176348068
1.697 0.0807128728184104
1.698 0.080666520540454
1.699 0.0806199600177313
1.7 0.0805731904567958
1.701 0.0805262110539995
1.702 0.0804790209955303
1.703 0.0804316194574497
1.704 0.0803840056057302
1.705 0.0803361785962915
1.706 0.080288137575038
1.707 0.0802398816778947
1.708 0.080191410030843
1.709 0.0801427217499571
1.71 0.0800938159414385
1.711 0.0800446889507069
1.712 0.0799953372326532
1.713 0.0799457601005438
1.714 0.0798959568540071
1.715 0.0798459267790889
1.716 0.0797956691483064
1.717 0.0797451832207028
1.718 0.079694468241901
1.719 0.0796435234441564
1.72 0.0795923480464104
1.721 0.0795409412543423
1.722 0.0794893022604215
1.723 0.0794374302439594
1.724 0.0793853243711601
1.725 0.0793329837951714
1.726 0.0792804076561355
1.727 0.0792275950812384
1.728 0.0791745451847602
1.729 0.0791212570681237
1.73 0.0790677298199435
1.731 0.0790139625160747
1.732 0.0789599542196603
1.733 0.0789057039811794
1.734 0.0788512108384945
1.735 0.0787964738168981
1.736 0.0787414919291593
1.737 0.0786862641755702
1.738 0.0786307895439915
1.739 0.0785750670098981
1.74 0.078519095536424
1.741 0.0784628715420478
1.742 0.0784063915849754
1.743 0.0783496548931816
1.744 0.0782926606780232
1.745 0.0782354081343073
1.746 0.078177896440358
1.747 0.0781201247580834
1.748 0.078062092233041
1.749 0.0780037979945038
1.75 0.0779452411555248
1.751 0.0778864208130017
1.752 0.0778273360477408
1.753 0.0777679859245204
1.754 0.0777083694921537
1.755 0.0776484857835516
1.756 0.0775883338157843
1.757 0.0775279125901427
1.758 0.0774672210922
1.759 0.0774062582918714
1.76 0.0773450231434749
1.761 0.0772835145857902
1.762 0.0772217315421184
1.763 0.07715967292034
1.764 0.0770973376129735
1.765 0.0770347244972332
1.766 0.0769718324350858
1.767 0.0769086602733079
1.768 0.0768452068435418
1.769 0.0767814709623518
1.77 0.0767174514312793
1.771 0.0766530771296609
1.772 0.0765882770926466
1.773 0.0765230504109468
1.774 0.0764573961531361
1.775 0.0763913133657511
1.776 0.0763248010733854
1.777 0.0762578582787829
1.778 0.0761904839629299
1.779 0.0761226770851469
1.78 0.0760544365831787
1.781 0.0759857613732852
1.782 0.0759166503503302
1.783 0.0758471023878702
1.784 0.0757771163382421
1.785 0.075706691032651
1.786 0.0756358252812564
1.787 0.0755645178732579
1.788 0.0754927675769809
1.789 0.075420573139961
1.79 0.0753479332890279
1.791 0.0752748467303885
1.792 0.0752013121497098
1.793 0.0751273282122006
1.794 0.0750528935626932
1.795 0.0749780068257235
1.796 0.0749026666056117
1.797 0.0748268714865414
1.798 0.0747506200326381
1.799 0.0746739107880483
1.8 0.074596742277016
1.801 0.0745191179922065
1.802 0.0744410417527664
1.803 0.0743625127059317
1.804 0.0742835299583971
1.805 0.0742040925764934
1.806 0.0741241995863634
1.807 0.0740438499741365
1.808 0.0739630426861028
1.809 0.0738817766288846
1.81 0.0738000506696076
1.811 0.0737178636360703
1.812 0.0736352143169122
1.813 0.073552101461781
1.814 0.0734685237814975
1.815 0.0733844799482211
1.816 0.0732999685956118
1.817 0.0732149883189927
1.818 0.0731295376755103
1.819 0.0730436151842941
1.82 0.0729572193266145
1.821 0.0728703485460397
1.822 0.0727830012485916
1.823 0.0726951758029001
1.824 0.0726068705403564
1.825 0.0725180837552649
1.826 0.0724288137049948
1.827 0.0723390586101291
1.828 0.0722488166546133
1.829 0.0721580859859032
1.83 0.0720668647151109
1.831 0.071975155181479
1.832 0.0718829601641782
1.833 0.0717902786143162
1.834 0.0716971094391737
1.835 0.0716034515023937
1.836 0.0715093036241703
1.837 0.0714146645814351
1.838 0.071319533108043
1.839 0.0712239078949561
1.84 0.0711277875904262
1.841 0.0710311708001762
1.842 0.0709340560875802
1.843 0.0708364419738411
1.844 0.0707383269381688
1.845 0.0706397094179547
1.846 0.0705405878089473
1.847 0.0704409604654242
1.848 0.0703408257003642
1.849 0.0702401817856178
1.85 0.070139026952076
1.851 0.0700373593898379
1.852 0.0699351772483776
1.853 0.0698324786367087
1.854 0.0697292616235489
1.855 0.0696255242374819
1.856 0.069521264467119
1.857 0.0694164802612593
1.858 0.0693111695290483
1.859 0.0692053301401358
1.86 0.0690989599248319
1.861 0.0689920603264475
1.862 0.0688846332578137
1.863 0.0687766774454284
1.864 0.0686681915690478
1.865 0.0685591742618864
1.866 0.0684496241108156
1.867 0.0683395396565609
1.868 0.0682289193938978
1.869 0.0681177617718456
1.87 0.0680060651938604
1.871 0.0678938280180261
1.872 0.0677810485572442
1.873 0.0676677250794223
1.874 0.0675538558076606
1.875 0.0674394389204374
1.876 0.0673244725517933
1.877 0.0672089547915133
1.878 0.0670928836853082
1.879 0.0669762572349944
1.88 0.0668590733986722
1.881 0.0667413300909024
1.882 0.0666230251828825
1.883 0.0665041565026205
1.884 0.0663847218351079
1.885 0.0662647189224915
1.886 0.0661441454642431
1.887 0.0660229991173288
1.888 0.0659012774963763
1.889 0.0657789781738415
1.89 0.0656560986801731
1.891 0.0655326395857732
1.892 0.0654086019615139
1.893 0.0652839842927832
1.894 0.0651587850146683
1.895 0.0650330025121691
1.896 0.0649066351204103
1.897 0.0647796811248515
1.898 0.0646521387614965
1.899 0.0645240062170997
1.9 0.0643952816293723
1.901 0.0642659630871861
1.902 0.0641360486307756
1.903 0.0640055362519395
1.904 0.0638744238942395
1.905 0.0637427094531981
1.906 0.0636103907764953
1.907 0.0634774656641629
1.908 0.0633439318687779
1.909 0.0632097870956543
1.91 0.0630750290030333
1.911 0.0629396552022721
1.912 0.0628036632580314
1.913 0.062667050688461
1.914 0.0625298149653844
1.915 0.062391953514482
1.916 0.0622534637154723
1.917 0.0621143429022925
1.918 0.0619745883632771
1.919 0.0618341973413353
1.92 0.0616931670341269
1.921 0.0615514971367282
1.922 0.0614091878823833
1.923 0.0612662374952939
1.924 0.0611226441450865
1.925 0.0609784059470424
1.926 0.0608335209623266
1.927 0.0606879871982138
1.928 0.0605418026083141
1.929 0.0603949650927957
1.93 0.0602474724986067
1.931 0.060099322619695
1.932 0.0599505131972261
1.933 0.0598010419198001
1.934 0.0596509064236658
1.935 0.0595001042929347
1.936 0.0593486330597918
1.937 0.0591964902047057
1.938 0.0590436731566372
1.939 0.0588901792932453
1.94 0.0587360059410929
1.941 0.0585811503758499
1.942 0.0584256098224953
1.943 0.0582693814555173
1.944 0.0581124623991124
1.945 0.0579548497273824
1.946 0.0577965404645302
1.947 0.0576375315850542
1.948 0.0574778200139407
1.949 0.0573174026268552
1.95 0.0571562762503321
1.951 0.056994439687941
1.952 0.0568318923264808
1.953 0.0566686321046555
1.954 0.0565046569015464
1.955 0.0563399645368624
1.956 0.0561745527711882
1.957 0.056008419306231
1.958 0.0558415617850644
1.959 0.0556739777923718
1.96 0.0555056648546866
1.961 0.0553366204406315
1.962 0.0551668419611553
1.963 0.0549963267697685
1.964 0.0548250721627763
1.965 0.054653075379511
1.966 0.0544803336025611
1.967 0.0543068439580001
1.968 0.0541326035156124
1.969 0.0539576092891182
1.97 0.0537818582363962
1.971 0.0536053472597049
1.972 0.0534280732059018
1.973 0.0532500328666618
1.974 0.0530712229786924
1.975 0.0528916402239488
1.976 0.0527112812298464
1.977 0.0525301425694718
1.978 0.0523482207617923
1.979 0.0521655122718639
1.98 0.0519820135110374
1.981 0.0517977223603051
1.982 0.051612637337099
1.983 0.0514267560660873
1.984 0.0512400761064042
1.985 0.0510525949519243
1.986 0.050864310031534
1.987 0.0506752187094017
1.988 0.0504853182852455
1.989 0.0502946059945984
1.99 0.0501030790090727
1.991 0.0499107344366211
1.992 0.0497175693217963
1.993 0.0495235806460091
1.994 0.0493287653277835
1.995 0.0491331202230107
1.996 0.0489366421252008
1.997 0.0487393277657324
1.998 0.0485411738141007
1.999 0.0483421768781633
2 0.0481423335043845
2.001 0.047941640178077
2.002 0.0477400933236428
2.003 0.0475376893048111
2.004 0.0473344244248755
2.005 0.0471302949269281
2.006 0.046925296994093
2.007 0.0467194267497574
2.008 0.0465126802578005
2.009 0.0463050535228215
2.01 0.0460965424903655
2.011 0.0458873256613578
2.012 0.0456775822783661
2.013 0.0454673097202728
2.014 0.0452565052996588
2.015 0.0450451662630608
2.016 0.0448332897912325
2.017 0.0446208729994056
2.018 0.0444079129375502
2.019 0.044194406590632
2.02 0.0439803508788688
2.021 0.0437657426579847
2.022 0.0435505787194618
2.023 0.0433348557907906
2.024 0.0431185705357184
2.025 0.0429017195544952
2.026 0.0426842993841184
2.027 0.0424663064985752
2.028 0.042247737309083
2.029 0.0420285881643286
2.03 0.0418088553507045
2.031 0.0415885350925444
2.032 0.0413676235523561
2.033 0.0411461168310529
2.034 0.0409240109681833
2.035 0.0407013019421585
2.036 0.0404779856704788
2.037 0.0402540580099573
2.038 0.0400295147569428
2.039 0.0398043516475401
2.04 0.0395785643578293
2.041 0.0393521298030061
2.042 0.0391250253505674
2.043 0.0388972475325062
2.044 0.0386687928465683
2.045 0.0384396577563674
2.046 0.0382098386914988
2.047 0.0379793320476518
2.048 0.0377481341867215
2.049 0.0375162414369191
2.05 0.037283650092882
2.051 0.0370503564157821
2.052 0.0368163566334345
2.053 0.0365816469404038
2.054 0.0363462234981108
2.055 0.0361100824349381
2.056 0.035873219846334
2.057 0.0356356317949166
2.058 0.0353973143105764
2.059 0.0351582633905787
2.06 0.0349184749996646
2.061 0.0346779450701509
2.062 0.0344366695020302
2.063 0.0341946441630695
2.064 0.0339518648889081
2.065 0.0337083274831544
2.066 0.0334640277174828
2.067 0.0332189613317291
2.068 0.0329731240339851
2.069 0.0327265115006922
2.07 0.0324791193767359
2.071 0.032230926311862
2.072 0.031981911291075
2.073 0.0317320705897101
2.074 0.0314814004380375
2.075 0.0312298970214689
2.076 0.0309775564806744
2.077 0.0307243749116917
2.078 0.0304703483661387
2.079 0.0302154728513711
2.08 0.0299597443306385
2.081 0.0297031587232395
2.082 0.0294457119046749
2.083 0.0291873997068009
2.084 0.028928217917981
2.085 0.0286681622832351
2.086 0.0284072285043891
2.087 0.0281454122402228
2.088 0.0278827091066171
2.089 0.0276191146766978
2.09 0.0273546244809816
2.091 0.027089234007519
2.092 0.026822938702036
2.093 0.0265557339680749
2.094 0.0262876151671346
2.095 0.0260185776188087
2.096 0.0257486166009239
2.097 0.0254777273496755
2.098 0.0252059050597639
2.099 0.0249331448845277
2.1 0.0246594419360776
2.101 0.02438477564377
2.102 0.0241091259048895
2.103 0.0238324887150405
2.104 0.0235548600103755
2.105 0.023276235667822
2.106 0.0229966115053086
2.107 0.0227159832819883
2.108 0.0224343466984606
2.109 0.0221516973969898
2.11 0.0218680309617249
2.111 0.0215833429189153
2.112 0.0212976287371258
2.113 0.0210108838274489
2.114 0.020723103543717
2.115 0.0204342831827123
2.116 0.020144417984374
2.117 0.0198535031320062
2.118 0.0195615337524815
2.119 0.0192685049164446
2.12 0.0189744116385139
2.121 0.0186792488774827
2.122 0.0183830115365161
2.123 0.0180856944633487
2.124 0.0177872924504802
2.125 0.0174878002353691
2.126 0.0171872125006248
2.127 0.0168855238741988
2.128 0.0165827289295731
2.129 0.0162788221859496
2.13 0.0159737981084355
2.131 0.0156676365476631
2.132 0.0153603179797947
2.133 0.0150518380540157
2.134 0.0147421923443967
2.135 0.0144313763501882
2.136 0.014119385496118
2.137 0.0138062151326794
2.138 0.0134918605364239
2.139 0.0131763169102459
2.14 0.0128595793836686
2.141 0.0125416430131262
2.142 0.0122225027822453
2.143 0.0119021536021221
2.144 0.0115805903115992
2.145 0.0112578076775394
2.146 0.0109338003950972
2.147 0.0106085630879892
2.148 0.010282090308762
2.149 0.00995437653905647
2.15 0.00962541618987289
2.151 0.0092952036018312
2.152 0.00896373304543136
2.153 0.00863099872131001
2.154 0.00829699476049645
2.155 0.00796171522466568
2.156 0.00762515410639038
2.157 0.00728730532938932
2.158 0.00694816274877626
2.159 0.00660772015130426
2.16 0.00626597125561062
2.161 0.00592361820507843
2.162 0.0055818981403032
2.163 0.00524134080920614
2.164 0.0049019413881248
2.165 0.00456369466328349
2.166 0.00422659538658054
2.167 0.00389063859548272
2.168 0.00355581939077179
2.169 0.00322213285703722
2.17 0.00288957404143389
2.171 0.00255813794700186
2.172 0.00222781953061146
2.173 0.00189861370237863
2.174 0.0015705153255452
2.175 0.00124351921650666
2.176 0.000917620144886156
2.177 0.000592812833622451
2.178 0.000269091959061864
2.179 -5.35478489494882e-05
2.18 -0.000375112006973782
2.181 -0.000695605977890254
2.182 -0.00101503527080488
2.183 -0.00133340544096101
2.184 -0.00165072208965077
2.185 -0.0019669908641274
2.186 -0.00228221745751848
2.187 -0.00259640760873996
2.188 -0.00290956710241125
2.189 -0.00322170176877091
2.19 -0.0035328174835934
2.191 -0.00384288613658806
2.192 -0.0041518801962241
2.193 -0.00445980663958415
2.194 -0.00476667229871438
2.195 -0.00507248386141336
2.196 -0.00537724787201249
2.197 -0.00568097073214967
2.198 -0.00598365870153734
2.199 -0.00628531789872454
2.2 -0.00658595430185356
2.201 -0.00688557374941094
2.202 -0.00718418194097315
2.203 -0.0074817844379466
2.204 -0.00777838666430237
2.205 -0.00807399390730546
2.206 -0.00836861131823877
2.207 -0.00866224391312174
2.208 -0.00895489657342368
2.209 -0.00924657404677206
2.21 -0.00953728094765534
2.211 -0.00982702175812066
2.212 -0.0101158008284667
2.213 -0.0104036223779309
2.214 -0.0106904904953723
2.215 -0.0109764091399488
2.216 -0.0112613821417898
2.217 -0.0115454132026632
2.218 -0.0118285058966387
2.219 -0.012110663670745
2.22 -0.0123918898456228
2.221 -0.0126721602981097
2.222 -0.0129514517861766
2.223 -0.0132297693047719
2.224 -0.0135071178079598
2.225 -0.0137835022092099
2.226 -0.014058927381685
2.227 -0.0143333981585256
2.228 -0.0146069193331336
2.229 -0.0148794956594531
2.23 -0.0151511318522493
2.231 -0.0154218325873858
2.232 -0.0156916025021
2.233 -0.0159604461952756
2.234 -0.0162283682277148
2.235 -0.016495373122407
2.236 -0.016761465364797
2.237 -0.01702664940305
2.238 -0.0172909296483158
2.239 -0.0175543104749904
2.24 -0.0178167962209765
2.241 -0.0180783911879413
2.242 -0.0183390996415734
2.243 -0.0185989258118372
2.244 -0.0188578738932254
2.245 -0.0191159480450109
2.246 -0.0193731523914955
2.247 -0.0196294910222573
2.248 -0.0198849679923974
2.249 -0.020139587322783
2.25 -0.0203933530002905
2.251 -0.0206462488785295
2.252 -0.0208982590223773
2.253 -0.0211493878073019
2.254 -0.0213996395800611
2.255 -0.0216490186589256
2.256 -0.0218975293338994
2.257 -0.0221451758669399
2.258 -0.0223919624921754
2.259 -0.0226378934161216
2.26 -0.022882972817897
2.261 -0.0231272048494357
2.262 -0.0233705936356998
2.263 -0.02361314327489
2.264 -0.0238548578386541
2.265 -0.0240957413722952
2.266 -0.0243357978949776
2.267 -0.0245750313999314
2.268 -0.024813445854656
2.269 -0.0250510452011221
2.27 -0.0252878333559719
2.271 -0.0255238142107187
2.272 -0.0257589916319439
2.273 -0.025993369461494
2.274 -0.0262269515166752
2.275 -0.0264597415904474
2.276 -0.0266917434516161
2.277 -0.0269229608450239
2.278 -0.0271533974917402
2.279 -0.0273830570892485
2.28 -0.0276119433116348
2.281 -0.0278400384868797
2.282 -0.0280673250932018
2.283 -0.0282938070782308
2.284 -0.0285194883632106
2.285 -0.0287443728432013
2.286 -0.0289684643872815
2.287 -0.0291917668387483
2.288 -0.0294142840153169
2.289 -0.029636019709318
2.29 -0.0298569776878938
2.291 -0.030077161693193
2.292 -0.0302965754425651
2.293 -0.0305152226287516
2.294 -0.0307331069200771
2.295 -0.0309502319606395
2.296 -0.0311666013704978
2.297 -0.0313822187458589
2.298 -0.0315970876592637
2.299 -0.031811211659771
2.3 -0.032024594273141
2.301 -0.0322372390020172
2.302 -0.0324491493261064
2.303 -0.0326603287023588
2.304 -0.0328707805651453
2.305 -0.0330805083264353
2.306 -0.0332895153759712
2.307 -0.0334978050814437
2.308 -0.0337053807886648
2.309 -0.0339122458217398
2.31 -0.0341184034832382
2.311 -0.034323838162294
2.312 -0.0345285343973026
2.313 -0.03473249576466
2.314 -0.0349357258152235
2.315 -0.0351382280745044
2.316 -0.0353400060428577
2.317 -0.0355410631956712
2.318 -0.0357414029835535
2.319 -0.0359410288325203
2.32 -0.0361399441441791
2.321 -0.0363381522959134
2.322 -0.0365356566410648
2.323 -0.036732460509115
2.324 -0.0369285672058651
2.325 -0.0371239800136144
2.326 -0.0373187021913383
2.327 -0.0375127369748645
2.328 -0.0377060875770477
2.329 -0.0378987571879439
2.33 -0.0380907489749825
2.331 -0.0382820660831386
2.332 -0.0384727116351022
2.333 -0.0386626887314485
2.334 -0.0388520004508043
2.335 -0.0390406498500166
2.336 -0.0392286399643166
2.337 -0.0394159738074849
2.338 -0.0396026543720146
2.339 -0.0397886846292741
2.34 -0.0399740675296671
2.341 -0.0401587841351365
2.342 -0.0403428156610866
2.343 -0.0405261653412944
2.344 -0.0407088363845985
2.345 -0.0408908319750828
2.346 -0.0410721552722572
2.347 -0.0412528094112379
2.348 -0.0414327975029254
2.349 -0.0416121226341815
2.35 -0.0417907878680058
2.351 -0.0419687962437097
2.352 -0.0421461507770903
2.353 -0.0423228544606026
2.354 -0.0424989102635307
2.355 -0.0426743211321572
2.356 -0.0428490899899323
2.357 -0.0430232197376412
2.358 -0.0431967132535708
2.359 -0.0433695733936739
2.36 -0.0435418029917348
2.361 -0.0437134048595308
2.362 -0.0438843817869949
2.363 -0.0440547365423759
2.364 -0.0442244718723983
2.365 -0.0443935905024206
2.366 -0.0445620951365925
2.367 -0.0447299884580117
2.368 -0.0448972731288784
2.369 -0.0450639517906497
2.37 -0.0452300270641926
2.371 -0.0453954930653281
2.372 -0.0455603440799826
2.373 -0.045724583046426
2.374 -0.0458882128778212
2.375 -0.0460512364624016
2.376 -0.0462136566636463
2.377 -0.0463754763204541
2.378 -0.0465366982473159
2.379 -0.046697325234487
2.38 -0.0468573600481568
2.381 -0.047016805430618
2.382 -0.0471756641004348
2.383 -0.0473339387526094
2.384 -0.0474916320587478
2.385 -0.0476487466672241
2.386 -0.0478052852033439
2.387 -0.0479612502695062
2.388 -0.0481166444453647
2.389 -0.0482714702879876
2.39 -0.0484257303320163
2.391 -0.0485794270898231
2.392 -0.0487325630516677
2.393 -0.0488851406858526
2.394 -0.0490371624388778
2.395 -0.0491886307355934
2.396 -0.0493395479793526
2.397 -0.0494899165521622
2.398 -0.0496397388148331
2.399 -0.0497890171071292
2.4 -0.0499377537479152
2.401 -0.0500859312251979
2.402 -0.0502335321913954
2.403 -0.0503805592729059
2.404 -0.0505270150730055
2.405 -0.050672902172013
2.406 -0.0508182231274505
2.407 -0.0509629804742031
2.408 -0.0511071767246773
2.409 -0.051250814368958
2.41 -0.0513938958749649
2.411 -0.0515364236886069
2.412 -0.0516784002339363
2.413 -0.0518198279133015
2.414 -0.0519607091074987
2.415 -0.0521010461759225
2.416 -0.0522408414567153
2.417 -0.0523800972669162
2.418 -0.0525188159026081
2.419 -0.0526569996390643
2.42 -0.0527946507308941
2.421 -0.0529317714121866
2.422 -0.0530683638966547
2.423 -0.0532044303777772
2.424 -0.05333997302894
2.425 -0.0534749940035768
2.426 -0.0536094954353082
2.427 -0.0537434794380803
2.428 -0.0538769481063018
2.429 -0.054009903514981
2.43 -0.0541423477198607
2.431 -0.0542742717229418
2.432 -0.0544056666976457
2.433 -0.0545365350218157
2.434 -0.0546668790496257
2.435 -0.0547967011117414
2.436 -0.0549260035154778
2.437 -0.0550547885449562
2.438 -0.0551830584612596
2.439 -0.0553108155025869
2.44 -0.055438061884406
2.441 -0.0555647997996064
2.442 -0.0556910314186496
2.443 -0.0558167588897195
2.444 -0.0559419843388712
2.445 -0.0560667098701788
2.446 -0.0561909375658821
2.447 -0.0563146694865326
2.448 -0.0564379076711379
2.449 -0.0565606541373057
2.45 -0.0566829108813863
2.451 -0.056804679878614
2.452 -0.0569259630832486
2.453 -0.057046762428714
2.454 -0.0571670798277373
2.455 -0.0572869171724869
2.456 -0.0574062763347083
2.457 -0.0575251591658608
2.458 -0.0576435674972514
2.459 -0.0577615031401691
2.46 -0.0578789678860176
2.461 -0.0579959621004814
2.462 -0.0581124863299302
2.463 -0.0582285427061095
2.464 -0.0583441333383205
2.465 -0.0584592603135672
2.466 -0.0585739256967043
2.467 -0.0586881315305816
2.468 -0.0588018798361891
2.469 -0.0589151726128005
2.47 -0.0590280118381155
2.471 -0.0591403994684012
2.472 -0.0592523374386328
2.473 -0.0593638276626327
2.474 -0.0594748720332093
2.475 -0.059585472422294
2.476 -0.059695630681078
2.477 -0.0598053486401479
2.478 -0.0599146281096198
2.479 -0.0600234708792732
2.48 -0.0601318787186835
2.481 -0.0602398533773537
2.482 -0.0603473965848451
2.483 -0.060454510050907
2.484 -0.0605611954656057
2.485 -0.0606674544994525
2.486 -0.0607732888035306
2.487 -0.0608787000096212
2.488 -0.0609836897303285
2.489 -0.0610882595592048
2.49 -0.0611924110708729
2.491 -0.0612961268551161
2.492 -0.0613993896580879
2.493 -0.0615022013500425
2.494 -0.0616045637813848
2.495 -0.0617064787828047
2.496 -0.0618079481654087
2.497 -0.0619089737208497
2.498 -0.0620095572214555
2.499 -0.0621097004203566
2.5 -0.0622094050516127
2.501 -0.0623086728303389
2.502 -0.0624075054528297
2.503 -0.0625059045966841
2.504 -0.062603871920928
2.505 -0.0627014090661364
2.506 -0.0627985176545554
2.507 -0.0628951992902218
2.508 -0.0629914555590835
2.509 -0.0630872880291178
2.51 -0.0631826982504494
2.511 -0.0632776877554679
2.512 -0.0633722580589434
2.513 -0.0634664106581424
2.514 -0.0635601470329423
2.515 -0.0636534686459449
2.516 -0.0637463769425898
2.517 -0.0638388733512661
2.518 -0.0639309592834243
2.519 -0.0640226361336864
2.52 -0.0641139052799558
2.521 -0.0642047606858581
2.522 -0.0642951964778695
2.523 -0.0643852143417663
2.524 -0.064474815942239
2.525 -0.0645640029230268
2.526 -0.0646527769070495
2.527 -0.0647411394965387
2.528 -0.0648290922731675
2.529 -0.0649166367981796
2.53 -0.0650037746125175
2.531 -0.0650905072369495
2.532 -0.0651768361721959
2.533 -0.065262762899054
2.534 -0.0653482888785231
2.535 -0.0654334155519275
2.536 -0.0655181443410394
2.537 -0.0656024766482006
2.538 -0.0656864138564429
2.539 -0.0657699573296088
2.54 -0.0658531084124703
2.541 -0.0659358684308471
2.542 -0.0660182386917239
2.543 -0.0661002204833673
2.544 -0.0661818150754415
2.545 -0.0662630237191228
2.546 -0.066343847647214
2.547 -0.0664242880742578
2.548 -0.0665043461966489
2.549 -0.0665840231927456
2.55 -0.066663320222981
2.551 -0.0667422439620141
2.552 -0.0668208012592963
2.553 -0.0668989936050542
2.554 -0.0669768224696726
2.555 -0.0670542893038167
2.556 -0.0671313955385528
2.557 -0.0672081425854694
2.558 -0.0672845318367965
2.559 -0.0673605646655253
2.56 -0.0674362424255254
2.561 -0.0675115664516632
2.562 -0.0675865380599174
2.563 -0.0676611585474952
2.564 -0.067735429192947
2.565 -0.0678093512562801
2.566 -0.067882925979072
2.567 -0.0679561545845828
2.568 -0.0680290382778665
2.569 -0.068101578245882
2.57 -0.0681737756576029
2.571 -0.0682456316641263
2.572 -0.0683171473987816
2.573 -0.0683883239772377
2.574 -0.0684591624976102
2.575 -0.0685296640405669
2.576 -0.0685998296694333
2.577 -0.0686696604302971
2.578 -0.068739157352112
2.579 -0.0688083214468005
2.58 -0.068877153709356
2.581 -0.0689456480643989
2.582 -0.0690137985800854
2.583 -0.0690816065232323
2.584 -0.0691490731444381
2.585 -0.0692161996781863
2.586 -0.0692829873429479
2.587 -0.0693494373412814
2.588 -0.0694155508599337
2.589 -0.0694813290699385
2.59 -0.0695467731267156
2.591 -0.0696118841701682
2.592 -0.0696766633247802
2.593 -0.0697411116997129
2.594 -0.0698052303889004
2.595 -0.0698690204711448
2.596 -0.0699324830102105
2.597 -0.0699956190549183
2.598 -0.0700584296392378
2.599 -0.0701209157823804
2.6 -0.0701830784888905
2.601 -0.0702449187487369
2.602 -0.0703064375374031
2.603 -0.070367635815977
2.604 -0.07042851453124
2.605 -0.0704890746157558
2.606 -0.0705493169879575
2.607 -0.0706092425522357
2.608 -0.0706688521990245
2.609 -0.0707281468048877
2.61 -0.0707871272326041
2.611 -0.0708457726892391
2.612 -0.0709040625003354
2.613 -0.0709619977550699
2.614 -0.0710195795265679
2.615 -0.0710768088720057
2.616 -0.0711336868327101
2.617 -0.0711902144342562
2.618 -0.0712463926865645
2.619 -0.0713022225839965
2.62 -0.0713577051054506
2.621 -0.0714128412144562
2.622 -0.0714676318592683
2.623 -0.0715220779729602
2.624 -0.0715761804735168
2.625 -0.0716299402639259
2.626 -0.0716833582322702
2.627 -0.0717364352518172
2.628 -0.0717891721811101
2.629 -0.0718415698640564
2.63 -0.0718936291300171
2.631 -0.0719453507938944
2.632 -0.0719967356562198
2.633 -0.0720477845032401
2.634 -0.0720984981070044
2.635 -0.072148877225449
2.636 -0.072198922602483
2.637 -0.0722486349680723
2.638 -0.0722980150383233
2.639 -0.0723470635155663
2.64 -0.0723957810884379
2.641 -0.072444182025972
2.642 -0.0724922807536825
2.643 -0.0725400782541997
2.644 -0.0725875754916589
2.645 -0.0726347734118045
2.646 -0.0726816729420948
2.647 -0.0727282749918067
2.648 -0.07277458045214
2.649 -0.0728205901963207
2.65 -0.0728663050797035
2.651 -0.0729117259398738
2.652 -0.0729568535967491
2.653 -0.0730016888526792
2.654 -0.0730462324925458
2.655 -0.0730904852838618
2.656 -0.0731344479768696
2.657 -0.0731781213046383
2.658 -0.0732215059831607
2.659 -0.0732646027114497
2.66 -0.0733074121716336
2.661 -0.0733499350290506
2.662 -0.0733921719323431
2.663 -0.0734341235135514
2.664 -0.0734757903882057
2.665 -0.0735171731554186
2.666 -0.0735582723979765
2.667 -0.07359908868243
2.668 -0.0736396225591841
2.669 -0.0736798745625879
2.67 -0.0737198452110226
2.671 -0.0737595297525084
2.672 -0.0737989235691064
2.673 -0.0738380274334124
2.674 -0.0738768421039386
2.675 -0.0739153683251975
2.676 -0.0739536068277853
2.677 -0.0739915583284634
2.678 -0.0740292235302402
2.679 -0.0740666031224519
2.68 -0.0741036977808428
2.681 -0.074140508167645
2.682 -0.0741770349316575
2.683 -0.0742132787083248
2.684 -0.0742492401198145
2.685 -0.0742849197750953
2.686 -0.0743203182700135
2.687 -0.0743554361873694
2.688 -0.0743902740969929
2.689 -0.0744248325558187
2.69 -0.0744591121079615
2.691 -0.0744931132847893
2.692 -0.0745268366049973
2.693 -0.0745602825746814
2.694 -0.07459345168741
2.695 -0.0746263444242962
2.696 -0.0746589612540698
2.697 -0.0746913026331474
2.698 -0.0747233690057035
2.699 -0.07475516080374
2.7 -0.0747866784471561
2.701 -0.0748179177145412
2.702 -0.074848874494922
2.703 -0.0748795494171802
2.704 -0.0749099430964994
2.705 -0.0749400561344447
2.706 -0.0749698891190416
2.707 -0.0749994426248538
2.708 -0.0750287172130602
2.709 -0.0750577134315319
2.71 -0.0750864318149081
2.711 -0.0751148728846717
2.712 -0.0751430371492245
2.713 -0.0751709251039614
2.714 -0.0751985372313445
2.715 -0.0752258740009764
2.716 -0.075252935869673
2.717 -0.0752797232815363
2.718 -0.0753062366680253
2.719 -0.0753324764480281
2.72 -0.0753584430279323
2.721 -0.0753841368016953
2.722 -0.075409558150914
2.723 -0.0754347074448939
2.724 -0.0754595850407182
2.725 -0.0754841912833155
2.726 -0.0755085265055281
2.727 -0.0755325910281785
2.728 -0.0755563851601368
2.729 -0.0755799091983866
2.73 -0.0756031634280907
2.731 -0.0756261440289697
2.732 -0.0756488472910957
2.733 -0.0756712737084235
2.734 -0.0756934237611906
2.735 -0.0757152979159947
2.736 -0.0757368966258701
2.737 -0.0757582203303632
2.738 -0.0757792694556075
2.739 -0.0758000444143977
2.74 -0.075820545606264
2.741 -0.0758407734175451
2.742 -0.0758607282214611
2.743 -0.0758804103781858
2.744 -0.0758998202349182
2.745 -0.0759189581259539
2.746 -0.0759378243727558
2.747 -0.0759564192840238
2.748 -0.0759747431557653
2.749 -0.0759927962713633
2.75 -0.0760105789016457
2.751 -0.0760280913049532
2.752 -0.0760453337272068
2.753 -0.0760623064019752
2.754 -0.076079009550541
2.755 -0.0760954433819672
2.756 -0.0761116080931627
2.757 -0.0761275038689473
2.758 -0.0761431308821165
2.759 -0.076158489293506
2.76 -0.0761735792520546
2.761 -0.0761883687579798
2.762 -0.0762028259138225
2.763 -0.0762169510659088
2.764 -0.0762307445456682
2.765 -0.0762442066697194
2.766 -0.0762573377399513
2.767 -0.0762701380436034
2.768 -0.0762826078533447
2.769 -0.0762947474273523
2.77 -0.0763065570093893
2.771 -0.0763180368288823
2.772 -0.0763291871009979
2.773 -0.0763400080267189
2.774 -0.0763504997929203
2.775 -0.0763606625724437
2.776 -0.0763704965241724
2.777 -0.0763800017931048
2.778 -0.0763891785104286
2.779 -0.0763980267935926
2.78 -0.07640654674638
2.781 -0.0764147384589797
2.782 -0.0764226020080574
2.783 -0.0764301374568266
2.784 -0.0764373448551189
2.785 -0.0764442242394534
2.786 -0.0764507756331059
2.787 -0.0764569990461776
2.788 -0.0764628944756632
2.789 -0.0764684619055186
2.79 -0.0764737013067279
2.791 -0.0764786124637364
2.792 -0.0764831953298528
2.793 -0.0764874501964848
2.794 -0.0764913773333392
2.795 -0.0764949769885309
2.796 -0.0764982493886924
2.797 -0.0765011947390819
2.798 -0.0765038132236902
2.799 -0.0765061050053478
2.8 -0.0765080702258302
2.801 -0.0765097090059632
2.802 -0.0765110214457266
2.803 -0.0765120076243581
2.804 -0.0765126676004555
2.805 -0.076513001412079
2.806 -0.0765130090768515
2.807 -0.0765126905920598
2.808 -0.0765120459347536
2.809 -0.0765110750618446
2.81 -0.0765097779102041
2.811 -0.0765081543967613
2.812 -0.0765062044185987
2.813 -0.0765039278530491
2.814 -0.0765013245577899
2.815 -0.0764983943709382
2.816 -0.0764951371111441
2.817 -0.0764915525776839
2.818 -0.0764876405505524
2.819 -0.0764834007905545
2.82 -0.0764788330393963
2.821 -0.0764739368440417
2.822 -0.0764687119594755
2.823 -0.076463158522843
2.824 -0.0764572766491132
2.825 -0.076451066431188
2.826 -0.0764445279400104
2.827 -0.0764376612246724
2.828 -0.0764304663125212
2.829 -0.076422943209266
2.83 -0.0764150918990822
2.831 -0.0764069123447166
2.832 -0.0763984044875906
2.833 -0.0763895682479031
2.834 -0.0763804035247326
2.835 -0.0763709101961383
2.836 -0.0763610881192606
2.837 -0.0763509371304214
2.838 -0.0763404570452223
2.839 -0.0763296476586435
2.84 -0.076318508745141
2.841 -0.0763070400587434
2.842 -0.0762952413331481
2.843 -0.0762831122818166
2.844 -0.0762706525980689
2.845 -0.0762578619551776
2.846 -0.0762447400064612
2.847 -0.076231286385376
2.848 -0.0762175007056087
2.849 -0.0762033825611668
2.85 -0.0761889315264694
2.851 -0.076174146987102
2.852 -0.0761590285415981
2.853 -0.0761435761691741
2.854 -0.0761277898263854
2.855 -0.0761116694472354
2.856 -0.076095214943283
2.857 -0.0760784262037503
2.858 -0.0760613030956287
2.859 -0.0760438454637845
2.86 -0.0760260531310633
2.861 -0.0760079258983946
2.862 -0.0759894635448944
2.863 -0.0759706658279679
2.864 -0.0759515324834112
2.865 -0.0759320632255117
2.866 -0.0759122577471486
2.867 -0.0758921157198923
2.868 -0.0758716367941024
2.869 -0.0758508205990264
2.87 -0.075829666742896
2.871 -0.075808174813024
2.872 -0.0757863443758995
2.873 -0.0757641749772832
2.874 -0.0757416661423015
2.875 -0.0757188173755396
2.876 -0.0756956281611348
2.877 -0.0756720979628681
2.878 -0.0756482262242559
2.879 -0.0756240123686403
2.88 -0.0755994557992796
2.881 -0.0755745557191772
2.882 -0.0755493115517545
2.883 -0.0755237231192792
2.884 -0.0754977902204172
2.885 -0.0754715126303432
2.886 -0.0754448901008503
2.887 -0.075417922360459
2.888 -0.0753906091145254
2.889 -0.0753629500453482
2.89 -0.0753349448122751
2.891 -0.0753065930518088
2.892 -0.0752778943777118
2.893 -0.07524884838111
2.894 -0.0752194546305964
2.895 -0.0751897126723335
2.896 -0.0751596220301549
2.897 -0.0751291822056663
2.898 -0.0750983926783455
2.899 -0.0750672529056421
2.9 -0.075035762323076
2.901 -0.0750039203443351
2.902 -0.0749717263613727
2.903 -0.074939179744504
2.904 -0.0749062798425014
2.905 -0.0748730259826898
2.906 -0.0748394174710404
2.907 -0.0748054535922647
2.908 -0.0747711336099071
2.909 -0.0747364567664366
2.91 -0.0747014222833388
2.911 -0.0746660291524145
2.912 -0.0746302765983052
2.913 -0.0745941642851787
2.914 -0.0745576918521732
2.915 -0.0745208589135117
2.916 -0.0744836650586161
2.917 -0.0744461098522198
2.918 -0.0744081928344799
2.919 -0.0743699135210886
2.92 -0.074331271403383
2.921 -0.0742922659484555
2.922 -0.0742528965992619
2.923 -0.0742131627747293
2.924 -0.0741730638698635
2.925 -0.0741325992558548
2.926 -0.0740917682801837
2.927 -0.0740505702667257
2.928 -0.0740090045158546
2.929 -0.0739670703045462
2.93 -0.0739247668864798
2.931 -0.0738820934921404
2.932 -0.0738390493289188
2.933 -0.0737956335812121
2.934 -0.073751845410522
2.935 -0.0737076839555543
2.936 -0.0736631483323155
2.937 -0.0736182376342104
2.938 -0.0735729509321379
2.939 -0.0735272872745864
2.94 -0.0734812456877285
2.941 -0.0734348249214661
2.942 -0.0733880239761178
2.943 -0.0733408423540514
2.944 -0.0732932795306775
2.945 -0.0732453349545709
2.946 -0.0731970080475903
2.947 -0.0731482982049982
2.948 -0.0730992047955787
2.949 -0.0730497271617549
2.95 -0.0729998646197059
2.951 -0.072949616459482
2.952 -0.0728989819451196
2.953 -0.072847960314755
2.954 -0.0727965507807376
2.955 -0.0727447525297418
2.956 -0.0726925647228785
2.957 -0.0726399864958053
2.958 -0.0725870169588363
2.959 -0.0725336551970507
2.96 -0.0724799002704008
2.961 -0.072425751213819
2.962 -0.0723712070373238
2.963 -0.072316266726126
2.964 -0.0722609292407324
2.965 -0.0722051935170502
2.966 -0.0721490584664899
2.967 -0.0720925229760672
2.968 -0.072035585908505
2.969 -0.0719782461023334
2.97 -0.07192050237199
2.971 -0.0718623531925976
2.972 -0.0718037973125195
2.973 -0.0717448340659131
2.974 -0.0716854627575393
2.975 -0.0716256826628917
2.976 -0.0715654930283261
2.977 -0.0715048930711875
2.978 -0.0714438819799377
2.979 -0.0713824589142806
2.98 -0.0713206230052874
2.981 -0.0712583733555204
2.982 -0.0711957090391563
2.983 -0.0711326291021076
2.984 -0.0710691325621445
2.985 -0.0710052184090143
2.986 -0.0709408856045613
2.987 -0.0708761330828448
2.988 -0.0708109597502566
2.989 -0.0707453644856373
2.99 -0.0706793461403923
2.991 -0.0706129035386063
2.992 -0.0705460354771572
2.993 -0.0704787407258288
2.994 -0.0704110180274233
2.995 -0.070342866097872
2.996 -0.0702742836263464
2.997 -0.0702052692753667
2.998 -0.0701358216809112
2.999 -0.070065939452524
3 -0.0699956211734214
3.001 -0.069924865008429
3.002 -0.0698536694237716
3.003 -0.0697820335760843
3.004 -0.0697099565896377
3.005 -0.0696374375564783
3.006 -0.0695644755365686
3.007 -0.0694910695579257
3.008 -0.0694172186167587
3.009 -0.0693429216776058
3.01 -0.0692681776734692
3.011 -0.0691929855059499
3.012 -0.0691173440453813
3.013 -0.0690412521309611
3.014 -0.0689647085708833
3.015 -0.068887712142468
3.016 -0.0688102615922912
3.017 -0.068732355636313
3.018 -0.0686539929600049
3.019 -0.0685751722184762
3.02 -0.0684958920365997
3.021 -0.0684161510091355
3.022 -0.0683359477008553
3.023 -0.0682552806466641
3.024 -0.0681741483517222
3.025 -0.0680925492915657
3.026 -0.0680104819122264
3.027 -0.06792794463035
3.028 -0.0678449358333142
3.029 -0.0677614538793458
3.03 -0.0676774970976363
3.031 -0.0675930633040192
3.032 -0.0675081506493147
3.033 -0.0674227581001781
3.034 -0.0673368845873858
3.035 -0.0672505290059891
3.036 -0.0671636902154682
3.037 -0.0670763670398833
3.038 -0.0669885582680255
3.039 -0.0669002626535668
3.04 -0.0668114789152082
3.041 -0.0667222057368271
3.042 -0.0666324417676235
3.043 -0.0665421856222647
3.044 -0.0664514358810299
3.045 -0.0663601910899523
3.046 -0.0662684497609611
3.047 -0.0661762103720221
3.048 -0.0660834713672771
3.049 -0.0659902311571824
3.05 -0.0658964881186461
3.051 -0.0658022405951644
3.052 -0.0657074868969567
3.053 -0.0656122253011001
3.054 -0.0655164540516618
3.055 -0.0654201713598321
3.056 -0.0653233754040547
3.057 -0.0652260643301571
3.058 -0.0651282362514796
3.059 -0.0650298892490029
3.06 -0.0649310213714757
3.061 -0.0648316300433054
3.062 -0.0647317130630015
3.063 -0.064631269191347
3.064 -0.0645302971491655
3.065 -0.0644287956174924
3.066 -0.0643267632377427
3.067 -0.0642241986118794
3.068 -0.0641211003025795
3.069 -0.0640174668333992
3.07 -0.0639132966889374
3.071 -0.0638085883149985
3.072 -0.0637033401187535
3.073 -0.0635975504689
3.074 -0.063491217695821
3.075 -0.0633843400917424
3.076 -0.0632769159108894
3.077 -0.0631689433696415
3.078 -0.0630604206466865
3.079 -0.0629513458831731
3.08 -0.0628417171828625
3.081 -0.0627315326122788
3.082 -0.0626207902008579
3.083 -0.0625094879410961
3.084 -0.0623976237886963
3.085 -0.0622851956627143
3.086 -0.0621722014457029
3.087 -0.0620586389838556
3.088 -0.061944506087149
3.089 -0.0618298005294841
3.09 -0.061714520048826
3.091 -0.0615986616313958
3.092 -0.0614822226822596
3.093 -0.0613652017366954
3.094 -0.0612475972853567
3.095 -0.0611294077744618
3.096 -0.0610106316059803
3.097 -0.0608912671378197
3.098 -0.0607713126840092
3.099 -0.0606507665148833
3.1 -0.060529626857263
3.101 -0.0604078918946364
3.102 -0.0602855597673372
3.103 -0.0601626285727223
3.104 -0.060039096365348
3.105 -0.0599149611571444
3.106 -0.0597902209175892
3.107 -0.0596648735738795
3.108 -0.0595389170111025
3.109 -0.0594123490724051
3.11 -0.0592851675591619
3.111 -0.0591573702311419
3.112 -0.0590289548066739
3.113 -0.0588999189628112
3.114 -0.0587702603354942
3.115 -0.0586399765197119
3.116 -0.0585090650696627
3.117 -0.0583775234989135
3.118 -0.0582453492805575
3.119 -0.0581125398473711
3.12 -0.0579790925919692
3.121 -0.0578450040105571
3.122 -0.0577102710686792
3.123 -0.0575748920524795
3.124 -0.0574388651982037
3.125 -0.0573021886924105
3.126 -0.0571648606721791
3.127 -0.0570268792253165
3.128 -0.0568882423905628
3.129 -0.0567489481577946
3.13 -0.0566089944682278
3.131 -0.0564683792146176
3.132 -0.0563271002414578
3.133 -0.0561851553451784
3.134 -0.0560425422743414
3.135 -0.055899258729836
3.136 -0.0557553023650705
3.137 -0.0556106707861651
3.138 -0.055465361552141
3.139 -0.0553193721751098
3.14 -0.05517270012046
3.141 -0.0550253428070433
3.142 -0.0548772976073585
3.143 -0.0547285618477346
3.144 -0.0545791328085124
3.145 -0.0544290077242243
3.146 -0.0542781837837731
3.147 -0.0541266581306096
3.148 -0.0539744278629079
3.149 -0.0538214900337408
3.15 -0.0536678416512524
3.151 -0.053513478663566
3.152 -0.0533583975446163
3.153 -0.0532025963036565
3.154 -0.0530460728941266
3.155 -0.0528888252138878
3.156 -0.0527308511054552
3.157 -0.0525721483562284
3.158 -0.0524127146987209
3.159 -0.0522525478107869
3.16 -0.0520916453158471
3.161 -0.0519300047831125
3.162 -0.0517676237278065
3.163 -0.0516044996113855
3.164 -0.0514406298417573
3.165 -0.0512760117734987
3.166 -0.0511106427080701
3.167 -0.0509445198940304
3.168 -0.0507776405272481
3.169 -0.0506100017511123
3.17 -0.0504416006567419
3.171 -0.0502724342831923
3.172 -0.0501024996176614
3.173 -0.0499317935956942
3.174 -0.0497603131013844
3.175 -0.0495880549675764
3.176 -0.0494150159760644
3.177 -0.0492411928577901
3.178 -0.0490665822930398
3.179 -0.0488911809116388
3.18 -0.0487149852931448
3.181 -0.0485379907713294
3.182 -0.0483601932687152
3.183 -0.0481815904858425
3.184 -0.0480021800608176
3.185 -0.0478219595695754
3.186 -0.0476409265261387
3.187 -0.0474590783828761
3.188 -0.0472764125307581
3.189 -0.0470929262996107
3.19 -0.0469086169583677
3.191 -0.0467234817153204
3.192 -0.0465375177183662
3.193 -0.0463507220552545
3.194 -0.0461630917538314
3.195 -0.0459746237822822
3.196 -0.0457853150493719
3.197 -0.0455951624046843
3.198 -0.045404162638859
3.199 -0.0452123124838268
3.2 -0.0450196086130425
3.201 -0.0448260476417176
3.202 -0.0446316261270494
3.203 -0.0444363405684493
3.204 -0.0442401874077695
3.205 -0.0440431630295273
3.206 -0.0438452637611285
3.207 -0.0436464858730879
3.208 -0.0434468255792498
3.209 -0.043246279037005
3.21 -0.0430448423475074
3.211 -0.0428426917172549
3.212 -0.0426400040517822
3.213 -0.0424367768087724
3.214 -0.0422330073821712
3.215 -0.0420286931024364
3.216 -0.04182383123679
3.217 -0.0416184189894707
3.218 -0.0414124535019845
3.219 -0.0412059318533541
3.22 -0.0409988510603656
3.221 -0.0407912080778144
3.222 -0.0405829997987484
3.223 -0.0403742230547093
3.224 -0.0401648746159731
3.225 -0.0399549511917869
3.226 -0.0397444494306061
3.227 -0.0395333659203279
3.228 -0.0393216971885237
3.229 -0.0391094397026701
3.23 -0.0388965898703776
3.231 -0.0386831440396175
3.232 -0.0384690984989476
3.233 -0.0382544494777352
3.234 -0.0380391931463795
3.235 -0.0378233256165314
3.236 -0.0376068429413118
3.237 -0.0373897411155288
3.238 -0.0371720160758922
3.239 -0.036953663701227
3.24 -0.0367346798126853
3.241 -0.0365150393187985
3.242 -0.036294717545638
3.243 -0.0360737111023469
3.244 -0.0358520165661374
3.245 -0.0356296304823981
3.246 -0.0354065493648003
3.247 -0.0351827696954026
3.248 -0.0349582879247547
3.249 -0.0347331004720011
3.25 -0.0345072037249829
3.251 -0.0342805940403396
3.252 -0.0340532677436094
3.253 -0.0338252211293293
3.254 -0.0335964504611345
3.255 -0.0333669519718561
3.256 -0.033136721863619
3.257 -0.0329057563079383
3.258 -0.0326740514458155
3.259 -0.0324416033878336
3.26 -0.0322084082142517
3.261 -0.031974461975098
3.262 -0.0317397606902634
3.263 -0.0315043003495934
3.264 -0.0312680769129791
3.265 -0.0310310863104487
3.266 -0.0307933244422563
3.267 -0.0305547871789723
3.268 -0.0303154703615707
3.269 -0.0300753698015177
3.27 -0.0298344812808582
3.271 -0.0295927816710597
3.272 -0.0293502481477937
3.273 -0.0291068770629778
3.274 -0.0288626647255059
3.275 -0.0286176074014057
3.276 -0.0283717013139937
3.277 -0.0281249426440296
3.278 -0.0278773275298681
3.279 -0.0276288520676107
3.28 -0.0273795123112555
3.281 -0.0271293042728464
3.282 -0.0268782239226209
3.283 -0.026626267189156
3.284 -0.0263734299595146
3.285 -0.026119708079389
3.286 -0.0258650973532443
3.287 -0.0256095935444605
3.288 -0.0253531923754731
3.289 -0.0250958895279129
3.29 -0.0248376806427449
3.291 -0.0245785613204055
3.292 -0.024318527120939
3.293 -0.024057573564133
3.294 -0.0237956961296525
3.295 -0.0235328902571733
3.296 -0.0232691513465138
3.297 -0.0230044747577663
3.298 -0.0227388558114268
3.299 -0.0224722897885239
3.3 -0.022204771930747
3.301 -0.0219362800913242
3.302 -0.0216667925640642
3.303 -0.0213963054208649
3.304 -0.0211248146759642
3.305 -0.0208523162861634
3.306 -0.0205788061510464
3.307 -0.0203042801131981
3.308 -0.0200287339584203
3.309 -0.0197521634159463
3.31 -0.0194745641586538
3.311 -0.0191959318032755
3.312 -0.0189162619106094
3.313 -0.0186355499857255
3.314 -0.0183537914781729
3.315 -0.0180709817821839
3.316 -0.0177871162368769
3.317 -0.0175021901264578
3.318 -0.0172161986804202
3.319 -0.0169291370737427
3.32 -0.0166410004270864
3.321 -0.0163517838069892
3.322 -0.0160614822260599
3.323 -0.0157700906431699
3.324 -0.0154776039636434
3.325 -0.015184017039447
3.326 -0.0148893246693765
3.327 -0.0145935215992432
3.328 -0.014296602522058
3.329 -0.013998562078215
3.33 -0.0136993948556723
3.331 -0.0133997102677413
3.332 -0.0131001185245211
3.333 -0.0128006159544958
3.334 -0.0125011988714162
3.335 -0.0122018635727205
3.336 -0.0119026063390403
3.337 -0.0116034234340528
3.338 -0.0113043111044426
3.339 -0.0110052655798985
3.34 -0.0107062830731226
3.341 -0.0104073597798415
3.342 -0.010108491878821
3.343 -0.00980967553188006
3.344 -0.00951090688390604
3.345 -0.00921218206286969
3.346 -0.00891349717984083
3.347 -0.0086148483290048
3.348 -0.00831623158767915
3.349 -0.00801764301633106
3.35 -0.00771907865859489
3.351 -0.00742053454129028
3.352 -0.00712200667444113
3.353 -0.00682349105129488
3.354 -0.00652498364834338
3.355 -0.00622648042534333
3.356 -0.00592797732533745
3.357 -0.0056294702746766
3.358 -0.0053309551177303
3.359 -0.00503242768146489
3.36 -0.00473388384153216
3.361 -0.00443531945702264
3.362 -0.00413724003296541
3.363 -0.00384013274229449
3.364 -0.00354395828493681
3.365 -0.00324867936146097
3.366 -0.00295426100005162
3.367 -0.00266067085432993
3.368 -0.00236787901955157
3.369 -0.00207585791891431
3.37 -0.00178458227688586
3.371 -0.00149402910336255
3.372 -0.00120417767629267
3.373 -0.000915009530192488
3.374 -0.000626508447794885
3.375 -0.000338660447431463
3.376 -5.14537697140864e-05
3.377 0.000235121132594398
3.378 0.000521071604625676
3.379 0.000806402799373713
3.38 0.00109111768758634
3.381 0.00137521706758205
3.382 0.00165869957499237
3.383 0.00194156169243043
3.384 0.00222379775908645
3.385 0.00250539997892944
3.386 0.00278635842651956
3.387 0.00306666105701585
3.388 0.00334629371843534
3.389 0.00362524016074557
3.39 0.00390348203871811
3.391 0.00418094467709416
3.392 0.00445756744862129
3.393 0.00473335891040494
3.394 0.0050083273521441
3.395 0.00528248079748877
3.396 0.00555582700537898
3.397 0.00582837347137122
3.398 0.00610012742895413
3.399 0.00637109585085417
3.4 0.00664128545033155
3.401 0.00691070268246649
3.402 0.00717935374543585
3.403 0.00744724458178044
3.404 0.00771438087966269
3.405 0.00798076807411527
3.406 0.00824641134828
3.407 0.00851131563463796
3.408 0.00877548561623007
3.409 0.00903892572786892
3.41 0.0093016401573412
3.411 0.00956363284660135
3.412 0.00982490749295639
3.413 0.0100854675502417
3.414 0.010345316229988
3.415 0.0106044565025797
3.416 0.0108628910984048
3.417 0.0111206225089956
3.418 0.0113776529881612
3.419 0.0116339845531118
3.42 0.011889618985574
3.421 0.0121445141325808
3.422 0.012398629188268
3.423 0.0126519684941495
3.424 0.0129045363719344
3.425 0.0131563371237084
3.426 0.0134073750321134
3.427 0.0136576543605235
3.428 0.0139071793532219
3.429 0.0141559542355746
3.43 0.0144039832142042
3.431 0.0146512704771621
3.432 0.0148978201940989
3.433 0.0151436365164351
3.434 0.0153887235775292
3.435 0.0156330854928452
3.436 0.0158767263601195
3.437 0.0161196502594654
3.438 0.0163618612535404
3.439 0.0166033633877695
3.44 0.0168441606905063
3.441 0.0170842571731939
3.442 0.0173236568305247
3.443 0.0175623636405986
3.444 0.0178003815650809
3.445 0.0180377145493588
3.446 0.0182743665226968
3.447 0.0185103413983909
3.448 0.018745643073922
3.449 0.0189802754311085
3.45 0.0192142423362571
3.451 0.019447516454266
3.452 0.0196800704123463
3.453 0.0199119079865252
3.454 0.0201430329464985
3.455 0.0203734490557401
3.456 0.02060316007161
3.457 0.0208321697454619
3.458 0.0210604818227501
3.459 0.0212881000431354
3.46 0.0215150281405908
3.461 0.0217412698435063
3.462 0.0219668288747927
3.463 0.0221917089519851
3.464 0.022415913787346
3.465 0.022639447087967
3.466 0.0228623125558706
3.467 0.0230845138881106
3.468 0.0233060547768727
3.469 0.0235269389095739
3.47 0.0237471699689613
3.471 0.0239667516332102
3.472 0.0241856875760222
3.473 0.0244039814667221
3.474 0.0246216369703538
3.475 0.0248386577477771
3.476 0.0250550474557617
3.477 0.0252708097470828
3.478 0.0254859482706145
3.479 0.0257004666714237
3.48 0.0259143685908622
3.481 0.0261276264465642
3.482 0.0263402125707063
3.483 0.0265521304253832
3.484 0.0267633834657021
3.485 0.0269739751398888
3.486 0.0271839088893918
3.487 0.0273931881489866
3.488 0.0276018163468796
3.489 0.0278097969048098
3.49 0.028017133238152
3.491 0.0282238287560173
3.492 0.0284298868613544
3.493 0.0286353109510494
3.494 0.0288401044160257
3.495 0.0290442706413423
3.496 0.0292478130062924
3.497 0.0294507348845008
3.498 0.0296530396440207
3.499 0.0298547306474306
3.5 0.0300558112519292
3.501 0.0302562848094311
3.502 0.0304561546666611
3.503 0.0306554241652482
3.504 0.0308540966418187
3.505 0.031052175428089
3.506 0.0312496638509577
3.507 0.0314465652325975
3.508 0.0316428828905453
3.509 0.0318386201377934
3.51 0.0320337802828791
3.511 0.0322283343594311
3.512 0.0324222533434237
3.513 0.0326155404193885
3.514 0.0328081987629683
3.515 0.0330002315410263
3.516 0.0331916419117536
3.517 0.0333824330247769
3.518 0.0335726080212644
3.519 0.0337621700340317
3.52 0.0339511221876468
3.521 0.0341394675985345
3.522 0.0343272093750797
3.523 0.0345143506177309
3.524 0.0347008944191019
3.525 0.0348868438640739
3.526 0.035072202029896
3.527 0.0352569719862861
3.528 0.03544115679553
3.529 0.0356247595125808
3.53 0.0358077831851569
3.531 0.0359902308538402
3.532 0.0361721055521728
3.533 0.0363534103067536
3.534 0.0365341481373343
3.535 0.0367143220569144
3.536 0.036893935071836
3.537 0.0370729901818777
3.538 0.0372514903803481
3.539 0.0374294386541784
3.54 0.0376068379840149
3.541 0.0377836723333882
3.542 0.037959925650411
3.543 0.0381356008755706
3.544 0.0383107009381332
3.545 0.0384852287562587
3.546 0.0386591872371133
3.547 0.0388325792769823
3.548 0.0390054077613809
3.549 0.0391776755651652
3.55 0.0393493855526421
3.551 0.0395205405776782
3.552 0.0396911434838087
3.553 0.0398611971043447
3.554 0.0400307042624803
3.555 0.0401996677713991
3.556 0.0403680904343798
3.557 0.0405359750449005
3.558 0.040703324386744
3.559 0.0408701412341003
3.56 0.0410364283516699
3.561 0.041202188494766
3.562 0.0413674244094159
3.563 0.0415321388324617
3.564 0.0416963344916605
3.565 0.0418600141057839
3.566 0.042023180384717
3.567 0.0421858360295563
3.568 0.0423479837327074
3.569 0.0425096261779818
3.57 0.0426707660406932
3.571 0.0428313782040313
3.572 0.0429914375556984
3.573 0.0431509467701588
3.574 0.0433099085105079
3.575 0.0434683254285838
3.576 0.0436262001650765
3.577 0.0437835353496363
3.578 0.0439403336009809
3.579 0.0440965975270019
3.58 0.0442523297248707
3.581 0.0444075327811436
3.582 0.0445622092718663
3.583 0.0447163617626772
3.584 0.044869992808911
3.585 0.0450231049557004
3.586 0.0451757007380783
3.587 0.0453277826810782
3.588 0.0454793532998349
3.589 0.0456304150996841
3.59 0.0457809705762608
3.591 0.0459310222155986
3.592 0.0460805724942262
3.593 0.0462296238792652
3.594 0.0463781788285261
3.595 0.046526239790604
3.596 0.0466738092049738
3.597 0.0468208895020845
3.598 0.046967483103453
3.599 0.0471135924217573
3.6 0.0472592198609292
3.601 0.0474043489203718
3.602 0.0475489631318688
3.603 0.0476930649536071
3.604 0.0478366568302764
3.605 0.0479797411931855
3.606 0.0481223204603766
3.607 0.0482643970367384
3.608 0.0484059733141181
3.609 0.0485470516714334
3.61 0.0486876344747822
3.611 0.0488277240775534
3.612 0.0489673228205352
3.613 0.0491064330320239
3.614 0.0492450570279316
3.615 0.0493831971118928
3.616 0.0495208555753704
3.617 0.0496580346977618
3.618 0.049794736746503
3.619 0.0499309639771728
3.62 0.0500667186335962
3.621 0.0502020029479467
3.622 0.0503368191408486
3.623 0.0504711694214777
3.624 0.0506050559876623
3.625 0.0507384810259825
3.626 0.05087144671187
3.627 0.0510039552097059
3.628 0.0511360086729188
3.629 0.0512676092440821
3.63 0.0513987590550098
3.631 0.0515294508498247
3.632 0.0516596774321112
3.633 0.0517894410408989
3.634 0.0519187439013934
3.635 0.0520475882250896
3.636 0.0521759762098815
3.637 0.0523039100401726
3.638 0.052431391886984
3.639 0.0525584239080629
3.64 0.0526850082479897
3.641 0.0528111470382846
3.642 0.0529368423975132
3.643 0.0530620964313917
3.644 0.0531869112328912
3.645 0.0533112888823414
3.646 0.0534352314475334
3.647 0.0535587409838218
3.648 0.0536818195342263
3.649 0.0538044691295327
3.65 0.0539266917883922
3.651 0.0540484895174219
3.652 0.0541698643113025
3.653 0.0542908181528771
3.654 0.054411353013248
3.655 0.0545314708518736
3.656 0.0546511736166644
3.657 0.0547704632440786
3.658 0.054889341659216
3.659 0.0550078107759131
3.66 0.0551258724968357
3.661 0.0552435130434638
3.662 0.0553607186946735
3.663 0.0554774914575293
3.664 0.0555938333266551
3.665 0.0557097462843367
3.666 0.0558252323006225
3.667 0.0559402933334224
3.668 0.0560549313286062
3.669 0.0561691482201009
3.67 0.0562829459299878
3.671 0.0563963263685987
3.672 0.0565092914346113
3.673 0.0566218430151437
3.674 0.0567339829858495
3.675 0.0568457132110104
3.676 0.0569570355436296
3.677 0.0570679518255238
3.678 0.057178463887415
3.679 0.0572885735490214
3.68 0.0573982826191478
3.681 0.0575075928957749
3.682 0.0576165061661493
3.683 0.0577250242068709
3.684 0.0578331487839817
3.685 0.0579408816530524
3.686 0.0580482245592694
3.687 0.0581551792375209
3.688 0.058261747412482
3.689 0.0583679307986999
3.69 0.0584737311006783
3.691 0.0585791361214956
3.692 0.0586841337234081
3.693 0.0587887257195457
3.694 0.0588929139103913
3.695 0.0589967000838803
3.696 0.0591000860154985
3.697 0.0592030734683775
3.698 0.0593056641933904
3.699 0.0594078599292458
3.7 0.0595096624025824
3.701 0.0596110733280615
3.702 0.0597120944084598
3.703 0.0598127273347612
3.704 0.0599129737862482
3.705 0.0600128354305924
3.706 0.0601123139239444
3.707 0.0602114109110233
3.708 0.0603101280252051
3.709 0.0604084668886114
3.71 0.0605064291121962
3.711 0.0606040162958332
3.712 0.060701230028402
3.713 0.0607980718878735
3.714 0.0608945434413956
3.715 0.060990646245377
3.716 0.0610863818455714
3.717 0.0611817517771608
3.718 0.0612767575648381
3.719 0.0613714007228895
3.72 0.0614656827552759
3.721 0.0615595821649658
3.722 0.0616530775195603
3.723 0.0617461704437601
3.724 0.0618388625490711
3.725 0.061931155433905
3.726 0.0620230506836769
3.727 0.0621145498708999
3.728 0.0622056545552804
3.729 0.0622963662838112
3.73 0.0623866865908645
3.731 0.0624766169982849
3.732 0.0625661590154802
3.733 0.0626553141395132
3.734 0.0627440838551915
3.735 0.0628324696351579
3.736 0.0629204729399788
3.737 0.0630080952182334
3.738 0.0630953379066012
3.739 0.0631822024299495
3.74 0.0632686902014198
3.741 0.0633548026225142
3.742 0.0634405410831803
3.743 0.0635259069618969
3.744 0.0636109016257574
3.745 0.0636955264305541
3.746 0.0637797827208608
3.747 0.0638636718301157
3.748 0.0639471950807029
3.749 0.0640303537840343
3.75 0.0641131492406298
3.751 0.0641955850371214
3.752 0.0642776648599039
3.753 0.0643593901955628
3.754 0.0644407625153953
3.755 0.0645217832755111
3.756 0.0646024539169345
3.757 0.0646827758657037
3.758 0.0647627505329719
3.759 0.0648423793151051
3.76 0.0649216635937816
3.761 0.0650006047360889
3.762 0.0650792040946212
3.763 0.0651574630075753
3.764 0.0652353827988466
3.765 0.0653129647781239
3.766 0.0653902102409834
3.767 0.0654671204689829
3.768 0.065543696729754
3.769 0.065619940277095
3.77 0.0656958523510623
3.771 0.0657714341780612
3.772 0.0658466869709362
3.773 0.0659216119290612
3.774 0.065996210238428
3.775 0.0660704830717346
3.776 0.0661444315884737
3.777 0.0662180569350192
3.778 0.0662913602447127
3.779 0.06636434263795
3.78 0.0664370052222659
3.781 0.0665093255015237
3.782 0.0665812810660065
3.783 0.0666528731874716
3.784 0.0667241031247189
3.785 0.0667949721236837
3.786 0.0668654814175262
3.787 0.0669356322267187
3.788 0.0670054257591326
3.789 0.0670748632101238
3.79 0.0671439457626187
3.791 0.0672126745871981
3.792 0.0672810508421818
3.793 0.0673490756737119
3.794 0.0674167502158356
3.795 0.0674840755905875
3.796 0.0675510529080715
3.797 0.0676176832665417
3.798 0.0676839677524831
3.799 0.0677499074406916
3.8 0.0678155033943532
3.801 0.0678807566651232
3.802 0.0679456682932045
3.803 0.0680102393074248
3.804 0.0680744707253146
3.805 0.0681383635531833
3.806 0.0682019187861956
3.807 0.0682651374084469
3.808 0.0683280203930386
3.809 0.0683905687021523
3.81 0.0684527832871241
3.811 0.0685146731690319
3.812 0.0685762474799299
3.813 0.0686375073784042
3.814 0.0686984540076476
3.815 0.0687590884955546
3.816 0.0688194119548158
3.817 0.0688794254830128
3.818 0.0689391301627113
3.819 0.0689985270615548
3.82 0.0690576172323571
3.821 0.0691164017131941
3.822 0.0691748815274951
3.823 0.0692330576841333
3.824 0.0692909311775158
3.825 0.0693485029876727
3.826 0.0694057740803461
3.827 0.0694627454070778
3.828 0.0695194179052967
3.829 0.0695757924984059
3.83 0.0696318700958682
3.831 0.0696876515932923
3.832 0.0697431378725173
3.833 0.0697983298016971
3.834 0.069853228235384
3.835 0.069907834014612
3.836 0.0699621479669791
3.837 0.0700161709067293
3.838 0.0700699036348339
3.839 0.0701233469390723
3.84 0.070176501594112
3.841 0.0702293427705727
3.842 0.0702818457285644
3.843 0.0703340114142586
3.844 0.0703858407613831
3.845 0.0704373346913065
3.846 0.0704884941131194
3.847 0.070539319923714
3.848 0.0705898130078622
3.849 0.0706399742382938
3.85 0.0706898044757736
3.851 0.0707393045691784
3.852 0.0707884753555728
3.853 0.0708373176602851
3.854 0.0708858322969821
3.855 0.0709340200677441
3.856 0.0709818817631387
3.857 0.071029418162294
3.858 0.0710766300329722
3.859 0.0711235181316416
3.86 0.0711700832035486
3.861 0.0712163259827894
3.862 0.0712622471923805
3.863 0.0713078475443296
3.864 0.0713531277397052
3.865 0.071398088468706
3.866 0.0714427304107301
3.867 0.0714870542344432
3.868 0.0715310605978466
3.869 0.0715747501483447
3.87 0.0716181235228122
3.871 0.0716611957204744
3.872 0.0717039818598444
3.873 0.071746482800262
3.874 0.0717886993854326
3.875 0.071830632443516
3.876 0.0718722827872164
3.877 0.071913651213872
3.878 0.0719547385055448
3.879 0.0719955454291086
3.88 0.0720360727363377
3.881 0.0720763211639939
3.882 0.072116291433914
3.883 0.072155984253095
3.884 0.0721954003137806
3.885 0.0722345402935458
3.886 0.0722734048553811
3.887 0.0723119946477764
3.888 0.0723503103048041
3.889 0.0723883524462017
3.89 0.0724261216774537
3.891 0.0724636185898728
3.892 0.0725008437606807
3.893 0.0725377977530883
3.894 0.0725744811163753
3.895 0.0726108943859693
3.896 0.0726470380835238
3.897 0.0726829127169965
3.898 0.0727185187807265
3.899 0.0727538567555109
3.9 0.0727889271086809
3.901 0.0728237234497134
3.902 0.0728582394875261
3.903 0.072892475877401
3.904 0.072926433263341
3.905 0.0729601122781395
3.906 0.072993513543449
3.907 0.0730266376698489
3.908 0.0730594852569123
3.909 0.0730920568932733
3.91 0.0731243531566924
3.911 0.0731563746141228
3.912 0.0731881218217755
3.913 0.0732195953251835
3.914 0.073250795659267
3.915 0.0732817233483962
3.916 0.0733123789064558
3.917 0.0733427628369067
3.918 0.0733728756328493
3.919 0.0734027177770851
3.92 0.0734322897421785
3.921 0.0734615919905175
3.922 0.073490624974375
3.923 0.0735193891359684
3.924 0.0735478849075195
3.925 0.0735761127113143
3.926 0.0736040729597614
3.927 0.073631766055451
3.928 0.0736591923912123
3.929 0.0736863523501718
3.93 0.0737132463058103
3.931 0.073739868569244
3.932 0.0737662135306792
3.933 0.0737922817124494
3.934 0.0738180736254598
3.935 0.0738435897692552
3.936 0.0738688306320864
3.937 0.0738937966909769
3.938 0.073918488411788
3.939 0.0739429062492837
3.94 0.0739670506471958
3.941 0.0739909220382877
3.942 0.0740145208444178
3.943 0.074037847476603
3.944 0.0740609023350812
3.945 0.0740836858093737
3.946 0.074106198278347
3.947 0.0741284401102737
3.948 0.0741504116628942
3.949 0.0741721132834764
3.95 0.0741935453088759
3.951 0.0742147080655962
3.952 0.0742356018698467
3.953 0.0742562270276024
3.954 0.0742765838346617
3.955 0.0742966725767044
3.956 0.074316493529349
3.957 0.0743360469582099
3.958 0.0743553331189538
3.959 0.0743743522573561
3.96 0.0743931046093563
3.961 0.0744115850293897
3.962 0.074429788456873
3.963 0.0744477152877734
3.964 0.0744653659060592
3.965 0.0744827406837671
3.966 0.0744998399810698
3.967 0.074516664146342
3.968 0.0745332135162269
3.969 0.0745494884157007
3.97 0.074565489158138
3.971 0.0745812160453763
3.972 0.0745966693677796
3.973 0.0746118494043021
3.974 0.0746267564225509
3.975 0.0746413906788489
3.976 0.0746557524182966
3.977 0.0746698418748339
3.978 0.0746836592713009
3.979 0.0746972048194991
3.98 0.0747104787202513
3.981 0.0747234811634617
3.982 0.0747362123281748
3.983 0.0747486723826349
3.984 0.0747608614843443
3.985 0.0747727797801213
3.986 0.074784427406158
3.987 0.0747958044880776
3.988 0.0748069111409909
3.989 0.0748177474695529
3.99 0.0748283135680187
3.991 0.0748385724988411
3.992 0.0748484874066522
3.993 0.0748580585438099
3.994 0.0748672861488219
3.995 0.0748761704464262
3.996 0.0748847116476663
3.997 0.0748929099499658
3.998 0.0749007655372017
3.999 0.0749082785797768
4 0.0749154492346924
4.001 0.0749222776456194
4.002 0.0749287639429694
4.003 0.0749349082439658
4.004 0.0749407106527129
4.005 0.0749461712602663
4.006 0.0749512901447012
4.007 0.0749560673711812
4.008 0.0749605029920261
4.009 0.0749645970467795
4.01 0.0749683495622758
4.011 0.0749717605527062
4.012 0.0749748300196853
4.013 0.0749775579523161
4.014 0.0749799443272552
4.015 0.0749819891087771
4.016 0.0749836922488386
4.017 0.0749850536871417
4.018 0.0749860733511975
4.019 0.0749867511563879
4.02 0.0749870870060285
4.021 0.0749871164494738
4.022 0.0749868752106172
4.023 0.0749863635207752
4.024 0.0749855815904879
4.025 0.0749845296096185
4.026 0.0749832077474538
4.027 0.0749816161528057
4.028 0.0749797549541115
4.029 0.074977624259534
4.03 0.0749752241570603
4.031 0.0749725547146009
4.032 0.074969615980087
4.033 0.0749664079815677
4.034 0.074962930727306
4.035 0.0749591842058748
4.036 0.0749551683862514
4.037 0.0749508832179117
4.038 0.0749463286309236
4.039 0.0749415045360398
4.04 0.0749364108247899
4.041 0.0749310473695713
4.042 0.0749254140237403
4.043 0.0749195106217019
4.044 0.0749133369789991
4.045 0.0749068928924013
4.046 0.0749001781399924
4.047 0.0748931924812583
4.048 0.074885935657173
4.049 0.0748784073902848
4.05 0.0748706073848018
4.051 0.0748625306733841
4.052 0.0748541724349263
4.053 0.074845532650577
4.054 0.0748366112878293
4.055 0.0748274083005889
4.056 0.0748179236292414
4.057 0.074808157200719
4.058 0.0747981089285663
4.059 0.074787778713006
4.06 0.0747771664410043
4.061 0.0747662719863349
4.062 0.0747550952096435
4.063 0.0747436359585117
4.064 0.0747318940675193
4.065 0.0747198693583078
4.066 0.0747075616396422
4.067 0.0746949707074727
4.068 0.0746820963449962
4.069 0.074668938322717
4.07 0.0746554963985072
4.071 0.0746417703176662
4.072 0.0746277598129808
4.073 0.0746134646047838
4.074 0.0745988844010125
4.075 0.0745840188972669
4.076 0.0745688677768676
4.077 0.0745534307109125
4.078 0.0745377073583341
4.079 0.0745216973659556
4.08 0.0745054003685469
4.081 0.0744887651841103
4.082 0.0744717407319106
4.083 0.0744543268382331
4.084 0.0744365233128772
4.085 0.0744183299492406
4.086 0.0743997465244012
4.087 0.0743807727991963
4.088 0.0743614085183013
4.089 0.0743416534103082
4.09 0.0743215071878025
4.091 0.0743009695474404
4.092 0.0742800401700249
4.093 0.0742587187205815
4.094 0.0742370048484335
4.095 0.0742148981872762
4.096 0.0741923983552512
4.097 0.0741695049550197
4.098 0.0741462175738355
4.099 0.0741225357836171
4.1 0.0740984591410195
4.101 0.0740739871875057
4.102 0.0740491194494173
4.103 0.0740238554380443
4.104 0.0739981946496952
4.105 0.0739721365657661
4.106 0.0739456806528086
4.107 0.0739188263625988
4.108 0.0738915731322042
4.109 0.0738639203840508
4.11 0.0738358675259901
4.111 0.07380741518576
4.112 0.0737785642087156
4.113 0.073749314416132
4.114 0.0737196656003447
4.115 0.0736896175248854
4.116 0.0736591699246163
4.117 0.0736283225058637
4.118 0.073597074946551
4.119 0.07356542689633
4.12 0.0735333779767115
4.121 0.0735009277811952
4.122 0.0734680758753979
4.123 0.0734348217971817
4.124 0.0734011650567803
4.125 0.0733671051369249
4.126 0.0733326414929692
4.127 0.0732977735530127
4.128 0.0732625007180242
4.129 0.0732268223619634
4.13 0.0731907378319019
4.131 0.0731542464481439
4.132 0.0731173475043445
4.133 0.0730800402676288
4.134 0.0730423239787087
4.135 0.0730041978519999
4.136 0.0729656610757372
4.137 0.0729267128120892
4.138 0.0728873521972724
4.139 0.0728475783416637
4.14 0.0728073903299132
4.141 0.0727668479261225
4.142 0.0727260112058848
4.143 0.0726848798494062
4.144 0.0726434535078877
4.145 0.0726017318036524
4.146 0.0725597143302739
4.147 0.0725174006527051
4.148 0.0724747903074058
4.149 0.0724318828024695
4.15 0.0723886776177492
4.151 0.0723451742049826
4.152 0.0723013719879157
4.153 0.0722572703624263
4.154 0.0722128686966457
4.155 0.0721681663310802
4.156 0.072123162578731
4.157 0.0720778567252137
4.158 0.0720322480288767
4.159 0.0719863357209189
4.16 0.0719401190055058
4.161 0.0718935970598856
4.162 0.0718467690345039
4.163 0.0717996340531177
4.164 0.0717521912129083
4.165 0.0717044395845934
4.166 0.0716563782125387
4.167 0.0716080061148684
4.168 0.0715593222835744
4.169 0.0715103256846252
4.17 0.0714610152580741
4.171 0.0714113843704537
4.172 0.07136142659836
4.173 0.0713111412799952
4.174 0.0712605277358269
4.175 0.0712095852686637
4.176 0.071158313163731
4.177 0.0711067106887458
4.178 0.0710547770939916
4.179 0.0710025116123912
4.18 0.0709499134595808
4.181 0.0708969818339822
4.182 0.0708437159168746
4.183 0.0707901148724669
4.184 0.0707361778479675
4.185 0.0706819039736559
4.186 0.0706272923629516
4.187 0.0705723421124838
4.188 0.0705170523021603
4.189 0.0704614219952354
4.19 0.0704054502383779
4.191 0.0703491360617378
4.192 0.0702924784790135
4.193 0.0702354764875177
4.194 0.0701781290682427
4.195 0.0701204351859259
4.196 0.0700623937891142
4.197 0.0700040038102281
4.198 0.0699452641656251
4.199 0.0698861737556632
4.2 0.0698267314647628
4.201 0.069766854748342
4.202 0.0697064612092857
4.203 0.0696455500030211
4.204 0.0695841202616447
4.205 0.0695221710940287
4.206 0.0694597015859241
4.207 0.0693967108000623
4.208 0.0693331977762554
4.209 0.0692691615314967
4.21 0.0692046010600591
4.211 0.0691395153335934
4.212 0.0690739033012261
4.213 0.0690077638896558
4.214 0.0689410960032491
4.215 0.068873898524136
4.216 0.0688061703123044
4.217 0.0687379102056938
4.218 0.0686691170202882
4.219 0.0685997895502086
4.22 0.0685299265678044
4.221 0.0684595268237447
4.222 0.0683885890471077
4.223 0.0683171119454709
4.224 0.0682450942049997
4.225 0.068172534490535
4.226 0.0680994314456813
4.227 0.068025783692893
4.228 0.0679515898335605
4.229 0.0678768484480956
4.23 0.0678015580960162
4.231 0.0677257208611055
4.232 0.0676493391681787
4.233 0.0675724122263214
4.234 0.067494939200108
4.235 0.0674169192098
4.236 0.0673383513315424
4.237 0.0672592345975593
4.238 0.0671795679963473
4.239 0.0670993504728681
4.24 0.0670185809287392
4.241 0.066937258222423
4.242 0.066855381169415
4.243 0.0667729485424302
4.244 0.0666899590715879
4.245 0.0666064114445954
4.246 0.0665223043069304
4.247 0.0664376362620216
4.248 0.0663524058714279
4.249 0.0662666116550166
4.25 0.0661802520911402
4.251 0.0660933256168114
4.252 0.0660058306278771
4.253 0.0659177654791909
4.254 0.0658291284847845
4.255 0.0657399179180376
4.256 0.0656501320118461
4.257 0.06555976895879
4.258 0.0654688269112989
4.259 0.0653773039818171
4.26 0.0652851982429666
4.261 0.0651925106732731
4.262 0.0650992427255623
4.263 0.0650053933770743
4.264 0.0649109615564865
4.265 0.0648159461441272
4.266 0.0647203459721869
4.267 0.0646241598249287
4.268 0.0645273864388963
4.269 0.0644300245031213
4.27 0.0643320726593284
4.271 0.0642335295021386
4.272 0.0641343935792723
4.273 0.0640346633917488
4.274 0.0639343373940861
4.275 0.0638334139944979
4.276 0.0637318915550902
4.277 0.0636297683920551
4.278 0.0635270427758644
4.279 0.0634237129314604
4.28 0.0633197770384465
4.281 0.0632152332312757
4.282 0.0631100795994373
4.283 0.0630043141876427
4.284 0.06289793499601
4.285 0.0627909399802463
4.286 0.0626833270518293
4.287 0.0625750940781872
4.288 0.0624662388828772
4.289 0.0623567592457627
4.29 0.0622466529031895
4.291 0.0621359199945993
4.292 0.0620245611719595
4.293 0.061912575148996
4.294 0.0617999605872409
4.295 0.0616867160962594
4.296 0.0615728402338744
4.297 0.0614583315063889
4.298 0.0613431883688078
4.299 0.0612274092250574
4.3 0.0611109924282026
4.301 0.0609939362806637
4.302 0.0608762390344308
4.303 0.0607578988912763
4.304 0.0606389140029666
4.305 0.0605192824714714
4.306 0.0603990023491721
4.307 0.0602780716390675
4.308 0.0601564882949795
4.309 0.0600342502217558
4.31 0.0599113552754714
4.311 0.0597878012636293
4.312 0.0596635859453586
4.313 0.0595387070316119
4.314 0.0594131621853606
4.315 0.0592869490217891
4.316 0.0591600651084871
4.317 0.0590325079656409
4.318 0.0589042750662228
4.319 0.058775363836179
4.32 0.0586457716546171
4.321 0.0585154978261036
4.322 0.0583845422073405
4.323 0.0582529032301631
4.324 0.0581205792698722
4.325 0.057987568645476
4.326 0.0578538696199318
4.327 0.0577194804003846
4.328 0.0575843991384046
4.329 0.0574486239302227
4.33 0.0573121528169639
4.331 0.0571749837848796
4.332 0.0570371147655773
4.333 0.0568985436362494
4.334 0.0567592682198993
4.335 0.0566192862855667
4.336 0.0564785955485507
4.337 0.0563371936706312
4.338 0.0561950782602884
4.339 0.0560522468729213
4.34 0.0559086970110641
4.341 0.0557644261246006
4.342 0.0556194316109774
4.343 0.0554737108154158
4.344 0.055327261031121
4.345 0.0551800794994909
4.346 0.0550321634103222
4.347 0.0548835099020161
4.348 0.0547341160617812
4.349 0.0545839789258357
4.35 0.0544330954796075
4.351 0.0542814641720573
4.352 0.0541290840511001
4.353 0.0539759532439577
4.354 0.0538220698162133
4.355 0.0536674317720743
4.356 0.0535120370546333
4.357 0.0533558835461269
4.358 0.0531989690681922
4.359 0.0530412913821226
4.36 0.0528828481891199
4.361 0.0527236371305459
4.362 0.0525636557881716
4.363 0.0524029016844241
4.364 0.0522413722826327
4.365 0.0520790649872715
4.366 0.051915977144202
4.367 0.0517521060409122
4.368 0.0515874489067552
4.369 0.0514220029131849
4.37 0.0512557651739909
4.371 0.0510887327455307
4.372 0.0509209026269607
4.373 0.0507522717604652
4.374 0.0505828370314839
4.375 0.0504125952689373
4.376 0.0502415432454506
4.377 0.050069677677576
4.378 0.0498969952260129
4.379 0.0497234924958268
4.38 0.0495491660366664
4.381 0.049374013409123
4.382 0.0491980328271657
4.383 0.0490212220857708
4.384 0.0488435789123728
4.385 0.0486651009671513
4.386 0.048485785843315
4.387 0.0483056310673843
4.388 0.0481246340994717
4.389 0.0479427923335589
4.39 0.0477601030977739
4.391 0.0475765636546639
4.392 0.0473921712014677
4.393 0.0472069228703848
4.394 0.0470208157288437
4.395 0.046833846779767
4.396 0.0466460129618351
4.397 0.0464573111497481
4.398 0.0462677381544851
4.399 0.0460772907235618
4.4 0.0458859655412864
4.401 0.0456937592290132
4.402 0.0455006683453943
4.403 0.0453066893866297
4.404 0.045111818786715
4.405 0.0449160529176876
4.406 0.044719388089871
4.407 0.044521820552117
4.408 0.0443233464920461
4.409 0.0441239620362864
4.41 0.0439236632507101
4.411 0.0437226283191201
4.412 0.0435210361818322
4.413 0.0433188843710574
4.414 0.0431161703508103
4.415 0.0429128915171778
4.416 0.0427090451985922
4.417 0.0425046286561047
4.418 0.0422996390836573
4.419 0.0420940736083527
4.42 0.0418879292907222
4.421 0.0416812031249919
4.422 0.0414738920393463
4.423 0.0412659928961907
4.424 0.0410575024924108
4.425 0.0408484175596304
4.426 0.0406387347644679
4.427 0.0404284507087897
4.428 0.0402175619299626
4.429 0.0400060649011037
4.43 0.0397939560313284
4.431 0.0395812316659971
4.432 0.0393678880869588
4.433 0.0391539215127943
4.434 0.0389393280990561
4.435 0.0387241039385078
4.436 0.0385082450613601
4.437 0.0382917474355067
4.438 0.0380746069667569
4.439 0.037856819499067
4.44 0.0376383808147704
4.441 0.0374192675916286
4.442 0.037199456974648
4.443 0.0369789456299749
4.444 0.0367577301879764
4.445 0.0365358072433666
4.446 0.0363131733553307
4.447 0.0360898250476485
4.448 0.0358657588088163
4.449 0.0356409710921682
4.45 0.035415458315996
4.451 0.0351892168636685
4.452 0.0349622430837501
4.453 0.0347345332901174
4.454 0.0345060837620765
4.455 0.0342768907444777
4.456 0.0340469504478306
4.457 0.0338162590484175
4.458 0.0335848126884063
4.459 0.0333526074759623
4.46 0.033119639485359
4.461 0.0328859047570886
4.462 0.032651399297971
4.463 0.0324161190812619
4.464 0.0321800600467608
4.465 0.0319432181009172
4.466 0.0317055891169363
4.467 0.0314671689348843
4.468 0.0312279533617923
4.469 0.0309879381717593
4.47 0.0307471191060549
4.471 0.0305054746139066
4.472 0.0302629834918645
4.473 0.0300196421342666
4.474 0.0297754468891162
4.475 0.029530394058255
4.476 0.0292844798975345
4.477 0.0290377006169851
4.478 0.0287900523809845
4.479 0.0285415313084239
4.48 0.0282921334728737
4.481 0.0280418549027475
4.482 0.0277906915814649
4.483 0.027538639447613
4.484 0.0272856943951066
4.485 0.0270318522733472
4.486 0.0267771088873807
4.487 0.0265214599980539
4.488 0.0262649013221696
4.489 0.0260074285326408
4.49 0.0257490372586434
4.491 0.0254897230857678
4.492 0.0252294815561693
4.493 0.0249683081687171
4.494 0.0247061983791426
4.495 0.024443147600186
4.496 0.0241791512017417
4.497 0.0239142045110035
4.498 0.0236483028126073
4.499 0.0233814413487732
4.5 0.0231136153194471
4.501 0.0228448039858187
4.502 0.0225749870867861
4.503 0.0223041607242185
4.504 0.0220323209395095
4.505 0.0217594637138142
4.506 0.0214855849682815
4.507 0.0212106805642859
4.508 0.0209347463036564
4.509 0.0206577779289042
4.51 0.0203797711234479
4.511 0.0201007215118379
4.512 0.0198206246599781
4.513 0.0195394760753466
4.514 0.0192572712072143
4.515 0.0189740054468616
4.516 0.018689674127794
4.517 0.0184042725259554
4.518 0.01811779585994
4.519 0.0178302392912028
4.52 0.0175415979242678
4.521 0.0172518668069352
4.522 0.0169610409304863
4.523 0.0166691152298876
4.524 0.0163760845839926
4.525 0.0160819438157422
4.526 0.0157866876923639
4.527 0.0154903109255685
4.528 0.0151928081717463
4.529 0.014894174032161
4.53 0.0145944030531426
4.531 0.0142941169667877
4.532 0.0139939383379993
4.533 0.0136938635035966
4.534 0.0133938887838195
4.535 0.0130940104798381
4.536 0.0127942248729529
4.537 0.0124945282243341
4.538 0.0121949167749346
4.539 0.0118953867454573
4.54 0.0115959343363417
4.541 0.0112965557277556
4.542 0.0109972470795904
4.543 0.0106980045314575
4.544 0.0103988242026855
4.545 0.0100997021923191
4.546 0.00980063457911749
4.547 0.00950161742155489
4.548 0.00920264675782189
4.549 0.00890371860582768
4.55 0.00860482896320358
4.551 0.00830597380730709
4.552 0.00800714909522735
4.553 0.00770835076379174
4.554 0.00740957472957357
4.555 0.00711081688890088
4.556 0.00681207311786696
4.557 0.00651333927234099
4.558 0.00621461112334247
4.559 0.0059158844209232
4.56 0.00561715495955574
4.561 0.00531841851358646
4.562 0.00502018124815008
4.563 0.00472293099413099
4.564 0.00442662836696733
4.565 0.004131235921518
4.566 0.00383671860175839
4.567 0.00354304403951098
4.568 0.00325018231300831
4.569 0.00295810583193576
4.57 0.0026667893075548
4.571 0.00237620973846197
4.572 0.00208634639504494
4.573 0.00179718080459118
4.574 0.00150869674429273
4.575 0.00122088022997388
4.576 0.000933719501390685
4.577 0.000647205012096264
4.578 0.000361329419389829
4.579 7.60875743436803e-05
4.58 -0.000208523488093477
4.581 -0.000492504558918484
4.582 -0.000775854264821238
4.583 -0.00105856907785842
4.584 -0.00134064332505411
4.585 -0.00162206919531378
4.586 -0.00190283674654189
4.587 -0.00218293391694653
4.588 -0.00246234653600264
4.589 -0.00274105833164207
4.59 -0.0030190509350135
4.591 -0.00329626377586681
4.592 -0.0035726503505566
4.593 -0.00384821923341058
4.594 -0.00412297873049757
4.595 -0.00439693688098801
4.596 -0.00467010145849631
4.597 -0.0049424799724105
4.598 -0.00521407966921121
4.599 -0.00548490753378059
4.6 -0.0057549702907015
4.601 -0.00602427440554694
4.602 -0.00629282608616006
4.603 -0.00656063128392439
4.604 -0.00682769569502495
4.605 -0.00709402476162796
4.606 -0.00735962367307912
4.607 -0.00762449736721957
4.608 -0.00788865053166503
4.609 -0.0081520876050204
4.61 -0.00841481277808508
4.611 -0.00867682999504958
4.612 -0.00893814295468307
4.613 -0.00919875511151199
4.614 -0.00945866967698989
4.615 -0.00971788962065864
4.616 -0.00997641767130075
4.617 -0.0102342563180832
4.618 -0.0104914078116927
4.619 -0.0107478741654621
4.62 -0.0110036571564891
4.621 -0.0112587131259216
4.622 -0.011512999749049
4.623 -0.0117665213378134
4.624 -0.0120192821868522
4.625 -0.0122712865736698
4.626 -0.0125225387588053
4.627 -0.012773042985998
4.628 -0.0130228034823516
4.629 -0.0132718244584974
4.63 -0.0135201101087561
4.631 -0.0137676646112984
4.632 -0.0140144921283051
4.633 -0.0142605968061253
4.634 -0.0145059827754342
4.635 -0.0147506541513895
4.636 -0.0149946150337868
4.637 -0.0152378695072144
4.638 -0.0154804216412058
4.639 -0.015722275490393
4.64 -0.0159634350946571
4.641 -0.0162039044792789
4.642 -0.0164436876550881
4.643 -0.0166827886186116
4.644 -0.0169212113522207
4.645 -0.0171589598242774
4.646 -0.0173960379892799
4.647 -0.0176324497880067
4.648 -0.01786819914766
4.649 -0.0181032899820082
4.65 -0.0183377261915271
4.651 -0.0185714791524352
4.652 -0.0188045201729096
4.653 -0.0190368530047955
4.654 -0.0192684813960384
4.655 -0.0194994090907819
4.656 -0.0197296398294652
4.657 -0.0199591773489187
4.658 -0.0201880253824604
4.659 -0.0204161876599904
4.66 -0.0206436679080859
4.661 -0.0208704698500945
4.662 -0.0210965972062278
4.663 -0.0213220536936539
4.664 -0.02154684302659
4.665 -0.0217709689163932
4.666 -0.0219944350716519
4.667 -0.0222172451982763
4.668 -0.0224394029995877
4.669 -0.0226609121764085
4.67 -0.0228817764271502
4.671 -0.0231019994479021
4.672 -0.0233215849325186
4.673 -0.0235405365727063
4.674 -0.0237588580581107
4.675 -0.0239765530764021
4.676 -0.0241936253133611
4.677 -0.0244100784529633
4.678 -0.0246259161774643
4.679 -0.0248411421674827
4.68 -0.0250557601020844
4.681 -0.0252697372350037
4.682 -0.0254830407052027
4.683 -0.0256956739556428
4.684 -0.0259076404243322
4.685 -0.0261189435444223
4.686 -0.0263295867443027
4.687 -0.0265395734476971
4.688 -0.0267489070737566
4.689 -0.026957591037154
4.69 -0.0271656287481766
4.691 -0.0273730236128189
4.692 -0.0275797790328746
4.693 -0.0277858984060277
4.694 -0.0279913851259436
4.695 -0.0281962425823589
4.696 -0.0284004741611715
4.697 -0.0286040832445295
4.698 -0.0288070732109194
4.699 -0.0290094474352548
4.7 -0.0292112092889629
4.701 -0.0294123621400722
4.702 -0.0296129093532981
4.703 -0.0298128542901294
4.704 -0.030012200308913
4.705 -0.0302109507649386
4.706 -0.0304091090105235
4.707 -0.0306066783950955
4.708 -0.0308036622652766
4.709 -0.0310000639649654
4.71 -0.031195886835419
4.711 -0.0313911058685327
4.712 -0.0315856959814197
4.713 -0.0317796603588581
4.714 -0.0319730021777708
4.715 -0.032165724607329
4.716 -0.0323578308090559
4.717 -0.0325493239369284
4.718 -0.0327402071374796
4.719 -0.0329304835498991
4.72 -0.0331201563061339
4.721 -0.0333092285309877
4.722 -0.0334977033422205
4.723 -0.0336855838506467
4.724 -0.0338728731602331
4.725 -0.0340595743681957
4.726 -0.0342456905650969
4.727 -0.034431224834941
4.728 -0.0346161802552695
4.729 -0.0348005598972561
4.73 -0.0349843668258004
4.731 -0.0351676040996219
4.732 -0.0353502747713523
4.733 -0.0355323818876285
4.734 -0.0357139284891835
4.735 -0.0358949176109381
4.736 -0.0360753522820915
4.737 -0.0362552355262106
4.738 -0.0364345703613202
4.739 -0.0366133597999913
4.74 -0.0367916068494293
4.741 -0.0369692944553293
4.742 -0.0371464055287182
4.743 -0.0373229429995717
4.744 -0.0374989097885258
4.745 -0.0376743088069816
4.746 -0.0378491429572104
4.747 -0.0380234151324568
4.748 -0.0381971282170418
4.749 -0.038370285086465
4.75 -0.0385428886075063
4.751 -0.0387149416383265
4.752 -0.0388864470285678
4.753 -0.039057407619453
4.754 -0.0392278262438849
4.755 -0.039397705726544
4.756 -0.0395670488839865
4.757 -0.0397358585247414
4.758 -0.0399041374494064
4.759 -0.0400718884507439
4.76 -0.040239114313776
4.761 -0.0404058178158792
4.762 -0.0405720017268779
4.763 -0.0407376688091378
4.764 -0.0409028218176587
4.765 -0.0410674635001664
4.766 -0.041231596597204
4.767 -0.0413952238422229
4.768 -0.0415583479616731
4.769 -0.0417209716750927
4.77 -0.0418830976951972
4.771 -0.0420447000153852
4.772 -0.042205752610779
4.773 -0.042366258149427
4.774 -0.0425262192897301
4.775 -0.0426856386805443
4.776 -0.0428445189612825
4.777 -0.0430028627620145
4.778 -0.0431606727035668
4.779 -0.0433179513976217
4.78 -0.043474701446815
4.781 -0.0436309254448341
4.782 -0.0437866259765147
4.783 -0.0439418056179371
4.784 -0.0440964669365218
4.785 -0.0442506124911249
4.786 -0.0444042448321319
4.787 -0.0445573665015521
4.788 -0.0447099800331112
4.789 -0.0448620879523443
4.79 -0.0450136927766875
4.791 -0.0451647970155697
4.792 -0.0453154031705027
4.793 -0.0454655137351718
4.794 -0.0456151311955251
4.795 -0.0457642580298626
4.796 -0.0459128967089245
4.797 -0.0460610496959791
4.798 -0.0462087194469098
4.799 -0.0463559084103018
4.8 -0.0465026190275283
4.801 -0.0466488405517778
4.802 -0.04679456224999
4.803 -0.0469397865819991
4.804 -0.0470845159958736
4.805 -0.0472287529280243
4.806 -0.0473724998033097
4.807 -0.0475157590351415
4.808 -0.0476585330255887
4.809 -0.047800824165481
4.81 -0.0479426348345117
4.811 -0.0480839674013398
4.812 -0.0482248242236915
4.813 -0.0483652076484608
4.814 -0.0485051200118099
4.815 -0.048644563639268
4.816 -0.0487835408458304
4.817 -0.0489220539360566
4.818 -0.0490601052041675
4.819 -0.049197696934142
4.82 -0.0493348313998136
4.821 -0.0494715108649651
4.822 -0.0496077375834241
4.823 -0.0497435137991565
4.824 -0.0498788417463604
4.825 -0.0500137236495589
4.826 -0.0501481617236922
4.827 -0.0502821581742094
4.828 -0.0504157151971593
4.829 -0.0505488349792812
4.83 -0.0506815196980941
4.831 -0.0508137533058518
4.832 -0.0509455197819007
4.833 -0.0510768213489549
4.834 -0.051207660218676
4.835 -0.0513380385917734
4.836 -0.0514679586581024
4.837 -0.0515974225967621
4.838 -0.0517264325761917
4.839 -0.0518549907542665
4.84 -0.051983099278393
4.841 -0.0521107602856035
4.842 -0.05223797590265
4.843 -0.0523647482460975
4.844 -0.0524910794224167
4.845 -0.0526169715280758
4.846 -0.0527424266496322
4.847 -0.0528674468638232
4.848 -0.0529920342376556
4.849 -0.0531161908284962
4.85 -0.0532399186841599
4.851 -0.0533632198429983
4.852 -0.0534860963339875
4.853 -0.0536085501768152
4.854 -0.0537305833819673
4.855 -0.0538521979508134
4.856 -0.0539733958756927
4.857 -0.0540941791399987
4.858 -0.0542145497182631
4.859 -0.0543345095762396
4.86 -0.054454060670987
4.861 -0.0545731804338245
4.862 -0.0546918463288856
4.863 -0.0548100603707917
4.864 -0.0549278245622958
4.865 -0.0550451408943847
4.866 -0.0551620113463775
4.867 -0.055278437886023
4.868 -0.0553944224695958
4.869 -0.0555099670419922
4.87 -0.0556250735368256
4.871 -0.0557397438765199
4.872 -0.0558539799724042
4.873 -0.0559677837248051
4.874 -0.0560811570231396
4.875 -0.0561941017460066
4.876 -0.0563066197612781
4.877 -0.0564187129261898
4.878 -0.0565303830874307
4.879 -0.0566416320812327
4.88 -0.0567524617334592
4.881 -0.0568628738596929
4.882 -0.0569728702653234
4.883 -0.0570824527456342
4.884 -0.0571916230858886
4.885 -0.0573003830614154
4.886 -0.0574087344376941
4.887 -0.0575166789704395
4.888 -0.0576242184056852
4.889 -0.0577313544798671
4.89 -0.0578380889199062
4.891 -0.0579444194477535
4.892 -0.0580503438528598
4.893 -0.0581558639859118
4.894 -0.0582609816837155
4.895 -0.0583656987693009
4.896 -0.0584700170520237
4.897 -0.0585739383276677
4.898 -0.0586774643785457
4.899 -0.0587805969735998
4.9 -0.0588833378685011
4.901 -0.0589856888057487
4.902 -0.0590876515147679
4.903 -0.0591892277120076
4.904 -0.0592904191010374
4.905 -0.0593912273726436
4.906 -0.0594916542049251
4.907 -0.0595917012633875
4.908 -0.0596913702010383
4.909 -0.0597906626584794
4.91 -0.0598895802640008
4.911 -0.0599881246336722
4.912 -0.060086297371435
4.913 -0.0601841000691931
4.914 -0.060281534306903
4.915 -0.0603786016526637
4.916 -0.0604753036628058
4.917 -0.0605716418819795
4.918 -0.060667617843243
4.919 -0.060763233068149
4.92 -0.0608584890668318
4.921 -0.0609533744046127
4.922 -0.0610478777146969
4.923 -0.0611420006331167
4.924 -0.0612357447839417
4.925 -0.0613291117793717
4.926 -0.0614221032198265
4.927 -0.0615147206940357
4.928 -0.0616069657791274
4.929 -0.0616988400407159
4.93 -0.0617903450329891
4.931 -0.0618814822987953
4.932 -0.0619722533697293
4.933 -0.0620626597662179
4.934 -0.0621527029976049
4.935 -0.0622423845622351
4.936 -0.0623317059475385
4.937 -0.0624206686301131
4.938 -0.0625092740758076
4.939 -0.0625975237398032
4.94 -0.0626854190666956
4.941 -0.0627729614905749
4.942 -0.0628601524351068
4.943 -0.0629469933136116
4.944 -0.0630334855291441
4.945 -0.0631196304745715
4.946 -0.0632054295326518
4.947 -0.0632908840761114
4.948 -0.063375995467722
4.949 -0.0634607650603769
4.95 -0.0635451941971671
4.951 -0.0636292727523205
4.952 -0.0637129906645287
4.953 -0.0637963493967387
4.954 -0.0638793503998305
4.955 -0.0639619951127059
4.956 -0.0640442849623763
4.957 -0.0641262213640486
4.958 -0.0642078057212113
4.959 -0.0642890394257195
4.96 -0.0643699238578791
4.961 -0.0644504603865306
4.962 -0.0645306503691325
4.963 -0.064610495151844
4.964 -0.0646899960696066
4.965 -0.0647691544462263
4.966 -0.0648479715944536
4.967 -0.0649264488160649
4.968 -0.0650045874019414
4.969 -0.0650823886321488
4.97 -0.0651598537760156
4.971 -0.0652369840922118
4.972 -0.0653137808288256
4.973 -0.0653902452234414
4.974 -0.0654663785032155
4.975 -0.0655421818849524
4.976 -0.0656176565751803
4.977 -0.0656928037702255
4.978 -0.0657676246562873
4.979 -0.0658421204095118
4.98 -0.0659162921960648
4.981 -0.0659901173742055
4.982 -0.066063573368612
4.983 -0.0661366614712674
4.984 -0.066209382961454
4.985 -0.0662817391058448
4.986 -0.0663537311585921
4.987 -0.0664253603614143
4.988 -0.0664966279436814
4.989 -0.0665675351225006
4.99 -0.066638083102801
4.991 -0.0667082730774173
4.992 -0.0667781062271734
4.993 -0.066847583720965
4.994 -0.0669167067158423
4.995 -0.066985476357091
4.996 -0.0670538937783142
4.997 -0.0671219601015121
4.998 -0.0671896764371623
4.999 -0.0672570438842993
5 -0.0673240635305932
5.001 -0.0673907364524278
5.002 -0.0674570637149787
5.003 -0.06752304637229
5.004 -0.0675886854673512
5.005 -0.0676539820321733
5.006 -0.0677189370878643
5.007 -0.0677835516447041
5.008 -0.067847826702219
5.009 -0.0679117632492561
5.01 -0.0679753622640558
5.011 -0.0680386325978832
5.012 -0.0681015832104704
5.013 -0.0681642152824548
5.014 -0.0682265299790922
5.015 -0.0682885284503526
5.016 -0.0683502118310146
5.017 -0.0684115812407609
5.018 -0.0684726377842722
5.019 -0.068533382551321
5.02 -0.0685938166168644
5.021 -0.0686539410411363
5.022 -0.0687137568697393
5.023 -0.0687732651337354
5.024 -0.0688324668497364
5.025 -0.0688913630199935
5.026 -0.0689499546324866
5.027 -0.0690082426610121
5.028 -0.0690662280652714
5.029 -0.0691239117909574
5.03 -0.0691812947698413
5.031 -0.0692383779198585
5.032 -0.0692951621451937
5.033 -0.0693516483363656
5.034 -0.0694078373703112
5.035 -0.0694637301104689
5.036 -0.0695193274068615
5.037 -0.0695746300961785
5.038 -0.0696296390018576
5.039 -0.0696843549341661
5.04 -0.0697387786902811
5.041 -0.0697929027239819
5.042 -0.0698467195844385
5.043 -0.0699002302488554
5.044 -0.069953435682544
5.045 -0.0700063368390025
5.046 -0.0700589346599919
5.047 -0.0701112300756133
5.048 -0.0701632240043829
5.049 -0.0702149173533072
5.05 -0.0702663110179578
5.051 -0.0703174058825453
5.052 -0.0703682028199927
5.053 -0.0704187026920086
5.054 -0.0704689063491595
5.055 -0.0705188146309418
5.056 -0.0705684283658532
5.057 -0.0706177483714637
5.058 -0.070666775454486
5.059 -0.0707155104108453
5.06 -0.0707639540257491
5.061 -0.0708121070737555
5.062 -0.0708599703188425
5.063 -0.0709075445144751
5.064 -0.0709548304036733
5.065 -0.071001828719079
5.066 -0.0710485401830226
5.067 -0.0710949655075887
5.068 -0.0711411053946822
5.069 -0.0711869605360929
5.07 -0.0712325316135606
5.071 -0.0712777922142899
5.072 -0.0713227159978207
5.073 -0.0713673037849959
5.074 -0.0714115563841109
5.075 -0.0714554745909961
5.076 -0.0714990591890961
5.077 -0.0715423109495474
5.078 -0.0715852306312555
5.079 -0.071627818980971
5.08 -0.0716700767333654
5.081 -0.0717120046111063
5.082 -0.071753603324932
5.083 -0.0717948735737256
5.084 -0.0718358160445884
5.085 -0.0718764314129133
5.086 -0.0719167203424568
5.087 -0.0719566834854115
5.088 -0.0719963214824771
5.089 -0.072035634962932
5.09 -0.072074624544703
5.091 -0.0721132908344357
5.092 -0.0721516344275641
5.093 -0.072189655908379
5.094 -0.0722273558500972
5.095 -0.0722647348149285
5.096 -0.0723017933541444
5.097 -0.072338532008144
5.098 -0.072374951306521
5.099 -0.07241105176813
5.1 -0.0724468339011514
5.101 -0.0724823160777072
5.102 -0.0725175167984301
5.103 -0.0725524368112105
5.104 -0.0725870768474652
5.105 -0.0726214376222279
5.106 -0.072655519834241
5.107 -0.0726893241660467
5.108 -0.0727228512840787
5.109 -0.0727561018387516
5.11 -0.0727890764645516
5.111 -0.0728217757801249
5.112 -0.0728542003883667
5.113 -0.0728863508765085
5.114 -0.0729182278162055
5.115 -0.0729498317636234
5.116 -0.0729811632595237
5.117 -0.0730122228293497
5.118 -0.0730430109833103
5.119 -0.0730735282164649
5.12 -0.0731037750088062
5.121 -0.0731337518253432
5.122 -0.0731634591161837
5.123 -0.0731928973166152
5.124 -0.0732220668471866
5.125 -0.0732509681137885
5.126 -0.0732796015077324
5.127 -0.0733079674058308
5.128 -0.0733360661704753
5.129 -0.073363898149715
5.13 -0.0733914636773337
5.131 -0.073418731555134
5.132 -0.0734456706829748
5.133 -0.0734722815836809
5.134 -0.0734985647675623
5.135 -0.0735245207324924
5.136 -0.0735501499639816
5.137 -0.07357545293525
5.138 -0.073600430107299
5.139 -0.0736250819289828
5.14 -0.0736494088370784
5.141 -0.0736734112563562
5.142 -0.0736970895996489
5.143 -0.0737204442679212
5.144 -0.0737434756503381
5.145 -0.0737661841243327
5.146 -0.0737885700556739
5.147 -0.0738106337985336
5.148 -0.073832375695553
5.149 -0.0738537960779087
5.15 -0.0738748952653786
5.151 -0.0738956735664065
5.152 -0.0739161312781672
5.153 -0.0739362686866305
5.154 -0.0739560860666247
5.155 -0.0739755836819
5.156 -0.0739947617851915
5.157 -0.0740136206182812
5.158 -0.0740321604120597
5.159 -0.074050381386588
5.16 -0.0740682837511585
5.161 -0.0740858648187088
5.162 -0.074103122032872
5.163 -0.0741200558502607
5.164 -0.0741366667090484
5.165 -0.0741529550290676
5.166 -0.0741689212119075
5.167 -0.0741845656410106
5.168 -0.0741998886817685
5.169 -0.0742148906816174
5.17 -0.0742295719701324
5.171 -0.0742439328591212
5.172 -0.0742579736427175
5.173 -0.074271694597473
5.174 -0.0742850959824498
5.175 -0.0742981780393105
5.176 -0.0743109409924097
5.177 -0.0743233850488826
5.178 -0.074335510398735
5.179 -0.0743473172149309
5.18 -0.0743588056534808
5.181 -0.0743699758535286
5.182 -0.0743808279374378
5.183 -0.0743913620108777
5.184 -0.074401578162908
5.185 -0.0744114764660639
5.186 -0.0744210569764397
5.187 -0.074430319733772
5.188 -0.0744392647615223
5.189 -0.0744478920669595
5.19 -0.0744562016412405
5.191 -0.074464190881324
5.192 -0.07447185735089
5.193 -0.0744792013574015
5.194 -0.0744862231893068
5.195 -0.0744929231161374
5.196 -0.0744993013886061
5.197 -0.0745053582387027
5.198 -0.0745110938797906
5.199 -0.0745165085067015
5.2 -0.0745216022958299
5.201 -0.0745263754052271
5.202 -0.0745308279746939
5.203 -0.074534960125873
5.204 -0.0745387719623407
5.205 -0.0745422635696977
5.206 -0.0745454350156599
5.207 -0.0745482863501471
5.208 -0.0745508176053729
5.209 -0.0745530287959321
5.21 -0.0745549199188893
5.211 -0.0745564909538647
5.212 -0.0745577418631213
5.213 -0.0745586725916503
5.214 -0.0745592830672559
5.215 -0.0745595732006399
5.216 -0.0745595428854855
5.217 -0.0745591919985402
5.218 -0.0745585203996985
5.219 -0.0745575279320835
5.22 -0.0745562144221287
5.221 -0.0745546138534581
5.222 -0.0745527603955052
5.223 -0.0745506542242821
5.224 -0.0745482954974859
5.225 -0.0745456843545865
5.226 -0.0745428209169152
5.227 -0.0745397052877537
5.228 -0.0745363375524231
5.229 -0.0745327177783711
5.23 -0.0745288460152602
5.231 -0.0745247222950539
5.232 -0.074520346632103
5.233 -0.0745157190232309
5.234 -0.0745108394478184
5.235 -0.0745057078678882
5.236 -0.0745003242281877
5.237 -0.0744946884562725
5.238 -0.0744888004625886
5.239 -0.0744826601405536
5.24 -0.0744762673666384
5.241 -0.074469622000447
5.242 -0.0744627238847967
5.243 -0.0744555728457972
5.244 -0.0744481686929292
5.245 -0.0744405112191225
5.246 -0.0744326002008334
5.247 -0.0744244353981214
5.248 -0.0744160165547258
5.249 -0.0744073433981409
5.25 -0.0743984156396917
5.251 -0.0743891857721244
5.252 -0.0743796063910414
5.253 -0.0743696774038919
5.254 -0.0743593987056288
5.255 -0.0743487701787761
5.256 -0.0743377916934931
5.257 -0.0743264631076367
5.258 -0.0743147842668236
5.259 -0.0743027550044911
5.26 -0.0742903751419582
5.261 -0.0742776444884858
5.262 -0.0742645628413367
5.263 -0.0742511299858346
5.264 -0.0742373456954237
5.265 -0.0742232097317265
5.266 -0.0742087218446025
5.267 -0.0741938817722055
5.268 -0.0741786892410408
5.269 -0.0741631439660222
5.27 -0.074147245650528
5.271 -0.0741309939864575
5.272 -0.0741143886542857
5.273 -0.0740974293231192
5.274 -0.0740801156507504
5.275 -0.0740624472837117
5.276 -0.0740444238573297
5.277 -0.0740260449957784
5.278 -0.0740073103121324
5.279 -0.0739882194084193
5.28 -0.0739687718756722
5.281 -0.0739489663875023
5.282 -0.0739288017784845
5.283 -0.0739082779445074
5.284 -0.0738873947582088
5.285 -0.0738661520690862
5.286 -0.0738445497036069
5.287 -0.0738225874653172
5.288 -0.07380026513495
5.289 -0.0737775824705329
5.29 -0.0737545392074942
5.291 -0.0737311350587691
5.292 -0.0737073697149045
5.293 -0.0736832428441632
5.294 -0.0736587540926269
5.295 -0.0736339030842999
5.296 -0.0736086894212096
5.297 -0.0735831126835085
5.298 -0.0735571724295742
5.299 -0.0735308681961089
5.3 -0.0735041994982382
5.301 -0.0734771658296093
5.302 -0.073449766662488
5.303 -0.0734220014478556
5.304 -0.0733938696155044
5.305 -0.0733653705741331
5.306 -0.0733365037114408
5.307 -0.073307268394221
5.308 -0.0732776639684543
5.309 -0.0732476897594008
5.31 -0.0732173450716915
5.311 -0.0731866283014478
5.312 -0.0731555380747674
5.313 -0.0731240741332846
5.314 -0.0730922361933101
5.315 -0.0730600239459481
5.316 -0.073027437057214
5.317 -0.0729944751681497
5.318 -0.0729611378949387
5.319 -0.0729274248290206
5.32 -0.0728933355372038
5.321 -0.0728588695617783
5.322 -0.0728240264206274
5.323 -0.0727888056073379
5.324 -0.0727532065913106
5.325 -0.0727172288178688
5.326 -0.0726808717083669
5.327 -0.0726441346602976
5.328 -0.0726070170473986
5.329 -0.0725695182197583
5.33 -0.0725316375039206
5.331 -0.0724933742029895
5.332 -0.0724547275967319
5.333 -0.0724156969416806
5.334 -0.0723762814712358
5.335 -0.0723364803957666
5.336 -0.0722962929027105
5.337 -0.0722557181566735
5.338 -0.0722147552995285
5.339 -0.0721734034505132
5.34 -0.0721316617063277
5.341 -0.0720895879897024
5.342 -0.0720472404908932
5.343 -0.0720046188176597
5.344 -0.0719617225525134
5.345 -0.0719185512528268
5.346 -0.0718751044509438
5.347 -0.0718313816542902
5.348 -0.0717873823454833
5.349 -0.0717431059824412
5.35 -0.0716985519984907
5.351 -0.0716537198024748
5.352 -0.0716086087788592
5.353 -0.071563218287838
5.354 -0.071517547665439
5.355 -0.071471596223627
5.356 -0.0714253632504081
5.357 -0.0713788480099314
5.358 -0.0713320497425912
5.359 -0.071284967665128
5.36 -0.0712376009707283
5.361 -0.0711899488291245
5.362 -0.0711420103866929
5.363 -0.0710937847665524
5.364 -0.0710452710686608
5.365 -0.070996468369912
5.366 -0.0709473757242306
5.367 -0.070897992162668
5.368 -0.0708483166934955
5.369 -0.0707983483022984
5.37 -0.0707480859520682
5.371 -0.0706975213776097
5.372 -0.0706466464821119
5.373 -0.0705954605466156
5.374 -0.0705439628377118
5.375 -0.0704921526076027
5.376 -0.0704400290941608
5.377 -0.0703875915209888
5.378 -0.070334839097478
5.379 -0.070281771018867
5.38 -0.0702283864662987
5.381 -0.0701746846068788
5.382 -0.070120664593732
5.383 -0.0700663255660588
5.384 -0.0700116666491913
5.385 -0.0699566869546493
5.386 -0.0699013855801948
5.387 -0.0698457616098875
5.388 -0.0697898141141387
5.389 -0.0697335421497651
5.39 -0.0696769447600425
5.391 -0.0696200209747591
5.392 -0.0695627698102673
5.393 -0.0695051902695369
5.394 -0.0694472813422063
5.395 -0.069389042004634
5.396 -0.0693304712199498
5.397 -0.069271567938105
5.398 -0.069212331095923
5.399 -0.0691527596171488
5.4 -0.0690928524124987
5.401 -0.0690325254848967
5.402 -0.0689716949481165
5.403 -0.0689103599133676
5.404 -0.0688485194713948
5.405 -0.0687861726925704
5.406 -0.0687233186269836
5.407 -0.0686599563045289
5.408 -0.0685960847349928
5.409 -0.0685317029081407
5.41 -0.0684668097938026
5.411 -0.0684014043419577
5.412 -0.0683354854828196
5.413 -0.0682690521269191
5.414 -0.0682021031651885
5.415 -0.0681346374690427
5.416 -0.0680666538904624
5.417 -0.0679981512620742
5.418 -0.0679291283972317
5.419 -0.0678595840900956
5.42 -0.0677895171157124
5.421 -0.0677189262300937
5.422 -0.0676478101702939
5.423 -0.0675761676544881
5.424 -0.0675039973820484
5.425 -0.0674312980336206
5.426 -0.0673580682711998
5.427 -0.0672843067382051
5.428 -0.067210012059555
5.429 -0.0671351828417401
5.43 nan
5.431 nan
5.432 nan
5.433 nan
5.434 nan
5.435 nan
5.436 nan
5.437 nan
5.438 nan
5.439 nan
5.44 nan
5.441 nan
5.442 nan
5.443 nan
5.444 nan
5.445 nan
5.446 nan
5.447 nan
5.448 nan
5.449 nan
5.45 nan
5.451 nan
5.452 nan
5.453 nan
5.454 nan
5.455 nan
5.456 nan
5.457 nan
5.458 nan
5.459 nan
5.46 nan
5.461 nan
5.462 nan
5.463 nan
5.464 nan
5.465 nan
5.466 nan
5.467 nan
5.468 nan
5.469 nan
5.47 nan
5.471 nan
5.472 nan
5.473 nan
5.474 nan
5.475 nan
5.476 nan
5.477 nan
5.478 nan
5.479 nan
5.48 nan
5.481 nan
5.482 nan
5.483 nan
5.484 nan
5.485 nan
5.486 nan
5.487 nan
5.488 nan
5.489 nan
5.49 nan
5.491 nan
5.492 nan
5.493 nan
5.494 nan
5.495 nan
5.496 nan
5.497 nan
5.498 nan
5.499 nan
5.5 nan
5.501 nan
5.502 nan
5.503 nan
5.504 nan
5.505 nan
5.506 nan
5.507 nan
5.508 nan
5.509 nan
5.51 nan
5.511 nan
5.512 nan
5.513 nan
5.514 nan
5.515 nan
5.516 nan
5.517 nan
5.518 nan
5.519 nan
5.52 nan
5.521 nan
5.522 nan
5.523 nan
5.524 nan
5.525 nan
5.526 nan
5.527 nan
5.528 nan
5.529 nan
5.53 nan
5.531 nan
5.532 nan
5.533 nan
5.534 nan
5.535 nan
5.536 nan
5.537 nan
5.538 nan
5.539 nan
5.54 nan
5.541 nan
5.542 nan
5.543 nan
5.544 nan
5.545 nan
5.546 nan
5.547 nan
5.548 nan
5.549 nan
5.55 nan
5.551 nan
5.552 nan
5.553 nan
5.554 nan
5.555 nan
5.556 nan
5.557 nan
5.558 nan
5.559 nan
5.56 nan
5.561 nan
5.562 nan
5.563 nan
5.564 nan
5.565 nan
5.566 nan
5.567 nan
5.568 nan
5.569 nan
5.57 nan
5.571 nan
5.572 nan
5.573 nan
5.574 nan
5.575 nan
5.576 nan
5.577 nan
5.578 nan
5.579 nan
5.58 nan
5.581 nan
5.582 nan
5.583 nan
5.584 nan
5.585 nan
5.586 nan
5.587 nan
5.588 nan
5.589 nan
5.59 nan
5.591 nan
5.592 nan
5.593 nan
5.594 nan
5.595 nan
5.596 nan
5.597 nan
5.598 nan
5.599 nan
5.6 nan
5.601 nan
5.602 nan
5.603 nan
5.604 nan
5.605 nan
5.606 nan
5.607 nan
5.608 nan
5.609 nan
5.61 nan
5.611 nan
5.612 nan
5.613 nan
5.614 nan
5.615 nan
5.616 nan
5.617 nan
5.618 nan
5.619 nan
5.62 nan
5.621 nan
5.622 nan
5.623 nan
5.624 nan
5.625 nan
5.626 nan
5.627 nan
5.628 nan
5.629 nan
5.63 nan
5.631 nan
5.632 nan
5.633 nan
5.634 nan
5.635 nan
5.636 nan
5.637 nan
5.638 nan
5.639 nan
5.64 nan
5.641 nan
5.642 nan
5.643 nan
5.644 nan
5.645 nan
5.646 nan
5.647 nan
5.648 nan
5.649 nan
5.65 nan
5.651 nan
5.652 nan
5.653 nan
5.654 nan
5.655 nan
5.656 nan
5.657 nan
5.658 nan
5.659 nan
5.66 nan
5.661 nan
5.662 nan
5.663 nan
5.664 nan
5.665 nan
5.666 nan
5.667 nan
5.668 nan
5.669 nan
5.67 nan
5.671 nan
5.672 nan
5.673 nan
5.674 nan
5.675 nan
5.676 nan
5.677 nan
5.678 nan
5.679 nan
5.68 nan
5.681 nan
5.682 nan
5.683 nan
5.684 nan
5.685 nan
5.686 nan
5.687 nan
5.688 nan
5.689 nan
5.69 nan
5.691 nan
5.692 nan
5.693 nan
5.694 nan
5.695 nan
5.696 nan
5.697 nan
5.698 nan
5.699 nan
5.7 nan
5.701 nan
5.702 nan
5.703 nan
5.704 nan
5.705 nan
5.706 nan
5.707 nan
5.708 nan
5.709 nan
5.71 nan
5.711 nan
5.712 nan
5.713 nan
5.714 nan
5.715 nan
5.716 nan
5.717 nan
5.718 nan
5.719 nan
5.72 nan
5.721 nan
5.722 nan
5.723 nan
5.724 nan
5.725 nan
5.726 nan
5.727 nan
5.728 nan
5.729 nan
5.73 nan
5.731 nan
5.732 nan
5.733 nan
5.734 nan
5.735 nan
5.736 nan
5.737 nan
5.738 nan
5.739 nan
5.74 nan
5.741 nan
5.742 nan
5.743 nan
5.744 nan
5.745 nan
5.746 nan
5.747 nan
5.748 nan
5.749 nan
5.75 nan
5.751 nan
5.752 nan
5.753 nan
5.754 nan
5.755 nan
5.756 nan
5.757 nan
5.758 nan
5.759 nan
5.76 nan
5.761 nan
5.762 nan
5.763 nan
5.764 nan
5.765 nan
5.766 nan
5.767 nan
5.768 nan
5.769 nan
5.77 nan
5.771 nan
5.772 nan
5.773 nan
5.774 nan
5.775 nan
5.776 nan
5.777 nan
5.778 nan
5.779 nan
5.78 nan
5.781 nan
5.782 nan
5.783 nan
5.784 nan
5.785 nan
5.786 nan
5.787 nan
5.788 nan
5.789 nan
5.79 nan
5.791 nan
5.792 nan
5.793 nan
5.794 nan
5.795 nan
5.796 nan
5.797 nan
5.798 nan
5.799 nan
5.8 nan
5.801 nan
5.802 nan
5.803 nan
5.804 nan
5.805 nan
5.806 nan
5.807 nan
5.808 nan
5.809 nan
5.81 nan
5.811 nan
5.812 nan
5.813 nan
5.814 nan
5.815 nan
5.816 nan
5.817 nan
5.818 nan
5.819 nan
5.82 nan
5.821 nan
5.822 nan
5.823 nan
5.824 nan
5.825 nan
5.826 nan
5.827 nan
5.828 nan
5.829 nan
5.83 nan
5.831 nan
5.832 nan
5.833 nan
5.834 nan
5.835 nan
5.836 nan
5.837 nan
5.838 nan
5.839 nan
5.84 nan
5.841 nan
5.842 nan
5.843 nan
5.844 nan
5.845 nan
5.846 nan
5.847 nan
5.848 nan
5.849 nan
5.85 nan
5.851 nan
5.852 nan
5.853 nan
5.854 nan
5.855 nan
5.856 nan
5.857 nan
5.858 nan
5.859 nan
5.86 nan
5.861 nan
5.862 nan
5.863 nan
5.864 nan
5.865 nan
5.866 nan
5.867 nan
5.868 nan
5.869 nan
5.87 nan
5.871 nan
5.872 nan
5.873 nan
5.874 nan
5.875 nan
5.876 nan
5.877 nan
5.878 nan
5.879 nan
5.88 nan
5.881 nan
5.882 nan
5.883 nan
5.884 nan
5.885 nan
5.886 nan
5.887 nan
5.888 nan
5.889 nan
5.89 nan
5.891 nan
5.892 nan
5.893 nan
5.894 nan
5.895 nan
5.896 nan
5.897 nan
5.898 nan
5.899 nan
5.9 nan
5.901 nan
5.902 nan
5.903 nan
5.904 nan
5.905 nan
5.906 nan
5.907 nan
5.908 nan
5.909 nan
5.91 nan
5.911 nan
5.912 nan
5.913 nan
5.914 nan
5.915 nan
5.916 nan
5.917 nan
5.918 nan
5.919 nan
5.92 nan
5.921 nan
5.922 nan
5.923 nan
5.924 nan
5.925 nan
5.926 nan
5.927 nan
5.928 nan
5.929 nan
5.93 nan
5.931 nan
5.932 nan
5.933 nan
5.934 nan
5.935 nan
5.936 nan
5.937 nan
5.938 nan
5.939 nan
5.94 nan
5.941 nan
5.942 nan
5.943 nan
5.944 nan
5.945 nan
5.946 nan
5.947 nan
5.948 nan
5.949 nan
5.95 nan
5.951 nan
5.952 nan
5.953 nan
5.954 nan
5.955 nan
5.956 nan
5.957 nan
5.958 nan
5.959 nan
5.96 nan
5.961 nan
5.962 nan
5.963 nan
5.964 nan
5.965 nan
5.966 nan
5.967 nan
5.968 nan
5.969 nan
5.97 nan
5.971 nan
5.972 nan
5.973 nan
5.974 nan
5.975 nan
5.976 nan
5.977 nan
5.978 nan
5.979 nan
5.98 nan
5.981 nan
5.982 nan
5.983 nan
5.984 nan
5.985 nan
5.986 nan
5.987 nan
5.988 nan
5.989 nan
5.99 nan
5.991 nan
5.992 nan
5.993 nan
5.994 nan
5.995 nan
5.996 nan
5.997 nan
5.998 nan
5.999 nan
6 nan
6.001 nan
6.002 nan
6.003 nan
6.004 nan
6.005 nan
6.006 nan
6.007 nan
6.008 nan
6.009 nan
6.01 nan
6.011 nan
6.012 nan
6.013 nan
6.014 nan
6.015 nan
6.016 nan
6.017 nan
6.018 nan
6.019 nan
6.02 nan
6.021 nan
6.022 nan
6.023 nan
6.024 nan
6.025 nan
6.026 nan
6.027 nan
6.028 nan
6.029 nan
6.03 nan
6.031 nan
6.032 nan
6.033 nan
6.034 nan
6.035 nan
6.036 nan
6.037 nan
6.038 nan
6.039 nan
6.04 nan
6.041 nan
6.042 nan
6.043 nan
6.044 nan
6.045 nan
6.046 nan
6.047 nan
6.048 nan
6.049 nan
6.05 nan
6.051 nan
6.052 nan
6.053 nan
6.054 nan
6.055 nan
6.056 nan
6.057 nan
6.058 nan
6.059 nan
6.06 nan
6.061 nan
6.062 nan
6.063 nan
6.064 nan
6.065 nan
6.066 nan
6.067 nan
6.068 nan
6.069 nan
6.07 nan
6.071 nan
6.072 nan
6.073 nan
6.074 nan
6.075 nan
6.076 nan
6.077 nan
6.078 nan
6.079 nan
6.08 nan
6.081 nan
6.082 nan
6.083 nan
6.084 nan
6.085 nan
6.086 nan
6.087 nan
6.088 nan
6.089 nan
6.09 nan
6.091 nan
6.092 nan
6.093 nan
6.094 nan
6.095 nan
6.096 nan
6.097 nan
6.098 nan
6.099 nan
6.1 nan
6.101 nan
6.102 nan
6.103 nan
6.104 nan
6.105 nan
6.106 nan
6.107 nan
6.108 nan
6.109 nan
6.11 nan
6.111 nan
6.112 nan
6.113 nan
6.114 nan
6.115 nan
6.116 nan
6.117 nan
6.118 nan
6.119 nan
6.12 nan
6.121 nan
6.122 nan
6.123 nan
6.124 nan
6.125 nan
6.126 nan
6.127 nan
6.128 nan
6.129 nan
6.13 nan
6.131 nan
6.132 nan
6.133 nan
6.134 nan
6.135 nan
6.136 nan
6.137 nan
6.138 nan
6.139 nan
6.14 nan
6.141 nan
6.142 nan
6.143 nan
6.144 nan
6.145 nan
6.146 nan
6.147 nan
6.148 nan
6.149 nan
6.15 nan
6.151 nan
6.152 nan
6.153 nan
6.154 nan
6.155 nan
6.156 nan
6.157 nan
6.158 nan
6.159 nan
6.16 nan
6.161 nan
6.162 nan
6.163 nan
6.164 nan
6.165 nan
6.166 nan
6.167 nan
6.168 nan
6.169 nan
6.17 nan
6.171 nan
6.172 nan
6.173 nan
6.174 nan
6.175 nan
6.176 nan
6.177 nan
6.178 nan
6.179 nan
6.18 nan
6.181 nan
6.182 nan
6.183 nan
6.184 nan
6.185 nan
6.186 nan
6.187 nan
6.188 nan
6.189 nan
6.19 nan
6.191 nan
6.192 nan
6.193 nan
6.194 nan
6.195 nan
6.196 nan
6.197 nan
6.198 nan
6.199 nan
6.2 nan
6.201 nan
6.202 nan
6.203 nan
6.204 nan
6.205 nan
6.206 nan
6.207 nan
6.208 nan
6.209 nan
6.21 nan
6.211 nan
6.212 nan
6.213 nan
6.214 nan
6.215 nan
6.216 nan
6.217 nan
6.218 nan
6.219 nan
6.22 nan
6.221 nan
6.222 nan
6.223 nan
6.224 nan
6.225 nan
6.226 nan
6.227 nan
6.228 nan
6.229 nan
6.23 nan
6.231 nan
6.232 nan
6.233 nan
6.234 nan
6.235 nan
6.236 nan
6.237 nan
6.238 nan
6.239 nan
6.24 nan
6.241 nan
6.242 nan
6.243 nan
6.244 nan
6.245 nan
6.246 nan
6.247 nan
6.248 nan
6.249 nan
6.25 nan
6.251 nan
6.252 nan
6.253 nan
6.254 nan
6.255 nan
6.256 nan
6.257 nan
6.258 nan
6.259 nan
6.26 nan
6.261 nan
6.262 nan
6.263 nan
6.264 nan
6.265 nan
6.266 nan
6.267 nan
6.268 nan
6.269 nan
6.27 nan
6.271 nan
6.272 nan
6.273 nan
6.274 nan
6.275 nan
6.276 nan
6.277 nan
6.278 nan
6.279 nan
6.28 nan
6.281 nan
6.282 nan
6.283 nan
6.284 nan
6.285 nan
6.286 nan
6.287 nan
6.288 nan
6.289 nan
6.29 nan
6.291 nan
6.292 nan
6.293 nan
6.294 nan
6.295 nan
6.296 nan
6.297 nan
6.298 nan
6.299 nan
6.3 nan
6.301 nan
6.302 nan
6.303 nan
6.304 nan
6.305 nan
6.306 nan
6.307 nan
6.308 nan
6.309 nan
6.31 nan
6.311 nan
6.312 nan
6.313 nan
6.314 nan
6.315 nan
6.316 nan
6.317 nan
6.318 nan
6.319 nan
6.32 nan
6.321 nan
6.322 nan
6.323 nan
6.324 nan
6.325 nan
6.326 nan
6.327 nan
6.328 nan
6.329 nan
6.33 nan
6.331 nan
6.332 nan
6.333 nan
6.334 nan
6.335 nan
6.336 nan
6.337 nan
6.338 nan
6.339 nan
6.34 nan
6.341 nan
6.342 nan
6.343 nan
6.344 nan
6.345 nan
6.346 nan
6.347 nan
6.348 nan
6.349 nan
6.35 nan
6.351 nan
6.352 nan
6.353 nan
6.354 nan
6.355 nan
6.356 nan
6.357 nan
6.358 nan
6.359 nan
6.36 nan
6.361 nan
6.362 nan
6.363 nan
6.364 nan
6.365 nan
6.366 nan
6.367 nan
6.368 nan
6.369 nan
6.37 nan
6.371 nan
6.372 nan
6.373 nan
6.374 nan
6.375 nan
6.376 nan
6.377 nan
6.378 nan
6.379 nan
6.38 nan
6.381 nan
6.382 nan
6.383 nan
6.384 nan
6.385 nan
6.386 nan
6.387 nan
6.388 nan
6.389 nan
6.39 nan
6.391 nan
6.392 nan
6.393 nan
6.394 nan
6.395 nan
6.396 nan
6.397 nan
6.398 nan
6.399 nan
6.4 nan
6.401 nan
6.402 nan
6.403 nan
6.404 nan
6.405 nan
6.406 nan
6.407 nan
6.408 nan
6.409 nan
6.41 nan
6.411 nan
6.412 nan
6.413 nan
6.414 nan
6.415 nan
6.416 nan
6.417 nan
6.418 nan
6.419 nan
6.42 nan
6.421 nan
6.422 nan
6.423 nan
6.424 nan
6.425 nan
6.426 nan
6.427 nan
6.428 nan
6.429 nan
6.43 nan
6.431 nan
6.432 nan
6.433 nan
6.434 nan
6.435 nan
6.436 nan
6.437 nan
6.438 nan
6.439 nan
6.44 nan
6.441 nan
6.442 nan
6.443 nan
6.444 nan
6.445 nan
6.446 nan
6.447 nan
6.448 nan
6.449 nan
6.45 nan
6.451 nan
6.452 nan
6.453 nan
6.454 nan
6.455 nan
6.456 nan
6.457 nan
6.458 nan
6.459 nan
6.46 nan
6.461 nan
6.462 nan
6.463 nan
6.464 nan
6.465 nan
6.466 nan
6.467 nan
6.468 nan
6.469 nan
6.47 nan
6.471 nan
6.472 nan
6.473 nan
6.474 nan
6.475 nan
6.476 nan
6.477 nan
6.478 nan
6.479 nan
6.48 nan
6.481 nan
6.482 nan
6.483 nan
6.484 nan
6.485 nan
6.486 nan
6.487 nan
6.488 nan
6.489 nan
6.49 nan
6.491 nan
6.492 nan
6.493 nan
6.494 nan
6.495 nan
6.496 nan
6.497 nan
6.498 nan
6.499 nan
6.5 nan
6.501 nan
6.502 nan
6.503 nan
6.504 nan
6.505 nan
6.506 nan
6.507 nan
6.508 nan
6.509 nan
6.51 nan
6.511 nan
6.512 nan
6.513 nan
6.514 nan
6.515 nan
6.516 nan
6.517 nan
6.518 nan
6.519 nan
6.52 nan
6.521 nan
6.522 nan
6.523 nan
6.524 nan
6.525 nan
6.526 nan
6.527 nan
6.528 nan
6.529 nan
6.53 nan
6.531 nan
6.532 nan
6.533 nan
6.534 nan
6.535 nan
6.536 nan
6.537 nan
6.538 nan
6.539 nan
6.54 nan
6.541 nan
6.542 nan
6.543 nan
6.544 nan
6.545 nan
6.546 nan
6.547 nan
6.548 nan
6.549 nan
6.55 nan
6.551 nan
6.552 nan
6.553 nan
6.554 nan
6.555 nan
6.556 nan
6.557 nan
6.558 nan
6.559 nan
6.56 nan
6.561 nan
6.562 nan
6.563 nan
6.564 nan
6.565 nan
6.566 nan
6.567 nan
6.568 nan
6.569 nan
6.57 nan
6.571 nan
6.572 nan
6.573 nan
6.574 nan
6.575 nan
6.576 nan
6.577 nan
6.578 nan
6.579 nan
6.58 nan
6.581 nan
6.582 nan
6.583 nan
6.584 nan
6.585 nan
6.586 nan
6.587 nan
6.588 nan
6.589 nan
6.59 nan
6.591 nan
6.592 nan
6.593 nan
6.594 nan
6.595 nan
6.596 nan
6.597 nan
6.598 nan
6.599 nan
6.6 nan
6.601 nan
6.602 nan
6.603 nan
6.604 nan
6.605 nan
6.606 nan
6.607 nan
6.608 nan
6.609 nan
6.61 nan
6.611 nan
6.612 nan
6.613 nan
6.614 nan
6.615 nan
6.616 nan
6.617 nan
6.618 nan
6.619 nan
6.62 nan
6.621 nan
6.622 nan
6.623 nan
6.624 nan
6.625 nan
6.626 nan
6.627 nan
6.628 nan
6.629 nan
6.63 nan
6.631 nan
6.632 nan
6.633 nan
6.634 nan
6.635 nan
6.636 nan
6.637 nan
6.638 nan
6.639 nan
6.64 nan
6.641 nan
6.642 nan
6.643 nan
6.644 nan
6.645 nan
6.646 nan
6.647 nan
6.648 nan
6.649 nan
6.65 nan
6.651 nan
6.652 nan
6.653 nan
6.654 nan
6.655 nan
6.656 nan
6.657 nan
6.658 nan
6.659 nan
6.66 nan
6.661 nan
6.662 nan
6.663 nan
6.664 nan
6.665 nan
6.666 nan
6.667 nan
6.668 nan
6.669 nan
6.67 nan
6.671 nan
6.672 nan
6.673 nan
6.674 nan
6.675 nan
6.676 nan
6.677 nan
6.678 nan
6.679 nan
6.68 nan
6.681 nan
6.682 nan
6.683 nan
6.684 nan
6.685 nan
6.686 nan
6.687 nan
6.688 nan
6.689 nan
6.69 nan
6.691 nan
6.692 nan
6.693 nan
6.694 nan
6.695 nan
6.696 nan
6.697 nan
6.698 nan
6.699 nan
6.7 nan
6.701 nan
6.702 nan
6.703 nan
6.704 nan
6.705 nan
6.706 nan
6.707 nan
6.708 nan
6.709 nan
6.71 nan
6.711 nan
6.712 nan
6.713 nan
6.714 nan
6.715 nan
6.716 nan
6.717 nan
6.718 nan
6.719 nan
6.72 nan
6.721 nan
6.722 nan
6.723 nan
6.724 nan
6.725 nan
6.726 nan
6.727 nan
6.728 nan
6.729 nan
6.73 nan
6.731 nan
6.732 nan
6.733 nan
6.734 nan
6.735 nan
6.736 nan
6.737 nan
6.738 nan
6.739 nan
6.74 nan
6.741 nan
6.742 nan
6.743 nan
6.744 nan
6.745 nan
6.746 nan
6.747 nan
6.748 nan
6.749 nan
6.75 nan
6.751 nan
6.752 nan
6.753 nan
6.754 nan
6.755 nan
6.756 nan
6.757 nan
6.758 nan
6.759 nan
6.76 nan
6.761 nan
6.762 nan
6.763 nan
6.764 nan
6.765 nan
6.766 nan
6.767 nan
6.768 nan
6.769 nan
6.77 nan
6.771 nan
6.772 nan
6.773 nan
6.774 nan
6.775 nan
6.776 nan
6.777 nan
6.778 nan
6.779 nan
6.78 nan
6.781 nan
6.782 nan
6.783 nan
6.784 nan
6.785 nan
6.786 nan
6.787 nan
6.788 nan
6.789 nan
6.79 nan
6.791 nan
6.792 nan
6.793 nan
6.794 nan
6.795 nan
6.796 nan
6.797 nan
6.798 nan
6.799 nan
6.8 nan
6.801 nan
6.802 nan
6.803 nan
6.804 nan
6.805 nan
6.806 nan
6.807 nan
6.808 nan
6.809 nan
6.81 nan
6.811 nan
6.812 nan
6.813 nan
6.814 nan
6.815 nan
6.816 nan
6.817 nan
6.818 nan
6.819 nan
6.82 nan
6.821 nan
6.822 nan
6.823 nan
6.824 nan
6.825 nan
6.826 nan
6.827 nan
6.828 nan
6.829 nan
6.83 nan
6.831 nan
6.832 nan
6.833 nan
6.834 nan
6.835 nan
6.836 nan
6.837 nan
6.838 nan
6.839 nan
6.84 nan
6.841 nan
6.842 nan
6.843 nan
6.844 nan
6.845 nan
6.846 nan
6.847 nan
6.848 nan
6.849 nan
6.85 nan
6.851 nan
6.852 nan
6.853 nan
6.854 nan
6.855 nan
6.856 nan
6.857 nan
6.858 nan
6.859 nan
6.86 nan
6.861 nan
6.862 nan
6.863 nan
6.864 nan
6.865 nan
6.866 nan
6.867 nan
6.868 nan
6.869 nan
6.87 nan
6.871 nan
6.872 nan
6.873 nan
6.874 nan
6.875 nan
6.876 nan
6.877 nan
6.878 nan
6.879 nan
6.88 nan
6.881 nan
6.882 nan
6.883 nan
6.884 nan
6.885 nan
6.886 nan
6.887 nan
6.888 nan
6.889 nan
6.89 nan
6.891 nan
6.892 nan
6.893 nan
6.894 nan
6.895 nan
6.896 nan
6.897 nan
6.898 nan
6.899 nan
6.9 nan
6.901 nan
6.902 nan
6.903 nan
6.904 nan
6.905 nan
6.906 nan
6.907 nan
6.908 nan
6.909 nan
6.91 nan
6.911 nan
6.912 nan
6.913 nan
6.914 nan
6.915 nan
6.916 nan
6.917 nan
6.918 nan
6.919 nan
6.92 nan
6.921 nan
6.922 nan
6.923 nan
6.924 nan
6.925 nan
6.926 nan
6.927 nan
6.928 nan
6.929 nan


==> graphics/com_pos-003.dat <==
0 -0.08
0.001 -0.0799501600724778
0.002 -0.0799006328104931
0.003 -0.0798514069949192
0.004 -0.079802471406629
0.005 -0.0797538148264958
0.006 -0.0797054260353925
0.007 -0.0796572938141922
0.008 -0.0796094069437682
0.009 -0.0795617542049934
0.01 -0.0795143243787409
0.011 -0.0794671062458839
0.012 -0.0794200885872955
0.013 -0.0793732601838487
0.014 -0.0793266098164166
0.015 -0.0792801262658724
0.016 -0.0792337983130891
0.017 -0.0791876147389397
0.018 -0.0791415643242976
0.019 -0.0790956358500356
0.02 -0.0790498180970269
0.021 -0.0790040998461446
0.022 -0.0789584698782618
0.023 -0.0789129169742516
0.024 -0.0788674299149871
0.025 -0.0788219974813413
0.026 -0.0787766084541875
0.027 -0.0787312516143985
0.028 -0.0786859157428477
0.029 -0.078640589620408
0.03 -0.0785952620279525
0.031 -0.0785499195087546
0.032 -0.0785045574510706
0.033 -0.0784591779032484
0.034 -0.0784137829136357
0.035 -0.0783683745305803
0.036 -0.0783229548024299
0.037 -0.0782775257775324
0.038 -0.0782320895042355
0.039 -0.0781866480308871
0.04 -0.0781412034058348
0.041 -0.0780957576774265
0.042 -0.07805031289401
0.043 -0.0780048711039331
0.044 -0.0779594343555434
0.045 -0.0779140046971889
0.046 -0.0778685841772172
0.047 -0.0778231748439762
0.048 -0.0777777787458137
0.049 -0.0777323979310774
0.05 -0.0776870344481151
0.051 -0.0776416903452746
0.052 -0.0775963676709037
0.053 -0.0775510684733501
0.054 -0.0775057948009617
0.055 -0.0774605487020861
0.056 -0.0774153322250713
0.057 -0.077370147418265
0.058 -0.0773249963300149
0.059 -0.0772798810086689
0.06 -0.0772348035025747
0.061 -0.0771897075048539
0.062 -0.0771445365833953
0.063 -0.0770992925986975
0.064 -0.0770539774112593
0.065 -0.0770085928815791
0.066 -0.0769631408701558
0.067 -0.0769176232374878
0.068 -0.0768720418440739
0.069 -0.0768263985504127
0.07 -0.0767806952170028
0.071 -0.0767349337043428
0.072 -0.0766891158729315
0.073 -0.0766432435832674
0.074 -0.0765973186958491
0.075 -0.0765513430711754
0.076 -0.0765053185697449
0.077 -0.0764592470520561
0.078 -0.0764131303786077
0.079 -0.0763669704098985
0.08 -0.0763207690064269
0.081 -0.0762745280286917
0.082 -0.0762282493371914
0.083 -0.0761819347924248
0.084 -0.0761355862548904
0.085 -0.076089205585087
0.086 -0.0760427946435131
0.087 -0.0759963552906673
0.088 -0.0759498893870484
0.089 -0.0759033987931549
0.09 -0.0758568853694856
0.091 -0.0758103018716862
0.092 -0.0757636005512153
0.093 -0.0757167825122901
0.094 -0.075669848859128
0.095 -0.0756228006959464
0.096 -0.0755756391269625
0.097 -0.0755283652563938
0.098 -0.0754809801884575
0.099 -0.075433485027371
0.1 -0.0753858808773517
0.101 -0.0753381688426169
0.102 -0.0752903500273839
0.103 -0.0752424255358702
0.104 -0.0751943964722929
0.105 -0.0751462639408695
0.106 -0.0750980290458173
0.107 -0.0750496928913537
0.108 -0.0750012565816959
0.109 -0.0749527212210614
0.11 -0.0749040879136675
0.111 -0.0748553577637315
0.112 -0.0748065318754707
0.113 -0.0747576113531026
0.114 -0.0747085973008444
0.115 -0.0746594908229135
0.116 -0.0746102930235272
0.117 -0.0745610050069029
0.118 -0.0745116278772579
0.119 -0.0744621627388096
0.12 -0.0744126106957753
0.121 -0.074362880924443
0.122 -0.074312882067733
0.123 -0.0742626144298112
0.124 -0.0742120783148432
0.125 -0.0741612740269948
0.126 -0.0741102018704318
0.127 -0.0740588621493199
0.128 -0.0740072551678249
0.129 -0.0739553812301125
0.13 -0.0739032406403486
0.131 -0.0738508337026988
0.132 -0.0737981607213289
0.133 -0.0737452220004047
0.134 -0.073692017844092
0.135 -0.0736385485565564
0.136 -0.0735848144419638
0.137 -0.0735308158044799
0.138 -0.0734765529482705
0.139 -0.0734220261775013
0.14 -0.0733672357963381
0.141 -0.0733121821089466
0.142 -0.0732568654194926
0.143 -0.0732012860321419
0.144 -0.0731454442510603
0.145 -0.0730893403804134
0.146 -0.073032974724367
0.147 -0.0729763475870869
0.148 -0.0729194592727389
0.149 -0.0728623100854887
0.15 -0.0728049003295021
0.151 -0.0727472271315147
0.152 -0.0726892858326832
0.153 -0.0726310740588051
0.154 -0.0725725894356781
0.155 -0.0725138295890995
0.156 -0.072454792144867
0.157 -0.0723954747287779
0.158 -0.0723358749666299
0.159 -0.0722759904842204
0.16 -0.0722158189073469
0.161 -0.072155357861807
0.162 -0.0720946049733981
0.163 -0.0720335578679179
0.164 -0.0719722141711637
0.165 -0.0719105715089331
0.166 -0.0718486275070236
0.167 -0.0717863797912327
0.168 -0.0717238259873579
0.169 -0.0716609637211968
0.17 -0.0715977906185468
0.171 -0.0715343043052055
0.172 -0.0714705024069704
0.173 -0.0714063825496389
0.174 -0.0713419423590086
0.175 -0.071277179460877
0.176 -0.0712120914810417
0.177 -0.0711466760453
0.178 -0.0710809307794496
0.179 -0.0710148533092879
0.18 -0.0709484412606125
0.181 -0.0708817112919301
0.182 -0.0708146795440006
0.183 -0.0707473428660013
0.184 -0.0706796981071093
0.185 -0.0706117421165019
0.186 -0.0705434717433564
0.187 -0.0704748838368499
0.188 -0.0704059752461597
0.189 -0.070336742820463
0.19 -0.070267183408937
0.191 -0.070197293860759
0.192 -0.0701270710251062
0.193 -0.0700565117511558
0.194 -0.0699856128880851
0.195 -0.0699143712850713
0.196 -0.0698427837912916
0.197 -0.0697708472559232
0.198 -0.0696985585281434
0.199 -0.0696259144571294
0.2 -0.0695529118920584
0.201 -0.0694795476821076
0.202 -0.0694058186764544
0.203 -0.0693317217242758
0.204 -0.0692572536747492
0.205 -0.0691824113770518
0.206 -0.0691071916803607
0.207 -0.0690315914338533
0.208 -0.0689556074867067
0.209 -0.0688792366880983
0.21 -0.0688024758872051
0.211 -0.0687253498453421
0.212 -0.0686478828553715
0.213 -0.0685700710637918
0.214 -0.0684919106171016
0.215 -0.0684133976617992
0.216 -0.0683345283443832
0.217 -0.068255298811352
0.218 -0.0681757052092042
0.219 -0.068095743684438
0.22 -0.0680154103835521
0.221 -0.067934701453045
0.222 -0.067853613039415
0.223 -0.0677721412891607
0.224 -0.0676902823487805
0.225 -0.0676080323647728
0.226 -0.0675253874836363
0.227 -0.0674423438518693
0.228 -0.0673588976159704
0.229 -0.0672750449224379
0.23 -0.0671907819177704
0.231 -0.0671061047484663
0.232 -0.0670210095610241
0.233 -0.0669354925019423
0.234 -0.0668495497177194
0.235 -0.0667631773548538
0.236 -0.0666763715598439
0.237 -0.0665891284791884
0.238 -0.0665014442593855
0.239 -0.0664133150469339
0.24 -0.066324736988332
0.241 -0.0662357426333122
0.242 -0.066146364023865
0.243 -0.0660565965448759
0.244 -0.0659664355812302
0.245 -0.0658758765178135
0.246 -0.0657849147395111
0.247 -0.0656935456312086
0.248 -0.0656017645777913
0.249 -0.0655095669641447
0.25 -0.0654169481751543
0.251 -0.0653239035957054
0.252 -0.0652304286106836
0.253 -0.0651365186049743
0.254 -0.0650421689634628
0.255 -0.0649473750710348
0.256 -0.0648521323125755
0.257 -0.0647564360729705
0.258 -0.0646602817371052
0.259 -0.064563664689865
0.26 -0.0644665803161354
0.261 -0.0643690240008019
0.262 -0.0642709911287498
0.263 -0.0641724770848646
0.264 -0.0640734772540318
0.265 -0.0639739870211368
0.266 -0.063874001771065
0.267 -0.0637735168887019
0.268 -0.063672527758933
0.269 -0.0635710297666436
0.27 -0.0634690182967192
0.271 -0.0633665341573531
0.272 -0.0632636175993785
0.273 -0.0631602631716408
0.274 -0.0630564654229853
0.275 -0.0629522189022577
0.276 -0.0628475181583032
0.277 -0.0627423577399673
0.278 -0.0626367321960954
0.279 -0.062530636075533
0.28 -0.0624240639271255
0.281 -0.0623170102997183
0.282 -0.0622094697421568
0.283 -0.0621014368032864
0.284 -0.0619929060319527
0.285 -0.061883871977001
0.286 -0.0617743291872767
0.287 -0.0616642722116252
0.288 -0.0615536955988921
0.289 -0.0614425938979227
0.29 -0.0613309616575624
0.291 -0.0612187934266567
0.292 -0.0611060837540509
0.293 -0.0609928271885906
0.294 -0.0608790182791212
0.295 -0.060764651574488
0.296 -0.0606497216235365
0.297 -0.0605342229751122
0.298 -0.0604181501780604
0.299 -0.0603014977812266
0.3 -0.0601842603334562
0.301 -0.0600664875117652
0.302 -0.0599482283784033
0.303 -0.0598294765600662
0.304 -0.0597102256834495
0.305 -0.059590469375249
0.306 -0.0594702012621602
0.307 -0.0593494149708789
0.308 -0.0592281041281009
0.309 -0.0591062623605217
0.31 -0.0589838832948371
0.311 -0.0588609605577427
0.312 -0.0587374877759343
0.313 -0.0586134585761075
0.314 -0.0584888665849581
0.315 -0.0583637054291817
0.316 -0.0582379687354739
0.317 -0.0581116501305306
0.318 -0.0579847432410474
0.319 -0.0578572416937199
0.32 -0.0577291391152439
0.321 -0.057600429132315
0.322 -0.057471105371629
0.323 -0.0573411614598814
0.324 -0.0572105910237682
0.325 -0.0570793876899848
0.326 -0.056947545085227
0.327 -0.0568150568361905
0.328 -0.0566819165695709
0.329 -0.0565481179120641
0.33 -0.0564136544903655
0.331 -0.0562785855865141
0.332 -0.0561429698016286
0.333 -0.0560067997410252
0.334 -0.0558700680100198
0.335 -0.0557327672139284
0.336 -0.0555948899580672
0.337 -0.0554564288477521
0.338 -0.0553173764882992
0.339 -0.0551777254850244
0.34 -0.0550374684432439
0.341 -0.0548965979682736
0.342 -0.0547551066654295
0.343 -0.0546129871400278
0.344 -0.0544702319973844
0.345 -0.0543268338428153
0.346 -0.0541827852816366
0.347 -0.0540380789191643
0.348 -0.0538927073607145
0.349 -0.0537466632116031
0.35 -0.0535999390771462
0.351 -0.0534525275626598
0.352 -0.05330442127346
0.353 -0.0531556128148627
0.354 -0.053006094792184
0.355 -0.05285585981074
0.356 -0.0527049004758465
0.357 -0.0525532093928198
0.358 -0.0524007791669758
0.359 -0.0522476024036305
0.36 -0.0520936717081
0.361 -0.0519390568457827
0.362 -0.0517838268248346
0.363 -0.0516279731147079
0.364 -0.0514714871848548
0.365 -0.0513143605047277
0.366 -0.0511565845437786
0.367 -0.05099815077146
0.368 -0.0508390506572241
0.369 -0.050679275670523
0.37 -0.050518817280809
0.371 -0.0503576669575344
0.372 -0.0501958161701515
0.373 -0.0500332563881124
0.374 -0.0498699790808694
0.375 -0.0497059757178748
0.376 -0.0495412377685807
0.377 -0.0493757567024396
0.378 -0.0492095239889035
0.379 -0.0490425310974247
0.38 -0.0488747694974555
0.381 -0.0487062306584482
0.382 -0.0485369060498549
0.383 -0.048366787141128
0.384 -0.0481958654017196
0.385 -0.048024132301082
0.386 -0.0478515793086675
0.387 -0.0476781978939283
0.388 -0.0475039795263166
0.389 -0.0473289156752847
0.39 -0.0471529978102848
0.391 -0.0469763072268564
0.392 -0.0467989243748079
0.393 -0.0466208394549953
0.394 -0.0464420426682747
0.395 -0.0462625242155022
0.396 -0.0460822742975337
0.397 -0.0459012831152254
0.398 -0.0457195408694331
0.399 -0.045537037761013
0.4 -0.045353763990821
0.401 -0.0451697097597133
0.402 -0.0449848652685458
0.403 -0.0447992207181745
0.404 -0.0446127663094555
0.405 -0.0444254922432449
0.406 -0.0442373887203986
0.407 -0.0440484459417727
0.408 -0.0438586541082232
0.409 -0.0436680034206062
0.41 -0.0434764840797776
0.411 -0.0432840862865935
0.412 -0.0430908002419099
0.413 -0.0428966161465829
0.414 -0.0427015242014685
0.415 -0.0425055146074227
0.416 -0.0423085775653016
0.417 -0.0421107032759611
0.418 -0.0419118819402573
0.419 -0.0417121037590462
0.42 -0.041511358933184
0.421 -0.0413097415479952
0.422 -0.0411073447392519
0.423 -0.0409041572834806
0.424 -0.0407001679572082
0.425 -0.0404953655369613
0.426 -0.0402897387992667
0.427 -0.0400832765206509
0.428 -0.0398759674776407
0.429 -0.0396678004467629
0.43 -0.0394587642045441
0.431 -0.039248847527511
0.432 -0.0390380391921903
0.433 -0.0388263279751087
0.434 -0.038613702652793
0.435 -0.0384001520017697
0.436 -0.0381856647985657
0.437 -0.0379702298197076
0.438 -0.0377538358417221
0.439 -0.0375364716411359
0.44 -0.0373181259944757
0.441 -0.0370987876782682
0.442 -0.0368784454690402
0.443 -0.0366570881433183
0.444 -0.0364347044776292
0.445 -0.0362112832484996
0.446 -0.0359868132324562
0.447 -0.0357612832060257
0.448 -0.0355346819457348
0.449 -0.0353069982281103
0.45 -0.0350782208296787
0.451 -0.0348484581350584
0.452 -0.0346178174583018
0.453 -0.0343862859700872
0.454 -0.0341538508410928
0.455 -0.0339204992419971
0.456 -0.0336862183434781
0.457 -0.0334509953162142
0.458 -0.0332148173308836
0.459 -0.0329776715581647
0.46 -0.0327395451687357
0.461 -0.0325004253332748
0.462 -0.0322602992224603
0.463 -0.0320191540069706
0.464 -0.0317769768574838
0.465 -0.0315337549446782
0.466 -0.0312894754392321
0.467 -0.0310441255118239
0.468 -0.0307976923331316
0.469 -0.0305501630738337
0.47 -0.0303015249046083
0.471 -0.0300517649961338
0.472 -0.0298008705190884
0.473 -0.0295488286441504
0.474 -0.0292956265419981
0.475 -0.0290412513833096
0.476 -0.0287856903387634
0.477 -0.0285289305790376
0.478 -0.0282709592748106
0.479 -0.0280117635967605
0.48 -0.0277513307155658
0.481 -0.0274897851515498
0.482 -0.027227250210188
0.483 -0.0269637112398858
0.484 -0.0266991535890492
0.485 -0.0264335626060837
0.486 -0.0261669236393951
0.487 -0.0258992220373892
0.488 -0.0256304431484716
0.489 -0.025360572321048
0.49 -0.0250895949035242
0.491 -0.0248174962443059
0.492 -0.0245442616917988
0.493 -0.0242698765944086
0.494 -0.023994326300541
0.495 -0.0237175961586018
0.496 -0.0234396715169966
0.497 -0.0231605377241313
0.498 -0.0228801801284114
0.499 -0.0225985840782427
0.5 -0.022315734922031
0.501 -0.0220316180081819
0.502 -0.0217462186851011
0.503 -0.0214595223011944
0.504 -0.0211715142048675
0.505 -0.0208821797445262
0.506 -0.020591504268576
0.507 -0.0202994731254228
0.508 -0.0200060716634722
0.509 -0.01971128523113
0.51 -0.0194150991768019
0.511 -0.0191176563748427
0.512 -0.0188190983155441
0.513 -0.0185194082712177
0.514 -0.0182185695141747
0.515 -0.0179165653167264
0.516 -0.0176133789511842
0.517 -0.0173089936898595
0.518 -0.0170033928050635
0.519 -0.0166965595691076
0.52 -0.0163884772543032
0.521 -0.0160791291329616
0.522 -0.015768498477394
0.523 -0.015456568559912
0.524 -0.0151433226528267
0.525 -0.0148287440284495
0.526 -0.0145128159590919
0.527 -0.014195521717065
0.528 -0.0138768445746803
0.529 -0.0135567678042491
0.53 -0.0132352746780827
0.531 -0.0129123484684925
0.532 -0.0125879724477897
0.533 -0.0122621298882859
0.534 -0.0119348040622922
0.535 -0.01160597824212
0.536 -0.0112756357000806
0.537 -0.0109437597084855
0.538 -0.0106103335396459
0.539 -0.0102753404658732
0.54 -0.00993876375947867
0.541 -0.00960203641651252
0.542 -0.00926659028009936
0.543 -0.00893240689316224
0.544 -0.00859946779862417
0.545 -0.00826775453940822
0.546 -0.0079372486584374
0.547 -0.00760793169863476
0.548 -0.00727978520292332
0.549 -0.00695279071422614
0.55 -0.00662692977546623
0.551 -0.00630218392956665
0.552 -0.00597853471945042
0.553 -0.00565596368804058
0.554 -0.00533445237826017
0.555 -0.00501398233303222
0.556 -0.00469453509527977
0.557 -0.00437609220792586
0.558 -0.00405863521389352
0.559 -0.00374214565610579
0.56 -0.0034266050774857
0.561 -0.00311199502095629
0.562 -0.0027982970294406
0.563 -0.00248549264586166
0.564 -0.00217356341314251
0.565 -0.00186249087420618
0.566 -0.00155225657197572
0.567 -0.00124284204937415
0.568 -0.000934228849324512
0.569 -0.000626398514749844
0.57 -0.000319332588573195
0.571 -1.25634960861198e-05
0.572 0.000294321007772161
0.573 0.000601256385607171
0.574 0.000908178100024433
0.575 0.00121502161362947
0.576 0.00152172238902781
0.577 0.00182821588882497
0.578 0.00213443757562647
0.579 0.00244032291203785
0.58 0.00274580736066462
0.581 0.0030508263841123
0.582 0.00335531544498643
0.583 0.00365921000589251
0.584 0.00396244552943609
0.585 0.00426495747822267
0.586 0.00456668131485779
0.587 0.00486755250194696
0.588 0.00516750650209571
0.589 0.00546647877790957
0.59 0.00576440479199406
0.591 0.00606122000695469
0.592 0.006356859885397
0.593 0.00665125988992651
0.594 0.00694435548314873
0.595 0.00723608212766921
0.596 0.00752637528609345
0.597 0.00781517042102697
0.598 0.00810240299507532
0.599 0.008388008470844
0.6 0.00867192231093854
0.601 0.00895457745953424
0.602 0.0092364482989426
0.603 0.00951753244897348
0.604 0.00979782752943672
0.605 0.0100773311601422
0.606 0.0103560409608997
0.607 0.0106339545515191
0.608 0.0109110695518103
0.609 0.011187383581583
0.61 0.0114628942606472
0.611 0.0117375992088127
0.612 0.0120114960458894
0.613 0.012284582391687
0.614 0.0125568558660155
0.615 0.0128283140886847
0.616 0.0130989546795044
0.617 0.0133687752582845
0.618 0.0136377734448348
0.619 0.0139059468589652
0.62 0.0141732931204855
0.621 0.0144398098492056
0.622 0.0147054946649353
0.623 0.0149703451874845
0.624 0.015234359036663
0.625 0.0154975338322807
0.626 0.0157598671941473
0.627 0.0160213567420729
0.628 0.0162820000958671
0.629 0.0165417948753399
0.63 0.0168007387003011
0.631 0.0170588471942988
0.632 0.0173161397907817
0.633 0.0175726198244107
0.634 0.0178282906298468
0.635 0.0180831555417509
0.636 0.0183372178947838
0.637 0.0185904810236064
0.638 0.0188429482628798
0.639 0.0190946229472647
0.64 0.019345508411422
0.641 0.0195956079900128
0.642 0.0198449250176979
0.643 0.0200934628291381
0.644 0.0203412247589945
0.645 0.0205882141419278
0.646 0.0208344343125991
0.647 0.0210798886056692
0.648 0.021324580355799
0.649 0.0215685128976495
0.65 0.0218116895658815
0.651 0.0220541136951559
0.652 0.0222957886201337
0.653 0.0225367176754757
0.654 0.0227769041958429
0.655 0.0230163515158961
0.656 0.0232550629702964
0.657 0.0234930418937045
0.658 0.0237302916207813
0.659 0.0239668154861879
0.66 0.024202616824585
0.661 0.024437680949415
0.662 0.0246719930252525
0.663 0.0249055561634576
0.664 0.0251383734753903
0.665 0.0253704480724106
0.666 0.0256017830658783
0.667 0.0258323815671536
0.668 0.0260622466875963
0.669 0.0262913815385664
0.67 0.026519789231424
0.671 0.0267474728775289
0.672 0.0269744355882411
0.673 0.0272006804749207
0.674 0.0274262106489275
0.675 0.0276510292216216
0.676 0.027875139304363
0.677 0.0280985440085115
0.678 0.0283212464454272
0.679 0.02854324972647
0.68 0.028764556963
0.681 0.028985171266377
0.682 0.0292050957479611
0.683 0.0294243335191122
0.684 0.0296428876911903
0.685 0.0298607613755554
0.686 0.0300779576835675
0.687 0.0302944797265864
0.688 0.0305103306159722
0.689 0.0307255134630849
0.69 0.0309400313792844
0.691 0.0311538739722116
0.692 0.0313670305294855
0.693 0.0315795036824329
0.694 0.0317912960623808
0.695 0.0320024103006562
0.696 0.0322128490285861
0.697 0.0324226148774973
0.698 0.032631710478717
0.699 0.0328401384635719
0.7 0.0330479014633892
0.701 0.0332550021094957
0.702 0.0334614430332184
0.703 0.0336672268658842
0.704 0.0338723562388202
0.705 0.0340768337833533
0.706 0.0342806621308104
0.707 0.0344838439125185
0.708 0.0346863817598045
0.709 0.0348882783039955
0.71 0.0350895361764184
0.711 0.0352901580084001
0.712 0.0354901464312677
0.713 0.0356895040763479
0.714 0.0358882335749679
0.715 0.0360863375584546
0.716 0.0362838186581349
0.717 0.0364806795053359
0.718 0.0366769227313843
0.719 0.0368725509676073
0.72 0.0370675668453318
0.721 0.0372619620637159
0.722 0.0374557280552211
0.723 0.0376488670511293
0.724 0.0378413812827227
0.725 0.038033272981283
0.726 0.0382245443780923
0.727 0.0384151977044326
0.728 0.0386052351915858
0.729 0.038794659070834
0.73 0.0389834715734591
0.731 0.039171674930743
0.732 0.0393592713739678
0.733 0.0395462631344154
0.734 0.0397326524433679
0.735 0.0399184415321071
0.736 0.040103632631915
0.737 0.0402882279740737
0.738 0.0404722297898651
0.739 0.0406556403105712
0.74 0.0408384617674739
0.741 0.0410206963918553
0.742 0.0412023464149972
0.743 0.0413834140681818
0.744 0.0415639015826909
0.745 0.0417438111898066
0.746 0.0419231451208107
0.747 0.0421019056069854
0.748 0.0422800948796125
0.749 0.042457715169974
0.75 0.042634768709352
0.751 0.0428112532040558
0.752 0.0429871660861955
0.753 0.0431625091757541
0.754 0.0433372842927146
0.755 0.04351149325706
0.756 0.0436851378887732
0.757 0.0438582200078372
0.758 0.0440307414342349
0.759 0.0442027039879494
0.76 0.0443741094889635
0.761 0.0445449597572604
0.762 0.0447152566128229
0.763 0.0448850018756341
0.764 0.0450541973656768
0.765 0.0452228449029341
0.766 0.045390946307389
0.767 0.0455585033990244
0.768 0.0457255179978232
0.769 0.0458919919237685
0.77 0.0460579269968433
0.771 0.0462233250370304
0.772 0.046388187864313
0.773 0.0465525172986738
0.774 0.046716315160096
0.775 0.0468795832685625
0.776 0.0470423234440563
0.777 0.0472045375065603
0.778 0.0473662272760575
0.779 0.0475273945725308
0.78 0.0476880412159634
0.781 0.0478481652918924
0.782 0.0480077646931835
0.783 0.0481668409508125
0.784 0.0483253955957548
0.785 0.0484834301589861
0.786 0.0486409461714821
0.787 0.0487979451642182
0.788 0.0489544286681701
0.789 0.0491103982143134
0.79 0.0492658553336237
0.791 0.0494208015570766
0.792 0.0495752384156477
0.793 0.0497291674403126
0.794 0.049882590162047
0.795 0.0500355081118264
0.796 0.0501879228206263
0.797 0.0503398358194225
0.798 0.0504912486391906
0.799 0.050642162810906
0.8 0.0507925798655445
0.801 0.0509425013340817
0.802 0.051091928747493
0.803 0.0512408636367542
0.804 0.0513893075328409
0.805 0.0515372619667286
0.806 0.0516847284693929
0.807 0.0518317085718095
0.808 0.051978203804954
0.809 0.0521242156998019
0.81 0.0522697457873289
0.811 0.0524147961501561
0.812 0.0525593686553141
0.813 0.0527034645103925
0.814 0.052847084922981
0.815 0.0529902311006693
0.816 0.053132904251047
0.817 0.0532751055817038
0.818 0.0534168363002294
0.819 0.0535580976142134
0.82 0.0536988907312455
0.821 0.0538392168589154
0.822 0.0539790772048127
0.823 0.0541184729765271
0.824 0.0542574053816482
0.825 0.0543958756277658
0.826 0.0545338849224695
0.827 0.0546714344733489
0.828 0.0548085254879938
0.829 0.0549451591739937
0.83 0.0550813367389384
0.831 0.0552170593904175
0.832 0.0553523283360207
0.833 0.0554871447833377
0.834 0.0556215099399581
0.835 0.0557554250134715
0.836 0.0558888912114677
0.837 0.0560219097415363
0.838 0.056154481811267
0.839 0.0562866086282495
0.84 0.0564182914000733
0.841 0.056549535968828
0.842 0.0566803480162562
0.843 0.0568107285094271
0.844 0.0569406784154101
0.845 0.0570701987012745
0.846 0.0571992903340897
0.847 0.0573279542809249
0.848 0.0574561915088495
0.849 0.0575840029849329
0.85 0.0577113896762443
0.851 0.0578383525498531
0.852 0.0579648925728286
0.853 0.0580910107122402
0.854 0.0582167079351572
0.855 0.0583419852086488
0.856 0.0584668434997845
0.857 0.0585912837756336
0.858 0.0587153070032653
0.859 0.0588389141497491
0.86 0.0589621061821542
0.861 0.0590848840675501
0.862 0.0592072487730059
0.863 0.059329201265591
0.864 0.0594507425123749
0.865 0.0595718734804267
0.866 0.0596925951368158
0.867 0.0598129084486116
0.868 0.0599328143828834
0.869 0.0600523139067005
0.87 0.0601714079871323
0.871 0.0602900998823643
0.872 0.0604083927516414
0.873 0.0605262874136209
0.874 0.0606437846869607
0.875 0.0607608853903183
0.876 0.0608775903423513
0.877 0.0609939003617175
0.878 0.0611098162670745
0.879 0.0612253388770798
0.88 0.0613404690103912
0.881 0.0614552074856663
0.882 0.0615695551215626
0.883 0.061683512736738
0.884 0.0617970811498499
0.885 0.061910261179556
0.886 0.062023053644514
0.887 0.0621354593633816
0.888 0.0622474791548163
0.889 0.0623591138374757
0.89 0.0624703642300177
0.891 0.0625812311510996
0.892 0.0626917154193793
0.893 0.0628018178535144
0.894 0.0629115392721624
0.895 0.0630208804939811
0.896 0.063129842337628
0.897 0.0632384256217609
0.898 0.0633466311650373
0.899 0.0634544597861148
0.9 0.0635619123036512
0.901 0.0636689973791273
0.902 0.0637757235177155
0.903 0.0638820913036113
0.904 0.06398810132101
0.905 0.0640937541541068
0.906 0.0641990503870972
0.907 0.0643039906041765
0.908 0.0644085753895399
0.909 0.0645128053273828
0.91 0.0646166810019005
0.911 0.0647202029972884
0.912 0.0648233718977418
0.913 0.064926188287456
0.914 0.0650286527506263
0.915 0.0651307658714481
0.916 0.0652325282341167
0.917 0.0653339404228273
0.918 0.0654350030217755
0.919 0.0655357166151564
0.92 0.0656360817871654
0.921 0.0657360991219978
0.922 0.065835769203849
0.923 0.0659350926169142
0.924 0.0660340699453888
0.925 0.0661327017734682
0.926 0.0662309886853476
0.927 0.0663289312652224
0.928 0.066426530097288
0.929 0.0665237857657395
0.93 0.0666206988547724
0.931 0.0667172762970844
0.932 0.0668135249741852
0.933 0.0669094453934884
0.934 0.0670050380624074
0.935 0.067100303488356
0.936 0.0671952421787475
0.937 0.0672898546409955
0.938 0.0673841413825135
0.939 0.0674781029107152
0.94 0.0675717397330139
0.941 0.0676650523568233
0.942 0.0677580412895569
0.943 0.0678507070386281
0.944 0.0679430501114506
0.945 0.0680350710154379
0.946 0.0681267702580035
0.947 0.0682181483465609
0.948 0.0683092057885237
0.949 0.0683999430913054
0.95 0.0684903607623195
0.951 0.0685804593089796
0.952 0.0686702392386992
0.953 0.0687597010588919
0.954 0.0688488452769711
0.955 0.0689376724003504
0.956 0.0690261829364433
0.957 0.0691143773926634
0.958 0.0692022562764242
0.959 0.0692898200951393
0.96 0.0693770693562221
0.961 0.069464011160575
0.962 0.0695506525283729
0.963 0.0696369938459381
0.964 0.0697230354995929
0.965 0.0698087778756594
0.966 0.06989422136046
0.967 0.0699793663403169
0.968 0.0700642132015523
0.969 0.0701487623304887
0.97 0.0702330141134481
0.971 0.0703169689367529
0.972 0.0704006271867254
0.973 0.0704839892496877
0.974 0.0705670555119622
0.975 0.0706498263598712
0.976 0.0707323021797368
0.977 0.0708144833578815
0.978 0.0708963702806273
0.979 0.0709779633342966
0.98 0.0710592629052117
0.981 0.0711402693796948
0.982 0.0712209831440682
0.983 0.0713014045846541
0.984 0.0713815340877749
0.985 0.0714613720397527
0.986 0.0715409188269098
0.987 0.0716201748355686
0.988 0.0716991404520512
0.989 0.07177781606268
0.99 0.0718562020537771
0.991 0.0719343058722848
0.992 0.0720121348951204
0.993 0.0720896894035688
0.994 0.072166969678915
0.995 0.0722439760024441
0.996 0.072320708655441
0.997 0.0723971679191907
0.998 0.0724733540749783
0.999 0.0725492674040886
1 0.0726249081878068
1.001 0.0727002767074177
1.002 0.0727753732442064
1.003 0.0728501980794579
1.004 0.0729247514944572
1.005 0.0729990337704892
1.006 0.073073045188839
1.007 0.0731467860307916
1.008 0.0732202565776319
1.009 0.0732934571106449
1.01 0.0733663879111157
1.011 0.0734390492603292
1.012 0.0735114414395703
1.013 0.0735835647301242
1.014 0.0736554194132759
1.015 0.0737270057703101
1.016 0.0737983240825121
1.017 0.0738693746311668
1.018 0.0739401576975591
1.019 0.0740106735629742
1.02 0.0740809225086968
1.021 0.074150912169288
1.022 0.0742206501207544
1.023 0.0742901365565495
1.024 0.0743593716701266
1.025 0.0744283556549393
1.026 0.0744970887044411
1.027 0.0745655710120853
1.028 0.0746338027713256
1.029 0.0747017841756153
1.03 0.0747695154184079
1.031 0.074836996693157
1.032 0.0749042281933159
1.033 0.0749712101123382
1.034 0.0750379426436772
1.035 0.0751044259807866
1.036 0.0751706603171198
1.037 0.0752366458461301
1.038 0.0753023827612712
1.039 0.0753678712559965
1.04 0.0754331115237594
1.041 0.0754981037580134
1.042 0.075562848152212
1.043 0.0756273448998087
1.044 0.0756915941942569
1.045 0.0757555962290102
1.046 0.0758193511975219
1.047 0.0758828592932456
1.048 0.0759461207096346
1.049 0.0760091356401426
1.05 0.076071904278223
1.051 0.0761344305575684
1.052 0.076196718361852
1.053 0.0762587678094978
1.054 0.0763205790189299
1.055 0.0763821521085722
1.056 0.0764434871968489
1.057 0.0765045844021839
1.058 0.0765654438430013
1.059 0.0766260656377252
1.06 0.0766864499047795
1.061 0.0767465967625884
1.062 0.0768065063295759
1.063 0.0768661787241659
1.064 0.0769256140647827
1.065 0.0769848124698501
1.066 0.0770437740577922
1.067 0.0771024989470331
1.068 0.0771609872559968
1.069 0.0772192391031074
1.07 0.0772772546067889
1.071 0.0773350338854653
1.072 0.0773925770575606
1.073 0.077449884241499
1.074 0.0775069555557045
1.075 0.077563791118601
1.076 0.0776203910486127
1.077 0.0776767554641636
1.078 0.0777328844836776
1.079 0.077788778225579
1.08 0.0778444368082916
1.081 0.0778998734867003
1.082 0.0779551013900243
1.083 0.078010120448189
1.084 0.0780649305911201
1.085 0.0781195317487431
1.086 0.0781739238509835
1.087 0.0782281068277669
1.088 0.0782820806090188
1.089 0.0783358451246649
1.09 0.0783894003046306
1.091 0.0784427460788415
1.092 0.0784958823772231
1.093 0.0785488091297011
1.094 0.0786015262662009
1.095 0.0786540337166482
1.096 0.0787063314109684
1.097 0.0787584192790871
1.098 0.0788102972509299
1.099 0.0788619652564223
1.1 0.0789134232254898
1.101 0.0789646710880581
1.102 0.0790157087740527
1.103 0.0790665362133991
1.104 0.0791171533360229
1.105 0.0791675600718497
1.106 0.0792177563508049
1.107 0.0792677421028141
1.108 0.079317517257803
1.109 0.079367081745697
1.11 0.0794164354964216
1.111 0.0794655863018716
1.112 0.0795145420165315
1.113 0.0795633026642115
1.114 0.0796118682687223
1.115 0.0796602388538742
1.116 0.0797084144434777
1.117 0.0797563950613432
1.118 0.0798041807312812
1.119 0.0798517714771021
1.12 0.0798991673226163
1.121 0.0799463682916343
1.122 0.0799933744079665
1.123 0.0800401856954234
1.124 0.0800868021778153
1.125 0.0801332238789528
1.126 0.0801794508226463
1.127 0.0802254830327061
1.128 0.0802713205329428
1.129 0.0803169633471669
1.13 0.0803624114991886
1.131 0.0804076650128185
1.132 0.080452723911867
1.133 0.0804975882201445
1.134 0.0805422579614615
1.135 0.0805867331596284
1.136 0.0806310138384557
1.137 0.0806751000217538
1.138 0.0807189917333332
1.139 0.0807626889970042
1.14 0.0808061918365773
1.141 0.0808495069617897
1.142 0.0808926410561772
1.143 0.0809355941042488
1.144 0.0809783660905132
1.145 0.0810209569994791
1.146 0.0810633668156553
1.147 0.0811055955235507
1.148 0.0811476431076739
1.149 0.0811895095525337
1.15 0.081231194842639
1.151 0.0812726989624984
1.152 0.0813140218966209
1.153 0.081355163629515
1.154 0.0813961241456897
1.155 0.0814369034296536
1.156 0.0814775014659156
1.157 0.0815179182389845
1.158 0.0815581537333689
1.159 0.0815982079335777
1.16 0.0816380808241197
1.161 0.0816777723895036
1.162 0.0817172826142382
1.163 0.0817566114828323
1.164 0.0817957589797946
1.165 0.0818347250896339
1.166 0.081873509796859
1.167 0.0819121130859787
1.168 0.0819505349415017
1.169 0.0819887753479368
1.17 0.0820268342897928
1.171 0.082064718203358
1.172 0.082102433495273
1.173 0.0821399801055751
1.174 0.0821773579743015
1.175 0.0822145670414897
1.176 0.0822516072471768
1.177 0.0822884785314002
1.178 0.0823251808341971
1.179 0.0823617140956049
1.18 0.0823980782556608
1.181 0.0824342732544022
1.182 0.0824702990318663
1.183 0.0825061555280904
1.184 0.0825418426831118
1.185 0.0825773604369678
1.186 0.0826127087296957
1.187 0.0826478875013327
1.188 0.0826828966919163
1.189 0.0827177362414836
1.19 0.082752406090072
1.191 0.0827869061777187
1.192 0.0828212364444611
1.193 0.0828553968303364
1.194 0.0828893872753819
1.195 0.0829232077196349
1.196 0.0829568581031328
1.197 0.0829903383659127
1.198 0.0830236484480121
1.199 0.0830567882894681
1.2 0.0830897578303181
1.201 0.0831225632788204
1.202 0.0831552108143256
1.203 0.08318770033351
1.204 0.0832200317330494
1.205 0.08325220490962
1.206 0.0832842197598978
1.207 0.0833160761805588
1.208 0.083347774068279
1.209 0.0833793133197346
1.21 0.0834106938316015
1.211 0.0834419155005557
1.212 0.0834729782232734
1.213 0.0835038818964305
1.214 0.0835346264167032
1.215 0.0835652116807673
1.216 0.0835956375852991
1.217 0.0836259040269744
1.218 0.0836560109024694
1.219 0.0836859581084601
1.22 0.0837157455416224
1.221 0.0837453730986326
1.222 0.0837748406761666
1.223 0.0838041481709004
1.224 0.0838332954795101
1.225 0.0838622824986717
1.226 0.0838911091250613
1.227 0.0839197752553548
1.228 0.0839482807862284
1.229 0.0839766256143581
1.23 0.0840048096364199
1.231 0.0840328388541716
1.232 0.0840607192401397
1.233 0.0840884506471533
1.234 0.0841160329280413
1.235 0.084143465935633
1.236 0.0841707495227572
1.237 0.0841978835422431
1.238 0.0842248678469198
1.239 0.0842517022896163
1.24 0.0842783867231617
1.241 0.084304921000385
1.242 0.0843313049741153
1.243 0.0843575384971816
1.244 0.0843836214224131
1.245 0.0844095536026387
1.246 0.0844353348906876
1.247 0.0844609651393887
1.248 0.0844864442015712
1.249 0.0845117719300642
1.25 0.0845369481776966
1.251 0.0845619727972975
1.252 0.084586845641696
1.253 0.0846115665637212
1.254 0.0846361354162021
1.255 0.0846605520519677
1.256 0.0846848163238473
1.257 0.0847089280846696
1.258 0.084732887187264
1.259 0.0847566934844594
1.26 0.0847803468290848
1.261 0.0848038439808435
1.262 0.0848271816917659
1.263 0.084850359803172
1.264 0.084873378156382
1.265 0.0848962365927159
1.266 0.0849189349534938
1.267 0.0849414730800357
1.268 0.0849638508136618
1.269 0.0849860679956921
1.27 0.0850081244674467
1.271 0.0850300200702456
1.272 0.085051754645409
1.273 0.0850733280342569
1.274 0.0850947400781094
1.275 0.0851159906182865
1.276 0.0851370794961084
1.277 0.0851580065528951
1.278 0.0851787716299666
1.279 0.0851993745686432
1.28 0.0852198152102447
1.281 0.0852400933960914
1.282 0.0852602089675032
1.283 0.0852801617658003
1.284 0.0852999516323027
1.285 0.0853195784083305
1.286 0.0853390419352038
1.287 0.0853583420542426
1.288 0.0853774786067671
1.289 0.0853964514340972
1.29 0.0854152603775532
1.291 0.0854339131248401
1.292 0.085452417205593
1.293 0.0854707722240268
1.294 0.0854889777843562
1.295 0.0855070334907962
1.296 0.0855249389475616
1.297 0.0855426937588671
1.298 0.0855602975289277
1.299 0.0855777498619581
1.3 0.0855950503621733
1.301 0.0856121986337879
1.302 0.085629194281017
1.303 0.0856460369080752
1.304 0.0856627261191775
1.305 0.0856792615185387
1.306 0.0856956427103736
1.307 0.085711869298897
1.308 0.0857279408883238
1.309 0.0857438570828689
1.31 0.085759617486747
1.311 0.085775221704173
1.312 0.0857906693393617
1.313 0.0858059599965279
1.314 0.0858210932798866
1.315 0.0858360687936525
1.316 0.0858508861420405
1.317 0.0858655449292653
1.318 0.0858800447595419
1.319 0.0858943852370851
1.32 0.0859085659661096
1.321 0.0859226079611606
1.322 0.0859365320964555
1.323 0.0859503377657182
1.324 0.0859640243626724
1.325 0.085977591281042
1.326 0.0859910379145506
1.327 0.0860043636569222
1.328 0.0860175679018804
1.329 0.0860306500431491
1.33 0.086043609474452
1.331 0.086056445589513
1.332 0.0860691577820557
1.333 0.0860817454458041
1.334 0.0860942079744819
1.335 0.0861065447618129
1.336 0.0861187552015208
1.337 0.0861308386873294
1.338 0.0861427946129626
1.339 0.0861546223721441
1.34 0.0861663213585976
1.341 0.0861778909660471
1.342 0.0861893305882162
1.343 0.0862006396188288
1.344 0.0862118174516086
1.345 0.0862228634802794
1.346 0.086233777098565
1.347 0.0862445577001892
1.348 0.0862552046788758
1.349 0.0862657174283485
1.35 0.0862760953423312
1.351 0.0862863340297192
1.352 0.0862964291301936
1.353 0.0863063800836575
1.354 0.0863161863300135
1.355 0.0863258473091646
1.356 0.0863353624610136
1.357 0.0863447312254632
1.358 0.0863539530424162
1.359 0.0863630273517757
1.36 0.0863719535934442
1.361 0.0863807312073247
1.362 0.08638935963332
1.363 0.0863978383113329
1.364 0.0864061666812663
1.365 0.0864143441830229
1.366 0.0864223702565055
1.367 0.0864302443416171
1.368 0.0864379658782604
1.369 0.0864455343063383
1.37 0.0864529490657535
1.371 0.0864602095964089
1.372 0.0864673153382073
1.373 0.0864742657310515
1.374 0.0864810602148445
1.375 0.0864876982294889
1.376 0.0864941792148876
1.377 0.0865005026109434
1.378 0.0865066678575592
1.379 0.0865126743946378
1.38 0.086518521662082
1.381 0.0865242368418281
1.382 0.0865298467835792
1.383 0.0865353504288884
1.384 0.0865407467193086
1.385 0.0865460345963928
1.386 0.086551213001694
1.387 0.086556280876765
1.388 0.086561237163159
1.389 0.0865660808024289
1.39 0.0865708107361277
1.391 0.0865754259058083
1.392 0.0865799252530238
1.393 0.086584307719327
1.394 0.086588572246271
1.395 0.0865927177754088
1.396 0.0865967432482934
1.397 0.0866006476064776
1.398 0.0866044297915146
1.399 0.0866080887449572
1.4 0.0866116234083585
1.401 0.0866150327232714
1.402 0.086618315631249
1.403 0.0866214710738441
1.404 0.0866244979926097
1.405 0.086627395329099
1.406 0.0866301620248647
1.407 0.0866327970214599
1.408 0.0866352992604376
1.409 0.0866376676833508
1.41 0.0866399012317524
1.411 0.0866419935494804
1.412 0.0866439385422462
1.413 0.0866457355444131
1.414 0.0866473838903443
1.415 0.0866488829144029
1.416 0.0866502319509521
1.417 0.0866514303343553
1.418 0.0866524773989755
1.419 0.086653372479176
1.42 0.0866541149093199
1.421 0.0866547040237706
1.422 0.0866551391568911
1.423 0.0866554196430448
1.424 0.0866555448165947
1.425 0.0866555140119041
1.426 0.0866553265633363
1.427 0.0866549818052543
1.428 0.0866544790720215
1.429 0.086653817698001
1.43 0.086652997017556
1.431 0.0866520163650498
1.432 0.0866508750748454
1.433 0.0866495724813062
1.434 0.0866481079187954
1.435 0.0866464807216761
1.436 0.0866446902243115
1.437 0.0866427357610649
1.438 0.0866406166662995
1.439 0.0866383322743784
1.44 0.0866358819196649
1.441 0.0866332794527517
1.442 0.0866305383055896
1.443 0.0866276571845784
1.444 0.0866246347961183
1.445 0.0866214698466094
1.446 0.0866181610424516
1.447 0.086614707090045
1.448 0.0866111066957896
1.449 0.0866073585660856
1.45 0.0866034614073328
1.451 0.0865994139259314
1.452 0.0865952148282814
1.453 0.0865908628207828
1.454 0.0865863566098357
1.455 0.0865816949018401
1.456 0.0865768764031961
1.457 0.0865718998203037
1.458 0.0865667638595629
1.459 0.0865614672273738
1.46 0.0865560086301365
1.461 0.0865503867742509
1.462 0.086544600366117
1.463 0.0865386481121351
1.464 0.086532528718705
1.465 0.0865262408922268
1.466 0.0865197833391006
1.467 0.0865131547657264
1.468 0.0865063538785042
1.469 0.0864993793838341
1.47 0.0864922299881162
1.471 0.0864849434842014
1.472 0.0864775575877915
1.473 0.0864700708895623
1.474 0.0864624819801897
1.475 0.0864547894503497
1.476 0.086446991890718
1.477 0.0864390878919706
1.478 0.0864310760447835
1.479 0.0864229549398323
1.48 0.0864147231677932
1.481 0.0864063793193419
1.482 0.0863979219851544
1.483 0.0863893497559065
1.484 0.0863806612222742
1.485 0.0863718549749333
1.486 0.0863629296045596
1.487 0.0863538837018293
1.488 0.0863447158574179
1.489 0.0863354246620016
1.49 0.0863260087062562
1.491 0.0863164665808576
1.492 0.0863067968764815
1.493 0.0862969981838041
1.494 0.0862870690935011
1.495 0.0862770081962485
1.496 0.086266814082722
1.497 0.0862564853435977
1.498 0.0862460205695514
1.499 0.086235418351259
1.5 0.0862246772793965
1.501 0.0862138069820726
1.502 0.0862028174744421
1.503 0.0861917079277499
1.504 0.0861804775132407
1.505 0.0861691254021591
1.506 0.08615765076575
1.507 0.086146052775258
1.508 0.0861343306019279
1.509 0.0861224834170044
1.51 0.0861105103917323
1.511 0.0860984106973563
1.512 0.0860861835051211
1.513 0.0860738279862715
1.514 0.0860613433120522
1.515 0.0860487286537079
1.516 0.0860359831824833
1.517 0.0860231060696233
1.518 0.0860100964863725
1.519 0.0859969536039757
1.52 0.0859836765936775
1.521 0.0859702646267228
1.522 0.0859567168743563
1.523 0.0859430325078227
1.524 0.0859292106983667
1.525 0.0859152506172331
1.526 0.0859011514356666
1.527 0.0858869123249119
1.528 0.0858725324562138
1.529 0.0858580110008171
1.53 0.0858433471299663
1.531 0.0858285214981083
1.532 0.0858135146498637
1.533 0.0857983255917385
1.534 0.0857829533302389
1.535 0.0857673968718707
1.536 0.08575165522314
1.537 0.0857357273905528
1.538 0.0857196123806151
1.539 0.0857033091998328
1.54 0.0856868168547121
1.541 0.0856701343517588
1.542 0.0856532606974789
1.543 0.0856361948983786
1.544 0.0856189359609638
1.545 0.0856014828917404
1.546 0.0855838346972145
1.547 0.0855659903838921
1.548 0.0855479489582792
1.549 0.0855297094268818
1.55 0.0855112707962059
1.551 0.0854926320727575
1.552 0.0854737922630425
1.553 0.0854547503735671
1.554 0.0854355054108371
1.555 0.0854160563813587
1.556 0.0853964022916377
1.557 0.0853765421481803
1.558 0.0853564749574923
1.559 0.0853361997260798
1.56 0.0853157154604489
1.561 0.0852950412874893
1.562 0.0852741955900927
1.563 0.0852531762587672
1.564 0.0852319811840212
1.565 0.0852106082563628
1.566 0.0851890553663005
1.567 0.0851673204043425
1.568 0.0851454012609971
1.569 0.0851232958267725
1.57 0.085101001992177
1.571 0.085078517647719
1.572 0.0850558406839067
1.573 0.0850329689912483
1.574 0.0850099004602522
1.575 0.0849866329814267
1.576 0.08496316444528
1.577 0.0849394927423203
1.578 0.0849156157630561
1.579 0.0848915313979956
1.58 0.084867237537647
1.581 0.0848427320725186
1.582 0.0848180128931187
1.583 0.0847930778899557
1.584 0.0847679249535377
1.585 0.0847425519743731
1.586 0.0847169568429701
1.587 0.084691137449837
1.588 0.0846650916854822
1.589 0.0846388174404138
1.59 0.0846123126051402
1.591 0.084585602850548
1.592 0.0845587136804303
1.593 0.0845316427346553
1.594 0.0845043876530913
1.595 0.0844769460756066
1.596 0.0844493156420693
1.597 0.0844214939923477
1.598 0.08439347876631
1.599 0.0843652676038244
1.6 0.0843368581447592
1.601 0.0843082480289826
1.602 0.0842794348963629
1.603 0.0842504163867681
1.604 0.0842211901400667
1.605 0.0841917537961268
1.606 0.0841621049948167
1.607 0.0841322413760045
1.608 0.0841021605795585
1.609 0.084071860245347
1.61 0.0840413380132381
1.611 0.0840105915231001
1.612 0.0839796184148012
1.613 0.0839484163282097
1.614 0.0839169829031938
1.615 0.0838853157796217
1.616 0.0838534125973616
1.617 0.0838212709962818
1.618 0.0837888886162505
1.619 0.0837562630971359
1.62 0.0837233920788063
1.621 0.0836903409660709
1.622 0.0836571750190656
1.623 0.083623891660649
1.624 0.0835904883136797
1.625 0.0835569624010162
1.626 0.083523311345517
1.627 0.0834895325700405
1.628 0.0834556234974455
1.629 0.0834215815505903
1.63 0.0833874041523335
1.631 0.0833530887255337
1.632 0.0833186326930493
1.633 0.083284033477739
1.634 0.0832492885024611
1.635 0.0832143951900743
1.636 0.0831793509634371
1.637 0.0831441532454079
1.638 0.0831087994588454
1.639 0.083073287026608
1.64 0.0830376133715543
1.641 0.0830017759165429
1.642 0.0829657720844321
1.643 0.0829295992980806
1.644 0.082893254980347
1.645 0.0828567365540896
1.646 0.082820041442167
1.647 0.0827831670674379
1.648 0.0827461108527606
1.649 0.0827088702209938
1.65 0.0826714425949959
1.651 0.0826338422949149
1.652 0.0825960843130955
1.653 0.082558167080692
1.654 0.0825200890288581
1.655 0.082481848588748
1.656 0.0824434441915158
1.657 0.0824048742683153
1.658 0.0823661372503006
1.659 0.0823272315686257
1.66 0.0822881556544447
1.661 0.0822489079389116
1.662 0.0822094868531803
1.663 0.0821698908284049
1.664 0.0821301182957394
1.665 0.0820901676863379
1.666 0.0820500374313543
1.667 0.0820097259619426
1.668 0.0819692317092569
1.669 0.0819285531044512
1.67 0.0818876885786794
1.671 0.0818466365630957
1.672 0.081805395488854
1.673 0.0817639637871084
1.674 0.0817223398890128
1.675 0.0816805222257213
1.676 0.0816385092283879
1.677 0.0815962993281666
1.678 0.0815538909562114
1.679 0.0815112825436764
1.68 0.0814684725217155
1.681 0.0814254715415037
1.682 0.0813822900312699
1.683 0.0813389260877492
1.684 0.0812953778076765
1.685 0.081251643287787
1.686 0.0812077206248155
1.687 0.0811636079154971
1.688 0.081119303256567
1.689 0.0810748047447599
1.69 0.0810301104768111
1.691 0.0809852185494555
1.692 0.0809401270594281
1.693 0.080894834103464
1.694 0.0808493377782981
1.695 0.0808036361806655
1.696 0.0807577274073012
1.697 0.0807116095549403
1.698 0.0806652807203177
1.699 0.0806187390001685
1.7 0.0805719824912277
1.701 0.0805250092902303
1.702 0.0804778174939113
1.703 0.0804304051990057
1.704 0.0803827705022487
1.705 0.0803349115003751
1.706 0.08028682629012
1.707 0.0802385129682185
1.708 0.0801899696314055
1.709 0.0801411943764161
1.71 0.0800921852999853
1.711 0.0800429574854694
1.712 0.0799935257123895
1.713 0.0799438876217282
1.714 0.079894040854468
1.715 0.0798439830515913
1.716 0.0797937118540808
1.717 0.0797432249029189
1.718 0.0796925198390881
1.719 0.079641594303571
1.72 0.07959044593735
1.721 0.0795390723814076
1.722 0.0794874712767264
1.723 0.0794356402642888
1.724 0.0793835769850774
1.725 0.0793312790800746
1.726 0.0792787441902631
1.727 0.0792259699566252
1.728 0.0791729540201435
1.729 0.0791196940218005
1.73 0.0790661876025787
1.731 0.0790124324034607
1.732 0.0789584260654288
1.733 0.0789041662294657
1.734 0.0788496505365538
1.735 0.0787948766276757
1.736 0.0787398421438138
1.737 0.0786845447259507
1.738 0.0786289820150688
1.739 0.0785731516521507
1.74 0.0785170512781789
1.741 0.078460701146111
1.742 0.0784041211758585
1.743 0.0783473085088346
1.744 0.0782902602864527
1.745 0.0782329736501259
1.746 0.0781754457412674
1.747 0.0781176737012907
1.748 0.0780596546716088
1.749 0.0780013857936351
1.75 0.0779428642087827
1.751 0.077884087058465
1.752 0.0778250514840951
1.753 0.0777657546270864
1.754 0.0777061936288521
1.755 0.0776463656308054
1.756 0.0775862677743596
1.757 0.077525897200928
1.758 0.0774652510519237
1.759 0.07740432646876
1.76 0.0773431205928502
1.761 0.0772816305656075
1.762 0.0772198535284452
1.763 0.0771577866227765
1.764 0.0770954269900147
1.765 0.077032771771573
1.766 0.0769698181088646
1.767 0.0769065631433029
1.768 0.0768430040163011
1.769 0.0767791378692723
1.77 0.0767149618436299
1.771 0.076650431130302
1.772 0.076585500532539
1.773 0.0765201666102381
1.774 0.0764544259232962
1.775 0.0763882750316104
1.776 0.0763217104950777
1.777 0.0762547288735952
1.778 0.0761873267270599
1.779 0.0761195006153688
1.78 0.0760512470984189
1.781 0.0759825627361073
1.782 0.0759134440883311
1.783 0.0758438877149872
1.784 0.0757738901759726
1.785 0.0757034480311845
1.786 0.0756325578405198
1.787 0.0755612161638756
1.788 0.0754894195611488
1.789 0.0754171645922367
1.79 0.075344447817036
1.791 0.075271265795444
1.792 0.0751976150873576
1.793 0.0751234922526739
1.794 0.0750488938512899
1.795 0.0749738164431026
1.796 0.074898256588009
1.797 0.0748222108459063
1.798 0.0747456757766913
1.799 0.0746686479402612
1.8 0.0745911238965131
1.801 0.0745131626735296
1.802 0.074434821309469
1.803 0.074356093379341
1.804 0.0742769724581556
1.805 0.0741974521209225
1.806 0.0741175259426517
1.807 0.0740371874983529
1.808 0.0739564303630361
1.809 0.0738752481117111
1.81 0.0737936343193877
1.811 0.0737115825610759
1.812 0.0736290864117853
1.813 0.073546139446526
1.814 0.0734627352403077
1.815 0.0733788673681403
1.816 0.0732945294050337
1.817 0.0732097149259976
1.818 0.0731244175060421
1.819 0.0730386307201768
1.82 0.0729523481434117
1.821 0.0728655633507567
1.822 0.0727782699172215
1.823 0.072690461417816
1.824 0.0726021314275501
1.825 0.0725132735214336
1.826 0.0724238812744765
1.827 0.0723339482616884
1.828 0.0722434680580793
1.829 0.0721524342386591
1.83 0.0720608403784375
1.831 0.0719687630391035
1.832 0.0718762783453575
1.833 0.0717833792167265
1.834 0.0716900585727375
1.835 0.0715963093329177
1.836 0.0715021244167941
1.837 0.0714074967438939
1.838 0.071312419233744
1.839 0.0712168848058715
1.84 0.0711208863798036
1.841 0.0710244168750673
1.842 0.0709274692111896
1.843 0.0708300363076977
1.844 0.0707321110841187
1.845 0.0706336864599795
1.846 0.0705347553548073
1.847 0.0704353106881291
1.848 0.0703353453794721
1.849 0.0702348523483632
1.85 0.0701338245143296
1.851 0.0700322547968984
1.852 0.0699301361155965
1.853 0.0698274613899512
1.854 0.0697242235394894
1.855 0.0696204154837382
1.856 0.0695160301422248
1.857 0.0694110604344761
1.858 0.0693054992800193
1.859 0.0691993395983815
1.86 0.0690925743090896
1.861 0.0689852840796655
1.862 0.0688775491794901
1.863 0.0687693619308797
1.864 0.0686607146561504
1.865 0.0685515996776183
1.866 0.0684420093175996
1.867 0.0683319358984104
1.868 0.0682213717423669
1.869 0.0681103091717851
1.87 0.0679987405089814
1.871 0.0678866580762718
1.872 0.0677740541959724
1.873 0.0676609211903995
1.874 0.0675472513818691
1.875 0.0674330370926974
1.876 0.0673182706452006
1.877 0.0672029443616947
1.878 0.067087050564496
1.879 0.0669705815759206
1.88 0.0668535297182847
1.881 0.0667358873139043
1.882 0.0666176466850956
1.883 0.0664988001541749
1.884 0.0663793400434582
1.885 0.0662592586752616
1.886 0.0661385483719014
1.887 0.0660172014556936
1.888 0.0658952102489545
1.889 0.0657725670740001
1.89 0.0656492642531466
1.891 0.0655253868440274
1.892 0.0654010194391251
1.893 0.0652761536630302
1.894 0.065150781140333
1.895 0.0650248934956238
1.896 0.064898482353493
1.897 0.064771539338531
1.898 0.064644056075328
1.899 0.0645160241884745
1.9 0.0643874353025608
1.901 0.0642582810421772
1.902 0.0641285530319142
1.903 0.0639982428963619
1.904 0.0638673422601109
1.905 0.0637358427477514
1.906 0.0636037359838738
1.907 0.0634710135930684
1.908 0.0633376671999256
1.909 0.0632036884290358
1.91 0.0630690689049892
1.911 0.0629338002523763
1.912 0.0627978740957874
1.913 0.0626612820598128
1.914 0.0625240157690429
1.915 0.0623860668480681
1.916 0.0622474269214786
1.917 0.0621080876138649
1.918 0.0619680405498172
1.919 0.061827277353926
1.92 0.0616857896507816
1.921 0.0615436680296707
1.922 0.0614010025382482
1.923 0.0612577839886569
1.924 0.0611140031930394
1.925 0.0609696509635385
1.926 0.0608247181122969
1.927 0.0606791954514574
1.928 0.0605330737931626
1.929 0.0603863439495553
1.93 0.0602389967327782
1.931 0.0600910229549741
1.932 0.0599424134282856
1.933 0.0597931589648554
1.934 0.0596432503768264
1.935 0.0594926784763412
1.936 0.0593414340755425
1.937 0.059189507986573
1.938 0.0590368910215756
1.939 0.0588835739926929
1.94 0.0587295477120675
1.941 0.0585748029918424
1.942 0.0584193306441601
1.943 0.0582631214811634
1.944 0.058106166314995
1.945 0.0579484559577977
1.946 0.0577899812217141
1.947 0.057630732918887
1.948 0.0574707018614591
1.949 0.0573098788615731
1.95 0.0571482547313718
1.951 0.0569859268237729
1.952 0.0568229918655312
1.953 0.0566594397295457
1.954 0.0564952602887148
1.955 0.0563304434159374
1.956 0.0561649789841121
1.957 0.0559988568661377
1.958 0.0558320669349128
1.959 0.0556645990633362
1.96 0.0554964431243065
1.961 0.0553275889907225
1.962 0.0551580265354828
1.963 0.0549877456314861
1.964 0.0548167361516312
1.965 0.0546449879688168
1.966 0.0544724909559415
1.967 0.054299234985904
1.968 0.0541252099316031
1.969 0.0539504056659374
1.97 0.0537748120618057
1.971 0.0535984189921066
1.972 0.0534212163297388
1.973 0.0532431939476011
1.974 0.0530643417185922
1.975 0.0528846495156107
1.976 0.0527041072115554
1.977 0.0525227046793249
1.978 0.0523404317918179
1.979 0.0521572784219332
1.98 0.0519732344425694
1.981 0.0517884053203988
1.982 0.0516028957999635
1.983 0.0514166946709676
1.984 0.0512297907231151
1.985 0.0510421727461099
1.986 0.050853829529656
1.987 0.0506647498634574
1.988 0.050474922537218
1.989 0.0502843363406418
1.99 0.0500929800634328
1.991 0.049900842495295
1.992 0.0497079124259323
1.993 0.0495141786450486
1.994 0.0493196299423481
1.995 0.0491242551075346
1.996 0.0489280429303121
1.997 0.0487309822003846
1.998 0.048533061707456
1.999 0.0483342702412304
2 0.0481345965914116
2.001 0.0479340295477037
2.002 0.0477325578998107
2.003 0.0475301704374365
2.004 0.047326855950285
2.005 0.0471226032280603
2.006 0.0469174010604664
2.007 0.0467112382372071
2.008 0.0465041035479865
2.009 0.0462959857825086
2.01 0.0460868737304772
2.011 0.0458770722222737
2.012 0.0456668853187526
2.013 0.0454563006553278
2.014 0.0452453058674133
2.015 0.045033888590423
2.016 0.0448220364597708
2.017 0.0446097371108708
2.018 0.0443969781791368
2.019 0.0441837472999827
2.02 0.0439700321088226
2.021 0.0437558202410704
2.022 0.0435410993321399
2.023 0.0433258570174453
2.024 0.0431100809324003
2.025 0.042893758712419
2.026 0.0426768779929152
2.027 0.042459426409303
2.028 0.0422413915969962
2.029 0.0420227611914089
2.03 0.0418035228279549
2.031 0.0415836641420482
2.032 0.0413631727691027
2.033 0.0411420363445324
2.034 0.0409202425037512
2.035 0.0406977788821732
2.036 0.0404746331152121
2.037 0.0402507928382819
2.038 0.0400262456867967
2.039 0.0398009792961703
2.04 0.0395749813018167
2.041 0.039348304680947
2.042 0.0391210057339177
2.043 0.0388930770808603
2.044 0.0386645113419065
2.045 0.0384353011371881
2.046 0.0382054390868366
2.047 0.0379749178109838
2.048 0.0377437299297613
2.049 0.0375118680633008
2.05 0.0372793248317339
2.051 0.0370460928551924
2.052 0.0368121647538078
2.053 0.0365775331477119
2.054 0.0363421906570363
2.055 0.0361061299019128
2.056 0.0358693435024729
2.057 0.0356318240788483
2.058 0.0353935642511707
2.059 0.0351545566395718
2.06 0.0349147938641833
2.061 0.0346742685451367
2.062 0.0344329733025638
2.063 0.0341909007565963
2.064 0.0339480435273658
2.065 0.033704394235004
2.066 0.0334599454996425
2.067 0.0332146899414131
2.068 0.0329686201804473
2.069 0.032721728836877
2.07 0.0324740085308336
2.071 0.0322254954976177
2.072 0.0319762248627427
2.073 0.0317261875816598
2.074 0.0314753746098201
2.075 0.0312237769026748
2.076 0.030971385415675
2.077 0.0307181911042719
2.078 0.0304641849239167
2.079 0.0302093578300606
2.08 0.0299537007781547
2.081 0.0296972047236501
2.082 0.0294398606219981
2.083 0.0291816594286498
2.084 0.0289225920990563
2.085 0.0286626495886689
2.086 0.0284018228529386
2.087 0.0281401028473168
2.088 0.0278774805272544
2.089 0.0276139468482027
2.09 0.0273494927656129
2.091 0.027084109234936
2.092 0.0268177872116234
2.093 0.026550517651126
2.094 0.0262822915088952
2.095 0.0260130997403821
2.096 0.0257429333010378
2.097 0.0254717831463134
2.098 0.0251996402316602
2.099 0.0249264955125294
2.1 0.024652339944372
2.101 0.0243772329698606
2.102 0.0241012325189742
2.103 0.0238243272781242
2.104 0.0235465059337219
2.105 0.0232677571721787
2.106 0.0229880696799057
2.107 0.0227074321433143
2.108 0.0224258332488159
2.109 0.0221432616828216
2.11 0.0218597061317429
2.111 0.0215751552819911
2.112 0.0212895978199774
2.113 0.0210030224321131
2.114 0.0207154178048096
2.115 0.0204267726244781
2.116 0.02013707557753
2.117 0.0198463153503766
2.118 0.0195544806294291
2.119 0.019261560101099
2.12 0.0189675424517974
2.121 0.0186724163679357
2.122 0.0183761705359252
2.123 0.0180787936421772
2.124 0.017780274373103
2.125 0.0174806014151139
2.126 0.0171797634546213
2.127 0.0168777491780363
2.128 0.0165745472717704
2.129 0.0162701464222349
2.13 0.015964535315841
2.131 0.0156578003798812
2.132 0.0153500263611421
2.133 0.0150411994252761
2.134 0.0147313057379356
2.135 0.014420331464773
2.136 0.0141082627714408
2.137 0.0137950858235914
2.138 0.0134807867868771
2.139 0.0131653518269504
2.14 0.0128487671094636
2.141 0.0125310188000693
2.142 0.0122120930644199
2.143 0.0118919760681676
2.144 0.011570653976965
2.145 0.0112481129564645
2.146 0.0109243391723184
2.147 0.0105993187901793
2.148 0.0102730379756994
2.149 0.00994548289453124
2.15 0.00961663971232722
2.151 0.00928649459473974
2.152 0.00895503370742123
2.153 0.00862224321602408
2.154 0.00828810928620071
2.155 0.00795261808360355
2.156 0.00761575577388499
2.157 0.00727750852269746
2.158 0.00693786249569336
2.159 0.00659680385852512
2.16 0.00625431877684515
2.161 0.00591179210786807
2.162 0.0055706072558461
2.163 0.00523074820698803
2.164 0.00489219894750264
2.165 0.00455494346359871
2.166 0.00421896574148502
2.167 0.00388424976737037
2.168 0.00355077952746353
2.169 0.00321853900797328
2.17 0.00288751219510841
2.171 0.00255768307507771
2.172 0.00222903563408995
2.173 0.00190155385835391
2.174 0.00157522173407839
2.175 0.00125002324747216
2.176 0.000925942384744013
2.177 0.000602963132102723
2.178 0.000281069475757079
2.179 -3.97545980841399e-05
2.18 -0.000359525103212147
2.181 -0.000678258053418162
2.182 -0.0009959694624934
2.183 -0.00131267534422908
2.184 -0.00162839171241641
2.185 -0.00194313458084662
2.186 -0.00225691996331092
2.187 -0.00256976387360053
2.188 -0.00288168232550666
2.189 -0.00319269133282053
2.19 -0.00350280690933335
2.191 -0.00381210132980983
2.192 -0.00412062647961038
2.193 -0.00442836778841977
2.194 -0.00473531068592279
2.195 -0.00504144060180424
2.196 -0.0053467429657489
2.197 -0.00565120320744155
2.198 -0.005954806756567
2.199 -0.00625753904281002
2.2 -0.0065593854958554
2.201 -0.00686033154538794
2.202 -0.00716036262109241
2.203 -0.0074594641526536
2.204 -0.00775762156975632
2.205 -0.00805482030208533
2.206 -0.00835104577932543
2.207 -0.00864628343116141
2.208 -0.00894051868727806
2.209 -0.00923373697736016
2.21 -0.0095259237310925
2.211 -0.00981706437815987
2.212 -0.0101071443482471
2.213 -0.0103961490710389
2.214 -0.01068406397622
2.215 -0.0109708744934754
2.216 -0.0112565660524897
2.217 -0.0115411240829478
2.218 -0.0118245340145345
2.219 -0.0121067812769344
2.22 -0.0123878512998325
2.221 -0.0126678670537199
2.222 -0.0129469617667362
2.223 -0.0132251362550389
2.224 -0.0135023913347855
2.225 -0.0137787278221334
2.226 -0.0140541465332403
2.227 -0.0143286482842635
2.228 -0.0146022338913605
2.229 -0.0148749041706888
2.23 -0.015146659938406
2.231 -0.0154175020106694
2.232 -0.0156874312036367
2.233 -0.0159564483334652
2.234 -0.0162245542163124
2.235 -0.0164917496683359
2.236 -0.0167580355056931
2.237 -0.0170234125445415
2.238 -0.0172878816010386
2.239 -0.0175514434913419
2.24 -0.0178140990316088
2.241 -0.0180758490379969
2.242 -0.0183366943266636
2.243 -0.0185966357137665
2.244 -0.018855674015463
2.245 -0.0191138100479105
2.246 -0.0193710446272667
2.247 -0.0196273785696889
2.248 -0.0198828126913346
2.249 -0.0201373478083614
2.25 -0.0203909847369267
2.251 -0.0206437443807249
2.252 -0.0208956484349449
2.253 -0.0211466989029863
2.254 -0.0213968977882483
2.255 -0.0216462470941304
2.256 -0.0218947488240321
2.257 -0.0221424049813528
2.258 -0.022389217569492
2.259 -0.0226351885918489
2.26 -0.0228803200518232
2.261 -0.0231246139528142
2.262 -0.0233680722982213
2.263 -0.0236106970914439
2.264 -0.0238524903358816
2.265 -0.0240934540349336
2.266 -0.0243335901919996
2.267 -0.0245729008104788
2.268 -0.0248113878937707
2.269 -0.0250490534452747
2.27 -0.0252858994683904
2.271 -0.025521927966517
2.272 -0.025757140943054
2.273 -0.0259915404014009
2.274 -0.026225128344957
2.275 -0.0264579067771219
2.276 -0.0266898777012949
2.277 -0.0269210431208755
2.278 -0.0271514050392631
2.279 -0.0273809654598571
2.28 -0.0276097263860569
2.281 -0.0278376970166955
2.282 -0.028064886386235
2.283 -0.0282912962515183
2.284 -0.0285169283693886
2.285 -0.0287417844966891
2.286 -0.0289658663902629
2.287 -0.0291891758069531
2.288 -0.0294117145036028
2.289 -0.0296334842370551
2.29 -0.0298544867641532
2.291 -0.0300747238417402
2.292 -0.0302941972266592
2.293 -0.0305129086757533
2.294 -0.0307308599458656
2.295 -0.0309480527938393
2.296 -0.0311644889765174
2.297 -0.0313801702507432
2.298 -0.0315950983733596
2.299 -0.0318092751012099
2.3 -0.0320227021911372
2.301 -0.0322353813999846
2.302 -0.0324473144845951
2.303 -0.032658503201812
2.304 -0.0328689493084783
2.305 -0.0330786545614371
2.306 -0.0332876207175317
2.307 -0.033495849533605
2.308 -0.0337033427665003
2.309 -0.0339101021730606
2.31 -0.0341161295101291
2.311 -0.0343214357841308
2.312 -0.0345260317209105
2.313 -0.0347299186564407
2.314 -0.034933097926694
2.315 -0.0351355708676428
2.316 -0.0353373388152598
2.317 -0.0355384031055174
2.318 -0.0357387650743881
2.319 -0.0359384260578446
2.32 -0.0361373873918593
2.321 -0.0363356504124048
2.322 -0.0365332164554536
2.323 -0.0367300868569782
2.324 -0.0369262629529513
2.325 -0.0371217460793452
2.326 -0.0373165375721326
2.327 -0.0375106387672859
2.328 -0.0377040510007778
2.329 -0.0378967756085807
2.33 -0.0380888139266672
2.331 -0.0382801672910098
2.332 -0.0384708370375811
2.333 -0.0386608245023535
2.334 -0.0388501310212997
2.335 -0.0390387579303921
2.336 -0.0392267065656033
2.337 -0.0394139782629058
2.338 -0.0396005743582721
2.339 -0.0397864961876748
2.34 -0.0399717450870865
2.341 -0.0401563293129728
2.342 -0.0403402568635064
2.343 -0.0405235286872205
2.344 -0.0407061457326478
2.345 -0.0408881089483215
2.346 -0.0410694192827745
2.347 -0.0412500776845399
2.348 -0.0414300851021506
2.349 -0.0416094424841396
2.35 -0.0417881507790399
2.351 -0.0419662109353846
2.352 -0.0421436239017066
2.353 -0.0423203906265388
2.354 -0.0424965120584144
2.355 -0.0426719891458662
2.356 -0.0428468228374274
2.357 -0.0430210140816308
2.358 -0.0431945638270095
2.359 -0.0433674730220965
2.36 -0.0435397426154248
2.361 -0.0437113735555273
2.362 -0.0438823667909371
2.363 -0.0440527232701871
2.364 -0.0442224439418104
2.365 -0.0443915297543399
2.366 -0.0445599816563087
2.367 -0.0447278005962497
2.368 -0.0448949875226959
2.369 -0.0450615433841804
2.37 -0.045227469129236
2.371 -0.0453927887727104
2.372 -0.0455575259819856
2.373 -0.0457216811843967
2.374 -0.045885254807279
2.375 -0.0460482472779675
2.376 -0.0462106590237974
2.377 -0.0463724904721038
2.378 -0.0465337420502219
2.379 -0.0466944141854868
2.38 -0.0468545073052335
2.381 -0.0470140218367974
2.382 -0.0471729582075134
2.383 -0.0473313168447168
2.384 -0.0474890981757426
2.385 -0.047646302627926
2.386 -0.0478029306286022
2.387 -0.0479589826051062
2.388 -0.0481144589847732
2.389 -0.0482693601949384
2.39 -0.0484236866629368
2.391 -0.0485774388161036
2.392 -0.048730617081774
2.393 -0.048883221887283
2.394 -0.0490352536599659
2.395 -0.0491867128271577
2.396 -0.0493375998161935
2.397 -0.0494879150544086
2.398 -0.0496376589691381
2.399 -0.049786831987717
2.4 -0.0499354345374806
2.401 -0.0500834779146904
2.402 -0.0502309733607272
2.403 -0.0503779212206046
2.404 -0.0505243218393364
2.405 -0.0506701755619363
2.406 -0.0508154827334179
2.407 -0.050960243698795
2.408 -0.0511044588030813
2.409 -0.0512481283912904
2.41 -0.0513912528084361
2.411 -0.051533832399532
2.412 -0.0516758675095918
2.413 -0.0518173584836294
2.414 -0.0519583056666582
2.415 -0.0520987094036921
2.416 -0.0522385700397448
2.417 -0.0523778879198299
2.418 -0.0525166633889611
2.419 -0.0526548967921522
2.42 -0.0527925884744168
2.421 -0.0529297387807686
2.422 -0.0530663480562214
2.423 -0.0532024166457888
2.424 -0.0533379448944845
2.425 -0.0534729331473223
2.426 -0.0536073817493158
2.427 -0.0537412910454787
2.428 -0.0538746613808247
2.429 -0.0540074931003676
2.43 -0.0541397865491209
2.431 -0.0542715626458387
2.432 -0.0544028419917413
2.433 -0.0545336244555421
2.434 -0.0546639099059542
2.435 -0.0547936982116912
2.436 -0.0549229892414664
2.437 -0.055051782863993
2.438 -0.0551800789479844
2.439 -0.055307877362154
2.44 -0.0554351779752151
2.441 -0.055561980655881
2.442 -0.0556882852728651
2.443 -0.0558140916948807
2.444 -0.0559393997906412
2.445 -0.0560642094288599
2.446 -0.05618852047825
2.447 -0.0563123328075251
2.448 -0.0564356462853983
2.449 -0.0565584607805832
2.45 -0.0566807761617928
2.451 -0.0568025922977408
2.452 -0.0569239090571402
2.453 -0.0570447263087046
2.454 -0.0571650439211472
2.455 -0.0572848617631814
2.456 -0.0574041797035205
2.457 -0.0575229976108779
2.458 -0.0576413153539668
2.459 -0.0577591328015007
2.46 -0.0578764498221928
2.461 -0.0579932980532757
2.462 -0.0581097089934719
2.463 -0.0582256823037299
2.464 -0.0583412176449983
2.465 -0.0584563146782256
2.466 -0.0585709730643604
2.467 -0.0586851924643512
2.468 -0.0587989725391466
2.469 -0.0589123129496951
2.47 -0.0590252133569452
2.471 -0.0591376734218456
2.472 -0.0592496928053447
2.473 -0.0593612711683911
2.474 -0.0594724081719334
2.475 -0.05958310347692
2.476 -0.0596933567442996
2.477 -0.0598031676350206
2.478 -0.0599125358100317
2.479 -0.0600214609302814
2.48 -0.0601299426567181
2.481 -0.0602379806502905
2.482 -0.0603455745719471
2.483 -0.0604527240826365
2.484 -0.0605594288433072
2.485 -0.0606656885149077
2.486 -0.0607715027583866
2.487 -0.0608768712346924
2.488 -0.0609817936047737
2.489 -0.061086269529579
2.49 -0.0611902986700569
2.491 -0.061293890866329
2.492 -0.0613970560462802
2.493 -0.0614997940025042
2.494 -0.0616021045275947
2.495 -0.0617039874141454
2.496 -0.0618054424547498
2.497 -0.0619064694420017
2.498 -0.0620070681684948
2.499 -0.0621072384268226
2.5 -0.0622069800095789
2.501 -0.0623062927093573
2.502 -0.0624051763187514
2.503 -0.062503630630355
2.504 -0.0626016554367617
2.505 -0.0626992505305651
2.506 -0.062796415704359
2.507 -0.0628931507507369
2.508 -0.0629894554622926
2.509 -0.0630853296316196
2.51 -0.0631807730513118
2.511 -0.0632757855139626
2.512 -0.0633703668121658
2.513 -0.0634645167385151
2.514 -0.0635582350856041
2.515 -0.0636515216460264
2.516 -0.0637443762123757
2.517 -0.0638367985772458
2.518 -0.0639287885332302
2.519 -0.0640203458729226
2.52 -0.0641114703889166
2.521 -0.0642021842835483
2.522 -0.064292509432727
2.523 -0.0643824451394071
2.524 -0.0644719907065425
2.525 -0.0645611454370875
2.526 -0.0646499086339962
2.527 -0.0647382796002228
2.528 -0.0648262576387213
2.529 -0.064913842052446
2.53 -0.065001032144351
2.531 -0.0650878272173905
2.532 -0.0651742265745185
2.533 -0.0652602295186892
2.534 -0.0653458353528569
2.535 -0.0654310433799755
2.536 -0.0655158529029994
2.537 -0.0656002632248825
2.538 -0.0656842736485792
2.539 -0.0657678834770434
2.54 -0.0658510920132294
2.541 -0.0659338985600913
2.542 -0.0660163024205832
2.543 -0.0660983028976593
2.544 -0.0661798992942738
2.545 -0.0662610909133808
2.546 -0.0663418770579344
2.547 -0.0664222570308888
2.548 -0.0665022301351982
2.549 -0.0665817956738166
2.55 -0.0666609529496982
2.551 -0.0667397385818855
2.552 -0.0668181890976912
2.553 -0.0668963036624752
2.554 -0.0669740814415974
2.555 -0.0670515216004174
2.556 -0.0671286233042951
2.557 -0.0672053857185903
2.558 -0.0672818080086628
2.559 -0.0673578893398725
2.56 -0.067433628877579
2.561 -0.0675090257871424
2.562 -0.0675840792339223
2.563 -0.0676587883832785
2.564 -0.0677331524005709
2.565 -0.0678071704511592
2.566 -0.0678808417004034
2.567 -0.0679541653136631
2.568 -0.0680271404562982
2.569 -0.0680997662936685
2.57 -0.0681720419911339
2.571 -0.068243966714054
2.572 -0.0683155396277888
2.573 -0.068386759897698
2.574 -0.0684576266891414
2.575 -0.0685281391674789
2.576 -0.0685982964980702
2.577 -0.0686680978462752
2.578 -0.0687375423774536
2.579 -0.0688066292569653
2.58 -0.0688753576501702
2.581 -0.0689437462684004
2.582 -0.0690118140411898
2.583 -0.0690795604612005
2.584 -0.0691469850210942
2.585 -0.0692140872135331
2.586 -0.0692808665311791
2.587 -0.0693473224666942
2.588 -0.0694134545127402
2.589 -0.0694792621619793
2.59 -0.0695447449070733
2.591 -0.0696099022406842
2.592 -0.0696747336554741
2.593 -0.0697392386441048
2.594 -0.0698034166992383
2.595 -0.0698672673135366
2.596 -0.0699307899796617
2.597 -0.0699939841902755
2.598 -0.07005684943804
2.599 -0.0701193852156172
2.6 -0.0701815910156691
2.601 -0.0702434663308575
2.602 -0.0703050106538445
2.603 -0.070366223477292
2.604 -0.0704271042938621
2.605 -0.0704876525962166
2.606 -0.0705478678770176
2.607 -0.070607749628927
2.608 -0.0706672973446068
2.609 -0.0707265105167189
2.61 -0.0707853886379253
2.611 -0.070843931794177
2.612 -0.0709021399954254
2.613 -0.0709600126203331
2.614 -0.0710175490475629
2.615 -0.0710747486557773
2.616 -0.0711316108236391
2.617 -0.071188134929811
2.618 -0.0712443203529555
2.619 -0.0713001664717353
2.62 -0.0713556726648132
2.621 -0.0714108383108518
2.622 -0.0714656627885137
2.623 -0.0715201454764617
2.624 -0.0715742857533583
2.625 -0.0716280829978663
2.626 -0.0716815365886483
2.627 -0.071734645904367
2.628 -0.0717874103236851
2.629 -0.0718398292252652
2.63 -0.07189190198777
2.631 -0.0719436279898621
2.632 -0.0719950066102042
2.633 -0.0720460372274591
2.634 -0.0720967192202893
2.635 -0.0721470519673575
2.636 -0.0721970348473264
2.637 -0.0722466672388587
2.638 -0.072295948520617
2.639 -0.072344878071264
2.64 -0.0723934552694623
2.641 -0.0724417210186968
2.642 -0.0724897157713595
2.643 -0.0725374382294738
2.644 -0.0725848870950629
2.645 -0.0726320610701505
2.646 -0.0726789588567597
2.647 -0.0727255791569141
2.648 -0.072771920672637
2.649 -0.0728179821059518
2.65 -0.0728637621588818
2.651 -0.0729092595334505
2.652 -0.0729544729316813
2.653 -0.0729994010555976
2.654 -0.0730440426072227
2.655 -0.07308839628858
2.656 -0.073132460801693
2.657 -0.073176234848585
2.658 -0.0732197171312794
2.659 -0.0732629063517996
2.66 -0.073305801212169
2.661 -0.0733484004144109
2.662 -0.0733907026605489
2.663 -0.0734327066526061
2.664 -0.0734744110926062
2.665 -0.0735158146825723
2.666 -0.073556916124528
2.667 -0.0735977141204966
2.668 -0.0736382073725016
2.669 -0.0736783945825662
2.67 -0.0737182744527139
2.671 -0.0737578652693892
2.672 -0.0737971856556373
2.673 -0.0738362348183825
2.674 -0.0738750119645492
2.675 -0.0739135163010619
2.676 -0.0739517470348448
2.677 -0.0739897033728224
2.678 -0.0740273845219191
2.679 -0.0740647896890592
2.68 -0.0741019180811672
2.681 -0.0741387689051674
2.682 -0.0741753413679842
2.683 -0.074211634676542
2.684 -0.0742476480377651
2.685 -0.0742833806585781
2.686 -0.0743188317459051
2.687 -0.0743540005066708
2.688 -0.0743888861477993
2.689 -0.0744234878762151
2.69 -0.0744578048988426
2.691 -0.0744918364226062
2.692 -0.0745255816544303
2.693 -0.0745590398012392
2.694 -0.0745922100699573
2.695 -0.0746250916675091
2.696 -0.0746576838008188
2.697 -0.074689985676811
2.698 -0.0747219965024098
2.699 -0.0747537154845399
2.7 -0.0747851418301255
2.701 -0.0748162904550371
2.702 -0.0748471762063934
2.703 -0.0748777981879917
2.704 -0.0749081555036291
2.705 -0.0749382472571027
2.706 -0.0749680725522096
2.707 -0.0749976304927469
2.708 -0.0750269201825118
2.709 -0.0750559407253013
2.71 -0.0750846912249127
2.711 -0.0751131707851429
2.712 -0.0751413785097891
2.713 -0.0751693135026485
2.714 -0.0751969748675182
2.715 -0.0752243617081952
2.716 -0.0752514731284767
2.717 -0.0752783082321599
2.718 -0.0753048661230418
2.719 -0.0753311459049195
2.72 -0.0753571466815902
2.721 -0.0753828675568511
2.722 -0.0754083076344991
2.723 -0.0754334660183315
2.724 -0.0754583418121453
2.725 -0.0754829341197377
2.726 -0.0755072420449058
2.727 -0.0755312646914467
2.728 -0.0755550011631575
2.729 -0.0755784505638354
2.73 -0.0756016119972774
2.731 -0.0756245007412717
2.732 -0.0756471319707791
2.733 -0.0756695046353558
2.734 -0.0756916176845577
2.735 -0.0757134700679412
2.736 -0.0757350607350623
2.737 -0.0757563886354772
2.738 -0.0757774527187419
2.739 -0.0757982519344127
2.74 -0.0758187852320456
2.741 -0.0758390515611969
2.742 -0.0758590498714226
2.743 -0.0758787791122788
2.744 -0.0758982382333218
2.745 -0.0759174261841076
2.746 -0.0759363419141924
2.747 -0.0759549843731324
2.748 -0.0759733525104836
2.749 -0.0759914452758021
2.75 -0.0760092616186442
2.751 -0.076026800488566
2.752 -0.0760440608351236
2.753 -0.0760610416078731
2.754 -0.0760777417563707
2.755 -0.0760941602301725
2.756 -0.0761102959788346
2.757 -0.0761261479519132
2.758 -0.0761417150989645
2.759 -0.0761569963695445
2.76 -0.0761719907132093
2.761 -0.0761866843564181
2.762 -0.0762010633992903
2.763 -0.0762151266018729
2.764 -0.0762288727242129
2.765 -0.0762423005263572
2.766 -0.076255408768353
2.767 -0.0762681962102471
2.768 -0.0762806616120865
2.769 -0.0762928037339183
2.77 -0.0763046213357893
2.771 -0.0763161131777467
2.772 -0.0763272780198373
2.773 -0.0763381146221082
2.774 -0.0763486217446063
2.775 -0.0763587981473787
2.776 -0.0763686425904723
2.777 -0.0763781538339341
2.778 -0.076387330637811
2.779 -0.0763961717621502
2.78 -0.0764046759669985
2.781 -0.0764128420124029
2.782 -0.0764206686584105
2.783 -0.0764281546650682
2.784 -0.0764352987924229
2.785 -0.0764420998005218
2.786 -0.0764485564494117
2.787 -0.0764546674991397
2.788 -0.0764604317097527
2.789 -0.0764658478412977
2.79 -0.0764709146538218
2.791 -0.0764756608785255
2.792 -0.0764801144322765
2.793 -0.0764842728536221
2.794 -0.0764881336811095
2.795 -0.0764916944532862
2.796 -0.0764949527086993
2.797 -0.0764979059858963
2.798 -0.0765005518234243
2.799 -0.0765028877598308
2.8 -0.076504911333663
2.801 -0.0765066200834683
2.802 -0.0765080115477939
2.803 -0.0765090832651871
2.804 -0.0765098327741953
2.805 -0.0765102576133658
2.806 -0.0765103553212458
2.807 -0.0765101234363827
2.808 -0.0765095594973238
2.809 -0.0765086610426164
2.81 -0.0765074256108078
2.811 -0.0765058507404453
2.812 -0.0765039339700762
2.813 -0.0765016728382479
2.814 -0.0764990648835076
2.815 -0.0764961076444026
2.816 -0.0764927986594802
2.817 -0.0764891354672879
2.818 -0.0764851156063728
2.819 -0.0764807366152822
2.82 -0.0764759960325635
2.821 -0.076470928758725
2.822 -0.0764655695384491
2.823 -0.0764599156765445
2.824 -0.07645396447782
2.825 -0.0764477132470843
2.826 -0.0764411592891461
2.827 -0.076434299908814
2.828 -0.0764271324108969
2.829 -0.0764196541002034
2.83 -0.0764118622815422
2.831 -0.0764037542597221
2.832 -0.0763953273395517
2.833 -0.0763865788258398
2.834 -0.0763775060233951
2.835 -0.0763681062370263
2.836 -0.076358376771542
2.837 -0.0763483149317511
2.838 -0.0763379180224622
2.839 -0.0763271833484841
2.84 -0.0763161082146254
2.841 -0.0763046899256948
2.842 -0.0762929257865012
2.843 -0.0762808131018531
2.844 -0.0762683491765593
2.845 -0.0762555313154285
2.846 -0.0762423568232694
2.847 -0.0762288230048908
2.848 -0.0762149271651013
2.849 -0.0762006666087097
2.85 -0.0761860386405246
2.851 -0.076171078824965
2.852 -0.0761558225768035
2.853 -0.0761402669763793
2.854 -0.0761244091040315
2.855 -0.0761082460400992
2.856 -0.0760917748649217
2.857 -0.076074992658838
2.858 -0.0760578965021873
2.859 -0.0760404834753087
2.86 -0.0760227506585415
2.861 -0.0760046951322248
2.862 -0.0759863139766976
2.863 -0.0759676042722993
2.864 -0.0759485630993688
2.865 -0.0759291875382455
2.866 -0.0759094746692683
2.867 -0.0758894215727766
2.868 -0.0758690253291094
2.869 -0.0758482830186059
2.87 -0.0758271917216052
2.871 -0.0758057485184465
2.872 -0.0757839504894689
2.873 -0.0757617947150117
2.874 -0.0757392782754139
2.875 -0.0757163982510147
2.876 -0.0756931517221532
2.877 -0.0756695357691687
2.878 -0.0756455474724002
2.879 -0.075621183912187
2.88 -0.075596442168868
2.881 -0.0755713588902722
2.882 -0.0755459705335272
2.883 -0.0755202738929212
2.884 -0.0754942657627418
2.885 -0.0754679429372773
2.886 -0.0754413022108154
2.887 -0.0754143403776441
2.888 -0.0753870542320513
2.889 -0.0753594405683251
2.89 -0.0753314961807533
2.891 -0.0753032178636239
2.892 -0.0752746024112247
2.893 -0.0752456466178438
2.894 -0.0752163472777692
2.895 -0.0751867011852886
2.896 -0.0751567051346901
2.897 -0.0751263559202617
2.898 -0.0750956503362911
2.899 -0.0750645851770665
2.9 -0.0750331572368757
2.901 -0.0750013633100067
2.902 -0.0749692001907474
2.903 -0.0749366646733857
2.904 -0.0749037535522097
2.905 -0.0748704636215071
2.906 -0.0748367916755661
2.907 -0.0748027345086744
2.908 -0.0747682889151201
2.909 -0.0747334516891911
2.91 -0.0746982196251753
2.911 -0.0746626312608667
2.912 -0.0746267248976658
2.913 -0.0745904969752709
2.914 -0.0745539439333802
2.915 -0.0745170622116919
2.916 -0.0744798482499041
2.917 -0.074442298487715
2.918 -0.0744044093648228
2.919 -0.0743661773209257
2.92 -0.0743275987957218
2.921 -0.0742886702289094
2.922 -0.0742493880601867
2.923 -0.0742097487292517
2.924 -0.0741697486758028
2.925 -0.074129384339538
2.926 -0.0740886521601556
2.927 -0.0740475485773537
2.928 -0.0740060700308305
2.929 -0.0739642129602843
2.93 -0.0739219738054131
2.931 -0.0738793490059153
2.932 -0.0738363350014888
2.933 -0.073792928231832
2.934 -0.073749125136643
2.935 -0.0737049221556201
2.936 -0.0736603157284613
2.937 -0.0736153022948649
2.938 -0.073569878294529
2.939 -0.0735240401671518
2.94 -0.0734777843524316
2.941 -0.0734311521159735
2.942 -0.0733841844386329
2.943 -0.0733368773329831
2.944 -0.0732892268115973
2.945 -0.073241228887049
2.946 -0.0731928795719112
2.947 -0.0731441748787574
2.948 -0.0730951108201609
2.949 -0.073045683408695
2.95 -0.0729958886569329
2.951 -0.0729457225774479
2.952 -0.0728951811828134
2.953 -0.0728442604856026
2.954 -0.0727929564983888
2.955 -0.0727412652337454
2.956 -0.0726891827042457
2.957 -0.0726367049224628
2.958 -0.0725838279009702
2.959 -0.0725305476523411
2.96 -0.0724768601891488
2.961 -0.0724227615239667
2.962 -0.0723682476693679
2.963 -0.0723133146379259
2.964 -0.0722579584422138
2.965 -0.0722021750948051
2.966 -0.072145960608273
2.967 -0.0720893109951908
2.968 -0.0720322222681318
2.969 -0.0719746904396692
2.97 -0.0719167115223765
2.971 -0.0718583303615289
2.972 -0.0717995914666496
2.973 -0.0717404903466831
2.974 -0.0716810225105739
2.975 -0.0716211834672667
2.976 -0.0715609687257061
2.977 -0.0715003737948366
2.978 -0.0714393941836028
2.979 -0.0713780254009495
2.98 -0.071316262955821
2.981 -0.0712541023571621
2.982 -0.0711915391139173
2.983 -0.0711285687350312
2.984 -0.0710651867294485
2.985 -0.0710013886061136
2.986 -0.0709371698739712
2.987 -0.070872526041966
2.988 -0.0708074526190424
2.989 -0.0707419451141451
2.99 -0.0706759990362187
2.991 -0.0706096098942077
2.992 -0.0705427731970568
2.993 -0.0704754844537105
2.994 -0.0704077391731135
2.995 -0.0703395328642104
2.996 -0.0702708610359456
2.997 -0.0702017191972639
2.998 -0.0701321028571098
2.999 -0.0700620075244279
3 -0.0699914287081629
3.001 -0.0699204156982649
3.002 -0.0698490173950891
3.003 -0.0697772287231878
3.004 -0.069705044607113
3.005 -0.0696324599714169
3.006 -0.0695594697406516
3.007 -0.0694860688393691
3.008 -0.0694122521921217
3.009 -0.0693380147234614
3.01 -0.0692633513579404
3.011 -0.0691882570201107
3.012 -0.0691127266345245
3.013 -0.069036755125734
3.014 -0.0689603374182912
3.015 -0.0688834684367482
3.016 -0.0688061431056573
3.017 -0.0687283563495704
3.018 -0.0686501030930397
3.019 -0.0685713782606174
3.02 -0.0684921767768556
3.021 -0.0684124935663063
3.022 -0.0683323235535217
3.023 -0.0682516616630539
3.024 -0.0681705028194551
3.025 -0.0680888419472773
3.026 -0.0680066739710728
3.027 -0.0679239938153935
3.028 -0.0678407964047916
3.029 -0.0677570766638193
3.03 -0.0676728295170286
3.031 -0.0675881095780436
3.032 -0.0675029710139578
3.033 -0.0674174080795281
3.034 -0.0673314150295111
3.035 -0.0672449861186637
3.036 -0.0671581156017425
3.037 -0.0670707977335042
3.038 -0.0669830267687056
3.039 -0.0668947969621034
3.04 -0.0668061025684543
3.041 -0.0667169378425151
3.042 -0.0666272970390425
3.043 -0.0665371744127932
3.044 -0.066446564218524
3.045 -0.0663554607109915
3.046 -0.0662638581449526
3.047 -0.0661717507751639
3.048 -0.0660791328563821
3.049 -0.0659859986433641
3.05 -0.0658923423908665
3.051 -0.065798158353646
3.052 -0.0657034407864594
3.053 -0.0656081839440634
3.054 -0.0655123820812148
3.055 -0.0654160294526702
3.056 -0.0653191203131864
3.057 -0.0652216489175201
3.058 -0.0651236095204281
3.059 -0.0650249963766671
3.06 -0.0649258037409938
3.061 -0.0648260924440023
3.062 -0.0647259228094997
3.063 -0.064625288332062
3.064 -0.0645241825062654
3.065 -0.0644225988266859
3.066 -0.0643205307878997
3.067 -0.0642179718844827
3.068 -0.0641149156110111
3.069 -0.064011355462061
3.07 -0.0639072849322085
3.071 -0.0638026975160296
3.072 -0.0636975867081005
3.073 -0.0635919460029971
3.074 -0.0634857688952957
3.075 -0.0633790488795722
3.076 -0.0632717794504028
3.077 -0.0631639541023636
3.078 -0.0630555663300306
3.079 -0.06294660962798
3.08 -0.0628370774907877
3.081 -0.06272696341303
3.082 -0.0626162608892828
3.083 -0.0625049634141224
3.084 -0.0623930644821247
3.085 -0.0622805575878658
3.086 -0.0621674362259218
3.087 -0.0620536938908689
3.088 -0.0619393240772831
3.089 -0.0618243202797404
3.09 -0.0617086759928171
3.091 -0.0615924591714173
3.092 -0.0614757371998169
3.093 -0.0613585027166487
3.094 -0.0612407483605458
3.095 -0.0611224667701411
3.096 -0.0610036505840676
3.097 -0.0608842924409584
3.098 -0.0607643849794464
3.099 -0.0606439208381645
3.1 -0.0605228926557459
3.101 -0.0604012930708234
3.102 -0.06027911472203
3.103 -0.0601563502479988
3.104 -0.0600329922873628
3.105 -0.0599090334787548
3.106 -0.059784466460808
3.107 -0.0596592838721553
3.108 -0.0595334783514296
3.109 -0.059407042537264
3.11 -0.0592799690682915
3.111 -0.059152250583145
3.112 -0.0590238797204576
3.113 -0.0588948491188622
3.114 -0.0587651514169917
3.115 -0.0586347792534793
3.116 -0.0585037252669579
3.117 -0.0583719820960604
3.118 -0.0582395423794199
3.119 -0.0581063987556694
3.12 -0.0579725438634418
3.121 -0.0578380537065448
3.122 -0.057703003650141
3.123 -0.0575673853748957
3.124 -0.0574311905614744
3.125 -0.0572944108905424
3.126 -0.0571570380427649
3.127 -0.0570190636988075
3.128 -0.0568804795393354
3.129 -0.056741277245014
3.13 -0.0566014484965086
3.131 -0.0564609849744847
3.132 -0.0563198783596075
3.133 -0.0561781203325424
3.134 -0.0560357025739548
3.135 -0.0558926167645101
3.136 -0.0557488545848735
3.137 -0.0556044077157105
3.138 -0.0554592678376863
3.139 -0.0553134266314665
3.14 -0.0551668757777162
3.141 -0.0550196069571009
3.142 -0.054871611850286
3.143 -0.0547228821379367
3.144 -0.0545734095007185
3.145 -0.0544231856192966
3.146 -0.0542722021743366
3.147 -0.0541204508465036
3.148 -0.0539679233164631
3.149 -0.0538146112648804
3.15 -0.0536605063724208
3.151 -0.0535056936495207
3.152 -0.0533502573943068
3.153 -0.0531941882189806
3.154 -0.0530374767357435
3.155 -0.0528801135567968
3.156 -0.0527220892943422
3.157 -0.0525633945605808
3.158 -0.0524040199677142
3.159 -0.0522439561279438
3.16 -0.052083193653471
3.161 -0.0519217231564972
3.162 -0.0517595352492239
3.163 -0.0515966205438523
3.164 -0.0514329696525841
3.165 -0.0512685731876205
3.166 -0.051103421761163
3.167 -0.050937505985413
3.168 -0.0507708164725719
3.169 -0.0506033438348412
3.17 -0.0504350786844222
3.171 -0.0502660116335165
3.172 -0.0500961332943253
3.173 -0.0499254342790501
3.174 -0.0497539051998923
3.175 -0.0495815366690534
3.176 -0.0494083192987347
3.177 -0.0492342437011378
3.178 -0.0490593004884639
3.179 -0.0488834802729145
3.18 -0.048706773666691
3.181 -0.0485292757195999
3.182 -0.0483510806867545
3.183 -0.0481721779883171
3.184 -0.0479925570444496
3.185 -0.0478122072753142
3.186 -0.0476311181010729
3.187 -0.0474492789418878
3.188 -0.047266679217921
3.189 -0.0470833083493346
3.19 -0.0468991557562906
3.191 -0.0467142108589511
3.192 -0.0465284630774783
3.193 -0.0463419018320341
3.194 -0.0461545165427807
3.195 -0.0459662966298801
3.196 -0.0457772315134945
3.197 -0.0455873106137858
3.198 -0.0453965233509163
3.199 -0.0452048591450479
3.2 -0.0450123074163427
3.201 -0.0448188575849629
3.202 -0.0446244990710704
3.203 -0.0444292212948274
3.204 -0.044233013676396
3.205 -0.0440358656359382
3.206 -0.0438377665936162
3.207 -0.0436387059695919
3.208 -0.0434386731840275
3.209 -0.0432376576570851
3.21 -0.0430356488089267
3.211 -0.0428329426256353
3.212 -0.0426298342665554
3.213 -0.0424263119117417
3.214 -0.0422223637412486
3.215 -0.0420179779351306
3.216 -0.0418131426734423
3.217 -0.0416078461362381
3.218 -0.0414020765035726
3.219 -0.0411958219555004
3.22 -0.0409890706720758
3.221 -0.0407818108333535
3.222 -0.0405740306193879
3.223 -0.0403657182102336
3.224 -0.0401568617859451
3.225 -0.0399474495265769
3.226 -0.0397374696121836
3.227 -0.0395269102228195
3.228 -0.0393157595385394
3.229 -0.0391040057393976
3.23 -0.0388916370054487
3.231 -0.0386786415167472
3.232 -0.0384650074533476
3.233 -0.0382507229953045
3.234 -0.0380357763226723
3.235 -0.0378201556155056
3.236 -0.0376038490538589
3.237 -0.0373868448177867
3.238 -0.0371691310873435
3.239 -0.0369506960425839
3.24 -0.0367315278635624
3.241 -0.0365116717424679
3.242 -0.0362911761651015
3.243 -0.0360700342519362
3.244 -0.0358482391234447
3.245 -0.0356257839000999
3.246 -0.0354026617023745
3.247 -0.0351788656507414
3.248 -0.0349543888656734
3.249 -0.0347292244676434
3.25 -0.034503365577124
3.251 -0.0342768053145882
3.252 -0.0340495368005087
3.253 -0.0338215531553585
3.254 -0.0335928474996102
3.255 -0.0333634129537368
3.256 -0.033133242638211
3.257 -0.0329023296735056
3.258 -0.0326706671800936
3.259 -0.0324382482784476
3.26 -0.0322050660890405
3.261 -0.0319711137323451
3.262 -0.0317363843288342
3.263 -0.0315008709989807
3.264 -0.0312645668632574
3.265 -0.0310274650421371
3.266 -0.0307895586560926
3.267 -0.0305508408255967
3.268 -0.0303113046711222
3.269 -0.030070943313142
3.27 -0.0298297498721289
3.271 -0.0295877536485154
3.272 -0.0293449827988451
3.273 -0.0291014287277568
3.274 -0.0288570828398898
3.275 -0.0286119365398829
3.276 -0.0283659812323752
3.277 -0.0281192083220058
3.278 -0.0278716092134137
3.279 -0.0276231753112379
3.28 -0.0273738980201175
3.281 -0.0271237687446914
3.282 -0.0268727788895989
3.283 -0.0266209198594787
3.284 -0.0263681830589701
3.285 -0.026114559892712
3.286 -0.0258600417653435
3.287 -0.0256046200815036
3.288 -0.0253482862458313
3.289 -0.0250910316629657
3.29 -0.0248328477375457
3.291 -0.0245737258742106
3.292 -0.0243136574775992
3.293 -0.0240526339523506
3.294 -0.0237906467031038
3.295 -0.023527687134498
3.296 -0.023263746651172
3.297 -0.022998816657765
3.298 -0.0227328885589159
3.299 -0.0224659537592639
3.3 -0.0221980036634479
3.301 -0.0219290916020965
3.302 -0.0216592693616619
3.303 -0.0213885260305185
3.304 -0.021116850697041
3.305 -0.0208442324496039
3.306 -0.0205706603765817
3.307 -0.0202961235663489
3.308 -0.0200206111072801
3.309 -0.0197441120877499
3.31 -0.0194666155961327
3.311 -0.0191881107208031
3.312 -0.0189085865501357
3.313 -0.018628032172505
3.314 -0.0183464366762855
3.315 -0.0180637891498517
3.316 -0.0177800786815783
3.317 -0.0174952943598397
3.318 -0.0172094252730105
3.319 -0.0169224605094652
3.32 -0.0166343891575783
3.321 -0.0163452003057245
3.322 -0.0160548830422782
3.323 -0.0157634264556139
3.324 -0.0154708196341063
3.325 -0.0151770516661298
3.326 -0.014882111640059
3.327 -0.0145859886442684
3.328 -0.0142886717671326
3.329 -0.0139901500970261
3.33 -0.0136904127223235
3.331 -0.0133906370405685
3.332 -0.0130919991039739
3.333 -0.0127944859829177
3.334 -0.0124980847477778
3.335 -0.0122027824689322
3.336 -0.0119085662167589
3.337 -0.0116154230616357
3.338 -0.0113233400739407
3.339 -0.0110323043240519
3.34 -0.0107423028823471
3.341 -0.0104533228192044
3.342 -0.0101653512050017
3.343 -0.00987837511011701
3.344 -0.00959238160492821
3.345 -0.0093073577598133
3.346 -0.00902329064515025
3.347 -0.008740167331317
3.348 -0.00845797488869152
3.349 -0.00817670038765177
3.35 -0.00789633089857571
3.351 -0.0076168534918413
3.352 -0.00733825523782649
3.353 -0.00706052320690926
3.354 -0.00678364446946756
3.355 -0.00650760609587935
3.356 -0.00623239515652258
3.357 -0.00595799872177523
3.358 -0.00568440386201524
3.359 -0.00541159764762059
3.36 -0.00513956714896923
3.361 -0.00486526186470099
3.362 -0.00458587646945314
3.363 -0.00430176579759974
3.364 -0.00401328468351486
3.365 -0.00372078796157258
3.366 -0.00342463046614696
3.367 -0.00312516703161208
3.368 -0.002822752492342
3.369 -0.0025177416827108
3.37 -0.00221048943709255
3.371 -0.00190135058986132
3.372 -0.00159067997539118
3.373 -0.00127883242805621
3.374 -0.00096616278223046
3.375 -0.000653025872288017
3.376 -0.000339776532602949
3.377 -2.67695975493254e-05
3.378 0.000285640098498782
3.379 0.000597097721167303
3.38 0.000907248436082165
3.381 0.0012157374088693
3.382 0.00152220980515463
3.383 0.0018263107905641
3.384 0.00212768553072362
3.385 0.00242597919125913
3.386 0.00272083693779655
3.387 0.00301190393596183
3.388 0.00329882535138087
3.389 0.00358124634967962
3.39 0.00385881209648401
3.391 0.00413375375844046
3.392 0.00440851609056645
3.393 0.00468306464104446
3.394 0.00495736495805697
3.395 0.00523138258978646
3.396 0.0055050830844154
3.397 0.00577843199012628
3.398 0.00605139485510157
3.399 0.00632393722752376
3.4 0.00659602465557533
3.401 0.00686762268743875
3.402 0.00713869687129651
3.403 0.00740921275533108
3.404 0.00767913588772495
3.405 0.00794843181666059
3.406 0.00821706609032048
3.407 0.0084850042568871
3.408 0.00875221186454294
3.409 0.00901865446147047
3.41 0.00928429759585217
3.411 0.00954910681587052
3.412 0.009813047669708
3.413 0.0100760857055471
3.414 0.0103381864715703
3.415 0.01059931551596
3.416 0.0108594383868988
3.417 0.0111185206325692
3.418 0.0113765278011535
3.419 0.0116334254408343
3.42 0.0118891790997941
3.421 0.0121439684264026
3.422 0.0123979981431421
3.423 0.0126512714093643
3.424 0.0129037913844208
3.425 0.013155561227663
3.426 0.0134065840984427
3.427 0.0136568631561113
3.428 0.0139064015600204
3.429 0.0141552024695216
3.43 0.0144032690439665
3.431 0.0146506044427067
3.432 0.0148972118250936
3.433 0.015143094350479
3.434 0.0153882551782143
3.435 0.0156326974676512
3.436 0.0158764243781412
3.437 0.0161194390690358
3.438 0.0163617446996867
3.439 0.0166033444294455
3.44 0.0168442414176636
3.441 0.0170844388236928
3.442 0.0173239398068844
3.443 0.0175627475265902
3.444 0.0178008651421617
3.445 0.0180382958129505
3.446 0.0182750426983081
3.447 0.0185111089575861
3.448 0.0187464977501361
3.449 0.0189812122353097
3.45 0.0192152555724584
3.451 0.0194485955424162
3.452 0.0196812009652546
3.453 0.0199130765591819
3.454 0.0201442270424059
3.455 0.0203746571331348
3.456 0.0206043715495766
3.457 0.0208333750099395
3.458 0.0210616722324313
3.459 0.0212892679352603
3.46 0.0215161668366343
3.461 0.0217423736547617
3.462 0.0219678931078502
3.463 0.0221927299141081
3.464 0.0224168887917434
3.465 0.0226403744589642
3.466 0.0228631916339784
3.467 0.0230853450349942
3.468 0.0233068393802196
3.469 0.0235276793878626
3.47 0.0237478697761314
3.471 0.023967415263234
3.472 0.0241863205673784
3.473 0.0244045904067728
3.474 0.024622229499625
3.475 0.0248392425641433
3.476 0.0250556343185357
3.477 0.0252714094810102
3.478 0.0254865727697749
3.479 0.0257011289030378
3.48 0.0259150825990071
3.481 0.0261283935924711
3.482 0.0263410212480666
3.483 0.0265529697287742
3.484 0.0267642431975744
3.485 0.0269748458174479
3.486 0.0271847817513752
3.487 0.0273940551623368
3.488 0.0276026702133134
3.489 0.0278106310672855
3.49 0.0280179418872336
3.491 0.0282246068361385
3.492 0.0284306300769805
3.493 0.0286360157727403
3.494 0.0288407680863985
3.495 0.0290448911809356
3.496 0.0292483892193321
3.497 0.0294512663645688
3.498 0.0296535267796261
3.499 0.0298551746274845
3.5 0.0300562140711248
3.501 0.0302566492735274
3.502 0.0304564843976729
3.503 0.0306557236065419
3.504 0.0308543710631149
3.505 0.0310524309303726
3.506 0.0312499073712954
3.507 0.031446804548864
3.508 0.0316431266260589
3.509 0.0318388777658607
3.51 0.03203406213125
3.511 0.0322286426661354
3.512 0.032422581849725
3.513 0.0326158831479489
3.514 0.0328085500267371
3.515 0.0330005859520196
3.516 0.0331919943897265
3.517 0.0333827788057878
3.518 0.0335729426661334
3.519 0.0337624894366935
3.52 0.033951422583398
3.521 0.034139745572177
3.522 0.0343274618689605
3.523 0.0345145749396785
3.524 0.034701088250261
3.525 0.034887005266638
3.526 0.0350723294547396
3.527 0.0352570642804958
3.528 0.0354412132098366
3.529 0.0356247797086921
3.53 0.0358077672429922
3.531 0.035990179278667
3.532 0.0361720192816464
3.533 0.0363532907178606
3.534 0.0365339970532395
3.535 0.0367141417537132
3.536 0.0368937282852117
3.537 0.037072760113665
3.538 0.0372512407050031
3.539 0.037429173525156
3.54 0.0376065620400538
3.541 0.0377833891776702
3.542 0.0379596373403691
3.543 0.0381353092056655
3.544 0.0383104074510748
3.545 0.0384849347541123
3.546 0.038658893792293
3.547 0.0388322872431323
3.548 0.0390051177841453
3.549 0.0391773880928473
3.55 0.0393491008467535
3.551 0.0395202587233791
3.552 0.0396908644002394
3.553 0.0398609205548496
3.554 0.0400304298647249
3.555 0.0401993950073805
3.556 0.0403678186603316
3.557 0.0405357035010935
3.558 0.0407030522071814
3.559 0.0408698674561105
3.56 0.041036151925396
3.561 0.0412019082925532
3.562 0.0413671392350973
3.563 0.0415318474305435
3.564 0.041696035556407
3.565 0.0418597062902031
3.566 0.0420228623094469
3.567 0.0421855062916537
3.568 0.0423476409143388
3.569 0.0425092688550173
3.57 0.0426703927912044
3.571 0.0428309897671624
3.572 0.0429910365824848
3.573 0.0431505355476843
3.574 0.0433094889732736
3.575 0.0434678991697652
3.576 0.0436257684476717
3.577 0.0437830991175058
3.578 0.0439398934897801
3.579 0.0440961538750072
3.58 0.0442518825836997
3.581 0.0444070819263703
3.582 0.0445617542135315
3.583 0.044715901755696
3.584 0.0448695268633763
3.585 0.0450226318470852
3.586 0.0451752190173352
3.587 0.045327290684639
3.588 0.0454788491595091
3.589 0.0456298967524582
3.59 0.0457804357739989
3.591 0.0459304685346438
3.592 0.0460799973449055
3.593 0.0462290245152967
3.594 0.0463775523563299
3.595 0.0465255831785179
3.596 0.0466731192923731
3.597 0.0468201630084082
3.598 0.0469667166371359
3.599 0.0471127824890687
3.6 0.0472583628747193
3.601 0.0474034480880187
3.602 0.0475480279674298
3.603 0.0476921041402626
3.604 0.0478356782338275
3.605 0.0479787518754346
3.606 0.0481213266923943
3.607 0.0482634043120168
3.608 0.0484049863616121
3.609 0.0485460744684907
3.61 0.0486866702599627
3.611 0.0488267753633384
3.612 0.0489663914059279
3.613 0.0491055200150416
3.614 0.0492441628179896
3.615 0.0493823214420821
3.616 0.0495199975146295
3.617 0.0496571926629418
3.618 0.0497939085143294
3.619 0.0499301466961025
3.62 0.0500659088355713
3.621 0.050201196560046
3.622 0.0503360114968368
3.623 0.0504703552732541
3.624 0.050604229516608
3.625 0.0507376358542087
3.626 0.0508705759133665
3.627 0.0510030513213915
3.628 0.0511350637055941
3.629 0.0512666146932845
3.63 0.0513977059117728
3.631 0.0515283412804975
3.632 0.0516585244418291
3.633 0.0517882566074768
3.634 0.0519175389891492
3.635 0.0520463727985552
3.636 0.0521747592474038
3.637 0.0523026995474039
3.638 0.0524301949102642
3.639 0.0525572465476937
3.64 0.0526838556714012
3.641 0.0528100234930957
3.642 0.0529357512244859
3.643 0.0530610400772808
3.644 0.0531858912631892
3.645 0.05331030599392
3.646 0.0534342854811821
3.647 0.0535578309366844
3.648 0.0536809435721357
3.649 0.0538036245992449
3.65 0.0539258752297209
3.651 0.0540476966752726
3.652 0.0541690901476087
3.653 0.0542900568584383
3.654 0.0544105980194702
3.655 0.0545307148424131
3.656 0.0546504085389762
3.657 0.0547696803208681
3.658 0.0548885313997978
3.659 0.0550069629874741
3.66 0.055124976295606
3.661 0.0552425683032551
3.662 0.0553597359341498
3.663 0.0554764803169985
3.664 0.0555928025805099
3.665 0.0557087038533925
3.666 0.0558241852643549
3.667 0.0559392479421056
3.668 0.0560538930153531
3.669 0.0561681216128062
3.67 0.0562819348631732
3.671 0.0563953338951629
3.672 0.0565083198374836
3.673 0.0566208938188441
3.674 0.0567330569679529
3.675 0.0568448104135184
3.676 0.0569561552842494
3.677 0.0570670927088543
3.678 0.0571776238160417
3.679 0.0572877497345202
3.68 0.0573974715929983
3.681 0.0575067905201846
3.682 0.0576157076447877
3.683 0.0577242240955161
3.684 0.0578323410010783
3.685 0.0579400594901831
3.686 0.0580473806915388
3.687 0.0581543057338541
3.688 0.0582608357458375
3.689 0.0583669718561976
3.69 0.058472715193643
3.691 0.0585780645810859
3.692 0.0586830186369426
3.693 0.0587875781831772
3.694 0.0588917440417538
3.695 0.0589955170346368
3.696 0.0590988979837904
3.697 0.0592018877111786
3.698 0.0593044870387659
3.699 0.0594066967885162
3.7 0.059508517782394
3.701 0.0596099508423633
3.702 0.0597109967903884
3.703 0.0598116564484334
3.704 0.0599119306384627
3.705 0.0600118201824404
3.706 0.0601113259023306
3.707 0.0602104486200978
3.708 0.0603091891577059
3.709 0.0604075483371192
3.71 0.060505526980302
3.711 0.0606031259092185
3.712 0.0607003459458328
3.713 0.0607971879121092
3.714 0.0608936526300118
3.715 0.060989740921505
3.716 0.0610854536085528
3.717 0.0611807915131195
3.718 0.0612757554571694
3.719 0.0613703462626665
3.72 0.0614645647515752
3.721 0.0615584014259954
3.722 0.0616518465953333
3.723 0.0617449007925125
3.724 0.0618375645504567
3.725 0.0619298384020894
3.726 0.0620217228803342
3.727 0.0621132185181148
3.728 0.0622043258483547
3.729 0.0622950454039776
3.73 0.0623853777179071
3.731 0.0624753233230667
3.732 0.06256488275238
3.733 0.0626540565387708
3.734 0.0627428452151625
3.735 0.0628312493144788
3.736 0.0629192693696432
3.737 0.0630069059135795
3.738 0.0630941594792111
3.739 0.0631810305994617
3.74 0.0632675198072549
3.741 0.0633536276355143
3.742 0.0634393546171635
3.743 0.0635247012851261
3.744 0.0636096681723257
3.745 0.0636942558116859
3.746 0.0637784647361303
3.747 0.0638622954785825
3.748 0.0639457485719662
3.749 0.0640288245492049
3.75 0.0641115239432222
3.751 0.0641938678858261
3.752 0.064275877087589
3.753 0.064357551449581
3.754 0.0644388908728722
3.755 0.0645198952585328
3.756 0.064600564507633
3.757 0.0646808985212429
3.758 0.0647608972004325
3.759 0.0648405604462721
3.76 0.0649198881598318
3.761 0.0649988802421818
3.762 0.0650775365943922
3.763 0.065155857117533
3.764 0.0652338417126746
3.765 0.065311490280887
3.766 0.0653888027232403
3.767 0.0654657789408047
3.768 0.0655424188346504
3.769 0.0656187223058474
3.77 0.065694689255466
3.771 0.0657703195845762
3.772 0.0658456131942483
3.773 0.0659205699855523
3.774 0.0659951898595584
3.775 0.0660694727173367
3.776 0.0661434184599574
3.777 0.0662170269884907
3.778 0.0662902982040066
3.779 0.0663632320075753
3.78 0.066435828300267
3.781 0.0665080801362138
3.782 0.0665799807083133
3.783 0.0666515301257838
3.784 0.0667227284978435
3.785 0.0667935759337104
3.786 0.0668640725426029
3.787 0.0669342184337391
3.788 0.0670040137163372
3.789 0.0670734584996154
3.79 0.067142552892792
3.791 0.0672112970050851
3.792 0.0672796909457129
3.793 0.0673477348238936
3.794 0.0674154287488454
3.795 0.0674827728297865
3.796 0.0675497671759352
3.797 0.0676164118965095
3.798 0.0676827071007278
3.799 0.0677486528978081
3.8 0.0678142493969688
3.801 0.0678794967074279
3.802 0.0679443949384038
3.803 0.0680089441991145
3.804 0.0680731445987784
3.805 0.0681369962466135
3.806 0.0682004992518381
3.807 0.0682636537236704
3.808 0.0683264597713286
3.809 0.0683889175040309
3.81 0.0684510270309954
3.811 0.0685128165894471
3.812 0.0685743139707865
3.813 0.0686355186154957
3.814 0.0686964299640567
3.815 0.0687570474569514
3.816 0.068817370534662
3.817 0.0688773986376703
3.818 0.0689371312064583
3.819 0.0689965676815082
3.82 0.0690557075033018
3.821 0.0691145501123212
3.822 0.0691730949490484
3.823 0.0692313414539654
3.824 0.0692892890675541
3.825 0.0693469372302967
3.826 0.069404285382675
3.827 0.0694613329651711
3.828 0.0695180794182669
3.829 0.0695745241824446
3.83 0.069630666698186
3.831 0.0696865064059732
3.832 0.0697420427462882
3.833 0.069797275159613
3.834 0.0698522030864296
3.835 0.0699068259672199
3.836 0.0699611432424661
3.837 0.07001515435265
3.838 0.0700688587382537
3.839 0.0701222558397592
3.84 0.0701753450976485
3.841 0.0702281177312795
3.842 0.0702805651964485
3.843 0.0703326872882954
3.844 0.0703844838019596
3.845 0.0704359545325811
3.846 0.0704870992752995
3.847 0.0705379178252546
3.848 0.0705884099775859
3.849 0.0706385755274333
3.85 0.0706884142699364
3.851 0.0707379260002349
3.852 0.0707871105134687
3.853 0.0708359676047773
3.854 0.0708844970693005
3.855 0.0709326987021779
3.856 0.0709805722985494
3.857 0.0710281176535546
3.858 0.0710753345623332
3.859 0.071122222820025
3.86 0.0711687822217696
3.861 0.0712150125627068
3.862 0.0712609136379762
3.863 0.0713064852427175
3.864 0.0713517271720706
3.865 0.0713966392211751
3.866 0.0714412211851707
3.867 0.071485472859197
3.868 0.0715293940383939
3.869 0.0715729845179011
3.87 0.0716162440928582
3.871 0.071659208183259
3.872 0.0717019116889044
3.873 0.0717443536246448
3.874 0.0717865330053308
3.875 0.0718284488458127
3.876 0.0718701001609409
3.877 0.0719114859655659
3.878 0.0719526052745381
3.879 0.071993457102708
3.88 0.072034040464926
3.881 0.0720743543760424
3.882 0.0721143978509078
3.883 0.0721541699043726
3.884 0.0721936695512872
3.885 0.072232895806502
3.886 0.0722718476848675
3.887 0.0723105242012341
3.888 0.0723489243704522
3.889 0.0723870472073722
3.89 0.0724248917268447
3.891 0.07246245694372
3.892 0.0724997418728485
3.893 0.0725367455290808
3.894 0.0725734669272671
3.895 0.072609905082258
3.896 0.0726460590089039
3.897 0.0726819277220552
3.898 0.0727175102365624
3.899 0.0727528055672758
3.9 0.0727878127290459
3.901 0.0728225426193157
3.902 0.0728570064805937
3.903 0.0728912038453287
3.904 0.0729251342459693
3.905 0.0729587972149642
3.906 0.0729921922847624
3.907 0.0730253189878123
3.908 0.0730581768565629
3.909 0.0730907654234628
3.91 0.0731230842209607
3.911 0.0731551327815055
3.912 0.0731869106375457
3.913 0.0732184173215303
3.914 0.0732496523659078
3.915 0.073280615303127
3.916 0.0733113056656368
3.917 0.0733417229858857
3.918 0.0733718667963225
3.919 0.073401736629396
3.92 0.0734313320175549
3.921 0.073460652493248
3.922 0.0734896975889238
3.923 0.0735184668370314
3.924 0.0735469597700192
3.925 0.0735751759203361
3.926 0.0736031148204307
3.927 0.073630776002752
3.928 0.0736581589997485
3.929 0.0736852633438689
3.93 0.0737120885675622
3.931 0.0737386429228885
3.932 0.0737649345499124
3.933 0.0737909628130885
3.934 0.0738167270768716
3.935 0.0738422267057163
3.936 0.0738674610640773
3.937 0.0738924295164094
3.938 0.0739171314271672
3.939 0.0739415661608055
3.94 0.0739657330817789
3.941 0.0739896315545421
3.942 0.0740132609435499
3.943 0.0740366206132569
3.944 0.0740597099281178
3.945 0.0740825282525874
3.946 0.0741050749511204
3.947 0.0741273493881714
3.948 0.0741493509281951
3.949 0.0741710789356463
3.95 0.0741925327749796
3.951 0.0742137118106498
3.952 0.0742346154071115
3.953 0.0742552429288195
3.954 0.0742755937402284
3.955 0.074295667205793
3.956 0.0743154626899679
3.957 0.0743349795572079
3.958 0.0743542171719677
3.959 0.0743731748987019
3.96 0.0743918521018652
3.961 0.0744102585363635
3.962 0.0744284038070377
3.963 0.0744462870532449
3.964 0.0744639074143426
3.965 0.0744812640296878
3.966 0.074498356038638
3.967 0.0745151825805502
3.968 0.0745317427947819
3.969 0.0745480358206903
3.97 0.0745640607976325
3.971 0.074579816864966
3.972 0.0745953031620479
3.973 0.0746105188282355
3.974 0.074625463002886
3.975 0.0746401348253568
3.976 0.0746545334350051
3.977 0.0746686579711881
3.978 0.0746825075732631
3.979 0.0746960813805874
3.98 0.0747093785325182
3.981 0.0747223981684128
3.982 0.0747351394276285
3.983 0.0747476014495224
3.984 0.0747597833734519
3.985 0.0747716843387743
3.986 0.0747833034848467
3.987 0.0747946399510265
3.988 0.0748056928766709
3.989 0.0748164614011371
3.99 0.0748269446637825
3.991 0.0748371206020843
3.992 0.0748469669773807
3.993 0.0748564826648208
3.994 0.0748656665395534
3.995 0.0748745174767272
3.996 0.0748830343514913
3.997 0.0748912160389943
3.998 0.0748990614143853
3.999 0.0749065693528131
4 0.0749137387294265
4.001 0.0749205684193744
4.002 0.0749270572978056
4.003 0.0749332042398691
4.004 0.0749390081207137
4.005 0.0749444678154882
4.006 0.0749495821993416
4.007 0.0749543501474226
4.008 0.0749587705348802
4.009 0.0749628422368632
4.01 0.0749665641285205
4.011 0.0749699350850009
4.012 0.0749729539814533
4.013 0.0749756196930265
4.014 0.0749779310948695
4.015 0.0749798870621311
4.016 0.0749814864699602
4.017 0.0749827281935055
4.018 0.0749836111079161
4.019 0.0749841340883407
4.02 0.0749842960099282
4.021 0.0749841619431746
4.022 0.0749837960201729
4.023 0.0749831957084673
4.024 0.0749823584756018
4.025 0.0749812817891207
4.026 0.0749799631165682
4.027 0.0749783999254884
4.028 0.0749765896834255
4.029 0.0749745298579237
4.03 0.0749722179165272
4.031 0.0749696513267802
4.032 0.0749668275562268
4.033 0.0749637440724111
4.034 0.0749603983428775
4.035 0.07495678783517
4.036 0.0749529100168329
4.037 0.0749487623554103
4.038 0.0749443423184464
4.039 0.0749396473734854
4.04 0.0749346749880714
4.041 0.0749294226297487
4.042 0.0749238877660613
4.043 0.0749180678645536
4.044 0.0749119603927696
4.045 0.0749055628182536
4.046 0.0748988726085497
4.047 0.0748918872312021
4.048 0.074884604153755
4.049 0.0748770208437525
4.05 0.0748691347687389
4.051 0.0748609658768527
4.052 0.0748525347754164
4.053 0.0748438399207504
4.054 0.074834879769175
4.055 0.0748256527770104
4.056 0.074816157400577
4.057 0.0748063920961949
4.058 0.0747963553201846
4.059 0.0747860455288663
4.06 0.0747754611785602
4.061 0.0747646007255866
4.062 0.074753462626266
4.063 0.0747420453369184
4.064 0.0747303473138643
4.065 0.0747183670134238
4.066 0.0747061028919173
4.067 0.0746935534056651
4.068 0.0746807170109875
4.069 0.0746675921642047
4.07 0.074654177321637
4.071 0.0746404709396047
4.072 0.0746264714744281
4.073 0.0746121773824275
4.074 0.0745975871199231
4.075 0.0745826991432353
4.076 0.0745675119086843
4.077 0.0745520238725905
4.078 0.074536233491274
4.079 0.0745201392210552
4.08 0.0745037395182545
4.081 0.0744870010667145
4.082 0.074469890334911
4.083 0.0744524054561131
4.084 0.07443454456359
4.085 0.074416305790611
4.086 0.0743976872704454
4.087 0.0743786871363623
4.088 0.074359303521631
4.089 0.0743395345595208
4.09 0.0743193783833008
4.091 0.0742988331262404
4.092 0.0742778969216086
4.093 0.0742565679026749
4.094 0.0742348442027084
4.095 0.0742127239549783
4.096 0.0741902052927539
4.097 0.0741672863493044
4.098 0.074143965257899
4.099 0.0741202401518071
4.1 0.0740961091642978
4.101 0.0740715704286403
4.102 0.0740466220781039
4.103 0.0740212622459579
4.104 0.0739954890654714
4.105 0.0739693006699137
4.106 0.0739426951925541
4.107 0.0739156707666617
4.108 0.0738882255255059
4.109 0.0738603576023557
4.11 0.0738320651304806
4.111 0.073803386002387
4.112 0.0737743567189741
4.113 0.0737449733261002
4.114 0.0737152318696235
4.115 0.0736851283954022
4.116 0.0736546589492946
4.117 0.0736238195771589
4.118 0.0735926063248533
4.119 0.073561015238236
4.12 0.0735290423631653
4.121 0.0734966837454994
4.122 0.0734639354310965
4.123 0.0734307934658148
4.124 0.0733972538955126
4.125 0.0733633127660482
4.126 0.0733289661232796
4.127 0.0732942100130653
4.128 0.0732590404812633
4.129 0.0732234535737319
4.13 0.0731874453363294
4.131 0.0731510118149139
4.132 0.0731141490553437
4.133 0.0730768531034771
4.134 0.0730391200051722
4.135 0.0730009458062873
4.136 0.0729623265526806
4.137 0.0729232582902104
4.138 0.0728837370647348
4.139 0.0728437589221121
4.14 0.0728033199082005
4.141 0.0727625324804616
4.142 0.0727215087953998
4.143 0.0726802444474375
4.144 0.0726387350309972
4.145 0.0725969761405014
4.146 0.0725549633703727
4.147 0.0725126923150335
4.148 0.0724701585689063
4.149 0.0724273577264136
4.15 0.0723842853819778
4.151 0.0723409371300215
4.152 0.0722973085649672
4.153 0.0722533952812373
4.154 0.0722091928732544
4.155 0.0721646969354408
4.156 0.0721199030622192
4.157 0.072074806848012
4.158 0.0720294038872417
4.159 0.0719836897743308
4.16 0.0719376601037018
4.161 0.0718913104697771
4.162 0.0718446364669793
4.163 0.0717976336897308
4.164 0.0717502977324542
4.165 0.0717026241895719
4.166 0.0716546086555064
4.167 0.0716062467246802
4.168 0.0715575339915158
4.169 0.0715084660504357
4.17 0.0714590384958624
4.171 0.0714092801896322
4.172 0.0713592211021077
4.173 0.0713088584905006
4.174 0.0712581896120229
4.175 0.0712072117238863
4.176 0.0711559220833026
4.177 0.0711043179474836
4.178 0.0710523965736412
4.179 0.0710001552189871
4.18 0.0709475911407331
4.181 0.0708947015960911
4.182 0.0708414838422728
4.183 0.0707879351364901
4.184 0.0707340527359548
4.185 0.0706798338978787
4.186 0.0706252758794735
4.187 0.0705703759379511
4.188 0.0705151313305233
4.189 0.0704595393144019
4.19 0.0704035971467987
4.191 0.0703473020849256
4.192 0.0702906513859942
4.193 0.0702336423072165
4.194 0.0701762721058042
4.195 0.0701185380389692
4.196 0.0700604373639232
4.197 0.0700019673378781
4.198 0.0699431252180456
4.199 0.0698839082616376
4.2 0.0698243137258658
4.201 0.0697642841596691
4.202 0.0697037617241583
4.203 0.0696427430948037
4.204 0.0695812249470757
4.205 0.0695192039564444
4.206 0.0694566767983802
4.207 0.0693936401483533
4.208 0.069330090681834
4.209 0.0692660250742926
4.21 0.0692014400011993
4.211 0.0691363321380244
4.212 0.0690706981602383
4.213 0.0690045347433111
4.214 0.0689378385627131
4.215 0.0688706062939146
4.216 0.0688028346123859
4.217 0.0687345201935972
4.218 0.0686656597130189
4.219 0.0685962498461211
4.22 0.0685262872683742
4.221 0.0684557686552485
4.222 0.0683846906822141
4.223 0.0683130500247415
4.224 0.0682408433583008
4.225 0.0681680673583623
4.226 0.0680947187003963
4.227 0.068020794059873
4.228 0.0679462901122628
4.229 0.067871203533036
4.23 0.0677955309976627
4.231 0.0677193328193141
4.232 0.0676426670094043
4.233 0.0675655267907678
4.234 0.0674879053862392
4.235 0.0674097960186531
4.236 0.0673311919108441
4.237 0.0672520862856468
4.238 0.0671724723658957
4.239 0.0670923433744255
4.24 0.0670116925340707
4.241 0.066930513067666
4.242 0.0668487981980459
4.243 0.0667665411480449
4.244 0.0666837351404978
4.245 0.066600373398239
4.246 0.0665164491441032
4.247 0.0664319556009249
4.248 0.0663468859915388
4.249 0.0662612335387793
4.25 0.0661749914654812
4.251 0.066088152994479
4.252 0.0660007113486073
4.253 0.0659126597507006
4.254 0.0658239914235936
4.255 0.0657346995901208
4.256 0.0656447774731168
4.257 0.0655542182954163
4.258 0.0654630152798537
4.259 0.0653711616492638
4.26 0.065278650626481
4.261 0.0651855633790144
4.262 0.0650919805329757
4.263 0.0649978944991035
4.264 0.0649032976881364
4.265 0.0648081825108129
4.266 0.0647125413778717
4.267 0.0646163667000515
4.268 0.0645196508880907
4.269 0.0644223863527279
4.27 0.0643245655047019
4.271 0.0642261807547511
4.272 0.0641272245136143
4.273 0.0640276891920299
4.274 0.0639275672007365
4.275 0.0638268509504729
4.276 0.0637255328519775
4.277 0.0636236053159891
4.278 0.0635210607532461
4.279 0.0634178915744871
4.28 0.0633140901904509
4.281 0.0632096490118759
4.282 0.0631045604495008
4.283 0.0629988169140642
4.284 0.0628924108163047
4.285 0.0627853345669608
4.286 0.0626775805767712
4.287 0.0625691412564745
4.288 0.0624600090168093
4.289 0.0623501762685141
4.29 0.0622396354223276
4.291 0.0621284732513915
4.292 0.0620167760322905
4.293 0.0619045354309277
4.294 0.0617917431132062
4.295 0.0616783907450291
4.296 0.0615644699922997
4.297 0.0614499725209209
4.298 0.0613348899967959
4.299 0.0612192140858278
4.3 0.0611029364539198
4.301 0.060986048766975
4.302 0.0608685426908964
4.303 0.0607504098915872
4.304 0.0606316420349505
4.305 0.0605122307868895
4.306 0.0603921678133072
4.307 0.0602714447801068
4.308 0.0601500533531914
4.309 0.0600279851984641
4.31 0.059905231981828
4.311 0.0597817853691863
4.312 0.059657637026442
4.313 0.0595327786194983
4.314 0.0594072018142583
4.315 0.0592808982766252
4.316 0.059153859672502
4.317 0.0590260776677918
4.318 0.0588975439283978
4.319 0.0587682501202232
4.32 0.0586381879091709
4.321 0.0585074499476179
4.322 0.0583761283179675
4.323 0.0582442138311626
4.324 0.0581116972981459
4.325 0.0579785695298604
4.326 0.0578448213372488
4.327 0.057710443531254
4.328 0.0575754269228189
4.329 0.0574397623228862
4.33 0.0573034405423989
4.331 0.0571664523922997
4.332 0.0570287886835315
4.333 0.0568904402270371
4.334 0.0567513978337593
4.335 0.0566116523146411
4.336 0.0564711944806252
4.337 0.0563300151426544
4.338 0.0561881051116717
4.339 0.0560454551986199
4.34 0.0559020562144417
4.341 0.05575789897008
4.342 0.0556129742764777
4.343 0.0554672729445776
4.344 0.0553207857853225
4.345 0.0551735036096553
4.346 0.0550254172285189
4.347 0.0548765174528559
4.348 0.0547267950936094
4.349 0.0545762409617221
4.35 0.0544248458681368
4.351 0.0542727095466818
4.352 0.0541199310795897
4.353 0.0539665003004097
4.354 0.0538124070426911
4.355 0.0536576411399832
4.356 0.0535021924258353
4.357 0.0533460507337968
4.358 0.0531892058974169
4.359 0.0530316477502449
4.36 0.0528733661258301
4.361 0.0527143508577219
4.362 0.0525545917794695
4.363 0.0523940787246223
4.364 0.0522328015267295
4.365 0.0520707500193404
4.366 0.0519079140360043
4.367 0.0517442834102706
4.368 0.0515798479756885
4.369 0.0514145975658074
4.37 0.0512485220141765
4.371 0.0510816111543451
4.372 0.0509138548198626
4.373 0.0507452428442782
4.374 0.0505757650611413
4.375 0.0504054113040011
4.376 0.0502341714064069
4.377 0.0500620352019081
4.378 0.049888992524054
4.379 0.0497150332063938
4.38 0.0495401470824768
4.381 0.0493644422247018
4.382 0.0491880259654467
4.383 0.0490108870282296
4.384 0.0488330141365686
4.385 0.0486543960139817
4.386 0.0484750213839872
4.387 0.0482948789701031
4.388 0.0481139574958475
4.389 0.0479322456847385
4.39 0.0477497322602943
4.391 0.0475664059460329
4.392 0.0473822554654724
4.393 0.047197269542131
4.394 0.0470114368995267
4.395 0.0468247462611777
4.396 0.0466371863506021
4.397 0.046448745891318
4.398 0.0462594136068434
4.399 0.0460691782206965
4.4 0.0458780284563954
4.401 0.0456859530374582
4.402 0.045492940687403
4.403 0.045298980129748
4.404 0.0451040600880111
4.405 0.0449081692857106
4.406 0.0447112964463645
4.407 0.0445134302934909
4.408 0.044314559550608
4.409 0.0441146729412338
4.41 0.0439137591888865
4.411 0.0437121257773493
4.412 0.0435100794140274
4.413 0.0433076076578717
4.414 0.0431046980678329
4.415 0.0429013382028621
4.416 0.0426975156219099
4.417 0.0424932178839274
4.418 0.0422884325478654
4.419 0.0420831471726748
4.42 0.0418773493173063
4.421 0.041671026540711
4.422 0.0414641664018395
4.423 0.0412567564596429
4.424 0.041048784273072
4.425 0.0408402374010777
4.426 0.0406311034026108
4.427 0.0404213698366221
4.428 0.0402110242620626
4.429 0.0400000542378832
4.43 0.0397884473230346
4.431 0.0395761910764678
4.432 0.0393632730571336
4.433 0.0391496808239829
4.434 0.0389354019359666
4.435 0.0387204239520355
4.436 0.0385047344311405
4.437 0.0382883209322324
4.438 0.0380711710142622
4.439 0.0378532722361807
4.44 0.0376346121569388
4.441 0.037415246045643
4.442 0.0371952325149255
4.443 0.0369745641390251
4.444 0.0367532334921809
4.445 0.0365312331486319
4.446 0.0363085556826169
4.447 0.0360851936683751
4.448 0.0358611396801452
4.449 0.0356363862921664
4.45 0.0354109260786775
4.451 0.0351847516139176
4.452 0.0349578554721255
4.453 0.0347302302275404
4.454 0.0345018684544011
4.455 0.0342727627269466
4.456 0.034042905619416
4.457 0.033812289706048
4.458 0.0335809075610818
4.459 0.0333487517587563
4.46 0.0331158148733105
4.461 0.0328820894789832
4.462 0.0326475681500136
4.463 0.0324122434606406
4.464 0.032176107985103
4.465 0.03193915429764
4.466 0.0317013749724905
4.467 0.0314627625838934
4.468 0.0312233097060877
4.469 0.0309830089133124
4.47 0.0307418527798065
4.471 0.0304998793920074
4.472 0.0302571257365802
4.473 0.0300135827381054
4.474 0.0297692413211635
4.475 0.0295240924103349
4.476 0.0292781269302
4.477 0.0290313358053393
4.478 0.0287837099603332
4.479 0.0285352403197623
4.48 0.0282859178082069
4.481 0.0280357333502475
4.482 0.0277846778704645
4.483 0.0275327422934384
4.484 0.0272799175437497
4.485 0.0270261945459787
4.486 0.026771564224706
4.487 0.026516017504512
4.488 0.0262595453099771
4.489 0.0260021385656818
4.49 0.0257437881962065
4.491 0.0254844851261318
4.492 0.0252242202800379
4.493 0.0249629845825055
4.494 0.0247007689581148
4.495 0.0244375643314465
4.496 0.0241733616270809
4.497 0.0239081517695985
4.498 0.0236419256835797
4.499 0.023374674293605
4.5 0.0231063885242548
4.501 0.022837129324395
4.502 0.0225669561405492
4.503 0.0222958576437845
4.504 0.0220238225051681
4.505 0.0217508393957671
4.506 0.0214768969866487
4.507 0.0212019839488798
4.508 0.0209260889535278
4.509 0.0206492006716597
4.51 0.0203713077743426
4.511 0.0200923989326437
4.512 0.0198124628176301
4.513 0.0195314881003689
4.514 0.0192494634519273
4.515 0.0189663775433724
4.516 0.0186822190457713
4.517 0.0183969766301912
4.518 0.0181106389676991
4.519 0.0178231947293623
4.52 0.0175346325862478
4.521 0.0172449412094228
4.522 0.0169541092699543
4.523 0.0166621254389096
4.524 0.0163689783873558
4.525 0.01607465678636
4.526 0.0157791493069893
4.527 0.0154824446203108
4.528 0.0151845313973917
4.529 0.0148853983092991
4.53 0.0145850340271002
4.531 0.0142846340772452
4.532 0.0139853926845876
4.533 0.0136872965677995
4.534 0.0133903324455528
4.535 0.0130944870365196
4.536 0.0127997470593718
4.537 0.0125060992327815
4.538 0.0122135302754208
4.539 0.0119220269059614
4.54 0.0116315758430756
4.541 0.0113421638054353
4.542 0.0110537775117125
4.543 0.0107664036805792
4.544 0.0104800290307075
4.545 0.0101946402807692
4.546 0.00991022414943655
4.547 0.00962676735538139
4.548 0.00934425661727578
4.549 0.00906267865379173
4.55 0.00878202018360125
4.551 0.00850226792537633
4.552 0.00822340859778898
4.553 0.00794542891951123
4.554 0.00766831560921506
4.555 0.00739205538557248
4.556 0.00711663496725551
4.557 0.00684204107293616
4.558 0.00656826042128641
4.559 0.0062952797309783
4.56 0.00602308572068382
4.561 0.00574862758935737
4.562 0.00546910011205925
4.563 0.00518485837162032
4.564 0.00489625745087141
4.565 0.00460365243264336
4.566 0.00430739839976703
4.567 0.00400785043507325
4.568 0.00370536362139287
4.569 0.00340029304155674
4.57 0.0030929937783957
4.571 0.00278382091474058
4.572 0.00247312953342225
4.573 0.00216127471727153
4.574 0.00184861154911928
4.575 0.00153549511179634
4.576 0.00122228048813355
4.577 0.000909322760961762
4.578 0.000596977013111812
4.579 0.000285598327414548
4.58 -2.44582132991862e-05
4.581 -0.000332837526198546
4.582 -0.000639184528452687
4.583 -0.000943144137230767
4.584 -0.00124436126970194
4.585 -0.00154248084303536
4.586 -0.00183714777440019
4.587 -0.00212800698096558
4.588 -0.00241470337990069
4.589 -0.00269688188837467
4.59 -0.00297418742355667
4.591 -0.00324886869323917
4.592 -0.00352338804561191
4.593 -0.00379771085844003
4.594 -0.00407180250948864
4.595 -0.00434562837652286
4.596 -0.00461915383730781
4.597 -0.0048923442696086
4.598 -0.00516516505119037
4.599 -0.00543758155981821
4.6 -0.00570955917325727
4.601 -0.00598106326927264
4.602 -0.00625205922562946
4.603 -0.00652251242009283
4.604 -0.00679238823042789
4.605 -0.00706165203439975
4.606 -0.00733026920977352
4.607 -0.00759820513431433
4.608 -0.0078654251857873
4.609 -0.00813189474195754
4.61 -0.00839757918059018
4.611 -0.00866244387945032
4.612 -0.0089264542163031
4.613 -0.00918957556891363
4.614 -0.00945177331504703
4.615 -0.00971301283246841
4.616 -0.00997325949894291
4.617 -0.0102324786922356
4.618 -0.0104906357901117
4.619 -0.0107476961703362
4.62 -0.0110036252106743
4.621 -0.0112585988590974
4.622 -0.0115128184923198
4.623 -0.0117662876312213
4.624 -0.0120190097966815
4.625 -0.0122709885095801
4.626 -0.0125222272907967
4.627 -0.0127727296612112
4.628 -0.0130224991417031
4.629 -0.0132715392531521
4.63 -0.0135198535164379
4.631 -0.0137674454524402
4.632 -0.0140143185820387
4.633 -0.0142604764261131
4.634 -0.0145059225055429
4.635 -0.014750660341208
4.636 -0.014994693453988
4.637 -0.0152380253647625
4.638 -0.0154806595944113
4.639 -0.015722599663814
4.64 -0.0159638490938504
4.641 -0.0162044114054
4.642 -0.0164442901193426
4.643 -0.0166834887565579
4.644 -0.0169220108379255
4.645 -0.0171598598843251
4.646 -0.0173970394166365
4.647 -0.0176335529557392
4.648 -0.0178694040225129
4.649 -0.0181045961378374
4.65 -0.0183391328225923
4.651 -0.0185729755103707
4.652 -0.0188060866746236
4.653 -0.0190384713960181
4.654 -0.019270134755221
4.655 -0.0195010818328993
4.656 -0.0197313177097199
4.657 -0.0199608474663498
4.658 -0.0201896761834558
4.659 -0.020417808941705
4.66 -0.0206452508217642
4.661 -0.0208720069043005
4.662 -0.0210980822699806
4.663 -0.0213234819994716
4.664 -0.0215482111734404
4.665 -0.0217722748725539
4.666 -0.0219956781774791
4.667 -0.0222184261688829
4.668 -0.0224405239274322
4.669 -0.022661976533794
4.67 -0.0228827890686351
4.671 -0.0231029666126226
4.672 -0.0233225142464234
4.673 -0.0235414370507043
4.674 -0.0237597401061324
4.675 -0.0239774284933745
4.676 -0.0241945072930977
4.677 -0.0244109815859688
4.678 -0.0246268564526547
4.679 -0.0248421369738224
4.68 -0.0250568282301389
4.681 -0.0252708798864383
4.682 -0.0254842412153223
4.683 -0.025696916709109
4.684 -0.0259089108601168
4.685 -0.0261202281606636
4.686 -0.0263308731030677
4.687 -0.0265408501796473
4.688 -0.0267501638827205
4.689 -0.0269588187046056
4.69 -0.0271668191376206
4.691 -0.0273741696740837
4.692 -0.0275808748063132
4.693 -0.0277869390266272
4.694 -0.0279923668273439
4.695 -0.0281971627007813
4.696 -0.0284013311392578
4.697 -0.0286048766350915
4.698 -0.0288078036806005
4.699 -0.0290101167681031
4.7 -0.0292118203899173
4.701 -0.0294129190383614
4.702 -0.0296134172057536
4.703 -0.0298133193844119
4.704 -0.0300126300666547
4.705 -0.0302113537448
4.706 -0.030409494911166
4.707 -0.0306070580580709
4.708 -0.0308040476778329
4.709 -0.0310004682627702
4.71 -0.0311963243052008
4.711 -0.0313915799161532
4.712 -0.031586198626168
4.713 -0.0317801840568321
4.714 -0.031973539829732
4.715 -0.0321662695664548
4.716 -0.032358376888587
4.717 -0.0325498654177154
4.718 -0.0327407387754269
4.719 -0.0329310005833082
4.72 -0.0331206544629461
4.721 -0.0333097040359272
4.722 -0.0334981529238385
4.723 -0.0336860047482666
4.724 -0.0338732631307983
4.725 -0.0340599316930204
4.726 -0.0342460140565196
4.727 -0.0344315138428828
4.728 -0.0346164346736966
4.729 -0.0348007801705479
4.73 -0.0349845539550234
4.731 -0.0351677596487099
4.732 -0.0353504008731941
4.733 -0.0355324812500628
4.734 -0.0357140044009027
4.735 -0.0358949739473007
4.736 -0.0360753935108435
4.737 -0.0362552667131179
4.738 -0.0364345971757106
4.739 -0.0366133885202083
4.74 -0.036791644368198
4.741 -0.0369693434128798
4.742 -0.037146463913792
4.743 -0.0373230088420281
4.744 -0.0374989811686819
4.745 -0.0376743838648468
4.746 -0.0378492199016164
4.747 -0.0380234922500843
4.748 -0.0381972038813442
4.749 -0.0383703577664896
4.75 -0.0385429568766141
4.751 -0.0387150041828113
4.752 -0.0388865026561748
4.753 -0.0390574552677982
4.754 -0.039227864988775
4.755 -0.039397734790199
4.756 -0.0395670676431635
4.757 -0.0397358665187623
4.758 -0.039904134388089
4.759 -0.040071874222237
4.76 -0.0402390889923001
4.761 -0.0404057816693718
4.762 -0.0405719552245457
4.763 -0.0407376126289153
4.764 -0.0409027568535744
4.765 -0.0410673908696164
4.766 -0.041231517648135
4.767 -0.0413951401602238
4.768 -0.0415582613769763
4.769 -0.0417208842694861
4.77 -0.0418830118088468
4.771 -0.0420446163653709
4.772 -0.0422056700521837
4.773 -0.0423661754545981
4.774 -0.0425261351579269
4.775 -0.0426855517474833
4.776 -0.0428444278085799
4.777 -0.0430027659265299
4.778 -0.0431605686866461
4.779 -0.0433178386742414
4.78 -0.0434745784746287
4.781 -0.0436307906731211
4.782 -0.0437864778550313
4.783 -0.0439416426056724
4.784 -0.0440962875103573
4.785 -0.0442504151543988
4.786 -0.0444040281231099
4.787 -0.0445571290018036
4.788 -0.0447097203757927
4.789 -0.0448618048303902
4.79 -0.045013384950909
4.791 -0.045164463322662
4.792 -0.0453150425309621
4.793 -0.0454651251611223
4.794 -0.0456147137984556
4.795 -0.0457638110282747
4.796 -0.0459124194358927
4.797 -0.0460605416066225
4.798 -0.0462081801257769
4.799 -0.046355337578669
4.8 -0.0465020165506115
4.801 -0.0466482099802492
4.802 -0.0467939103344569
4.803 -0.0469391194908939
4.804 -0.0470838393272189
4.805 -0.047228071721091
4.806 -0.0473718185501692
4.807 -0.0475150816921123
4.808 -0.0476578630245795
4.809 -0.0478001644252296
4.81 -0.0479419877717217
4.811 -0.0480833349417146
4.812 -0.0482242078128674
4.813 -0.0483646082628391
4.814 -0.0485045381692885
4.815 -0.0486439994098748
4.816 -0.0487829938622567
4.817 -0.0489215234040934
4.818 -0.0490595899130438
4.819 -0.0491971952667668
4.82 -0.0493343413429215
4.821 -0.0494710300191667
4.822 -0.0496072631731615
4.823 -0.0497430426825649
4.824 -0.0498783704250357
4.825 -0.050013248278233
4.826 -0.0501476781198158
4.827 -0.0502816618274429
4.828 -0.0504152012787735
4.829 -0.0505482983514664
4.83 -0.0506809549231806
4.831 -0.0508131607443887
4.832 -0.0509449054269894
4.833 -0.0510761906407811
4.834 -0.0512070180555621
4.835 -0.0513373893411307
4.836 -0.0514673061672853
4.837 -0.0515967702038242
4.838 -0.0517257831205458
4.839 -0.0518543465872483
4.84 -0.0519824622737301
4.841 -0.0521101318497896
4.842 -0.052237356985225
4.843 -0.0523641393498348
4.844 -0.0524904806134171
4.845 -0.0526163824457705
4.846 -0.0527418465166931
4.847 -0.0528668744959833
4.848 -0.0529914680534396
4.849 -0.0531156288588601
4.85 -0.0532393585820432
4.851 -0.0533626588927873
4.852 -0.0534855314608907
4.853 -0.0536079779561517
4.854 -0.0537300000483687
4.855 -0.0538515994073399
4.856 -0.0539727777028638
4.857 -0.0540935366047387
4.858 -0.0542138777827628
4.859 -0.0543338029067345
4.86 -0.0544533136464522
4.861 -0.054572394209719
4.862 -0.0546910285494416
4.863 -0.0548092179530735
4.864 -0.0549269637080683
4.865 -0.0550442671018796
4.866 -0.0551611294219609
4.867 -0.0552775519557658
4.868 -0.0553935359907479
4.869 -0.0555090828143608
4.87 -0.055624193714058
4.871 -0.0557388699772931
4.872 -0.0558531128915196
4.873 -0.0559669237441911
4.874 -0.0560803038227613
4.875 -0.0561932544146836
4.876 -0.0563057768074116
4.877 -0.056417872288399
4.878 -0.0565295421450992
4.879 -0.0566407876649659
4.88 -0.0567516101354525
4.881 -0.0568620108440128
4.882 -0.0569719910781002
4.883 -0.0570815521251683
4.884 -0.0571906952726707
4.885 -0.057299421808061
4.886 -0.0574077330187927
4.887 -0.0575156301923194
4.888 -0.0576231146160947
4.889 -0.0577301875775721
4.89 -0.0578368503642052
4.891 -0.0579431130759655
4.892 -0.058048985384753
4.893 -0.0581544679359135
4.894 -0.0582595613747929
4.895 -0.0583642663467373
4.896 -0.0584685834970926
4.897 -0.0585725134712046
4.898 -0.0586760569144194
4.899 -0.0587792144720829
4.9 -0.058881986789541
4.901 -0.0589843745121398
4.902 -0.059086378285225
4.903 -0.0591879987541427
4.904 -0.0592892365642388
4.905 -0.0593900923608593
4.906 -0.05949056678935
4.907 -0.059590660495057
4.908 -0.0596903741233262
4.909 -0.0597897083195035
4.91 -0.0598886637289349
4.911 -0.0599872409969663
4.912 -0.0600854407689437
4.913 -0.060183263690213
4.914 -0.0602807104061201
4.915 -0.060377781562011
4.916 -0.0604744778032316
4.917 -0.0605707997751279
4.918 -0.0606667481230459
4.919 -0.0607623234923314
4.92 -0.0608575265283304
4.921 -0.0609523581846769
4.922 -0.0610468194435795
4.923 -0.0611409109932455
4.924 -0.0612346335218826
4.925 -0.0613279877176983
4.926 -0.0614209742689001
4.927 -0.0615135938636956
4.928 -0.0616058471902921
4.929 -0.0616977349368974
4.93 -0.0617892577917189
4.931 -0.0618804164429641
4.932 -0.0619712115788407
4.933 -0.062061643887556
4.934 -0.0621517140573176
4.935 -0.0622414227763331
4.936 -0.06233077073281
4.937 -0.0624197586149558
4.938 -0.0625083871109781
4.939 -0.0625966569090843
4.94 -0.0626845686974821
4.941 -0.0627721231643789
4.942 -0.0628593209979822
4.943 -0.0629461628864996
4.944 -0.0630326495181386
4.945 -0.0631187815811068
4.946 -0.0632045597636117
4.947 -0.0632899847538607
4.948 -0.0633750572400615
4.949 -0.0634597779104216
4.95 -0.0635441474531484
4.951 -0.0636281675380562
4.952 -0.0637118396675749
4.953 -0.0637951642788358
4.954 -0.06387814180897
4.955 -0.0639607726951087
4.956 -0.0640430573743832
4.957 -0.0641249962839248
4.958 -0.0642065898608646
4.959 -0.0642878385423337
4.96 -0.0643687427654636
4.961 -0.0644493029673854
4.962 -0.0645295195852302
4.963 -0.0646093930561294
4.964 -0.064688923817214
4.965 -0.0647681123056155
4.966 -0.0648469589584649
4.967 -0.0649254642128935
4.968 -0.0650036285060325
4.969 -0.0650814522750131
4.97 -0.0651589359569666
4.971 -0.0652360799890242
4.972 -0.065312884808317
4.973 -0.0653893508519763
4.974 -0.0654654785571334
4.975 -0.0655412683609193
4.976 -0.0656167207004655
4.977 -0.065691836012903
4.978 -0.0657666147353631
4.979 -0.0658410573049771
4.98 -0.065915164158876
4.981 -0.0659889249401282
4.982 -0.066062329123943
4.983 -0.0661353768956637
4.984 -0.0662080684406333
4.985 -0.066280403944195
4.986 -0.0663523835916919
4.987 -0.0664240075684672
4.988 -0.0664952760598641
4.989 -0.0665661892512256
4.99 -0.0666367473278949
4.991 -0.0667069504752151
4.992 -0.0667767988785294
4.993 -0.0668462927231809
4.994 -0.0669154321945128
4.995 -0.0669842174778681
4.996 -0.0670526487585902
4.997 -0.0671207262220219
4.998 -0.0671884500535067
4.999 -0.0672558204383874
5 -0.0673228375620074
5.001 -0.0673895016097097
5.002 -0.0674558127668375
5.003 -0.0675217712187339
5.004 -0.067587377150742
5.005 -0.0676526307482051
5.006 -0.0677175321964662
5.007 -0.0677820816808685
5.008 -0.0678462793867551
5.009 -0.0679101254994692
5.01 -0.0679736202043538
5.011 -0.0680367911702555
5.012 -0.0680996655933224
5.013 -0.0681622429498506
5.014 -0.0682245227161362
5.015 -0.0682865043684751
5.016 -0.0683481873831634
5.017 -0.0684095712364972
5.018 -0.0684706554047724
5.019 -0.0685314393642852
5.02 -0.0685919225913314
5.021 -0.0686521045622072
5.022 -0.0687119847532086
5.023 -0.0687715626406317
5.024 -0.0688308377007723
5.025 -0.0688898094099267
5.026 -0.0689484772443908
5.027 -0.0690068406804606
5.028 -0.0690648991944322
5.029 -0.0691226522626016
5.03 -0.0691800993612649
5.031 -0.069237239966718
5.032 -0.0692940735552571
5.033 -0.069350599603178
5.034 -0.069406817586777
5.035 -0.0694627269823499
5.036 -0.0695183272661929
5.037 -0.069573617914602
5.038 -0.0696285984038731
5.039 -0.0696832682103024
5.04 -0.0697376268101858
5.041 -0.0697916833858384
5.042 -0.0698454473548156
5.043 -0.069898918546274
5.044 -0.0699520967893699
5.045 -0.07000498191326
5.046 -0.0700575737471008
5.047 -0.0701098721200487
5.048 -0.0701618768612603
5.049 -0.0702135877998921
5.05 -0.0702650047651007
5.051 -0.0703161275860425
5.052 -0.070366956091874
5.053 -0.0704174901117518
5.054 -0.0704677294748324
5.055 -0.0705176740102723
5.056 -0.070567323547228
5.057 -0.070616677914856
5.058 -0.0706657369423129
5.059 -0.0707145004587552
5.06 -0.0707629682933394
5.061 -0.0708111402752219
5.062 -0.0708590162335594
5.063 -0.0709065959975083
5.064 -0.0709538793962251
5.065 -0.0710008662588665
5.066 -0.0710475564145888
5.067 -0.0710939496925485
5.068 -0.0711400459219023
5.069 -0.0711858449318067
5.07 -0.0712313465514181
5.071 -0.0712765376394301
5.072 -0.0713214049335871
5.073 -0.0713659480816214
5.074 -0.0714101667312656
5.075 -0.0714540605302521
5.076 -0.0714976291263133
5.077 -0.0715408721671818
5.078 -0.0715837893005899
5.079 -0.0716263801742703
5.08 -0.0716686444359552
5.081 -0.0717105817333773
5.082 -0.0717521917142689
5.083 -0.0717934740263626
5.084 -0.0718344283173907
5.085 -0.0718750542350858
5.086 -0.0719153514271803
5.087 -0.0719553195414067
5.088 -0.0719949582254975
5.089 -0.072034267127185
5.09 -0.0720732458942019
5.091 -0.0721118941742805
5.092 -0.0721502116151533
5.093 -0.0721881978645527
5.094 -0.0722258525702114
5.095 -0.0722631753798616
5.096 -0.0723001659412359
5.097 -0.0723368239020667
5.098 -0.0723731489100866
5.099 -0.0724091406130279
5.1 -0.0724447986586231
5.101 -0.0724801633162752
5.102 -0.07251527425515
5.103 -0.072550130222624
5.104 -0.0725847299660737
5.105 -0.0726190722328756
5.106 -0.0726531557704063
5.107 -0.0726869793260425
5.108 -0.0727205416471604
5.109 -0.0727538414811369
5.11 -0.0727868775753483
5.111 -0.0728196486771713
5.112 -0.0728521535339823
5.113 -0.072884390893158
5.114 -0.0729163595020748
5.115 -0.0729480581081093
5.116 -0.0729794854586381
5.117 -0.0730106403010377
5.118 -0.0730415213826846
5.119 -0.0730721274509555
5.12 -0.0731024572532267
5.121 -0.073132509536875
5.122 -0.0731622830492767
5.123 -0.0731917765378086
5.124 -0.073220988749847
5.125 -0.0732499184327686
5.126 -0.0732785643339499
5.127 -0.0733069252007675
5.128 -0.0733349997805979
5.129 -0.0733627868208175
5.13 -0.0733902850688031
5.131 -0.0734174808003168
5.132 -0.0734443606796505
5.133 -0.0734709240369752
5.134 -0.0734971702024622
5.135 -0.0735230985062823
5.136 -0.0735487082786068
5.137 -0.0735739988496067
5.138 -0.0735989695494531
5.139 -0.073623619708317
5.14 -0.0736479486563695
5.141 -0.0736719557237818
5.142 -0.0736956402407249
5.143 -0.0737190015373698
5.144 -0.0737420389438877
5.145 -0.0737647517904496
5.146 -0.0737871394072266
5.147 -0.0738092011243899
5.148 -0.0738309362721103
5.149 -0.0738523441805592
5.15 -0.0738734241799074
5.151 -0.0738941756003262
5.152 -0.0739145977719865
5.153 -0.0739346900250595
5.154 -0.0739544516897163
5.155 -0.0739738820961278
5.156 -0.0739929805744653
5.157 -0.0740117464548997
5.158 -0.0740301790676022
5.159 -0.0740482777427439
5.16 -0.0740660418104957
5.161 -0.0740834912217342
5.162 -0.0741006452031388
5.163 -0.0741175019985854
5.164 -0.0741340598519497
5.165 -0.0741503170071076
5.166 -0.074166271707935
5.167 -0.0741819221983075
5.168 -0.074197266722101
5.169 -0.0742123035231914
5.17 -0.0742270308454544
5.171 -0.0742414469327659
5.172 -0.0742555500290017
5.173 -0.0742693383780375
5.174 -0.0742828102237491
5.175 -0.0742959638100125
5.176 -0.0743087973807034
5.177 -0.0743213091796976
5.178 -0.074333497450871
5.179 -0.0743453604380993
5.18 -0.0743568963852583
5.181 -0.0743681035362239
5.182 -0.0743789801348719
5.183 -0.074389524425078
5.184 -0.0743997346507182
5.185 -0.0744096090556682
5.186 -0.0744191458838037
5.187 -0.0744283433790008
5.188 -0.074437199785135
5.189 -0.0744457133460823
5.19 -0.0744538823057185
5.191 -0.0744617325869863
5.192 -0.074469289945833
5.193 -0.0744765523756411
5.194 -0.0744835178697928
5.195 -0.0744901844216707
5.196 -0.0744965500246571
5.197 -0.0745026126721345
5.198 -0.0745083703574851
5.199 -0.0745138210740916
5.2 -0.0745189628153362
5.201 -0.0745237935746014
5.202 -0.0745283113452696
5.203 -0.0745325141207231
5.204 -0.0745363998943445
5.205 -0.0745399666595161
5.206 -0.0745432124096202
5.207 -0.0745461351380395
5.208 -0.0745487328381561
5.209 -0.0745510035033526
5.21 -0.0745529451270114
5.211 -0.0745545557025148
5.212 -0.0745558332232453
5.213 -0.0745567756825852
5.214 -0.0745573810739171
5.215 -0.0745576473906233
5.216 -0.0745575726260861
5.217 -0.0745571547736881
5.218 -0.0745563918268116
5.219 -0.0745552817788391
5.22 -0.0745538226231529
5.221 -0.0745520795946304
5.222 -0.074550117785063
5.223 -0.074547934973204
5.224 -0.0745455289378065
5.225 -0.0745428974576239
5.226 -0.0745400383114094
5.227 -0.0745369492779163
5.228 -0.0745336281358979
5.229 -0.0745300726641073
5.23 -0.0745262806412979
5.231 -0.074522249846223
5.232 -0.0745179780576357
5.233 -0.0745134630542893
5.234 -0.0745087026149372
5.235 -0.0745036945183325
5.236 -0.0744984365432285
5.237 -0.0744929264683786
5.238 -0.0744871620725359
5.239 -0.0744811411344537
5.24 -0.0744748614328853
5.241 -0.0744683207465839
5.242 -0.0744615168543028
5.243 -0.0744544475347952
5.244 -0.0744471105668145
5.245 -0.0744395037291138
5.246 -0.0744316248004465
5.247 -0.0744234715595658
5.248 -0.074415041785225
5.249 -0.0744063332561772
5.25 -0.0743973437511759
5.251 -0.0743880438327199
5.252 -0.0743784047279565
5.253 -0.0743684252126115
5.254 -0.0743581040624109
5.255 -0.0743474400530804
5.256 -0.0743364319603458
5.257 -0.074325078559933
5.258 -0.0743133786275679
5.259 -0.0743013309389761
5.26 -0.0742889342698836
5.261 -0.0742761873960162
5.262 -0.0742630890930998
5.263 -0.0742496381368601
5.264 -0.0742358333030229
5.265 -0.0742216733673142
5.266 -0.0742071571054597
5.267 -0.0741922832931852
5.268 -0.0741770507062167
5.269 -0.0741614581202799
5.27 -0.0741455043111006
5.271 -0.0741291880544047
5.272 -0.074112508125918
5.273 -0.0740954633013663
5.274 -0.0740780523564755
5.275 -0.0740602740669714
5.276 -0.0740421272085798
5.277 -0.0740236105570266
5.278 -0.0740047228880375
5.279 -0.0739854629773384
5.28 -0.0739658296006552
5.281 -0.0739458491884034
5.282 -0.0739255469670198
5.283 -0.0739049199062618
5.284 -0.0738839649758867
5.285 -0.0738626791456521
5.286 -0.0738410593853154
5.287 -0.0738191026646339
5.288 -0.0737968059533651
5.289 -0.0737741662212665
5.29 -0.0737511804380953
5.291 -0.0737278455736091
5.292 -0.0737041585975654
5.293 -0.0736801164797214
5.294 -0.0736557161898346
5.295 -0.0736309546976625
5.296 -0.0736058289729625
5.297 -0.073580335985492
5.298 -0.0735544727050084
5.299 -0.0735282361012691
5.3 -0.0735016231440316
5.301 -0.0734746308030533
5.302 -0.0734472560480915
5.303 -0.0734194958489039
5.304 -0.0733913471752476
5.305 -0.0733628069968803
5.306 -0.0733338722835592
5.307 -0.0733045400050419
5.308 -0.0732748071310857
5.309 -0.0732446706314481
5.31 -0.0732141274758864
5.311 -0.0731832151773459
5.312 -0.0731519709400259
5.313 -0.0731203912705655
5.314 -0.0730884726756037
5.315 -0.0730562116617795
5.316 -0.0730236047357318
5.317 -0.0729906484040996
5.318 -0.072957339173522
5.319 -0.0729236735506379
5.32 -0.0728896480420863
5.321 -0.0728552591545063
5.322 -0.0728205033945368
5.323 -0.0727853772688168
5.324 -0.0727498772839853
5.325 -0.0727139999466812
5.326 -0.0726777417635437
5.327 -0.0726410992412116
5.328 -0.0726040688863241
5.329 -0.07256664720552
5.33 -0.0725288307054383
5.331 -0.0724906158927181
5.332 -0.0724519992739984
5.333 -0.072412977355918
5.334 -0.0723735466451162
5.335 -0.0723337036482317
5.336 -0.0722934448719037
5.337 -0.072252766822771
5.338 -0.0722116660074728
5.339 -0.072170138932648
5.34 -0.0721281821049356
5.341 -0.0720858987892035
5.342 -0.0720433919790032
5.343 -0.0720006577739988
5.344 -0.0719576922738545
5.345 -0.0719144915782344
5.346 -0.0718710517868027
5.347 -0.0718273689992236
5.348 -0.0717834393151612
5.349 -0.0717392588342795
5.35 -0.071694823656243
5.351 -0.0716501298807155
5.352 -0.0716051736073614
5.353 -0.0715599509358448
5.354 -0.0715144579658298
5.355 -0.0714686907969805
5.356 -0.0714226455289612
5.357 -0.071376318261436
5.358 -0.0713297050940691
5.359 -0.0712828021265245
5.36 -0.0712356054584665
5.361 -0.0711881111895592
5.362 -0.0711403154194668
5.363 -0.0710922142478534
5.364 -0.0710438037743832
5.365 -0.0709950800987203
5.366 -0.0709460393205289
5.367 -0.0708966775394732
5.368 -0.0708469908552172
5.369 -0.0707969753674252
5.37 -0.0707466271757613
5.371 -0.070695966558034
5.372 -0.0706450148649568
5.373 -0.0705937698055511
5.374 -0.0705422290888385
5.375 -0.0704903904238406
5.376 -0.070438251519579
5.377 -0.0703858100850752
5.378 -0.0703330638293507
5.379 -0.0702800104614272
5.38 -0.0702266476903261
5.381 -0.070172973225069
5.382 -0.0701189847746776
5.383 -0.0700646800481732
5.384 -0.0700100567545776
5.385 -0.0699551126029122
5.386 -0.0698998453021986
5.387 -0.0698442525614583
5.388 -0.069788332089713
5.389 -0.0697320815959842
5.39 -0.0696754987892933
5.391 -0.0696185813786621
5.392 -0.069561327073112
5.393 -0.0695037335816646
5.394 -0.0694457986133414
5.395 -0.0693875198771641
5.396 -0.0693288950821541
5.397 -0.069269921937333
5.398 -0.0692105981517224
5.399 -0.0691509214343438
5.4 -0.0690908894942188
5.401 -0.0690304373143503
5.402 -0.0689694994573616
5.403 -0.0689080730017054
5.404 -0.0688461550258343
5.405 -0.0687837426082007
5.406 -0.0687208328272574
5.407 -0.0686574227614568
5.408 -0.0685935094892515
5.409 -0.068529090089094
5.41 -0.068464161639437
5.411 -0.068398721218733
5.412 -0.0683327659054346
5.413 -0.0682662927779943
5.414 -0.0681992989148648
5.415 -0.0681317813944985
5.416 -0.068063737295348
5.417 -0.067995163695866
5.418 -0.0679260576745049
5.419 -0.0678564163097173
5.42 -0.0677862366799559
5.421 -0.0677155158636731
5.422 -0.0676442509393216
5.423 -0.0675724389853538
5.424 -0.0675000770802224
5.425 -0.06742716230238
5.426 -0.0673536917302791
5.427 -0.0672796624423722
5.428 -0.0672050715171119
5.429 -0.0671299160329509


==> graphics/com_pos-004.dat <==
0 0.58013908821351
0.001 0.580139088652559
0.002 0.580139089956353
0.003 0.58013909210632
0.004 0.580139095084125
0.005 0.580139098875089
0.006 0.580139103461378
0.007 0.580139108825391
0.008 0.580139114949833
0.009 0.580139121817637
0.01 0.580139129415274
0.011 0.58013913772619
0.012 0.580139146734067
0.013 0.580139156422896
0.014 0.580139166776897
0.015 0.580139177783694
0.016 0.580139189428029
0.017 0.580139201694877
0.018 0.580139214572533
0.019 0.580139228046496
0.02 0.580139242102497
0.021 0.580139256729504
0.022 0.580139271913778
0.023 0.580139287641809
0.024 0.580139303903238
0.025 0.58013932068509
0.026 0.580139337974617
0.027 0.580139355762135
0.028 0.580139374035433
0.029 0.580139392782529
0.03 0.580139411994412
0.031 0.580139431709403
0.032 0.580139451953187
0.033 0.580139472716623
0.034 0.580139493988183
0.035 0.580139515756506
0.036 0.58013953801296
0.037 0.58013956074663
0.038 0.580139583946761
0.039 0.580139607605234
0.04 0.580139631711744
0.041 0.580139656256148
0.042 0.580139681230833
0.043 0.58013970662832
0.044 0.580139732439078
0.045 0.580139758653732
0.046 0.58013978526531
0.047 0.580139812264891
0.048 0.580139839643712
0.049 0.580139867395301
0.05 0.58013989551135
0.051 0.580139923983703
0.052 0.580139952806387
0.053 0.580139981973556
0.054 0.580140011477672
0.055 0.580140041311345
0.056 0.580140071469223
0.057 0.580140101944376
0.058 0.580140132730015
0.059 0.580140163821278
0.06 0.580140195213426
0.061 0.580140226916338
0.062 0.580140258936134
0.063 0.580140291268918
0.064 0.580140323910921
0.065 0.580140356857093
0.066 0.580140390102521
0.067 0.580140423643908
0.068 0.580140457478079
0.069 0.580140491600738
0.07 0.580140526007717
0.071 0.580140560696308
0.072 0.58014059566392
0.073 0.580140630907002
0.074 0.580140666422124
0.075 0.580140702207154
0.076 0.580140738260074
0.077 0.580140774578068
0.078 0.580140811158437
0.079 0.580140847999611
0.08 0.580140885100133
0.081 0.580140922457913
0.082 0.580140960070971
0.083 0.580140997938287
0.084 0.580141036058951
0.085 0.580141074431588
0.086 0.580141113054928
0.087 0.580141151928486
0.088 0.580141191051884
0.089 0.580141230424851
0.09 0.580141270046858
0.091 0.580141309932841
0.092 0.580141350094604
0.093 0.580141390532715
0.094 0.580141431247666
0.095 0.580141472240043
0.096 0.580141513510821
0.097 0.58014155506108
0.098 0.580141596892001
0.099 0.580141639004906
0.1 0.580141681401201
0.101 0.580141724082459
0.102 0.580141767050352
0.103 0.580141810306646
0.104 0.580141853853473
0.105 0.58014189769304
0.106 0.580141941827489
0.107 0.580141986259057
0.108 0.580142030990072
0.109 0.580142076023452
0.11 0.580142121362181
0.111 0.580142167008945
0.112 0.580142212966517
0.113 0.58014225923776
0.114 0.580142305826353
0.115 0.580142352736035
0.116 0.580142399970006
0.117 0.58014244753155
0.118 0.580142495424032
0.119 0.58014254365187
0.12 0.580142592219532
0.121 0.580142641206153
0.122 0.580142690673311
0.123 0.580142740624915
0.124 0.580142791064953
0.125 0.580142841998751
0.126 0.580142893431677
0.127 0.580142945368027
0.128 0.580142997812171
0.129 0.580143050768555
0.13 0.580143104243201
0.131 0.580143158242165
0.132 0.580143212770177
0.133 0.580143267832039
0.134 0.580143323432618
0.135 0.580143379576847
0.136 0.580143436271525
0.137 0.58014349352347
0.138 0.580143551337877
0.139 0.580143609720002
0.14 0.580143668675163
0.141 0.580143728208734
0.142 0.580143788328245
0.143 0.580143849041232
0.144 0.580143910353305
0.145 0.580143972270128
0.146 0.580144034797419
0.147 0.580144097940947
0.148 0.580144161708923
0.149 0.580144226109557
0.15 0.580144291148825
0.151 0.580144356840889
0.152 0.580144423198186
0.153 0.580144490226764
0.154 0.580144557932736
0.155 0.580144626325012
0.156 0.580144695412502
0.157 0.580144765201548
0.158 0.580144835698546
0.159 0.580144906909948
0.16 0.580144978842257
0.161 0.580145051502031
0.162 0.580145124898963
0.163 0.580145199042734
0.164 0.580145273940095
0.165 0.580145349597846
0.166 0.580145426022832
0.167 0.580145503221939
0.168 0.580145581202099
0.169 0.580145659973721
0.17 0.580145739547183
0.171 0.580145819929579
0.172 0.580145901128038
0.173 0.580145983149725
0.174 0.580146066001841
0.175 0.580146149691619
0.176 0.580146234230109
0.177 0.580146319628318
0.178 0.580146405893605
0.179 0.580146493033359
0.18 0.580146581054992
0.181 0.580146669973929
0.182 0.580146759803837
0.183 0.580146850551803
0.184 0.580146942229116
0.185 0.580147034847015
0.186 0.58014712841269
0.187 0.580147222933358
0.188 0.580147318416255
0.189 0.580147414868641
0.19 0.580147512297795
0.191 0.580147610711014
0.192 0.580147710120177
0.193 0.580147810537094
0.194 0.580147911969127
0.195 0.58014801442365
0.196 0.580148117908047
0.197 0.580148222429714
0.198 0.580148327996054
0.199 0.580148434614479
0.2 0.580148542292404
0.201 0.580148651042242
0.202 0.580148760876318
0.203 0.580148871802064
0.204 0.580148983826913
0.205 0.580149096958296
0.206 0.58014921120364
0.207 0.580149326570371
0.208 0.580149443065906
0.209 0.580149560697658
0.21 0.580149679478435
0.211 0.580149799428765
0.212 0.580149920562157
0.213 0.580150042885403
0.214 0.580150166405286
0.215 0.580150291128586
0.216 0.58015041706207
0.217 0.580150544212494
0.218 0.580150672586606
0.219 0.580150802196946
0.22 0.580150933055943
0.221 0.580151065170281
0.222 0.580151198546627
0.223 0.580151333191627
0.224 0.580151469111907
0.225 0.58015160631407
0.226 0.580151744804696
0.227 0.580151884590339
0.228 0.580152025677527
0.229 0.580152168078996
0.23 0.580152311807348
0.231 0.580152456868993
0.232 0.580152603270308
0.233 0.580152751017636
0.234 0.580152900117283
0.235 0.580153050575519
0.236 0.580153202398575
0.237 0.580153355592642
0.238 0.580153510163872
0.239 0.580153666118369
0.24 0.580153823468873
0.241 0.580153982235672
0.242 0.580154142430783
0.243 0.580154304059312
0.244 0.580154467126327
0.245 0.580154631636852
0.246 0.580154797595871
0.247 0.580154965008319
0.248 0.580155133879088
0.249 0.580155304213021
0.25 0.580155476014914
0.251 0.580155649289511
0.252 0.580155824048612
0.253 0.58015600030385
0.254 0.580156178059747
0.255 0.580156357320769
0.256 0.580156538091322
0.257 0.580156720375754
0.258 0.580156904178352
0.259 0.580157089503338
0.26 0.580157276354872
0.261 0.580157464737049
0.262 0.580157654653895
0.263 0.58015784610937
0.264 0.580158039114856
0.265 0.580158233681544
0.266 0.580158429813099
0.267 0.580158627513111
0.268 0.580158826785095
0.269 0.580159027632487
0.27 0.580159230058643
0.271 0.580159434074498
0.272 0.580159639689323
0.273 0.580159846905224
0.274 0.580160055724235
0.275 0.580160266148316
0.276 0.580160478179354
0.277 0.580160691819161
0.278 0.580160907077331
0.279 0.580161123963258
0.28 0.580161342478416
0.281 0.580161562624195
0.282 0.580161784401902
0.283 0.580162007812757
0.284 0.580162232857896
0.285 0.580162459538365
0.286 0.580162687855121
0.287 0.580162917809029
0.288 0.580163149400862
0.289 0.5801633826313
0.29 0.580163617500928
0.291 0.580163854010231
0.292 0.58016409216774
0.293 0.580164331981755
0.294 0.580164573452342
0.295 0.580164816579464
0.296 0.580165061362978
0.297 0.580165307802638
0.298 0.580165555898087
0.299 0.58016580564886
0.3 0.580166057054383
0.301 0.580166310121648
0.302 0.580166564855952
0.303 0.580166821255089
0.304 0.580167079316755
0.305 0.580167339038545
0.306 0.580167600417953
0.307 0.58016786345237
0.308 0.580168128139085
0.309 0.580168394483603
0.31 0.580168662491195
0.311 0.580168932158677
0.312 0.580169203482758
0.313 0.580169476460034
0.314 0.580169751086987
0.315 0.580170027359986
0.316 0.580170305275282
0.317 0.58017058482901
0.318 0.580170866017186
0.319 0.580171148835707
0.32 0.580171433280346
0.321 0.580171719346755
0.322 0.580172007030462
0.323 0.580172296326869
0.324 0.58017258723125
0.325 0.580172879738752
0.326 0.580173173844392
0.327 0.580173469551374
0.328 0.58017376686264
0.329 0.580174065772633
0.33 0.580174366275663
0.331 0.580174668373689
0.332 0.580174972066904
0.333 0.580175277347562
0.334 0.5801755842078
0.335 0.580175892639634
0.336 0.580176202634959
0.337 0.580176514185549
0.338 0.580176827283054
0.339 0.580177141918999
0.34 0.580177458084781
0.341 0.580177775771673
0.342 0.580178094970817
0.343 0.580178415673224
0.344 0.580178737869776
0.345 0.580179061551221
0.346 0.580179386708173
0.347 0.58017971333111
0.348 0.580180041410375
0.349 0.580180370944159
0.35 0.580180701930381
0.351 0.580181034358759
0.352 0.580181368218871
0.353 0.58018170350015
0.354 0.580182040191885
0.355 0.58018237828322
0.356 0.58018271776315
0.357 0.580183058620522
0.358 0.580183400844034
0.359 0.580183744422233
0.36 0.580184089343511
0.361 0.580184435604113
0.362 0.580184783198407
0.363 0.580185132112262
0.364 0.580185482331416
0.365 0.58018583384148
0.366 0.580186186627935
0.367 0.580186540676131
0.368 0.580186895971284
0.369 0.580187252498476
0.37 0.580187610242657
0.371 0.580187969188637
0.372 0.580188329321091
0.373 0.580188690624555
0.374 0.580189053090536
0.375 0.580189416710269
0.376 0.580189781467632
0.377 0.580190147346358
0.378 0.580190514330035
0.379 0.580190882402115
0.38 0.580191251545904
0.381 0.580191621744565
0.382 0.580191992981109
0.383 0.580192365238397
0.384 0.580192738499141
0.385 0.580193112745896
0.386 0.580193487961068
0.387 0.580193864126906
0.388 0.580194241225502
0.389 0.580194619238792
0.39 0.580194998148552
0.391 0.580195377944826
0.392 0.580195758615619
0.393 0.580196140139623
0.394 0.580196522495405
0.395 0.580196905661408
0.396 0.580197289615946
0.397 0.580197674337204
0.398 0.58019805980324
0.399 0.58019844599198
0.4 0.580198832881218
0.401 0.580199220448614
0.402 0.580199608671698
0.403 0.58019999752786
0.404 0.580200386994355
0.405 0.580200777048302
0.406 0.580201167671792
0.407 0.580201558846648
0.408 0.580201950549305
0.409 0.580202342756056
0.41 0.580202735443051
0.411 0.580203128586294
0.412 0.580203522161645
0.413 0.580203916144815
0.414 0.580204310511368
0.415 0.580204705236718
0.416 0.580205100296128
0.417 0.58020549566471
0.418 0.580205891317422
0.419 0.580206287229069
0.42 0.580206683374299
0.421 0.58020707973656
0.422 0.580207476297055
0.423 0.580207873026717
0.424 0.580208269896366
0.425 0.580208666876709
0.426 0.580209063938342
0.427 0.580209461051744
0.428 0.58020985818728
0.429 0.580210255315197
0.43 0.580210652405622
0.431 0.580211049428565
0.432 0.580211446353914
0.433 0.580211843151432
0.434 0.580212239790762
0.435 0.580212636241421
0.436 0.5802130324728
0.437 0.580213428454167
0.438 0.580213824154667
0.439 0.580214219543316
0.44 0.580214614588998
0.441 0.580215009260467
0.442 0.580215403526339
0.443 0.580215797355101
0.444 0.5802161907151
0.445 0.580216583574547
0.446 0.580216975901512
0.447 0.580217367663928
0.448 0.580217758829607
0.449 0.580218149366254
0.45 0.580218539241446
0.451 0.580218928432668
0.452 0.580219316914823
0.453 0.580219704650875
0.454 0.580220091603704
0.455 0.580220477735984
0.456 0.580220863010159
0.457 0.580221247388587
0.458 0.580221630833537
0.459 0.58022201330719
0.46 0.580222394771633
0.461 0.580222775188862
0.462 0.580223154520775
0.463 0.580223532729177
0.464 0.580223909775773
0.465 0.580224285622167
0.466 0.580224660229863
0.467 0.580225033560261
0.468 0.580225405574657
0.469 0.580225776234238
0.47 0.580226145500084
0.471 0.580226513333165
0.472 0.580226879694336
0.473 0.580227244544342
0.474 0.580227607843809
0.475 0.580227969553248
0.476 0.580228329633047
0.477 0.580228688043475
0.478 0.580229044744679
0.479 0.580229399696678
0.48 0.580229752859365
0.481 0.580230104203648
0.482 0.580230453697477
0.483 0.580230801295144
0.484 0.580231146950888
0.485 0.58023149061889
0.486 0.580231832253278
0.487 0.580232171808118
0.488 0.580232509237413
0.489 0.580232844495106
0.49 0.58023317753507
0.491 0.580233508311111
0.492 0.580233836776964
0.493 0.58023416288629
0.494 0.580234486592675
0.495 0.580234807849626
0.496 0.580235126610571
0.497 0.580235442828854
0.498 0.580235756457732
0.499 0.580236067450377
0.5 0.580236375759869
0.501 0.580236681339193
0.502 0.580236984141242
0.503 0.580237284118808
0.504 0.580237581224582
0.505 0.580237875411152
0.506 0.580238166631001
0.507 0.580238454836499
0.508 0.580238739979909
0.509 0.580239022013374
0.51 0.580239300888924
0.511 0.58023957657111
0.512 0.580239849021033
0.513 0.580240118183842
0.514 0.580240384004661
0.515 0.580240646428587
0.516 0.580240905400682
0.517 0.580241160865977
0.518 0.580241412769463
0.519 0.58024166105609
0.52 0.580241905670763
0.521 0.580242146558338
0.522 0.580242383663622
0.523 0.580242616931362
0.524 0.580242846306251
0.525 0.580243071732915
0.526 0.580243293155918
0.527 0.580243510519751
0.528 0.580243723768833
0.529 0.580243932847506
0.53 0.580244137700029
0.531 0.580244338270577
0.532 0.580244534503237
0.533 0.580244726342001
0.534 0.580244913730766
0.535 0.580245096613328
0.536 0.580245274933376
0.537 0.580245448634491
0.538 0.580245617660141
0.539 0.580245781953676
0.54 0.580245941458323
0.541 0.580246074660686
0.542 0.580246159692787
0.543 0.5802461959832
0.544 0.580246182958498
0.545 0.580246138077593
0.546 0.580246079336209
0.547 0.580246006901425
0.548 0.580245920938596
0.549 0.580245821611369
0.55 0.580245709081691
0.551 0.580245583509824
0.552 0.580245445054357
0.553 0.580245293872216
0.554 0.580245130118679
0.555 0.580244953947383
0.556 0.580244765510341
0.557 0.58024456495795
0.558 0.580244352439004
0.559 0.580244128100706
0.56 0.580243892088677
0.561 0.580243644546971
0.562 0.580243385618083
0.563 0.580243115442962
0.564 0.580242834161023
0.565 0.580242541910153
0.566 0.58024223882673
0.567 0.580241925045628
0.568 0.580241600700229
0.569 0.580241265922435
0.57 0.580240920842678
0.571 0.580240565744321
0.572 0.580240200895609
0.573 0.580239826396547
0.574 0.580239442348231
0.575 0.580239048852835
0.576 0.580238646013604
0.577 0.580238233934832
0.578 0.580237812721855
0.579 0.580237382481034
0.58 0.580236943319745
0.581 0.580236495346363
0.582 0.580236038670247
0.583 0.580235573401731
0.584 0.580235099652108
0.585 0.580234617533617
0.586 0.580234127159429
0.587 0.580233628643634
0.588 0.580233122101229
0.589 0.5802326076481
0.59 0.580232085401016
0.591 0.58023155547761
0.592 0.580231017996369
0.593 0.580230473076616
0.594 0.580229920838503
0.595 0.580229361402995
0.596 0.580228794891857
0.597 0.580228221427641
0.598 0.580227641133674
0.599 0.580227054134042
0.6 0.580226460553583
0.601 0.580225860684751
0.602 0.580225254805715
0.603 0.580224643013067
0.604 0.580224025402696
0.605 0.580223402069789
0.606 0.580222773108834
0.607 0.580222138613626
0.608 0.580221498677269
0.609 0.58022085339218
0.61 0.580220202850092
0.611 0.580219547142057
0.612 0.580218886358451
0.613 0.580218220588975
0.614 0.580217549922661
0.615 0.580216874447875
0.616 0.580216194252316
0.617 0.580215509423027
0.618 0.580214820046391
0.619 0.580214126208136
0.62 0.580213427993344
0.621 0.580212725486444
0.622 0.580212018771224
0.623 0.580211307930829
0.624 0.580210593047767
0.625 0.58020987420391
0.626 0.580209151480499
0.627 0.580208424958143
0.628 0.580207694716829
0.629 0.580206960835917
0.63 0.58020622339415
0.631 0.580205482602661
0.632 0.58020473867016
0.633 0.580203991670204
0.634 0.580203241675611
0.635 0.580202488758471
0.636 0.580201732990145
0.637 0.580200974441272
0.638 0.580200213181772
0.639 0.580199449280851
0.64 0.580198682807004
0.641 0.580197913828022
0.642 0.580197142410992
0.643 0.580196368622306
0.644 0.580195592527662
0.645 0.580194814192067
0.646 0.580194033679846
0.647 0.58019325105464
0.648 0.580192466379414
0.649 0.580191679716462
0.65 0.580190891127406
0.651 0.580190100673205
0.652 0.580189308414156
0.653 0.580188514409901
0.654 0.580187718719424
0.655 0.580186921401066
0.656 0.580186122512518
0.657 0.580185322110831
0.658 0.580184520252418
0.659 0.580183716993058
0.66 0.580182912387902
0.661 0.580182106604051
0.662 0.580181299807289
0.663 0.580180492049792
0.664 0.580179683383125
0.665 0.580178873858247
0.666 0.580178063525517
0.667 0.580177252434697
0.668 0.580176440634952
0.669 0.580175628174858
0.67 0.580174815102405
0.671 0.580174001464999
0.672 0.580173187309464
0.673 0.580172372682052
0.674 0.580171557628438
0.675 0.580170742193731
0.676 0.580169926422474
0.677 0.580169110358645
0.678 0.580168294045669
0.679 0.580167477526409
0.68 0.580166660843182
0.681 0.580165844037754
0.682 0.580165027151345
0.683 0.580164210224638
0.684 0.580163393297773
0.685 0.580162576410357
0.686 0.580161759601467
0.687 0.580160942909651
0.688 0.580160126372932
0.689 0.580159310028811
0.69 0.580158493914273
0.691 0.580157678158362
0.692 0.580156862889026
0.693 0.5801560481407
0.694 0.580155233947332
0.695 0.580154420342377
0.696 0.580153607358807
0.697 0.580152795029111
0.698 0.580151983385297
0.699 0.580151172458899
0.7 0.580150362280976
0.701 0.580149552882117
0.702 0.580148744292445
0.703 0.580147936541618
0.704 0.580147129658834
0.705 0.580146323672831
0.706 0.580145518611895
0.707 0.580144714503857
0.708 0.580143911376103
0.709 0.580143109255568
0.71 0.580142308168749
0.711 0.5801415081417
0.712 0.580140709200039
0.713 0.58013991136895
0.714 0.580139114673184
0.715 0.580138319137068
0.716 0.580137524784499
0.717 0.580136731638954
0.718 0.58013593972349
0.719 0.580135149060747
0.72 0.580134359672953
0.721 0.580133571667511
0.722 0.580132785150881
0.723 0.58013200014302
0.724 0.580131216663495
0.725 0.580130434731484
0.726 0.580129654365781
0.727 0.580128875584799
0.728 0.580128098406567
0.729 0.580127322848742
0.73 0.580126548928604
0.731 0.580125776663062
0.732 0.580125006068657
0.733 0.580124237161561
0.734 0.580123469957588
0.735 0.580122704472185
0.736 0.580121940720445
0.737 0.580121178717104
0.738 0.580120418476545
0.739 0.580119660012802
0.74 0.58011890333956
0.741 0.580118148470159
0.742 0.580117395417597
0.743 0.580116644194533
0.744 0.580115894813286
0.745 0.580115147285844
0.746 0.580114401623861
0.747 0.58011365783866
0.748 0.58011291594124
0.749 0.580112175942272
0.75 0.580111437852108
0.751 0.580110701745977
0.752 0.580109967698381
0.753 0.580109235717783
0.754 0.580108505812345
0.755 0.580107777989935
0.756 0.580107052258121
0.757 0.580106328624182
0.758 0.580105607095103
0.759 0.580104887677583
0.76 0.580104170378035
0.761 0.580103455202589
0.762 0.580102742157093
0.763 0.580102031247116
0.764 0.580101322477953
0.765 0.580100615854623
0.766 0.580099911381875
0.767 0.580099209064186
0.768 0.580098508905768
0.769 0.580097810910569
0.77 0.580097115082274
0.771 0.580096421424307
0.772 0.580095729939835
0.773 0.58009504063177
0.774 0.58009435350277
0.775 0.580093668555242
0.776 0.580092985791345
0.777 0.580092305212975
0.778 0.580091626821764
0.779 0.580090950619101
0.78 0.580090276606136
0.781 0.580089604846465
0.782 0.580088935403114
0.783 0.58008826827559
0.784 0.580087603463176
0.785 0.580086940964938
0.786 0.580086280779723
0.787 0.580085622906165
0.788 0.580084967342686
0.789 0.580084314087495
0.79 0.580083663138595
0.791 0.580083014493782
0.792 0.580082368150648
0.793 0.580081724106581
0.794 0.580081082358771
0.795 0.58008044290421
0.796 0.580079805739693
0.797 0.580079170861821
0.798 0.580078538267003
0.799 0.580077907951456
0.8 0.5800772799112
0.801 0.580076654142072
0.802 0.580076030639724
0.803 0.580075409399627
0.804 0.580074790417073
0.805 0.580074173687173
0.806 0.580073559204865
0.807 0.580072946964914
0.808 0.580072336961909
0.809 0.580071729190274
0.81 0.580071123644262
0.811 0.58007052036743
0.812 0.580069919402895
0.813 0.580069320743493
0.814 0.580068724381913
0.815 0.580068130310692
0.816 0.580067538522224
0.817 0.58006694900876
0.818 0.580066361762407
0.819 0.580065776775132
0.82 0.580065194038763
0.821 0.580064613544993
0.822 0.580064035285378
0.823 0.580063459251341
0.824 0.580062885434176
0.825 0.580062313825043
0.826 0.580061744414978
0.827 0.580061177194887
0.828 0.580060612155555
0.829 0.58006004928764
0.83 0.580059488581683
0.831 0.580058930028103
0.832 0.580058373617201
0.833 0.580057819339162
0.834 0.580057267184057
0.835 0.580056717141845
0.836 0.580056169202371
0.837 0.580055623355373
0.838 0.58005507959048
0.839 0.580054537897213
0.84 0.580053998264991
0.841 0.58005346072055
0.842 0.580052925290291
0.843 0.580052391962449
0.844 0.580051860725174
0.845 0.580051331566526
0.846 0.580050804474481
0.847 0.580050279436932
0.848 0.580049756441687
0.849 0.580049235476475
0.85 0.580048716528944
0.851 0.580048199586666
0.852 0.580047684637134
0.853 0.580047171667767
0.854 0.580046660665911
0.855 0.580046151618839
0.856 0.580045644513752
0.857 0.580045139337783
0.858 0.580044636077996
0.859 0.580044134721389
0.86 0.580043635254894
0.861 0.58004313766538
0.862 0.580042641939651
0.863 0.580042148064453
0.864 0.58004165602647
0.865 0.580041165812327
0.866 0.580040677408593
0.867 0.580040190801782
0.868 0.58003970597835
0.869 0.580039222924703
0.87 0.580038741627193
0.871 0.580038262113944
0.872 0.580037784412901
0.873 0.580037308509393
0.874 0.580036834388709
0.875 0.580036362036103
0.876 0.580035891436788
0.877 0.580035422575946
0.878 0.580034955438723
0.879 0.58003449001023
0.88 0.58003402627555
0.881 0.580033564219732
0.882 0.580033103827798
0.883 0.580032645084741
0.884 0.580032187975524
0.885 0.580031732485088
0.886 0.580031278598347
0.887 0.58003082630019
0.888 0.580030375575485
0.889 0.580029926409078
0.89 0.580029478785795
0.891 0.58002903269044
0.892 0.580028588107801
0.893 0.580028145022648
0.894 0.580027703419733
0.895 0.580027263283796
0.896 0.58002682459956
0.897 0.580026387351736
0.898 0.580025951525021
0.899 0.580025517104104
0.9 0.580025084073661
0.901 0.580024652443307
0.902 0.580024222222505
0.903 0.580023793395149
0.904 0.58002336594514
0.905 0.58002293985638
0.906 0.580022515112777
0.907 0.580022091698247
0.908 0.58002166959671
0.909 0.580021248792095
0.91 0.580020829268341
0.911 0.580020411009394
0.912 0.580019993999212
0.913 0.580019578221764
0.914 0.58001916366103
0.915 0.580018750301003
0.916 0.580018338125691
0.917 0.580017927119115
0.918 0.580017517265312
0.919 0.580017108548334
0.92 0.580016700952252
0.921 0.580016294461151
0.922 0.580015889059138
0.923 0.580015484730338
0.924 0.580015081458894
0.925 0.580014679228972
0.926 0.580014278024758
0.927 0.58001387783046
0.928 0.580013478630311
0.929 0.580013080408563
0.93 0.580012683149498
0.931 0.580012286864278
0.932 0.580011891564026
0.933 0.580011497232356
0.934 0.580011103852917
0.935 0.580010711409391
0.936 0.580010319885493
0.937 0.580009929264978
0.938 0.580009539531634
0.939 0.580009150669286
0.94 0.580008762661799
0.941 0.580008375493072
0.942 0.580007989147046
0.943 0.5800076036077
0.944 0.580007218859053
0.945 0.580006834885164
0.946 0.580006451670134
0.947 0.580006069198103
0.948 0.580005687453256
0.949 0.580005306419819
0.95 0.580004926082062
0.951 0.580004546424297
0.952 0.580004167430883
0.953 0.580003789086222
0.954 0.58000341137476
0.955 0.580003034280992
0.956 0.580002657789456
0.957 0.58000228188474
0.958 0.580001906551476
0.959 0.580001531774347
0.96 0.580001157538081
0.961 0.580000783850448
0.962 0.58000041071924
0.963 0.58000003812866
0.964 0.579999666062971
0.965 0.579999294506493
0.966 0.579998923443603
0.967 0.579998552858738
0.968 0.579998182736392
0.969 0.579997813061119
0.97 0.579997443817534
0.971 0.57999707499031
0.972 0.57999670656418
0.973 0.57999633852394
0.974 0.579995970854445
0.975 0.579995603540612
0.976 0.579995236567419
0.977 0.579994869919908
0.978 0.579994503583182
0.979 0.579994137542407
0.98 0.579993771782812
0.981 0.57999340628969
0.982 0.579993041048397
0.983 0.579992676044354
0.984 0.579992311263045
0.985 0.57999194669002
0.986 0.579991582310892
0.987 0.579991218111343
0.988 0.579990854077118
0.989 0.579990490194026
0.99 0.579990126447947
0.991 0.579989762844518
0.992 0.579989399389436
0.993 0.579989036068159
0.994 0.579988672866219
0.995 0.579988309769223
0.996 0.579987946762849
0.997 0.579987583832852
0.998 0.579987220965062
0.999 0.579986858145382
1 0.579986495359791
1.001 0.579986132594344
1.002 0.579985769835169
1.003 0.579985407068474
1.004 0.579985044280538
1.005 0.579984681457719
1.006 0.57998431858645
1.007 0.579983955653241
1.008 0.579983592644677
1.009 0.579983229547423
1.01 0.579982866348218
1.011 0.579982503033878
1.012 0.579982139591298
1.013 0.579981776007448
1.014 0.579981412269379
1.015 0.579981048364216
1.016 0.579980684279162
1.017 0.579980320001502
1.018 0.579979955518595
1.019 0.579979590817879
1.02 0.579979225886871
1.021 0.579978860730024
1.022 0.579978495351875
1.023 0.579978129739607
1.024 0.579977763880491
1.025 0.57997739776188
1.026 0.579977031371212
1.027 0.579976664696012
1.028 0.579976297723887
1.029 0.579975930442532
1.03 0.579975562839727
1.031 0.579975194903334
1.032 0.579974826621306
1.033 0.579974457981676
1.034 0.579974088972565
1.035 0.57997371958218
1.036 0.579973349798813
1.037 0.57997297961084
1.038 0.579972609006725
1.039 0.579972237975016
1.04 0.579971866504349
1.041 0.579971494583443
1.042 0.579971122201105
1.043 0.579970749346227
1.044 0.579970376007786
1.045 0.579970002174847
1.046 0.579969627836559
1.047 0.579969252982159
1.048 0.579968877600967
1.049 0.579968501682393
1.05 0.579968125215929
1.051 0.579967748214549
1.052 0.579967370691463
1.053 0.579966992635837
1.054 0.579966614036927
1.055 0.579966234884083
1.056 0.579965855166746
1.057 0.579965474874447
1.058 0.579965093996812
1.059 0.579964712523557
1.06 0.579964330444488
1.061 0.579963947749505
1.062 0.579963564428599
1.063 0.579963180471852
1.064 0.579962795869439
1.065 0.579962410611624
1.066 0.579962024688764
1.067 0.579961638091308
1.068 0.579961250809795
1.069 0.579960862834857
1.07 0.579960474157214
1.071 0.579960084767682
1.072 0.579959694657164
1.073 0.579959303816656
1.074 0.579958912237245
1.075 0.57995851991011
1.076 0.579958126826518
1.077 0.579957732977831
1.078 0.579957338355498
1.079 0.579956942951062
1.08 0.579956546756155
1.081 0.57995614976411
1.082 0.579955751968175
1.083 0.579955353359831
1.084 0.579954953930662
1.085 0.579954553672344
1.086 0.579954152576654
1.087 0.579953750635462
1.088 0.579953347840739
1.089 0.579952944184549
1.09 0.579952539659055
1.091 0.579952134256515
1.092 0.579951727969286
1.093 0.579951320789817
1.094 0.579950912710656
1.095 0.579950503724447
1.096 0.579950093823928
1.097 0.579949683001936
1.098 0.5799492712514
1.099 0.579948858565347
1.1 0.579948444936898
1.101 0.57994803035927
1.102 0.579947614825775
1.103 0.57994719832982
1.104 0.579946780864908
1.105 0.579946362424634
1.106 0.579945943002691
1.107 0.579945522592863
1.108 0.579945101189032
1.109 0.579944678785173
1.11 0.579944255375353
1.111 0.579943830964598
1.112 0.579943405558042
1.113 0.579942979149584
1.114 0.57994255173322
1.115 0.579942123303039
1.116 0.57994169385323
1.117 0.579941263378077
1.118 0.579940831871956
1.119 0.579940399329343
1.12 0.579939965744807
1.121 0.579939531113013
1.122 0.579939095428719
1.123 0.579938658686782
1.124 0.579938220882149
1.125 0.579937782009866
1.126 0.57993734206507
1.127 0.579936901042995
1.128 0.579936458938968
1.129 0.579936015748409
1.13 0.579935571466834
1.131 0.579935126089853
1.132 0.579934679613166
1.133 0.579934232032572
1.134 0.579933783343958
1.135 0.579933333543308
1.136 0.579932882626698
1.137 0.579932430590296
1.138 0.579931977430364
1.139 0.579931523143256
1.14 0.579931067725419
1.141 0.579930611182726
1.142 0.579930153521167
1.143 0.579929694737085
1.144 0.579929234826918
1.145 0.579928773787198
1.146 0.579928311614555
1.147 0.579927848305713
1.148 0.579927383857491
1.149 0.579926918266803
1.15 0.579926451530659
1.151 0.579925983646161
1.152 0.579925514610507
1.153 0.579925044420989
1.154 0.579924573074994
1.155 0.579924100570002
1.156 0.579923626903585
1.157 0.579923152073411
1.158 0.57992267607724
1.159 0.579922198912924
1.16 0.579921720578407
1.161 0.579921241071722
1.162 0.579920760390989
1.163 0.57992027853442
1.164 0.579919795500319
1.165 0.579919311287084
1.166 0.579918825893201
1.167 0.579918339317252
1.168 0.579917851557908
1.169 0.579917362613932
1.17 0.57991687248418
1.171 0.579916381175638
1.172 0.579915888695401
1.173 0.579915395042251
1.174 0.579914900215065
1.175 0.579914404212813
1.176 0.579913907034559
1.177 0.579913408679461
1.178 0.579912909146771
1.179 0.579912408435832
1.18 0.579911906546081
1.181 0.579911403477049
1.182 0.579910899228357
1.183 0.57991039379972
1.184 0.579909887190944
1.185 0.579909379401929
1.186 0.579908870432663
1.187 0.579908360283229
1.188 0.579907848953799
1.189 0.579907336444636
1.19 0.579906822756095
1.191 0.579906307888621
1.192 0.579905791842749
1.193 0.579905274619104
1.194 0.579904756218401
1.195 0.579904236641446
1.196 0.579903715889131
1.197 0.579903193962441
1.198 0.579902670862448
1.199 0.579902146590313
1.2 0.579901621147286
1.201 0.579901094541635
1.202 0.579900566781726
1.203 0.579900037868758
1.204 0.579899507804022
1.205 0.579898976588899
1.206 0.579898444224859
1.207 0.579897910713465
1.208 0.579897376056367
1.209 0.579896840255308
1.21 0.579896303312117
1.211 0.579895765228713
1.212 0.579895226007105
1.213 0.57989468564939
1.214 0.579894144157754
1.215 0.579893601534469
1.216 0.579893057781894
1.217 0.579892512902472
1.218 0.579891966898735
1.219 0.579891419773301
1.22 0.579890871528875
1.221 0.579890322168248
1.222 0.579889771694269
1.223 0.579889220109845
1.224 0.579888667417963
1.225 0.5798881136217
1.226 0.579887558724215
1.227 0.579887002728756
1.228 0.579886445638652
1.229 0.579885887457322
1.23 0.579885328188264
1.231 0.579884767840996
1.232 0.579884206425082
1.233 0.579883643942956
1.234 0.579883080379764
1.235 0.579882515704492
1.236 0.579881949886499
1.237 0.579881382895523
1.238 0.579880814701673
1.239 0.579880245275437
1.24 0.579879674587679
1.241 0.579879102609635
1.242 0.57987852931292
1.243 0.579877954669523
1.244 0.579877378651811
1.245 0.579876801232523
1.246 0.579876222384779
1.247 0.579875642082069
1.248 0.579875060298264
1.249 0.579874477007609
1.25 0.579873892184724
1.251 0.579873305804607
1.252 0.579872717842632
1.253 0.579872128274547
1.254 0.57987153707648
1.255 0.579870944224931
1.256 0.579870349696781
1.257 0.579869753469283
1.258 0.579869155520071
1.259 0.579868555827151
1.26 0.579867954368909
1.261 0.5798673511569
1.262 0.579866746203267
1.263 0.579866139486914
1.264 0.579865530987123
1.265 0.57986492068356
1.266 0.579864308556273
1.267 0.579863694585688
1.268 0.579863078752615
1.269 0.579862461038246
1.27 0.579861841424153
1.271 0.579861219892289
1.272 0.579860596424991
1.273 0.579859971004976
1.274 0.579859343615343
1.275 0.579858714239573
1.276 0.579858082861528
1.277 0.579857449465455
1.278 0.579856814035978
1.279 0.579856176558108
1.28 0.579855537017234
1.281 0.579854895399131
1.282 0.579854251689954
1.283 0.579853605876239
1.284 0.579852957944909
1.285 0.579852307883265
1.286 0.579851655678992
1.287 0.57985100132016
1.288 0.579850344795218
1.289 0.579849686093
1.29 0.579849025202724
1.291 0.579848362117452
1.292 0.579847696830506
1.293 0.579847029331897
1.294 0.579846359612027
1.295 0.579845687661689
1.296 0.579845013472067
1.297 0.579844337034739
1.298 0.579843658341672
1.299 0.579842977385225
1.3 0.579842294158149
1.301 0.579841608653586
1.302 0.579840920865071
1.303 0.579840233456207
1.304 0.579839550071699
1.305 0.579838871966899
1.306 0.579838199510766
1.307 0.579837532789057
1.308 0.579836871797156
1.309 0.579836216501741
1.31 0.579835566860493
1.311 0.579834922828407
1.312 0.579834284359802
1.313 0.57983365140897
1.314 0.579833023930381
1.315 0.579832401878745
1.316 0.579831785209039
1.317 0.579831173876509
1.318 0.57983056783667
1.319 0.579829967045314
1.32 0.579829371458502
1.321 0.579828781012683
1.322 0.579828195644049
1.323 0.579827615309319
1.324 0.579827039965512
1.325 0.579826469569928
1.326 0.579825904080141
1.327 0.579825343454002
1.328 0.579824787649634
1.329 0.579824236625433
1.33 0.579823690340069
1.331 0.579823148752481
1.332 0.579822611821881
1.333 0.579822079507752
1.334 0.579821551769846
1.335 0.579821028568187
1.336 0.579820509863066
1.337 0.579819995615045
1.338 0.579819485784954
1.339 0.57981898033389
1.34 0.579818479223217
1.341 0.579817982414568
1.342 0.57981748986984
1.343 0.579817001551197
1.344 0.579816517421069
1.345 0.579816037442149
1.346 0.579815561577395
1.347 0.579815089790028
1.348 0.579814622043534
1.349 0.57981415830166
1.35 0.579813698528415
1.351 0.579813242717341
1.352 0.579812790862693
1.353 0.579812342928793
1.354 0.579811898880192
1.355 0.579811458681696
1.356 0.579811022298367
1.357 0.57981058969553
1.358 0.579810160838769
1.359 0.579809735693928
1.36 0.57980931422711
1.361 0.579808896404679
1.362 0.579808482193255
1.363 0.579808071559716
1.364 0.579807664471197
1.365 0.579807260895091
1.366 0.579806860799045
1.367 0.579806464150959
1.368 0.579806070918992
1.369 0.579805681071552
1.37 0.579805294577303
1.371 0.57980491140516
1.372 0.579804531524289
1.373 0.579804154904108
1.374 0.579803781514285
1.375 0.579803411324737
1.376 0.57980304430563
1.377 0.579802680427379
1.378 0.579802319660645
1.379 0.579801961976335
1.38 0.579801607345606
1.381 0.579801255713231
1.382 0.579800907023509
1.383 0.579800561248157
1.384 0.579800218359171
1.385 0.579799878328806
1.386 0.579799541129569
1.387 0.579799206734216
1.388 0.579798875115752
1.389 0.579798546247429
1.39 0.579798220102744
1.391 0.57979789665544
1.392 0.579797575879506
1.393 0.579797257749172
1.394 0.579796942238914
1.395 0.579796629323448
1.396 0.579796318977732
1.397 0.579796011176964
1.398 0.579795705896583
1.399 0.579795403112266
1.4 0.579795102799927
1.401 0.579794804935721
1.402 0.579794509496034
1.403 0.579794216457493
1.404 0.579793925796955
1.405 0.579793637491516
1.406 0.5797933515185
1.407 0.579793067855468
1.408 0.579792786480209
1.409 0.579792507370744
1.41 0.579792230505325
1.411 0.579791955897973
1.412 0.579791683563494
1.413 0.57979141348026
1.414 0.579791145626835
1.415 0.579790879981997
1.416 0.579790616524744
1.417 0.5797903552343
1.418 0.57979009609011
1.419 0.57978983907184
1.42 0.579789584159381
1.421 0.579789331332841
1.422 0.579789080572552
1.423 0.57978883185906
1.424 0.579788585173134
1.425 0.579788340495758
1.426 0.579788097808133
1.427 0.579787857091675
1.428 0.579787618328018
1.429 0.579787381499006
1.43 0.579787146586698
1.431 0.579786913573367
1.432 0.579786682441495
1.433 0.579786453173775
1.434 0.579786225753112
1.435 0.579786000162619
1.436 0.579785776385615
1.437 0.57978555440563
1.438 0.579785334206398
1.439 0.579785115771859
1.44 0.579784899086159
1.441 0.579784684133885
1.442 0.57978447089965
1.443 0.579784259367849
1.444 0.579784049523088
1.445 0.579783841350185
1.446 0.579783634834168
1.447 0.579783429960274
1.448 0.57978322671395
1.449 0.579783025080851
1.45 0.579782825046837
1.451 0.579782626597975
1.452 0.579782429720537
1.453 0.579782234400999
1.454 0.579782040626041
1.455 0.579781848382543
1.456 0.579781657657588
1.457 0.579781468438459
1.458 0.579781280712638
1.459 0.579781094467807
1.46 0.579780909691843
1.461 0.579780726372821
1.462 0.579780544499012
1.463 0.579780364058882
1.464 0.57978018504109
1.465 0.579780007434487
1.466 0.579779831228119
1.467 0.579779656411221
1.468 0.579779482973217
1.469 0.579779310903724
1.47 0.579779140192544
1.471 0.579778970789478
1.472 0.579778802643523
1.473 0.579778635744862
1.474 0.579778470083902
1.475 0.579778305651247
1.476 0.579778142437691
1.477 0.579777980434212
1.478 0.579777819631976
1.479 0.579777660022328
1.48 0.579777501596798
1.481 0.579777344347097
1.482 0.579777188265116
1.483 0.579777033342925
1.484 0.579776879572773
1.485 0.579776726947087
1.486 0.579776575458469
1.487 0.5797764250997
1.488 0.579776275863731
1.489 0.579776127743691
1.49 0.579775980732881
1.491 0.579775834824773
1.492 0.579775690013011
1.493 0.579775546291408
1.494 0.579775403653949
1.495 0.579775262094785
1.496 0.579775121608236
1.497 0.579774982188787
1.498 0.57977484383109
1.499 0.579774706529962
1.5 0.579774570280384
1.501 0.57977443508206
1.502 0.579774300934769
1.503 0.579774167833606
1.504 0.579774035773816
1.505 0.579773904750801
1.506 0.579773774760113
1.507 0.579773645797463
1.508 0.579773517858711
1.509 0.579773390939869
1.51 0.579773265037103
1.511 0.579773140146727
1.512 0.579773016265204
1.513 0.579772893389148
1.514 0.57977277151532
1.515 0.579772650640627
1.516 0.579772530762124
1.517 0.579772411877009
1.518 0.579772293982626
1.519 0.579772177076462
1.52 0.579772061156149
1.521 0.579771946219457
1.522 0.579771832264302
1.523 0.579771719288736
1.524 0.579771607290954
1.525 0.579771496269288
1.526 0.579771386222208
1.527 0.579771277148322
1.528 0.579771169046373
1.529 0.579771061915241
1.53 0.57977095575394
1.531 0.579770850618199
1.532 0.579770746564658
1.533 0.579770643592065
1.534 0.579770541699268
1.535 0.57977044088524
1.536 0.579770341149087
1.537 0.579770242490051
1.538 0.579770144907508
1.539 0.579770048400969
1.54 0.57976995297008
1.541 0.579769858614618
1.542 0.579769765334494
1.543 0.579769673129749
1.544 0.579769582000556
1.545 0.579769491947216
1.546 0.579769402970161
1.547 0.579769315069949
1.548 0.579769228247265
1.549 0.579769142502924
1.55 0.579769057837862
1.551 0.579768974253142
1.552 0.579768891749952
1.553 0.5797688103296
1.554 0.57976872999352
1.555 0.579768650743265
1.556 0.579768572580509
1.557 0.579768495507046
1.558 0.579768419524789
1.559 0.579768344635771
1.56 0.57976827084214
1.561 0.579768198144205
1.562 0.579768126542117
1.563 0.579768056037905
1.564 0.579767986633733
1.565 0.579767918331895
1.566 0.57976785113482
1.567 0.579767785045062
1.568 0.579767720065306
1.569 0.579767656198367
1.57 0.579767593447184
1.571 0.579767531814824
1.572 0.579767471304479
1.573 0.579767411919464
1.574 0.57976735366322
1.575 0.579767296539309
1.576 0.579767240551415
1.577 0.579767185703342
1.578 0.579767131999014
1.579 0.579767079442476
1.58 0.579767028037889
1.581 0.579766977789532
1.582 0.5797669287018
1.583 0.579766880779203
1.584 0.579766834026368
1.585 0.579766788448031
1.586 0.579766744049046
1.587 0.579766700834376
1.588 0.579766658809095
1.589 0.579766617978389
1.59 0.579766578347551
1.591 0.57976653992031
1.592 0.579766502700126
1.593 0.57976646669193
1.594 0.579766431900767
1.595 0.579766398331799
1.596 0.579766365990299
1.597 0.579766334881653
1.598 0.579766305011357
1.599 0.579766276385021
1.6 0.579766249008361
1.601 0.579766222887204
1.602 0.579766198027484
1.603 0.579766174435242
1.604 0.579766152116626
1.605 0.579766131077886
1.606 0.57976611132538
1.607 0.579766092865567
1.608 0.57976607570501
1.609 0.579766059850374
1.61 0.579766045308421
1.611 0.579766032086017
1.612 0.579766020190126
1.613 0.579766009627809
1.614 0.579766000406226
1.615 0.57976599253263
1.616 0.579765986014373
1.617 0.579765980858901
1.618 0.579765977073753
1.619 0.57976597466656
1.62 0.579765973645048
1.621 0.579765973936112
1.622 0.579765975465229
1.623 0.579765978240294
1.624 0.579765982269336
1.625 0.579765987560488
1.626 0.579765994121978
1.627 0.579766001962127
1.628 0.579766011089348
1.629 0.579766021512141
1.63 0.579766033239097
1.631 0.579766046278893
1.632 0.579766060640292
1.633 0.579766076332145
1.634 0.579766093363387
1.635 0.579766111743037
1.636 0.579766131480198
1.637 0.579766152584055
1.638 0.579766175063875
1.639 0.579766198929004
1.64 0.579766224188872
1.641 0.579766250852983
1.642 0.579766278930924
1.643 0.579766308432356
1.644 0.579766339367018
1.645 0.579766371744725
1.646 0.579766405575367
1.647 0.579766440868907
1.648 0.579766477635382
1.649 0.579766515884902
1.65 0.579766555627647
1.651 0.579766596881301
1.652 0.579766639663435
1.653 0.579766683983817
1.654 0.579766729852272
1.655 0.579766777278681
1.656 0.579766826272985
1.657 0.579766876845181
1.658 0.579766929005323
1.659 0.579766982763522
1.66 0.579767038129944
1.661 0.579767095114808
1.662 0.579767153728389
1.663 0.579767213981012
1.664 0.579767275883057
1.665 0.579767339444954
1.666 0.579767404677185
1.667 0.579767471590279
1.668 0.579767540194818
1.669 0.579767610501429
1.67 0.579767682520788
1.671 0.579767756263619
1.672 0.57976783174069
1.673 0.579767908962815
1.674 0.579767987940852
1.675 0.579768068685705
1.676 0.579768151208317
1.677 0.579768235519677
1.678 0.579768321630814
1.679 0.579768409552795
1.68 0.579768499296732
1.681 0.579768590880593
1.682 0.579768684322261
1.683 0.579768779632479
1.684 0.579768876822033
1.685 0.579768975901752
1.686 0.57976907688251
1.687 0.579769179775222
1.688 0.579769284590846
1.689 0.579769391340379
1.69 0.57976950003486
1.691 0.579769610685366
1.692 0.579769723303013
1.693 0.579769837898954
1.694 0.579769954484379
1.695 0.579770073070512
1.696 0.579770193668613
1.697 0.579770316289977
1.698 0.57977044094593
1.699 0.579770567647831
1.7 0.579770696407069
1.701 0.579770827235066
1.702 0.57977096014327
1.703 0.579771095143159
1.704 0.579771232246239
1.705 0.579771371464042
1.706 0.579771512808125
1.707 0.579771656290072
1.708 0.579771801921488
1.709 0.579771949714002
1.71 0.579772099679266
1.711 0.579772251835327
1.712 0.57977240620005
1.713 0.579772562784534
1.714 0.579772721599903
1.715 0.579772882657312
1.716 0.579773045967941
1.717 0.579773211542997
1.718 0.579773379393715
1.719 0.579773549531351
1.72 0.579773721967187
1.721 0.579773896712525
1.722 0.579774073778692
1.723 0.579774253177031
1.724 0.579774434918907
1.725 0.579774619015702
1.726 0.579774805478815
1.727 0.57977499431966
1.728 0.579775185549669
1.729 0.579775379180283
1.73 0.57977557522296
1.731 0.579775773689165
1.732 0.579775974590379
1.733 0.579776177938086
1.734 0.579776383743782
1.735 0.579776592018969
1.736 0.579776802775156
1.737 0.579777016023853
1.738 0.579777231776577
1.739 0.579777450044846
1.74 0.57977767084018
1.741 0.579777894180107
1.742 0.579778120081864
1.743 0.579778348556186
1.744 0.579778579613815
1.745 0.579778813265504
1.746 0.579779049522013
1.747 0.579779288394105
1.748 0.579779529892554
1.749 0.579779774028132
1.75 0.579780020811619
1.751 0.579780270253791
1.752 0.579780522365427
1.753 0.579780777157305
1.754 0.579781034640197
1.755 0.579781294824875
1.756 0.579781557722103
1.757 0.579781823342637
1.758 0.579782091697228
1.759 0.579782362796614
1.76 0.579782636651525
1.761 0.579782913272677
1.762 0.579783192670773
1.763 0.579783474856499
1.764 0.579783759840527
1.765 0.579784047633509
1.766 0.579784338246079
1.767 0.57978463168885
1.768 0.579784927972411
1.769 0.579785227107329
1.77 0.579785529104146
1.771 0.579785834143361
1.772 0.579786142407189
1.773 0.579786453903488
1.774 0.579786768640077
1.775 0.579787086624749
1.776 0.579787407865282
1.777 0.579787732369435
1.778 0.579788060144951
1.779 0.579788391199553
1.78 0.579788725540943
1.781 0.579789063176801
1.782 0.579789404114782
1.783 0.579789748362514
1.784 0.579790095927599
1.785 0.579790446817607
1.786 0.579790801040078
1.787 0.579791158602517
1.788 0.579791519512396
1.789 0.579791883777148
1.79 0.579792251404167
1.791 0.579792622400809
1.792 0.579792996774383
1.793 0.579793374532157
1.794 0.579793755681351
1.795 0.579794140229138
1.796 0.579794528182641
1.797 0.57979491954893
1.798 0.579795314335021
1.799 0.579795712547876
1.8 0.579796114194398
1.801 0.579796519268971
1.802 0.579796927764859
1.803 0.579797339687202
1.804 0.579797755041137
1.805 0.579798173831793
1.806 0.579798596064293
1.807 0.57979902174375
1.808 0.57979945087526
1.809 0.579799883463907
1.81 0.579800319514756
1.811 0.579800759032849
1.812 0.57980120202321
1.813 0.579801648490833
1.814 0.579802098440689
1.815 0.579802551877714
1.816 0.579803008806816
1.817 0.579803469232867
1.818 0.579803933160701
1.819 0.579804400595113
1.82 0.579804871540856
1.821 0.579805346002639
1.822 0.579805823985123
1.823 0.57980630549292
1.824 0.579806790530593
1.825 0.579807279102646
1.826 0.579807771213531
1.827 0.579808266867638
1.828 0.579808766069297
1.829 0.579809268822774
1.83 0.579809775132267
1.831 0.579810284990958
1.832 0.579810798390537
1.833 0.579811315332662
1.834 0.579811835818949
1.835 0.579812359850971
1.836 0.579812887430254
1.837 0.579813418558272
1.838 0.579813953236447
1.839 0.579814491466145
1.84 0.579815033248676
1.841 0.579815578585288
1.842 0.579816127477164
1.843 0.579816679925424
1.844 0.579817235931118
1.845 0.579817795495225
1.846 0.57981835861865
1.847 0.579818925302222
1.848 0.579819495546692
1.849 0.579820069352726
1.85 0.579820646720908
1.851 0.579821227651737
1.852 0.579821812145618
1.853 0.579822400202867
1.854 0.579822991823705
1.855 0.579823587008254
1.856 0.579824185756536
1.857 0.579824788068473
1.858 0.579825393943878
1.859 0.579826003382458
1.86 0.57982661638381
1.861 0.579827232937774
1.862 0.579827853032531
1.863 0.579828476664749
1.864 0.579829103831013
1.865 0.579829734527823
1.866 0.579830368751588
1.867 0.579831006498625
1.868 0.579831647765156
1.869 0.579832292547306
1.87 0.579832940841099
1.871 0.579833592642455
1.872 0.57983424794719
1.873 0.57983490675101
1.874 0.57983556904951
1.875 0.57983623483817
1.876 0.579836904112356
1.877 0.579837576867311
1.878 0.579838253098159
1.879 0.579838932799896
1.88 0.579839615967395
1.881 0.579840302595395
1.882 0.579840992678503
1.883 0.579841686211192
1.884 0.579842383187796
1.885 0.579843083602507
1.886 0.579843787449377
1.887 0.579844494722309
1.888 0.579845205415058
1.889 0.579845919521228
1.89 0.57984663703427
1.891 0.57984735793911
1.892 0.57984808221884
1.893 0.57984880986358
1.894 0.57984954086333
1.895 0.579850275207968
1.896 0.579851012887242
1.897 0.579851753890775
1.898 0.579852498208055
1.899 0.579853245828437
1.9 0.57985399674114
1.901 0.57985475093524
1.902 0.579855508399675
1.903 0.579856269123234
1.904 0.579857033094559
1.905 0.579857800302145
1.906 0.57985857073433
1.907 0.579859344379299
1.908 0.579860121225079
1.909 0.579860901259534
1.91 0.579861684470368
1.911 0.579862470845118
1.912 0.579863260371153
1.913 0.579864053035671
1.914 0.579864848825698
1.915 0.579865647728082
1.916 0.579866449729496
1.917 0.57986725481643
1.918 0.579868062975193
1.919 0.579868874191908
1.92 0.579869688452509
1.921 0.579870505735637
1.922 0.579871326017914
1.923 0.579872149281511
1.924 0.579872975508454
1.925 0.57987380468062
1.926 0.579874636779734
1.927 0.579875471787365
1.928 0.579876309684928
1.929 0.579877150453677
1.93 0.579877994074705
1.931 0.57987884052894
1.932 0.579879689797146
1.933 0.579880541859915
1.934 0.579881396697671
1.935 0.579882254290661
1.936 0.579883114618959
1.937 0.579883977662458
1.938 0.579884843400874
1.939 0.579885711813737
1.94 0.579886582880392
1.941 0.579887456579999
1.942 0.579888332891527
1.943 0.579889211793752
1.944 0.579890093265258
1.945 0.579890977284433
1.946 0.579891863829463
1.947 0.579892752878339
1.948 0.579893644408845
1.949 0.579894538398562
1.95 0.579895434824865
1.951 0.579896333659085
1.952 0.57989723487034
1.953 0.579898138431783
1.954 0.579899044316409
1.955 0.579899952497055
1.956 0.579900862946399
1.957 0.579901775636956
1.958 0.579902690541075
1.959 0.579903607630941
1.96 0.579904526878567
1.961 0.579905448255797
1.962 0.5799063717343
1.963 0.579907297285571
1.964 0.579908224880927
1.965 0.579909154491505
1.966 0.579910086088262
1.967 0.579911019641969
1.968 0.579911955123214
1.969 0.579912892502395
1.97 0.579913831749723
1.971 0.579914772835215
1.972 0.579915715728698
1.973 0.5799166603998
1.974 0.579917606817955
1.975 0.579918554952396
1.976 0.579919504772156
1.977 0.579920456246065
1.978 0.579921409342749
1.979 0.579922364030627
1.98 0.579923320277911
1.981 0.579924278048073
1.982 0.579925237302163
1.983 0.579926198003675
1.984 0.579927160115957
1.985 0.579928123602209
1.986 0.579929088425482
1.987 0.579930054548674
1.988 0.579931021934531
1.989 0.579931990545643
1.99 0.579932960344442
1.991 0.5799339312932
1.992 0.57993490335403
1.993 0.579935876488878
1.994 0.579936850659528
1.995 0.579937825827597
1.996 0.579938801954532
1.997 0.579939779001609
1.998 0.579940756929934
1.999 0.579941735700436
2 0.579942715273871
2.001 0.579943695610816
2.002 0.579944676671667
2.003 0.579945658416641
2.004 0.579946640805773
2.005 0.579947623798912
2.006 0.57994860735572
2.007 0.579949591435672
2.008 0.579950575998056
2.009 0.579951561001965
2.01 0.579952546406301
2.011 0.579953531606949
2.012 0.57995451597548
2.013 0.579955499475552
2.014 0.579956482070695
2.015 0.579957463724304
2.016 0.579958444399641
2.017 0.57995942405983
2.018 0.579960402667856
2.019 0.579961380186565
2.02 0.579962356578659
2.021 0.579963331806696
2.022 0.579964305833089
2.023 0.579965278620106
2.024 0.579966250129864
2.025 0.579967220324329
2.026 0.579968189165318
2.027 0.579969156614493
2.028 0.57997012263336
2.029 0.579971087183271
2.03 0.579972050225418
2.031 0.579973011720833
2.032 0.579973971630391
2.033 0.579974929914799
2.034 0.579975886534603
2.035 0.579976841450184
2.036 0.579977794621755
2.037 0.57997874600936
2.038 0.579979695572874
2.039 0.579980643272002
2.04 0.579981589066273
2.041 0.579982532974845
2.042 0.579983475017435
2.043 0.579984415148531
2.044 0.57998535332239
2.045 0.579986289493034
2.046 0.57998722361425
2.047 0.579988155639593
2.048 0.579989085522383
2.049 0.579990013215704
2.05 0.579990938672403
2.051 0.579991861845092
2.052 0.579992782686144
2.053 0.579993701147696
2.054 0.579994617181646
2.055 0.579995530739653
2.056 0.579996441773137
2.057 0.579997350233276
2.058 0.579998256071011
2.059 0.579999159237039
2.06 0.580000059681815
2.061 0.580000957355553
2.062 0.580001852208224
2.063 0.580002744189555
2.064 0.580003633249027
2.065 0.580004519335879
2.066 0.580005402399102
2.067 0.580006282387442
2.068 0.580007159249398
2.069 0.580008032933222
2.07 0.580008903386918
2.071 0.580009770614828
2.072 0.580010634622211
2.073 0.580011495352765
2.074 0.580012352750008
2.075 0.580013206758202
2.076 0.580014057321595
2.077 0.580014904383417
2.078 0.580015747886707
2.079 0.580016587774316
2.08 0.580017423988895
2.081 0.580018256472908
2.082 0.580019085168618
2.083 0.580019910018091
2.084 0.580020730963198
2.085 0.580021547945606
2.086 0.580022360906782
2.087 0.580023169787991
2.088 0.58002397453029
2.089 0.580024775074536
2.09 0.580025571361371
2.091 0.580026363331235
2.092 0.580027150924353
2.093 0.58002793408074
2.094 0.580028712740196
2.095 0.580029486842306
2.096 0.580030256326439
2.097 0.580031021131743
2.098 0.580031781197149
2.099 0.580032536461363
2.1 0.580033286862869
2.101 0.580034032394749
2.102 0.580034773050557
2.103 0.58003550876343
2.104 0.580036239466373
2.105 0.580036965092251
2.106 0.58003768557379
2.107 0.580038400843569
2.108 0.580039110834024
2.109 0.580039815477442
2.11 0.580040514705954
2.111 0.580041208451541
2.112 0.580041896646025
2.113 0.580042579221067
2.114 0.580043256108164
2.115 0.58004392723865
2.116 0.580044592543688
2.117 0.580045251954268
2.118 0.580045905401208
2.119 0.580046552815147
2.12 0.580047194126541
2.121 0.580047829265666
2.122 0.580048458162606
2.123 0.580049080747258
2.124 0.580049696949324
2.125 0.58005030669831
2.126 0.580050909923522
2.127 0.58005150655406
2.128 0.580052096518821
2.129 0.580052679746488
2.13 0.580053256165533
2.131 0.580053825758281
2.132 0.580054388506979
2.133 0.580054944333271
2.134 0.5800554931587
2.135 0.580056034904693
2.136 0.580056569492564
2.137 0.580057096843499
2.138 0.580057616878564
2.139 0.580058129518687
2.14 0.580058634684664
2.141 0.580059132297146
2.142 0.58005962227664
2.143 0.580060104543501
2.144 0.580060579017926
2.145 0.58006104561995
2.146 0.580061504269444
2.147 0.580061954886103
2.148 0.580062397389447
2.149 0.580062831698812
2.15 0.580063257733346
2.151 0.580063675412
2.152 0.580064084653531
2.153 0.580064485376485
2.154 0.580064877499201
2.155 0.580065260939798
2.156 0.580065635616174
2.157 0.580066001445997
2.158 0.580066358346701
2.159 0.580066706235478
2.16 0.580067045029273
2.161 0.580067347353265
2.162 0.580067659165489
2.163 0.580068053498475
2.164 0.580068505164863
2.165 0.580068967317563
2.166 0.580069417653633
2.167 0.580069855201464
2.168 0.580070279838267
2.169 0.580070691711019
2.17 0.580071091051055
2.171 0.580071478114595
2.172 0.580071853163675
2.173 0.580072216460048
2.174 0.580072568263247
2.175 0.580072908829986
2.176 0.580073238413977
2.177 0.580073557265901
2.178 0.580073865633411
2.179 0.58007416376115
2.18 0.580074451890781
2.181 0.580074730261006
2.182 0.580074999107597
2.183 0.58007525866342
2.184 0.580075509158459
2.185 0.580075750819842
2.186 0.580075983871864
2.187 0.580076208536016
2.188 0.580076425031002
2.189 0.580076633572769
2.19 0.580076834374527
2.191 0.580077027778605
2.192 0.580077214114371
2.193 0.580077393583
2.194 0.580077566383793
2.195 0.580077732714146
2.196 0.580077892769553
2.197 0.580078046743616
2.198 0.580078194828061
2.199 0.580078337212751
2.2 0.580078474085701
2.201 0.580078605633094
2.202 0.580078732039296
2.203 0.58007885348687
2.204 0.580078970156586
2.205 0.580079082227444
2.206 0.580079189876677
2.207 0.580079293279773
2.208 0.580079392610484
2.209 0.58007948804084
2.21 0.58007957974116
2.211 0.580079667880068
2.212 0.580079752624503
2.213 0.580079834139729
2.214 0.580079912589353
2.215 0.580079988135331
2.216 0.580080060937982
2.217 0.580080131156
2.218 0.580080198946463
2.219 0.580080264464846
2.22 0.580080327865031
2.221 0.580080389400561
2.222 0.580080449313349
2.223 0.580080507744935
2.224 0.580080564835042
2.225 0.580080620721575
2.226 0.580080675540627
2.227 0.580080729426494
2.228 0.580080782511683
2.229 0.580080834926928
2.23 0.580080886801197
2.231 0.580080938261711
2.232 0.58008098943395
2.233 0.580081040441671
2.234 0.580081091406913
2.235 0.580081142450015
2.236 0.580081193689625
2.237 0.580081245242709
2.238 0.580081297224566
2.239 0.58008134974884
2.24 0.580081402927526
2.241 0.580081456870985
2.242 0.580081511687956
2.243 0.580081567485563
2.244 0.580081624369327
2.245 0.580081682443179
2.246 0.580081741809467
2.247 0.58008180256897
2.248 0.580081864820903
2.249 0.580081928662934
2.25 0.580081994191188
2.251 0.580082061571537
2.252 0.580082130963048
2.253 0.580082202455413
2.254 0.580082276136799
2.255 0.580082352093869
2.256 0.580082430411784
2.257 0.580082511174218
2.258 0.580082594463367
2.259 0.580082680359957
2.26 0.580082768943255
2.261 0.580082860291079
2.262 0.580082954479807
2.263 0.580083051584387
2.264 0.580083151678344
2.265 0.580083254833793
2.266 0.580083361121445
2.267 0.580083470610619
2.268 0.580083583369249
2.269 0.580083699463895
2.27 0.58008381895975
2.271 0.580083941920651
2.272 0.580084068409087
2.273 0.580084198486206
2.274 0.580084332211829
2.275 0.580084469644454
2.276 0.580084610841268
2.277 0.580084755858151
2.278 0.580084904749693
2.279 0.580085057569194
2.28 0.580085214368679
2.281 0.58008537527128
2.282 0.580085540393905
2.283 0.580085709783469
2.284 0.580085883485637
2.285 0.580086061544838
2.286 0.580086244004282
2.287 0.58008643090597
2.288 0.580086622290701
2.289 0.580086818198082
2.29 0.580087018666537
2.291 0.580087223733313
2.292 0.580087433434493
2.293 0.580087647804997
2.294 0.580087866878599
2.295 0.580088090687928
2.296 0.58008831926448
2.297 0.580088552638627
2.298 0.580088790839622
2.299 0.58008903389561
2.3 0.580089281833635
2.301 0.58008953467965
2.302 0.580089792458522
2.303 0.580090055194043
2.304 0.580090322908937
2.305 0.580090595624869
2.306 0.580090873362452
2.307 0.580091156141255
2.308 0.580091443979813
2.309 0.580091736895634
2.31 0.580092034905208
2.311 0.580092338085425
2.312 0.580092646508039
2.313 0.580092960185298
2.314 0.580093279128441
2.315 0.580093603347737
2.316 0.580093932852488
2.317 0.580094267651049
2.318 0.580094607750832
2.319 0.580094953158316
2.32 0.580095303879053
2.321 0.580095659917681
2.322 0.580096021277924
2.323 0.58009638796261
2.324 0.580096759973669
2.325 0.58009713731215
2.326 0.580097519978223
2.327 0.580097907971188
2.328 0.580098301289487
2.329 0.580098699930708
2.33 0.580099103891592
2.331 0.580099513168046
2.332 0.580099927755147
2.333 0.580100347647152
2.334 0.580100772837504
2.335 0.580101203318843
2.336 0.580101639083011
2.337 0.580102080121062
2.338 0.580102526423269
2.339 0.580102977979133
2.34 0.580103434777391
2.341 0.58010389687411
2.342 0.580104364320295
2.343 0.580104837101196
2.344 0.58010531520129
2.345 0.580105798604326
2.346 0.580106287293342
2.347 0.580106781250676
2.348 0.580107280457977
2.349 0.580107784896213
2.35 0.580108294545676
2.351 0.580108809385994
2.352 0.580109329396136
2.353 0.580109854554422
2.354 0.580110384838529
2.355 0.580110920225501
2.356 0.580111460691753
2.357 0.580112006213085
2.358 0.580112556764684
2.359 0.580113112321136
2.36 0.580113672856429
2.361 0.580114238343966
2.362 0.58011480875657
2.363 0.580115384066494
2.364 0.580115964245424
2.365 0.580116549264493
2.366 0.580117139094282
2.367 0.580117733704835
2.368 0.580118333065661
2.369 0.580118937145743
2.37 0.580119545913549
2.371 0.580120159362342
2.372 0.580120777483005
2.373 0.580121400241322
2.374 0.580122027602583
2.375 0.580122659531605
2.376 0.580123295992751
2.377 0.580123936949931
2.378 0.580124582366616
2.379 0.580125232205843
2.38 0.580125886430225
2.381 0.580126545001953
2.382 0.58012720788281
2.383 0.580127875034171
2.384 0.580128546417019
2.385 0.580129221991943
2.386 0.580129901719153
2.387 0.580130585558482
2.388 0.580131273469396
2.389 0.580131965410998
2.39 0.580132661342041
2.391 0.580133361220928
2.392 0.580134065005723
2.393 0.580134772654158
2.394 0.580135484123638
2.395 0.580136199371252
2.396 0.580136918353773
2.397 0.580137641027673
2.398 0.580138367349121
2.399 0.580139097274
2.4 0.580139830757903
2.401 0.580140567812746
2.402 0.580141308446933
2.403 0.580142052614029
2.404 0.580142800267286
2.405 0.580143551359693
2.406 0.580144305843995
2.407 0.580145063672705
2.408 0.580145824798109
2.409 0.580146589172275
2.41 0.58014735674706
2.411 0.580148127474115
2.412 0.580148901304894
2.413 0.580149678190654
2.414 0.580150458082468
2.415 0.58015124093123
2.416 0.580152026687657
2.417 0.580152815302298
2.418 0.580153606725542
2.419 0.58015440090762
2.42 0.580155197798613
2.421 0.580155997348459
2.422 0.580156799506955
2.423 0.580157604223767
2.424 0.580158411448435
2.425 0.580159221130377
2.426 0.580160033218894
2.427 0.580160847663181
2.428 0.580161664412324
2.429 0.580162483415314
2.43 0.580163304621047
2.431 0.580164128008536
2.432 0.580164953554882
2.433 0.580165781207614
2.434 0.580166610914164
2.435 0.580167442621904
2.436 0.580168276278154
2.437 0.580169111830192
2.438 0.580169949225262
2.439 0.580170788410572
2.44 0.580171629333307
2.441 0.58017247194063
2.442 0.580173316179687
2.443 0.580174161997614
2.444 0.580175009341537
2.445 0.580175858158582
2.446 0.580176708395877
2.447 0.580177560000555
2.448 0.580178412919762
2.449 0.580179267100661
2.45 0.580180122490432
2.451 0.580180979036282
2.452 0.580181836685447
2.453 0.580182695385195
2.454 0.580183555082832
2.455 0.580184415725705
2.456 0.580185277261209
2.457 0.580186139636785
2.458 0.580187002799932
2.459 0.580187866698203
2.46 0.580188731279215
2.461 0.580189596494341
2.462 0.580190462294353
2.463 0.580191328626037
2.464 0.580192195436261
2.465 0.580193062671984
2.466 0.580193930280259
2.467 0.580194798208241
2.468 0.580195666403186
2.469 0.580196534812457
2.47 0.580197403383528
2.471 0.580198272063984
2.472 0.580199140801528
2.473 0.580200009543983
2.474 0.580200878239295
2.475 0.580201746835534
2.476 0.580202615280901
2.477 0.580203483523729
2.478 0.580204351512485
2.479 0.580205219195775
2.48 0.580206086522345
2.481 0.580206953441087
2.482 0.580207819901037
2.483 0.580208685851381
2.484 0.580209551241459
2.485 0.580210416020763
2.486 0.580211280138944
2.487 0.580212143545812
2.488 0.580213006191341
2.489 0.580213868025669
2.49 0.5802147289991
2.491 0.580215589109885
2.492 0.580216448354414
2.493 0.580217306682443
2.494 0.580218164043847
2.495 0.580219020388661
2.496 0.580219875667102
2.497 0.580220729829571
2.498 0.580221582826659
2.499 0.580222434609151
2.5 0.580223285128024
2.501 0.580224134334456
2.502 0.580224982179819
2.503 0.580225828615688
2.504 0.580226673593841
2.505 0.58022751706626
2.506 0.580228358985133
2.507 0.580229199302857
2.508 0.580230037972036
2.509 0.58023087494549
2.51 0.580231710176248
2.511 0.580232543617557
2.512 0.580233375222878
2.513 0.580234204945893
2.514 0.580235032740501
2.515 0.580235858560822
2.516 0.580236682361202
2.517 0.580237504096206
2.518 0.580238323720629
2.519 0.58023914118949
2.52 0.580239956458037
2.521 0.580240769499679
2.522 0.580241580287122
2.523 0.580242388775379
2.524 0.580243194919683
2.525 0.580243998675507
2.526 0.580244799998571
2.527 0.580245598844845
2.528 0.58024639517055
2.529 0.580247188932162
2.53 0.580247980086409
2.531 0.580248768590273
2.532 0.580249554400993
2.533 0.580250337476065
2.534 0.580251117773239
2.535 0.580251895250528
2.536 0.5802526698662
2.537 0.580253441578785
2.538 0.580254210347071
2.539 0.580254976130109
2.54 0.580255738887212
2.541 0.580256498577955
2.542 0.580257255162175
2.543 0.580258008599975
2.544 0.58025875885172
2.545 0.580259505878042
2.546 0.580260249639837
2.547 0.580260990098267
2.548 0.580261727214763
2.549 0.580262460951019
2.55 0.580263191269001
2.551 0.580263918117995
2.552 0.580264641447391
2.553 0.580265361219131
2.554 0.580266077395452
2.555 0.580266789938878
2.556 0.580267498812213
2.557 0.580268203978541
2.558 0.580268905401229
2.559 0.580269603043921
2.56 0.580270296870544
2.561 0.580270986845304
2.562 0.580271672932688
2.563 0.580272355097466
2.564 0.580273033304688
2.565 0.580273707519685
2.566 0.58027437770807
2.567 0.580275043835738
2.568 0.580275705868866
2.569 0.580276363773913
2.57 0.580277017517618
2.571 0.580277667067006
2.572 0.58027831238938
2.573 0.580278953452328
2.574 0.580279590223719
2.575 0.580280222671706
2.576 0.580280850764722
2.577 0.580281474471483
2.578 0.580282093760988
2.579 0.580282708602518
2.58 0.580283318965638
2.581 0.580283924836181
2.582 0.580284526199645
2.583 0.580285123025643
2.584 0.580285715284049
2.585 0.580286302945015
2.586 0.580286885978972
2.587 0.580287464356636
2.588 0.580288038049006
2.589 0.580288607027365
2.59 0.580289171263279
2.591 0.580289730728598
2.592 0.580290285395458
2.593 0.580290835236274
2.594 0.580291380223748
2.595 0.580291920330863
2.596 0.580292455530887
2.597 0.58029298579737
2.598 0.580293511104144
2.599 0.580294031425325
2.6 0.58029454673531
2.601 0.580295057008782
2.602 0.580295562220701
2.603 0.580296062346314
2.604 0.580296557361146
2.605 0.580297047241006
2.606 0.580297531961985
2.607 0.580298011500453
2.608 0.580298485833063
2.609 0.58029895493675
2.61 0.580299418788727
2.611 0.580299877414247
2.612 0.580300330838042
2.613 0.580300779037361
2.614 0.580301221989671
2.615 0.580301659672703
2.616 0.580302092064468
2.617 0.580302519143261
2.618 0.580302940887663
2.619 0.58030335727654
2.62 0.580303768289046
2.621 0.580304173904619
2.622 0.580304574102981
2.623 0.580304968864143
2.624 0.580305358168397
2.625 0.580305741996322
2.626 0.58030612032878
2.627 0.58030649314692
2.628 0.58030686043217
2.629 0.580307222166247
2.63 0.580307578331147
2.631 0.580307928909153
2.632 0.580308273882828
2.633 0.580308613235019
2.634 0.580308946948855
2.635 0.580309275007747
2.636 0.58030959739539
2.637 0.580309914095758
2.638 0.580310225093107
2.639 0.580310530371975
2.64 0.58031082991718
2.641 0.580311123684453
2.642 0.580311411629588
2.643 0.580311693737667
2.644 0.580311969994104
2.645 0.580312240384625
2.646 0.58031250489525
2.647 0.580312763512297
2.648 0.580313016222374
2.649 0.580313263012384
2.65 0.58031350386952
2.651 0.580313738781269
2.652 0.580313967735408
2.653 0.580314190720007
2.654 0.580314407723425
2.655 0.58031461873431
2.656 0.580314823741604
2.657 0.580315022734536
2.658 0.580315215702624
2.659 0.580315402635676
2.66 0.580315583523789
2.661 0.580315758357347
2.662 0.580315927127024
2.663 0.580316089823779
2.664 0.58031624643886
2.665 0.580316396963802
2.666 0.580316541390425
2.667 0.580316679710839
2.668 0.580316811917434
2.669 0.580316938002892
2.67 0.580317057960176
2.671 0.580317171793705
2.672 0.580317279507856
2.673 0.58031738109575
2.674 0.580317476550775
2.675 0.580317565866597
2.676 0.580317649037162
2.677 0.5803177260567
2.678 0.580317796919721
2.679 0.580317861621016
2.68 0.580317920155658
2.681 0.580317972519001
2.682 0.580318018706681
2.683 0.580318058714613
2.684 0.580318092538993
2.685 0.580318120176296
2.686 0.580318141623276
2.687 0.58031815687697
2.688 0.580318165934689
2.689 0.580318168794027
2.69 0.580318165452853
2.691 0.580318155909318
2.692 0.580318140161847
2.693 0.580318118209144
2.694 0.580318090050192
2.695 0.580318055684249
2.696 0.58031801511085
2.697 0.580317968329806
2.698 0.580317915341206
2.699 0.580317856145413
2.7 0.580317790743066
2.701 0.580317719144813
2.702 0.580317641361348
2.703 0.580317557393569
2.704 0.580317467242637
2.705 0.580317370909993
2.706 0.580317268397352
2.707 0.58031715970671
2.708 0.580317044840342
2.709 0.580316923800799
2.71 0.580316796590913
2.711 0.580316663213792
2.712 0.580316523672823
2.713 0.580316377971667
2.714 0.580316226114265
2.715 0.580316068104832
2.716 0.580315903947862
2.717 0.580315733648121
2.718 0.580315557210652
2.719 0.580315374640773
2.72 0.580315185944077
2.721 0.58031499112643
2.722 0.580314790193972
2.723 0.580314583153118
2.724 0.580314370010554
2.725 0.580314150773239
2.726 0.580313925448405
2.727 0.580313694043556
2.728 0.580313456566466
2.729 0.580313213025182
2.73 0.58031296342802
2.731 0.580312707792126
2.732 0.580312446134706
2.733 0.580312178464326
2.734 0.580311904789819
2.735 0.580311625120284
2.736 0.580311339465097
2.737 0.580311047833908
2.738 0.580310750236637
2.739 0.58031044668348
2.74 0.580310137184904
2.741 0.58030982175165
2.742 0.580309500394727
2.743 0.580309173125418
2.744 0.580308839955274
2.745 0.58030850089612
2.746 0.580308155960047
2.747 0.580307805159414
2.748 0.580307448506852
2.749 0.580307086015257
2.75 0.580306717697794
2.751 0.580306343567894
2.752 0.580305963639253
2.753 0.580305577925834
2.754 0.580305186441865
2.755 0.580304789201839
2.756 0.58030438622051
2.757 0.580303977512898
2.758 0.580303563094286
2.759 0.580303142980216
2.76 0.580302717186494
2.761 0.580302285796302
2.762 0.580301848893328
2.763 0.580301406493266
2.764 0.580300958611999
2.765 0.580300505265648
2.766 0.580300046470592
2.767 0.580299582243473
2.768 0.580299112601192
2.769 0.580298637560919
2.77 0.58029815714008
2.771 0.580297671356368
2.772 0.580297180227734
2.773 0.58029668377239
2.774 0.580296182008807
2.775 0.580295674955715
2.776 0.580295162632102
2.777 0.580294645057212
2.778 0.580294122250546
2.779 0.58029359423186
2.78 0.580293061021166
2.781 0.580292522638727
2.782 0.580291979105063
2.783 0.580291430440941
2.784 0.580290876667384
2.785 0.580290317805662
2.786 0.580289753877295
2.787 0.580289184904054
2.788 0.580288610907954
2.789 0.58028803191126
2.79 0.580287447936481
2.791 0.580286859006735
2.792 0.580286265145008
2.793 0.580285666373782
2.794 0.580285062715802
2.795 0.580284454194077
2.796 0.580283840831877
2.797 0.580283222652732
2.798 0.580282599680432
2.799 0.580281971939026
2.8 0.580281339452819
2.801 0.580280702246374
2.802 0.580280060344505
2.803 0.580279413772285
2.804 0.580278762555036
2.805 0.580278106718331
2.806 0.580277446287996
2.807 0.580276781290104
2.808 0.580276111750975
2.809 0.580275437697177
2.81 0.580274759155524
2.811 0.580274076153071
2.812 0.580273388717118
2.813 0.580272696875206
2.814 0.580272000655116
2.815 0.580271300084868
2.816 0.580270595192721
2.817 0.580269886007169
2.818 0.58026917255694
2.819 0.580268454870997
2.82 0.580267732978537
2.821 0.580267006909357
2.822 0.58026627669301
2.823 0.580265542358414
2.824 0.580264803934728
2.825 0.580264061451345
2.826 0.580263314937894
2.827 0.580262564424238
2.828 0.580261809940472
2.829 0.580261051516923
2.83 0.580260289184146
2.831 0.580259522972925
2.832 0.580258752914271
2.833 0.580257979039419
2.834 0.58025720137983
2.835 0.580256419967185
2.836 0.580255634833386
2.837 0.580254846010555
2.838 0.580254053531031
2.839 0.580253257427371
2.84 0.580252457732343
2.841 0.580251654478933
2.842 0.580250847700334
2.843 0.580250037429952
2.844 0.580249223701402
2.845 0.580248406548502
2.846 0.580247586005281
2.847 0.580246762105967
2.848 0.580245934884995
2.849 0.580245104376996
2.85 0.580244270616804
2.851 0.580243433639811
2.852 0.580242593481113
2.853 0.580241750175128
2.854 0.580240903756481
2.855 0.580240054259996
2.856 0.5802392017207
2.857 0.580238346173818
2.858 0.580237487654773
2.859 0.580236626199185
2.86 0.580235761842867
2.861 0.580234894621824
2.862 0.580234024572254
2.863 0.580233151730541
2.864 0.580232276133261
2.865 0.58023139781717
2.866 0.580230516819214
2.867 0.580229633176518
2.868 0.580228746926387
2.869 0.580227858106307
2.87 0.580226966753941
2.871 0.580226072907127
2.872 0.580225176603877
2.873 0.580224277882374
2.874 0.580223376780973
2.875 0.580222473338197
2.876 0.580221567592736
2.877 0.580220659583446
2.878 0.580219749349344
2.879 0.580218836929612
2.88 0.58021792236359
2.881 0.58021700569117
2.882 0.580216086951878
2.883 0.580215166184474
2.884 0.580214243427878
2.885 0.580213318721177
2.886 0.58021239210362
2.887 0.580211463614614
2.888 0.580210533293727
2.889 0.580209601180683
2.89 0.580208667315361
2.891 0.580207731737792
2.892 0.580206794488161
2.893 0.580205855606799
2.894 0.580204915134187
2.895 0.580203973110953
2.896 0.580203029577864
2.897 0.580202084575836
2.898 0.580201138145919
2.899 0.580200190329307
2.9 0.580199241167327
2.901 0.580198290701443
2.902 0.58019733897325
2.903 0.580196386024477
2.904 0.58019543189698
2.905 0.580194476632744
2.906 0.580193520273881
2.907 0.580192562862624
2.908 0.58019160444133
2.909 0.580190645052478
2.91 0.580189684738661
2.911 0.580188723543059
2.912 0.580187761508401
2.913 0.580186798676495
2.914 0.580185835089272
2.915 0.580184870788787
2.916 0.580183905817217
2.917 0.58018294021686
2.918 0.58018197403013
2.919 0.580181007299559
2.92 0.580180040067795
2.921 0.580179072377596
2.922 0.580178104271831
2.923 0.58017713579348
2.924 0.580176166985627
2.925 0.580175197891463
2.926 0.580174228554281
2.927 0.580173259017476
2.928 0.580172289324543
2.929 0.580171319519073
2.93 0.580170349644752
2.931 0.580169379745362
2.932 0.580168409864776
2.933 0.580167440046956
2.934 0.580166470335951
2.935 0.5801655007759
2.936 0.580164531411022
2.937 0.580163562285621
2.938 0.580162593444079
2.939 0.580161624930861
2.94 0.580160656790503
2.941 0.580159689068199
2.942 0.580158721808597
2.943 0.580157755055206
2.944 0.580156788851618
2.945 0.580155823241511
2.946 0.580154858268641
2.947 0.580153893976848
2.948 0.580152930410048
2.949 0.580151967612232
2.95 0.580151005627465
2.951 0.580150044499886
2.952 0.580149084273701
2.953 0.580148124993186
2.954 0.580147166702681
2.955 0.580146209446591
2.956 0.580145253269383
2.957 0.580144298215583
2.958 0.580143344329775
2.959 0.580142391656597
2.96 0.580141440240744
2.961 0.580140490126961
2.962 0.580139541360041
2.963 0.580138593984827
2.964 0.580137648046207
2.965 0.580136703589111
2.966 0.580135760658512
2.967 0.580134819299421
2.968 0.580133879556888
2.969 0.580132941475996
2.97 0.580132005101863
2.971 0.580131070480376
2.972 0.580130137656761
2.973 0.58012920667482
2.974 0.5801282775784
2.975 0.580127350411389
2.976 0.580126425217714
2.977 0.580125502041341
2.978 0.580124580926268
2.979 0.580123661916531
2.98 0.580122745056192
2.981 0.580121830389344
2.982 0.580120917960106
2.983 0.58012000781262
2.984 0.58011909999105
2.985 0.58011819453958
2.986 0.580117291502411
2.987 0.580116390923756
2.988 0.580115492847845
2.989 0.580114597318913
2.99 0.580113704381206
2.991 0.580112814078973
2.992 0.580111926456469
2.993 0.580111041557945
2.994 0.580110159427654
2.995 0.580109280109842
2.996 0.58010840364875
2.997 0.580107530088608
2.998 0.580106659473635
2.999 0.580105791848035
3 0.580104927255998
3.001 0.580104065742638
3.002 0.580103207352267
3.003 0.580102352127414
3.004 0.580101500110602
3.005 0.580100651344346
3.006 0.580099805871152
3.007 0.580098963733516
3.008 0.580098124973914
3.009 0.58009728963481
3.01 0.580096457758643
3.011 0.58009562938783
3.012 0.580094804564762
3.013 0.580093983331802
3.014 0.580093165731279
3.015 0.580092351805489
3.016 0.580091541596688
3.017 0.580090735147093
3.018 0.580089932498879
3.019 0.58008913369417
3.02 0.580088338775045
3.021 0.580087547783528
3.022 0.580086760761588
3.023 0.580085977751134
3.024 0.580085198794017
3.025 0.580084423932018
3.026 0.580083653206855
3.027 0.580082886660172
3.028 0.580082124333538
3.029 0.580081366268448
3.03 0.580080612506313
3.031 0.58007986308967
3.032 0.580079118060074
3.033 0.580078377456843
3.034 0.580077641319226
3.035 0.580076909686399
3.036 0.580076182597467
3.037 0.580075460091455
3.038 0.580074742207309
3.039 0.58007402898389
3.04 0.580073320459969
3.041 0.580072616674226
3.042 0.580071917665246
3.043 0.580071223471513
3.044 0.580070534131409
3.045 0.580069849683209
3.046 0.580069170165078
3.047 0.580068495615063
3.048 0.580067826071099
3.049 0.580067161570992
3.05 0.580066502152426
3.051 0.580065847852954
3.052 0.580065198709995
3.053 0.580064554760828
3.054 0.580063916042593
3.055 0.580063282592281
3.056 0.580062654446736
3.057 0.580062031642643
3.058 0.580061414216533
3.059 0.580060802204771
3.06 0.580060195643557
3.061 0.580059594570449
3.062 0.580058999021801
3.063 0.580058409031162
3.064 0.580057824631926
3.065 0.58005724585733
3.066 0.580056672740452
3.067 0.580056105314202
3.068 0.580055543611318
3.069 0.580054987664367
3.07 0.580054437505731
3.071 0.580053893167612
3.072 0.58005335468202
3.073 0.580052822080771
3.074 0.580052295395484
3.075 0.580051774657572
3.076 0.58005125989824
3.077 0.58005075114848
3.078 0.580050248439066
3.079 0.580049751800548
3.08 0.580049261263247
3.081 0.580048776857253
3.082 0.580048298612414
3.083 0.580047826558339
3.084 0.580047360724384
3.085 0.580046901139655
3.086 0.580046447832998
3.087 0.580046000832994
3.088 0.580045560167955
3.089 0.580045125865921
3.09 0.58004469795465
3.091 0.580044276463533
3.092 0.580043861420487
3.093 0.580043452849927
3.094 0.580043050776003
3.095 0.5800426552226
3.096 0.580042266213326
3.097 0.580041883771509
3.098 0.580041507920195
3.099 0.580041138682136
3.1 0.58004077607979
3.101 0.58004042013531
3.102 0.580040070870543
3.103 0.580039728307023
3.104 0.580039392465964
3.105 0.580039063368255
3.106 0.580038741034454
3.107 0.580038425484782
3.108 0.58003811673912
3.109 0.580037814816998
3.11 0.580037519737594
3.111 0.580037231519726
3.112 0.580036950181845
3.113 0.580036675742033
3.114 0.580036408217992
3.115 0.580036147627042
3.116 0.580035893986114
3.117 0.580035647311745
3.118 0.58003540762007
3.119 0.580035174926816
3.12 0.5800349492473
3.121 0.5800347305988
3.122 0.5800345189968
3.123 0.580034314452459
3.124 0.580034116976543
3.125 0.580033926579421
3.126 0.58003374327106
3.127 0.580033567061015
3.128 0.580033397958429
3.129 0.580033235972021
3.13 0.580033081110084
3.131 0.580032933380477
3.132 0.58003279279062
3.133 0.580032659347486
3.134 0.580032533057597
3.135 0.58003241392702
3.136 0.580032301961352
3.137 0.580032197165726
3.138 0.580032099544798
3.139 0.580032009102739
3.14 0.580031925843237
3.141 0.580031849769483
3.142 0.58003178088417
3.143 0.580031719189485
3.144 0.580031664687104
3.145 0.580031617378187
3.146 0.580031577263367
3.147 0.580031544342753
3.148 0.580031518615918
3.149 0.580031500081892
3.15 0.580031488739163
3.151 0.580031484588595
3.152 0.58003148762892
3.153 0.580031497853586
3.154 0.580031515255524
3.155 0.580031539827147
3.156 0.580031571560342
3.157 0.580031610446463
3.158 0.580031656476331
3.159 0.580031709640221
3.16 0.58003176992786
3.161 0.580031837328426
3.162 0.580031911830532
3.163 0.580031993422232
3.164 0.580032082091006
3.165 0.580032177823763
3.166 0.580032280606828
3.167 0.580032390425943
3.168 0.580032507266258
3.169 0.58003263111233
3.17 0.580032761948111
3.171 0.580032899756951
3.172 0.580033044521588
3.173 0.580033196224144
3.174 0.580033354846121
3.175 0.580033520368397
3.176 0.58003369277122
3.177 0.580033872034202
3.178 0.580034058136318
3.179 0.580034251055899
3.18 0.580034450770629
3.181 0.580034657261126
3.182 0.58003487050554
3.183 0.580035090475649
3.184 0.580035317142635
3.185 0.580035550477075
3.186 0.580035790448937
3.187 0.580036037027578
3.188 0.580036290181737
3.189 0.580036549879536
3.19 0.580036816088469
3.191 0.580037088775404
3.192 0.580037367906577
3.193 0.580037653447588
3.194 0.580037945363398
3.195 0.580038243618325
3.196 0.580038548176042
3.197 0.58003885899957
3.198 0.580039176051279
3.199 0.580039499292883
3.2 0.580039828685435
3.201 0.580040164189328
3.202 0.580040505764288
3.203 0.580040853369374
3.204 0.580041206962973
3.205 0.580041566502798
3.206 0.580041931945889
3.207 0.580042303248604
3.208 0.580042680366621
3.209 0.580043063254934
3.21 0.580043451867852
3.211 0.580043845596157
3.212 0.580044243808695
3.213 0.580044646462722
3.214 0.580045053514891
3.215 0.580045464921241
3.216 0.580045880637185
3.217 0.580046300617516
3.218 0.580046724816397
3.219 0.580047153187365
3.22 0.580047585683327
3.221 0.580048022256558
3.222 0.580048462858701
3.223 0.580048907440767
3.224 0.580049355953129
3.225 0.580049808345526
3.226 0.580050264567061
3.227 0.580050724566196
3.228 0.580051188290758
3.229 0.580051655687932
3.23 0.580052126704265
3.231 0.580052601285662
3.232 0.580053079377388
3.233 0.580053560924065
3.234 0.580054045869674
3.235 0.580054534157556
3.236 0.580055025730407
3.237 0.580055520530282
3.238 0.580056018498595
3.239 0.580056519576115
3.24 0.580057023702972
3.241 0.580057530886433
3.242 0.580058041133985
3.243 0.580058554379414
3.244 0.580059070555804
3.245 0.580059589595543
3.246 0.580060111430318
3.247 0.580060635991124
3.248 0.580061163208261
3.249 0.580061693011335
3.25 0.580062225329265
3.251 0.580062760090279
3.252 0.580063297221919
3.253 0.580063836651041
3.254 0.580064378303821
3.255 0.580064922105751
3.256 0.580065467981647
3.257 0.580066015855646
3.258 0.580066565651212
3.259 0.580067117291137
3.26 0.580067670697544
3.261 0.580068225791887
3.262 0.580068782494955
3.263 0.580069340726876
3.264 0.580069900407116
3.265 0.580070461454487
3.266 0.580071023787142
3.267 0.580071587322585
3.268 0.580072151977668
3.269 0.580072717668597
3.27 0.580073284310935
3.271 0.580073851883682
3.272 0.580074420366534
3.273 0.580074989669666
3.274 0.580075559702687
3.275 0.580076130374639
3.276 0.580076701594005
3.277 0.580077273268704
3.278 0.580077845306099
3.279 0.580078417612999
3.28 0.580078990095658
3.281 0.58007956265978
3.282 0.580080135210522
3.283 0.580080707652496
3.284 0.58008127988977
3.285 0.580081851825872
3.286 0.580082423363792
3.287 0.580082994405988
3.288 0.580083564854381
3.289 0.580084134610364
3.29 0.580084703574803
3.291 0.58008527164804
3.292 0.580085838729892
3.293 0.580086404719658
3.294 0.58008696951612
3.295 0.580087533017545
3.296 0.580088095121687
3.297 0.580088655725793
3.298 0.580089214726599
3.299 0.580089772020339
3.3 0.580090327502745
3.301 0.580090881130886
3.302 0.580091432862232
3.303 0.580091982586406
3.304 0.580092530192631
3.305 0.580093075569738
3.306 0.580093618606158
3.307 0.580094159189934
3.308 0.580094697208712
3.309 0.580095232549749
3.31 0.580095765099914
3.311 0.580096294745685
3.312 0.580096821373157
3.313 0.580097344868036
3.314 0.580097865115645
3.315 0.580098382000926
3.316 0.580098895408438
3.317 0.580099405222357
3.318 0.580099911326484
3.319 0.580100413604237
3.32 0.580100911938658
3.321 0.580101406212413
3.322 0.58010189630779
3.323 0.580102382106702
3.324 0.580102863490689
3.325 0.580103340340915
3.326 0.580103812538169
3.327 0.58010427996287
3.328 0.580104742495062
3.329 0.580105200014417
3.33 0.580105652400233
3.331 0.580106081783187
3.332 0.580106469919276
3.333 0.58010681632108
3.334 0.580107120498449
3.335 0.580107381958981
3.336 0.580107600208214
3.337 0.580107774749734
3.338 0.580107905085245
3.339 0.58010799071463
3.34 0.580108031136014
3.341 0.58010802584582
3.342 0.580107974338825
3.343 0.580107876108216
3.344 0.580107730645649
3.345 0.580107537441302
3.346 0.580107295983932
3.347 0.58010700576093
3.348 0.580106666258375
3.349 0.58010627696109
3.35 0.580105837352697
3.351 0.580105346915667
3.352 0.580104805131379
3.353 0.580104211480168
3.354 0.580103565441383
3.355 0.580102866493437
3.356 0.58010211411386
3.357 0.58010130777935
3.358 0.580100447004532
3.359 0.580099531304038
3.36 0.580098560152623
3.361 0.580097533024403
3.362 0.580096525251617
3.363 0.580095611775584
3.364 0.580094767494964
3.365 0.580093944367317
3.366 0.580093118582396
3.367 0.580092288973033
3.368 0.580091455241202
3.369 0.580090617371755
3.37 0.580089775445699
3.371 0.58008892958022
3.372 0.58008807990888
3.373 0.580087226575061
3.374 0.580086369729708
3.375 0.580085509530783
3.376 0.58008464614321
3.377 0.580083779738731
3.378 0.580082910495806
3.379 0.580082038599517
3.38 0.580081164241497
3.381 0.580080287619843
3.382 0.580079408939034
3.383 0.580078528409861
3.384 0.580077646249338
3.385 0.580076762680542
3.386 0.580075877932285
3.387 0.580074992239094
3.388 0.580074105841331
3.389 0.580073218985144
3.39 0.580072331923007
3.391 0.580071445129061
3.392 0.5800705590189
3.393 0.580069673730366
3.394 0.580068789400616
3.395 0.58006790616596
3.396 0.58006702416181
3.397 0.580066143522672
3.398 0.580065264382142
3.399 0.58006438687291
3.4 0.580063511126764
3.401 0.580062637274595
3.402 0.580061765446399
3.403 0.580060895771286
3.404 0.580060028377476
3.405 0.580059163392313
3.406 0.580058300942257
3.407 0.580057441152898
3.408 0.580056584148952
3.409 0.580055730054271
3.41 0.580054878991838
3.411 0.580054031083777
3.412 0.580053186451353
3.413 0.580052345214974
3.414 0.580051507494196
3.415 0.580050673407723
3.416 0.580049843073413
3.417 0.580049016608277
3.418 0.580048194128482
3.419 0.580047375749355
3.42 0.580046561585386
3.421 0.580045751915878
3.422 0.58004494701149
3.423 0.580044146970913
3.424 0.580043351891347
3.425 0.580042561868455
3.426 0.580041776996348
3.427 0.58004099736759
3.428 0.58004022307321
3.429 0.580039454202709
3.43 0.58003869084407
3.431 0.580037933083766
3.432 0.580037181006773
3.433 0.580036434696578
3.434 0.580035694235189
3.435 0.580034959703143
3.436 0.580034231179519
3.437 0.580033508741949
3.438 0.580032792466631
3.439 0.580032082428332
3.44 0.580031378700392
3.441 0.58003068135474
3.442 0.580029990461894
3.443 0.58002930609098
3.444 0.58002862830973
3.445 0.580027957184501
3.446 0.580027292780276
3.447 0.580026635160676
3.448 0.580025984387967
3.449 0.58002534052307
3.45 0.580024703625568
3.451 0.58002407386676
3.452 0.580023451414615
3.453 0.580022836324261
3.454 0.580022228649508
3.455 0.580021628442838
3.456 0.58002103575541
3.457 0.580020450637069
3.458 0.580019873136346
3.459 0.580019303300474
3.46 0.580018741175392
3.461 0.580018186805753
3.462 0.580017640234937
3.463 0.580017101505051
3.464 0.580016570656945
3.465 0.580016047730214
3.466 0.58001553276321
3.467 0.580015025793049
3.468 0.580014526855617
3.469 0.580014035985581
3.47 0.580013553216393
3.471 0.580013078580304
3.472 0.580012612108363
3.473 0.580012153830433
3.474 0.580011703775196
3.475 0.580011261970157
3.476 0.580010828441658
3.477 0.580010403214882
3.478 0.58000998631386
3.479 0.580009577761482
3.48 0.580009177579502
3.481 0.58000878589678
3.482 0.580008402838677
3.483 0.580008028423598
3.484 0.580007662668841
3.485 0.580007305590607
3.486 0.580006957204014
3.487 0.580006617523098
3.488 0.580006286560825
3.489 0.580005964329095
3.49 0.580005650838755
3.491 0.580005346099598
3.492 0.580005050120381
3.493 0.580004762908822
3.494 0.580004484471616
3.495 0.580004214814437
3.496 0.580003953941949
3.497 0.580003701857811
3.498 0.580003458564686
3.499 0.580003224064247
3.5 0.580002998357186
3.501 0.580002781443221
3.502 0.580002573321104
3.503 0.580002373988626
3.504 0.580002183442629
3.505 0.580002001679009
3.506 0.580001828692725
3.507 0.580001664477809
3.508 0.580001509027369
3.509 0.580001362333601
3.51 0.580001224387794
3.511 0.580001095287335
3.512 0.580000975125743
3.513 0.580000863891469
3.514 0.580000761572068
3.515 0.580000668154224
3.516 0.580000583623763
3.517 0.580000507965666
3.518 0.580000441164072
3.519 0.580000383202288
3.52 0.580000334062797
3.521 0.580000293727266
3.522 0.580000262176552
3.523 0.58000023939071
3.524 0.580000225349001
3.525 0.580000220029898
3.526 0.580000223411097
3.527 0.58000023546952
3.528 0.580000256181328
3.529 0.580000285521921
3.53 0.580000323465955
3.531 0.580000369987341
3.532 0.580000425059258
3.533 0.580000488654156
3.534 0.580000560743771
3.535 0.580000641299124
3.536 0.580000730290535
3.537 0.580000827687625
3.538 0.58000093345933
3.539 0.580001047573904
3.54 0.580001169998928
3.541 0.580001300761641
3.542 0.580001439886657
3.543 0.580001587339368
3.544 0.580001743084508
3.545 0.580001907086177
3.546 0.58000207930786
3.547 0.58000225971243
3.548 0.580002448262162
3.549 0.580002644918737
3.55 0.580002849643249
3.551 0.580003062396217
3.552 0.580003283137588
3.553 0.580003511826745
3.554 0.580003748422519
3.555 0.580003992883188
3.556 0.580004245166495
3.557 0.580004505229646
3.558 0.580004773029322
3.559 0.580005048521688
3.56 0.580005331662396
3.561 0.580005622406596
3.562 0.580005920708942
3.563 0.580006226523599
3.564 0.580006539804252
3.565 0.58000686050411
3.566 0.580007188575921
3.567 0.580007523971967
3.568 0.580007866644085
3.569 0.580008216543664
3.57 0.580008573621657
3.571 0.580008937912972
3.572 0.580009309449043
3.573 0.580009688179097
3.574 0.580010074051904
3.575 0.58001046701582
3.576 0.580010867018806
3.577 0.580011274008441
3.578 0.580011687931929
3.579 0.580012108736106
3.58 0.580012536367448
3.581 0.580012970772078
3.582 0.580013411895773
3.583 0.580013859683972
3.584 0.580014314081782
3.585 0.580014775033985
3.586 0.580015242485044
3.587 0.580015716379114
3.588 0.580016196660044
3.589 0.580016683271386
3.59 0.580017176156404
3.591 0.580017675258076
3.592 0.580018180519106
3.593 0.580018691881927
3.594 0.580019209288709
3.595 0.580019732681366
3.596 0.580020262001564
3.597 0.580020797190725
3.598 0.580021338190034
3.599 0.580021884940449
3.6 0.580022437382702
3.601 0.580022995512258
3.602 0.580023559322211
3.603 0.580024128752186
3.604 0.580024703741578
3.605 0.580025284229592
3.606 0.580025870155253
3.607 0.58002646145742
3.608 0.580027058074791
3.609 0.58002765994591
3.61 0.580028267009175
3.611 0.58002887920284
3.612 0.580029496465023
3.613 0.580030118733716
3.614 0.580030745946782
3.615 0.580031378041972
3.616 0.58003201495692
3.617 0.580032656629157
3.618 0.580033302996113
3.619 0.580033953995122
3.62 0.58003460956343
3.621 0.580035269638201
3.622 0.580035934156518
3.623 0.580036603055396
3.624 0.580037276271779
3.625 0.580037953742554
3.626 0.580038635404548
3.627 0.58003932119454
3.628 0.580040011049265
3.629 0.580040704905415
3.63 0.580041402699651
3.631 0.580042104394717
3.632 0.580042809952157
3.633 0.580043519308056
3.634 0.580044232398472
3.635 0.580044949159457
3.636 0.580045669527063
3.637 0.580046393437353
3.638 0.580047120826403
3.639 0.580047851630309
3.64 0.580048585785193
3.641 0.580049323227204
3.642 0.580050063892524
3.643 0.580050807717376
3.644 0.580051554638021
3.645 0.580052304590773
3.646 0.580053057511991
3.647 0.580053813338094
3.648 0.580054572005559
3.649 0.580055333450929
3.65 0.580056097610813
3.651 0.580056864421895
3.652 0.580057633820933
3.653 0.580058405744769
3.654 0.580059180130326
3.655 0.580059956914619
3.656 0.580060736034754
3.657 0.580061517427932
3.658 0.580062301031458
3.659 0.580063086782736
3.66 0.580063874619282
3.661 0.58006466452055
3.662 0.580065456464347
3.663 0.580066250387981
3.664 0.58006704622884
3.665 0.580067843924428
3.666 0.580068643412376
3.667 0.58006944463045
3.668 0.580070247516554
3.669 0.580071052008737
3.67 0.580071858045192
3.671 0.580072665564261
3.672 0.580073474504439
3.673 0.580074284804376
3.674 0.580075096402879
3.675 0.58007590923892
3.676 0.580076723251631
3.677 0.580077538380314
3.678 0.580078354564439
3.679 0.580079171743651
3.68 0.580079989857769
3.681 0.58008080884679
3.682 0.580081628650893
3.683 0.580082449210441
3.684 0.580083270465982
3.685 0.580084092358253
3.686 0.580084914828181
3.687 0.58008573781689
3.688 0.580086561265697
3.689 0.580087385116118
3.69 0.58008820930987
3.691 0.58008903382446
3.692 0.580089858636109
3.693 0.580090683686642
3.694 0.580091508918054
3.695 0.580092334272551
3.696 0.580093159692553
3.697 0.580093985120702
3.698 0.580094810499865
3.699 0.580095635773137
3.7 0.580096460883841
3.701 0.580097285775531
3.702 0.580098110391992
3.703 0.580098934677247
3.704 0.580099758575552
3.705 0.580100582031401
3.706 0.580101404989529
3.707 0.58010222739491
3.708 0.580103049192763
3.709 0.580103870328549
3.71 0.580104690747977
3.711 0.580105510397001
3.712 0.580106329221824
3.713 0.5801071471689
3.714 0.580107964184933
3.715 0.580108780216882
3.716 0.580109595211958
3.717 0.580110409117627
3.718 0.580111221881614
3.719 0.580112033451898
3.72 0.580112843776722
3.721 0.58011365286123
3.722 0.580114460708653
3.723 0.58011526726739
3.724 0.580116072486044
3.725 0.580116876313466
3.726 0.580117678698774
3.727 0.580118479591355
3.728 0.580119278940873
3.729 0.580120076697264
3.73 0.580120872810744
3.731 0.580121667231803
3.732 0.580122459911211
3.733 0.580123250800016
3.734 0.580124039849546
3.735 0.580124827011408
3.736 0.580125612237492
3.737 0.580126395479969
3.738 0.580127176691293
3.739 0.5801279558242
3.74 0.580128732831709
3.741 0.580129507667126
3.742 0.58013028028404
3.743 0.580131050636325
3.744 0.580131818678142
3.745 0.580132584363938
3.746 0.580133347648448
3.747 0.580134108486692
3.748 0.58013486683398
3.749 0.58013562264591
3.75 0.580136375878367
3.751 0.580137126482066
3.752 0.580137874407925
3.753 0.580138619612213
3.754 0.580139362051511
3.755 0.580140101682705
3.756 0.580140838462984
3.757 0.580141572349844
3.758 0.580142303301083
3.759 0.580143031274804
3.76 0.580143756229416
3.761 0.580144478123631
3.762 0.580145196916467
3.763 0.580145912567244
3.764 0.580146625035591
3.765 0.580147334281439
3.766 0.580148040265025
3.767 0.580148742946891
3.768 0.580149442287884
3.769 0.580150138249156
3.77 0.580150830792163
3.771 0.580151519878668
3.772 0.580152205470737
3.773 0.580152887530742
3.774 0.580153566021361
3.775 0.580154240905574
3.776 0.580154912146668
3.777 0.580155579708233
3.778 0.580156243554166
3.779 0.580156903648666
3.78 0.580157559956238
3.781 0.580158212496033
3.782 0.580158861285659
3.783 0.580159506289828
3.784 0.580160147473489
3.785 0.580160784801871
3.786 0.580161418240504
3.787 0.58016204775522
3.788 0.580162673312155
3.789 0.580163294877748
3.79 0.580163912418744
3.791 0.580164525902194
3.792 0.58016513529545
3.793 0.58016574056617
3.794 0.580166341682316
3.795 0.580166938612153
3.796 0.58016753132425
3.797 0.580168119787479
3.798 0.580168703971016
3.799 0.580169283844339
3.8 0.580169859377229
3.801 0.580170430539769
3.802 0.580170997302345
3.803 0.580171559635645
3.804 0.580172117510658
3.805 0.580172670898674
3.806 0.580173219771287
3.807 0.58017376410039
3.808 0.580174303858177
3.809 0.580174839017144
3.81 0.580175369550083
3.811 0.580175895411967
3.812 0.580176416558268
3.813 0.580176932962235
3.814 0.580177444597452
3.815 0.580177951437819
3.816 0.580178453457556
3.817 0.58017895063119
3.818 0.580179442933561
3.819 0.580179930339822
3.82 0.580180412825431
3.821 0.580180890366161
3.822 0.580181362938091
3.823 0.580181830517611
3.824 0.580182293081419
3.825 0.580182750606521
3.826 0.580183203070232
3.827 0.580183650450173
3.828 0.580184092724272
3.829 0.580184529870766
3.83 0.580184961868197
3.831 0.580185388695412
3.832 0.580185810331566
3.833 0.580186226756116
3.834 0.580186637948827
3.835 0.580187043889767
3.836 0.580187444559307
3.837 0.580187839938125
3.838 0.580188230007199
3.839 0.580188614747812
3.84 0.580188994141547
3.841 0.580189368226462
3.842 0.580189737039386
3.843 0.580190100562096
3.844 0.580190458776598
3.845 0.580190811665176
3.846 0.580191159210407
3.847 0.580191501395164
3.848 0.580191838202622
3.849 0.580192169616252
3.85 0.580192495619826
3.851 0.580192816197414
3.852 0.580193131333385
3.853 0.580193441012405
3.854 0.580193745219438
3.855 0.580194043939747
3.856 0.580194337158889
3.857 0.580194624862721
3.858 0.580194907037394
3.859 0.580195183669357
3.86 0.580195454745352
3.861 0.580195720252419
3.862 0.580195980177892
3.863 0.580196234509401
3.864 0.580196483234868
3.865 0.580196726342511
3.866 0.580196963820841
3.867 0.580197195658664
3.868 0.580197421845076
3.869 0.58019764236947
3.87 0.580197857221527
3.871 0.580198066360167
3.872 0.580198269744935
3.873 0.580198467365992
3.874 0.580198659213846
3.875 0.580198845279324
3.876 0.580199025553556
3.877 0.580199200027982
3.878 0.580199368694343
3.879 0.580199531544686
3.88 0.580199688571358
3.881 0.580199839767009
3.882 0.580199985124593
3.883 0.580200124637362
3.884 0.580200258298872
3.885 0.580200386102978
3.886 0.580200508043834
3.887 0.580200624115896
3.888 0.580200734313918
3.889 0.580200838632955
3.89 0.580200937068357
3.891 0.580201029615773
3.892 0.580201116271153
3.893 0.58020119703074
3.894 0.580201271891075
3.895 0.580201340848997
3.896 0.580201403901639
3.897 0.580201461046431
3.898 0.580201512281096
3.899 0.580201557603654
3.9 0.580201597012418
3.901 0.580201630520627
3.902 0.580201658141322
3.903 0.580201679873139
3.904 0.580201695714988
3.905 0.580201705666064
3.906 0.580201709725848
3.907 0.580201707894109
3.908 0.580201700170904
3.909 0.580201686556581
3.91 0.580201667051773
3.911 0.5802016416574
3.912 0.580201610374671
3.913 0.580201573205079
3.914 0.580201530150406
3.915 0.580201481212718
3.916 0.580201426394366
3.917 0.580201365697986
3.918 0.580201299126499
3.919 0.58020122668311
3.92 0.580201148371308
3.921 0.580201064194862
3.922 0.580200974157828
3.923 0.580200878264542
3.924 0.580200776519622
3.925 0.580200668927968
3.926 0.580200555494759
3.927 0.580200436225458
3.928 0.580200311125804
3.929 0.580200180201819
3.93 0.580200043459802
3.931 0.580199900919199
3.932 0.580199752599352
3.933 0.580199598506953
3.934 0.580199438648961
3.935 0.580199273032613
3.936 0.580199101665426
3.937 0.580198924555197
3.938 0.580198741710002
3.939 0.5801985531382
3.94 0.580198358848427
3.941 0.580198158849598
3.942 0.580197953150907
3.943 0.580197741761825
3.944 0.580197524692101
3.945 0.580197301951759
3.946 0.5801970735511
3.947 0.580196839500701
3.948 0.580196599811412
3.949 0.580196354494359
3.95 0.580196103560941
3.951 0.580195847022828
3.952 0.580195584891966
3.953 0.580195317180569
3.954 0.580195043901125
3.955 0.580194765066391
3.956 0.580194480689393
3.957 0.580194190783428
3.958 0.58019389536206
3.959 0.580193594439121
3.96 0.580193288028712
3.961 0.580192976156612
3.962 0.580192658848508
3.963 0.580192336118834
3.964 0.580192007982281
3.965 0.580191674453808
3.966 0.58019133554864
3.967 0.58019099128227
3.968 0.580190641670459
3.969 0.580190286729234
3.97 0.580189926474889
3.971 0.580189560923984
3.972 0.58018919009334
3.973 0.580188814000047
3.974 0.580188432661452
3.975 0.580188046095169
3.976 0.58018765431907
3.977 0.580187257351289
3.978 0.580186855210219
3.979 0.58018644791451
3.98 0.580186035483073
3.981 0.580185617935072
3.982 0.580185195289931
3.983 0.580184767567326
3.984 0.580184334787188
3.985 0.580183896969703
3.986 0.580183454135307
3.987 0.580183006304689
3.988 0.580182553498786
3.989 0.580182095738789
3.99 0.580181633046134
3.991 0.580181165521489
3.992 0.580180693264543
3.993 0.580180216296608
3.994 0.580179734639171
3.995 0.580179248313943
3.996 0.580178757342875
3.997 0.580178261748168
3.998 0.58017776155227
3.999 0.580177256777876
4 0.580176747447926
4.001 0.580176233585608
4.002 0.580175715214352
4.003 0.580175192357834
4.004 0.580174665039969
4.005 0.580174133284915
4.006 0.580173597117068
4.007 0.580173056561066
4.008 0.580172511641782
4.009 0.580171962384324
4.01 0.58017140881404
4.011 0.580170850956507
4.012 0.580170288837539
4.013 0.580169722483179
4.014 0.580169151919702
4.015 0.580168577173612
4.016 0.58016799827164
4.017 0.580167415240746
4.018 0.580166828108114
4.019 0.580166236901154
4.02 0.580165641647497
4.021 0.580165042298202
4.022 0.580164438805058
4.023 0.58016383119607
4.024 0.580163219499559
4.025 0.580162603744109
4.026 0.580161983958548
4.027 0.580161360171945
4.028 0.580160732413603
4.029 0.58016010071306
4.03 0.580159465100087
4.031 0.580158825604683
4.032 0.580158182257081
4.033 0.580157535087737
4.034 0.580156884127336
4.035 0.580156229406787
4.036 0.580155570957223
4.037 0.580154908809998
4.038 0.580154242996687
4.039 0.580153573549082
4.04 0.580152900499196
4.041 0.580152223879253
4.042 0.580151543721694
4.043 0.580150860059173
4.044 0.580150172924554
4.045 0.580149482350911
4.046 0.580148788371525
4.047 0.580148091019886
4.048 0.580147390329686
4.049 0.580146686334822
4.05 0.580145979069393
4.051 0.580145268577844
4.052 0.58014455490434
4.053 0.580143838082787
4.054 0.580143118147268
4.055 0.580142395132053
4.056 0.580141669071596
4.057 0.580140940000532
4.058 0.580140207953683
4.059 0.580139472966048
4.06 0.580138735072809
4.061 0.580137994309322
4.062 0.580137250711124
4.063 0.580136504313923
4.064 0.580135755153602
4.065 0.580135003266217
4.066 0.580134248687992
4.067 0.580133491455321
4.068 0.580132731604764
4.069 0.58013196917305
4.07 0.580131204197068
4.071 0.580130436713871
4.072 0.580129666760673
4.073 0.580128894374849
4.074 0.58012811959393
4.075 0.580127342455602
4.076 0.580126562997709
4.077 0.580125781258247
4.078 0.580124997275361
4.079 0.58012421108735
4.08 0.58012342273266
4.081 0.58012263236248
4.082 0.580121840126549
4.083 0.580121046062436
4.084 0.580120250207774
4.085 0.580119452600321
4.086 0.580118653277977
4.087 0.580117852278786
4.088 0.58011704964094
4.089 0.580116245402774
4.09 0.580115439602769
4.091 0.580114632279547
4.092 0.580113823471869
4.093 0.580113013218638
4.094 0.580112201558892
4.095 0.580111388531805
4.096 0.580110574176684
4.097 0.580109758532971
4.098 0.580108941640234
4.099 0.580108123538175
4.1 0.580107304266619
4.101 0.58010648386552
4.102 0.580105662374954
4.103 0.58010483983512
4.104 0.580104016286337
4.105 0.580103191769043
4.106 0.580102366323796
4.107 0.580101539991266
4.108 0.580100712812239
4.109 0.580099884827614
4.11 0.580099056078399
4.111 0.580098226602918
4.112 0.580097396439105
4.113 0.580096565627284
4.114 0.580095734207919
4.115 0.580094902221616
4.116 0.580094069709116
4.117 0.580093236711299
4.118 0.580092403269175
4.119 0.580091569423887
4.12 0.580090735216707
4.121 0.580089900689036
4.122 0.5800890658824
4.123 0.58008823083845
4.124 0.580087395598956
4.125 0.580086560205813
4.126 0.580085724701031
4.127 0.580084889126737
4.128 0.580084053525175
4.129 0.580083217938698
4.13 0.580082382409774
4.131 0.580081546980975
4.132 0.580080711694986
4.133 0.580079876594592
4.134 0.580079041722684
4.135 0.580078207122254
4.136 0.580077372836394
4.137 0.580076538908293
4.138 0.580075705381237
4.139 0.580074872298604
4.14 0.580074039703866
4.141 0.580073207499625
4.142 0.580072375589049
4.143 0.580071544015511
4.144 0.580070712822562
4.145 0.580069882053874
4.146 0.580069051753229
4.147 0.580068221964499
4.148 0.580067392731651
4.149 0.580066564098742
4.15 0.580065736109916
4.151 0.580064908809402
4.152 0.580064082241514
4.153 0.580063256450648
4.154 0.580062431481278
4.155 0.580061607377958
4.156 0.580060784185315
4.157 0.580059961948053
4.158 0.580059140710947
4.159 0.580058320518841
4.16 0.580057501416649
4.161 0.580056683449349
4.162 0.580055866661985
4.163 0.580055051099661
4.164 0.580054236807545
4.165 0.580053423830859
4.166 0.580052612214884
4.167 0.580051802004954
4.168 0.580050993246457
4.169 0.580050185984829
4.17 0.580049380265556
4.171 0.580048576147402
4.172 0.580047773688505
4.173 0.580046972933232
4.174 0.58004617392597
4.175 0.580045376711131
4.176 0.580044581333146
4.177 0.580043787836467
4.178 0.580042996265565
4.179 0.580042206664926
4.18 0.580041419079052
4.181 0.580040633552457
4.182 0.580039850129667
4.183 0.580039068855215
4.184 0.580038289773642
4.185 0.580037512929492
4.186 0.580036738367314
4.187 0.580035966131656
4.188 0.580035196267066
4.189 0.580034428818088
4.19 0.580033663829259
4.191 0.580032901345111
4.192 0.580032141410165
4.193 0.580031384068931
4.194 0.580030629365904
4.195 0.580029877345564
4.196 0.580029128052373
4.197 0.580028381530773
4.198 0.580027637825181
4.199 0.580026896979994
4.2 0.580026159039577
4.201 0.580025424248299
4.202 0.580024692848713
4.203 0.580023964882449
4.204 0.58002324039104
4.205 0.580022519415977
4.206 0.580021801998717
4.207 0.580021088180693
4.208 0.580020378003311
4.209 0.580019671507946
4.21 0.580018968735942
4.211 0.580018269728609
4.212 0.580017574527218
4.213 0.580016883173001
4.214 0.580016195707148
4.215 0.580015512170803
4.216 0.580014832605063
4.217 0.580014157050971
4.218 0.580013485549521
4.219 0.580012818141646
4.22 0.580012154868222
4.221 0.580011495770062
4.222 0.580010840887914
4.223 0.580010190262456
4.224 0.580009543934298
4.225 0.580008901943973
4.226 0.580008264331938
4.227 0.580007631138569
4.228 0.58000700240416
4.229 0.580006378168917
4.23 0.580005758472957
4.231 0.580005143347293
4.232 0.580004532821949
4.233 0.580003926935034
4.234 0.580003325724626
4.235 0.580002729228765
4.236 0.580002137485451
4.237 0.580001550532638
4.238 0.580000968408233
4.239 0.580000391150087
4.24 0.579999818795997
4.241 0.579999251383699
4.242 0.579998688950863
4.243 0.579998131535092
4.244 0.579997579173917
4.245 0.579997031904792
4.246 0.579996489765089
4.247 0.579995952792099
4.248 0.57999542102302
4.249 0.579994894494961
4.25 0.579994373244931
4.251 0.57999385730984
4.252 0.579993346726491
4.253 0.579992841531577
4.254 0.579992341761679
4.255 0.579991847453256
4.256 0.579991358642648
4.257 0.579990875366065
4.258 0.579990397659585
4.259 0.579989925559152
4.26 0.579989459100567
4.261 0.579988998311725
4.262 0.579988543219007
4.263 0.579988093855147
4.264 0.579987650252759
4.265 0.579987212444329
4.266 0.579986780462211
4.267 0.579986354338622
4.268 0.579985934105637
4.269 0.579985519795185
4.27 0.579985111439041
4.271 0.579984709068825
4.272 0.579984312715994
4.273 0.579983922411836
4.274 0.57998353818747
4.275 0.579983160073835
4.276 0.579982788101687
4.277 0.579982422301594
4.278 0.579982062703933
4.279 0.579981709338878
4.28 0.579981362236403
4.281 0.579981021426271
4.282 0.579980686938028
4.283 0.579980358801003
4.284 0.579980037044297
4.285 0.57997972169678
4.286 0.579979412787086
4.287 0.579979110343605
4.288 0.57997881439448
4.289 0.579978524967601
4.29 0.579978242090596
4.291 0.579977965784137
4.292 0.57997769606707
4.293 0.57997743296325
4.294 0.57997717649629
4.295 0.579976926689558
4.296 0.579976683566168
4.297 0.579976447148974
4.298 0.579976217460565
4.299 0.579975994523256
4.3 0.579975778359088
4.301 0.579975568989816
4.302 0.579975366436905
4.303 0.579975170721525
4.304 0.579974981864544
4.305 0.57997479988652
4.306 0.579974624807698
4.307 0.579974456648002
4.308 0.57997429542703
4.309 0.579974141164045
4.31 0.579973993877972
4.311 0.579973853587389
4.312 0.579973720310525
4.313 0.579973594065247
4.314 0.57997347486906
4.315 0.579973362739097
4.316 0.579973257692114
4.317 0.579973159744485
4.318 0.579973068912192
4.319 0.579972985210821
4.32 0.579972908655557
4.321 0.579972839255571
4.322 0.579972777017861
4.323 0.579972721953028
4.324 0.579972674071294
4.325 0.579972633382494
4.326 0.579972599896071
4.327 0.579972573621068
4.328 0.579972554566125
4.329 0.579972542739465
4.33 0.579972538148897
4.331 0.579972540801802
4.332 0.57997255070513
4.333 0.579972567865392
4.334 0.579972592288657
4.335 0.57997262398054
4.336 0.579972662946199
4.337 0.57997270919033
4.338 0.579972762717157
4.339 0.579972823530427
4.34 0.579972891633405
4.341 0.579972967028866
4.342 0.57997304971909
4.343 0.579973139705853
4.344 0.579973236990425
4.345 0.57997334157356
4.346 0.579973453455491
4.347 0.579973572635926
4.348 0.579973699114038
4.349 0.57997383288846
4.35 0.579973973957282
4.351 0.579974122313571
4.352 0.57997427794785
4.353 0.579974440852746
4.354 0.579974611020375
4.355 0.579974788442336
4.356 0.579974973109701
4.357 0.579975165013015
4.358 0.579975364142286
4.359 0.579975570486979
4.36 0.579975784036015
4.361 0.579976004777757
4.362 0.579976232700012
4.363 0.579976467790021
4.364 0.579976710034454
4.365 0.579976959419406
4.366 0.579977215930388
4.367 0.579977479552326
4.368 0.579977750269552
4.369 0.579978028065801
4.37 0.579978312924205
4.371 0.579978604827283
4.372 0.579978903756947
4.373 0.579979209694485
4.374 0.579979522620563
4.375 0.579979842515217
4.376 0.579980169357849
4.377 0.579980503127225
4.378 0.579980843801463
4.379 0.579981191358036
4.38 0.579981545773763
4.381 0.579981907021533
4.382 0.579982275071332
4.383 0.579982649893664
4.384 0.579983031458429
4.385 0.579983419734924
4.386 0.579983814691832
4.387 0.579984216297223
4.388 0.579984624518546
4.389 0.579985039322628
4.39 0.579985460675666
4.391 0.579985888543229
4.392 0.579986322890245
4.393 0.579986763681008
4.394 0.579987210879166
4.395 0.57998766444772
4.396 0.579988124349023
4.397 0.579988590544771
4.398 0.579989062996005
4.399 0.579989541663105
4.4 0.579990026505787
4.401 0.579990517483101
4.402 0.579991014553424
4.403 0.579991517674465
4.404 0.579992026803254
4.405 0.579992541896144
4.406 0.579993062908806
4.407 0.579993589796227
4.408 0.579994122512711
4.409 0.57999466101187
4.41 0.579995205246627
4.411 0.579995754587319
4.412 0.579996308386225
4.413 0.579996866598799
4.414 0.579997429179889
4.415 0.579997996083731
4.416 0.579998567263938
4.417 0.579999142673501
4.418 0.579999722264787
4.419 0.580000305989537
4.42 0.580000893798862
4.421 0.580001485643246
4.422 0.580002081472542
4.423 0.580002681235972
4.424 0.580003284882123
4.425 0.58000389235895
4.426 0.580004503613774
4.427 0.580005118593277
4.428 0.580005737243508
4.429 0.580006359509878
4.43 0.58000698533716
4.431 0.580007614669488
4.432 0.58000824745036
4.433 0.580008883622632
4.434 0.580009523128523
4.435 0.580010165909614
4.436 0.580010811906843
4.437 0.580011461060512
4.438 0.580012113310282
4.439 0.580012768595176
4.44 0.580013426853579
4.441 0.580014088086462
4.442 0.580014752294178
4.443 0.580015419408463
4.444 0.580016089360356
4.445 0.580016762080204
4.446 0.580017437497663
4.447 0.580018115541696
4.448 0.580018796140579
4.449 0.580019479221903
4.45 0.58002016471257
4.451 0.580020852538803
4.452 0.580021542626142
4.453 0.58002223489945
4.454 0.580022929282911
4.455 0.580023625700037
4.456 0.580024324073667
4.457 0.580025024325971
4.458 0.58002572637845
4.459 0.580026430151941
4.46 0.580027135566619
4.461 0.580027842542
4.462 0.580028550996941
4.463 0.580029260849644
4.464 0.580029972017662
4.465 0.580030684417896
4.466 0.580031397966603
4.467 0.580032112579393
4.468 0.580032828171238
4.469 0.580033544656473
4.47 0.580034261948794
4.471 0.580034980021042
4.472 0.580035698845999
4.473 0.580036418331734
4.474 0.580037138385763
4.475 0.580037858915048
4.476 0.580038579826004
4.477 0.580039301024499
4.478 0.580040022415859
4.479 0.580040743904865
4.48 0.580041465395764
4.481 0.580042186792262
4.482 0.580042907997536
4.483 0.58004362891423
4.484 0.580044349444463
4.485 0.580045069489826
4.486 0.580045788951389
4.487 0.580046507729702
4.488 0.5800472257248
4.489 0.580047942836201
4.49 0.580048658962913
4.491 0.580049374003437
4.492 0.580050087855766
4.493 0.580050800417389
4.494 0.580051511585298
4.495 0.580052221255983
4.496 0.580052929325443
4.497 0.580053635689181
4.498 0.580054340242212
4.499 0.580055042879064
4.5 0.580055743493779
4.501 0.580056442037655
4.502 0.580057138461695
4.503 0.580057832653621
4.504 0.58005852450078
4.505 0.580059213890146
4.506 0.580059900708318
4.507 0.580060584841523
4.508 0.580061266175619
4.509 0.580061944596094
4.51 0.58006261998807
4.511 0.580063292236301
4.512 0.58006396122518
4.513 0.580064626838733
4.514 0.580065288960627
4.515 0.580065947474168
4.516 0.580066602262304
4.517 0.580067253207622
4.518 0.580067900192355
4.519 0.580068543098379
4.52 0.580069181807215
4.521 0.580069816200031
4.522 0.58007044615764
4.523 0.580071071560505
4.524 0.580071692288735
4.525 0.580072308222091
4.526 0.580072919239981
4.527 0.580073525221463
4.528 0.580074126045247
4.529 0.580074721589692
4.53 0.580075311732811
4.531 0.580075878861084
4.532 0.58007640501275
4.533 0.580076889700458
4.534 0.580077332433836
4.535 0.580077732720127
4.536 0.58007809006443
4.537 0.580078403969817
4.538 0.58007867393741
4.539 0.580078899466438
4.54 0.580079080054296
4.541 0.580079215196598
4.542 0.58007930438723
4.543 0.580079347118402
4.544 0.580079342880702
4.545 0.580079291163146
4.546 0.580079191453231
4.547 0.580079043236986
4.548 0.580078845999021
4.549 0.580078599222579
4.55 0.580078302389585
4.551 0.580077954980698
4.552 0.580077556475355
4.553 0.580077106351827
4.554 0.58007660408726
4.555 0.58007604915773
4.556 0.580075441038285
4.557 0.580074779202998
4.558 0.580074063164542
4.559 0.580073292435463
4.56 0.580072466487419
4.561 0.580071584791259
4.562 0.580070721837957
4.563 0.580069951725328
4.564 0.580069248996232
4.565 0.580068565918704
4.566 0.580067879376628
4.567 0.580067188226069
4.568 0.580066492181547
4.569 0.580065791237011
4.57 0.580065085481148
4.571 0.580064375038293
4.572 0.580063660049054
4.573 0.58006294066374
4.574 0.580062217040022
4.575 0.580061489342296
4.576 0.580060757741735
4.577 0.580060022416151
4.578 0.580059283549888
4.579 0.580058541333743
4.58 0.580057795964884
4.581 0.58005704764677
4.582 0.580056296589075
4.583 0.580055543007608
4.584 0.58005478712424
4.585 0.580054029166644
4.586 0.580053269368068
4.587 0.580052507967395
4.588 0.580051745209188
4.589 0.580050981343814
4.59 0.580050216627811
4.591 0.58004945148011
4.592 0.580048686262861
4.593 0.580047921119554
4.594 0.580047156192914
4.595 0.580046391624762
4.596 0.58004562755597
4.597 0.580044864126455
4.598 0.580044101475176
4.599 0.580043339740138
4.6 0.580042579058399
4.601 0.580041819566072
4.602 0.580041061398331
4.603 0.580040304689417
4.604 0.580039549572637
4.605 0.580038796180385
4.606 0.580038044644146
4.607 0.580037295094492
4.608 0.580036547661078
4.609 0.580035802472646
4.61 0.580035059657026
4.611 0.58003431934114
4.612 0.580033581651008
4.613 0.580032846711748
4.614 0.580032114647579
4.615 0.580031385581828
4.616 0.580030659636928
4.617 0.580029936934424
4.618 0.580029217594972
4.619 0.580028501738346
4.62 0.580027789483437
4.621 0.580027081116223
4.622 0.580026376914873
4.623 0.580025676982628
4.624 0.580024981421219
4.625 0.58002429033081
4.626 0.580023603809973
4.627 0.580022921955703
4.628 0.580022244863414
4.629 0.580021572626959
4.63 0.580020905338633
4.631 0.580020243089186
4.632 0.580019585967833
4.633 0.580018934062262
4.634 0.580018287458647
4.635 0.580017646241655
4.636 0.580017010494456
4.637 0.580016380298735
4.638 0.580015755734697
4.639 0.580015136881081
4.64 0.580014523815167
4.641 0.580013916612786
4.642 0.580013315348325
4.643 0.580012720094744
4.644 0.580012130923578
4.645 0.580011547904949
4.646 0.580010971107574
4.647 0.580010400598774
4.648 0.580009836444482
4.649 0.580009278709253
4.65 0.58000872745627
4.651 0.580008182862814
4.652 0.58000764510334
4.653 0.580007114236674
4.654 0.580006590320304
4.655 0.580006073410364
4.656 0.580005563561629
4.657 0.580005060827528
4.658 0.580004565260146
4.659 0.580004076910235
4.66 0.580003595827221
4.661 0.580003122059212
4.662 0.580002655653008
4.663 0.58000219665411
4.664 0.580001745106723
4.665 0.580001301053771
4.666 0.580000864536901
4.667 0.580000435596492
4.668 0.580000014271662
4.669 0.579999600600281
4.67 0.57999919461897
4.671 0.579998796363119
4.672 0.579998405866888
4.673 0.579998023163218
4.674 0.579997648283837
4.675 0.579997281259271
4.676 0.579996922118849
4.677 0.579996570890711
4.678 0.579996227601817
4.679 0.579995892277956
4.68 0.579995564943751
4.681 0.579995245746405
4.682 0.579994934829784
4.683 0.579994632215185
4.684 0.579994337922778
4.685 0.579994051971612
4.686 0.579993774379618
4.687 0.579993505163619
4.688 0.579993244339335
4.689 0.579992991921394
4.69 0.579992747923337
4.691 0.579992512357624
4.692 0.579992285235647
4.693 0.579992066567734
4.694 0.579991856363157
4.695 0.579991654630138
4.696 0.579991461375861
4.697 0.579991276606476
4.698 0.579991100327109
4.699 0.579990932541867
4.7 0.579990773253847
4.701 0.579990622465145
4.702 0.579990480176862
4.703 0.579990346389111
4.704 0.579990221101026
4.705 0.57999010431077
4.706 0.579989996015541
4.707 0.579989896211582
4.708 0.579989804894185
4.709 0.579989722057703
4.71 0.579989647695554
4.711 0.579989581892272
4.712 0.57998952472932
4.713 0.579989476197382
4.714 0.579989436286236
4.715 0.579989404984766
4.716 0.57998938228098
4.717 0.579989368162013
4.718 0.579989362614137
4.719 0.57998936562277
4.72 0.579989377172483
4.721 0.579989397247006
4.722 0.579989425829238
4.723 0.579989462901251
4.724 0.579989508444304
4.725 0.579989562438844
4.726 0.579989624864518
4.727 0.579989695700178
4.728 0.579989774923891
4.729 0.579989862512945
4.73 0.579989958443857
4.731 0.579990062692382
4.732 0.579990175233518
4.733 0.579990296041517
4.734 0.579990425089891
4.735 0.579990562351418
4.736 0.579990707798154
4.737 0.579990861401438
4.738 0.579991023131897
4.739 0.579991192959461
4.74 0.579991370853364
4.741 0.579991556844435
4.742 0.579991750961057
4.743 0.579991953170326
4.744 0.579992163438658
4.745 0.579992381731814
4.746 0.579992608014918
4.747 0.579992842252457
4.748 0.579993084408297
4.749 0.579993334445688
4.75 0.579993592327272
4.751 0.579993858015089
4.752 0.579994131470588
4.753 0.579994412654631
4.754 0.579994701527505
4.755 0.579994998048924
4.756 0.579995302178042
4.757 0.579995613873458
4.758 0.579995933093225
4.759 0.579996259794855
4.76 0.579996593935329
4.761 0.579996935471105
4.762 0.579997284358123
4.763 0.579997640551816
4.764 0.579998004007115
4.765 0.579998374678456
4.766 0.579998752519791
4.767 0.579999137484593
4.768 0.579999529525864
4.769 0.579999928596142
4.77 0.580000334647509
4.771 0.580000747716888
4.772 0.580001167838004
4.773 0.580001594961297
4.774 0.580002029036738
4.775 0.580002470013865
4.776 0.580002917841805
4.777 0.580003372469282
4.778 0.580003833844628
4.779 0.580004301915786
4.78 0.580004776630323
4.781 0.580005257935434
4.782 0.580005745777951
4.783 0.580006240104349
4.784 0.580006740860752
4.785 0.580007247992944
4.786 0.580007761446373
4.787 0.58000828116616
4.788 0.580008807097104
4.789 0.580009339183691
4.79 0.5800098773701
4.791 0.580010421600213
4.792 0.580010971817615
4.793 0.58001152796561
4.794 0.58001208998722
4.795 0.580012657825198
4.796 0.58001323142203
4.797 0.580013810719945
4.798 0.580014395660922
4.799 0.580014986186694
4.8 0.580015582238757
4.801 0.580016183795842
4.802 0.580016790835103
4.803 0.580017403297084
4.804 0.580018021122101
4.805 0.580018644250269
4.806 0.580019272621515
4.807 0.580019906175583
4.808 0.580020544852045
4.809 0.580021188590304
4.81 0.580021837329604
4.811 0.580022491009033
4.812 0.580023149567531
4.813 0.580023812943893
4.814 0.580024481076783
4.815 0.580025153904729
4.816 0.580025831366139
4.817 0.5800265133993
4.818 0.580027199942388
4.819 0.580027890933473
4.82 0.580028586310523
4.821 0.580029286011411
4.822 0.580029989973924
4.823 0.580030698135762
4.824 0.580031410434549
4.825 0.580032126807837
4.826 0.58003284719311
4.827 0.580033571527793
4.828 0.580034299749255
4.829 0.580035031794813
4.83 0.580035767601742
4.831 0.580036507156831
4.832 0.580037250444973
4.833 0.580037997402923
4.834 0.580038747967372
4.835 0.580039502074982
4.836 0.5800402596624
4.837 0.58004102066627
4.838 0.580041785023232
4.839 0.580042552669933
4.84 0.58004332354303
4.841 0.580044097579195
4.842 0.580044874715119
4.843 0.580045654887518
4.844 0.580046438033137
4.845 0.580047224088755
4.846 0.580048012991189
4.847 0.580048804677298
4.848 0.580049599083991
4.849 0.580050396148226
4.85 0.580051195807018
4.851 0.580051997997443
4.852 0.580052802656642
4.853 0.580053609721822
4.854 0.580054419130268
4.855 0.580055230819338
4.856 0.580056044726472
4.857 0.580056860789198
4.858 0.580057678945129
4.859 0.580058499131976
4.86 0.580059321287543
4.861 0.580060145413612
4.862 0.58006097150968
4.863 0.580061799513367
4.864 0.580062629362349
4.865 0.5800634609944
4.866 0.580064294347418
4.867 0.580065129359425
4.868 0.580065965968575
4.869 0.580066804113159
4.87 0.580067643731606
4.871 0.580068484762488
4.872 0.580069327144524
4.873 0.580070170816581
4.874 0.580071015717679
4.875 0.580071861786993
4.876 0.580072708963855
4.877 0.580073557187761
4.878 0.580074406398369
4.879 0.580075256535507
4.88 0.580076107539171
4.881 0.58007695934953
4.882 0.58007781190693
4.883 0.580078665151894
4.884 0.580079519025128
4.885 0.58008037346752
4.886 0.580081228420146
4.887 0.580082083824269
4.888 0.580082939621345
4.889 0.580083795753023
4.89 0.58008465216115
4.891 0.580085508797755
4.892 0.580086365614528
4.893 0.580087222553502
4.894 0.580088079556916
4.895 0.580088936567224
4.896 0.580089793527103
4.897 0.580090650379455
4.898 0.580091507067406
4.899 0.580092363534312
4.9 0.580093219723759
4.901 0.580094075579563
4.902 0.580094931045776
4.903 0.580095786066686
4.904 0.580096640586817
4.905 0.580097494550932
4.906 0.580098347904035
4.907 0.580099200591373
4.908 0.580100052558437
4.909 0.580100903750962
4.91 0.580101754114933
4.911 0.580102603596579
4.912 0.580103452142383
4.913 0.580104299699078
4.914 0.580105146213649
4.915 0.580105991633335
4.916 0.580106835905632
4.917 0.580107678978291
4.918 0.580108520799322
4.919 0.580109361316993
4.92 0.580110200479833
4.921 0.580111038267699
4.922 0.580111874659478
4.923 0.580112709603971
4.924 0.580113543050209
4.925 0.58011437494748
4.926 0.580115205245338
4.927 0.580116033893606
4.928 0.580116860842377
4.929 0.580117686042017
4.93 0.580118509443164
4.931 0.580119330996732
4.932 0.580120150653907
4.933 0.580120968366153
4.934 0.580121784085209
4.935 0.580122597763091
4.936 0.580123409352094
4.937 0.58012421880479
4.938 0.580125026074032
4.939 0.580125831112953
4.94 0.580126633874963
4.941 0.580127434313759
4.942 0.580128232383314
4.943 0.580129028037887
4.944 0.580129821232018
4.945 0.580130611920533
4.946 0.580131400058538
4.947 0.580132185601426
4.948 0.580132968504875
4.949 0.580133748724847
4.95 0.580134526217591
4.951 0.580135300966175
4.952 0.58013607295295
4.953 0.580136842134567
4.954 0.580137608467937
4.955 0.580138371910258
4.956 0.580139132419016
4.957 0.580139889951992
4.958 0.580140644467259
4.959 0.580141395923188
4.96 0.580142144278444
4.961 0.580142889491986
4.962 0.580143631523071
4.963 0.580144370331249
4.964 0.580145105876368
4.965 0.580145838118571
4.966 0.580146567018298
4.967 0.580147292536284
4.968 0.58014801463356
4.969 0.580148733271456
4.97 0.580149448411596
4.971 0.5801501600159
4.972 0.580150868046588
4.973 0.580151572466173
4.974 0.580152273237467
4.975 0.580152970323576
4.976 0.580153663687905
4.977 0.580154353294156
4.978 0.580155039106324
4.979 0.580155721088705
4.98 0.580156399205888
4.981 0.580157073476094
4.982 0.580157743916134
4.983 0.580158410490912
4.984 0.58015907316557
4.985 0.580159731905528
4.986 0.580160386676506
4.987 0.58016103744452
4.988 0.580161684175891
4.989 0.58016232683724
4.99 0.580162965395491
4.991 0.58016359981787
4.992 0.580164230071903
4.993 0.58016485612542
4.994 0.580165477946551
4.995 0.580166095503727
4.996 0.580166708765681
4.997 0.580167317701446
4.998 0.580167922280355
4.999 0.580168522472044
5 0.580169118246446
5.001 0.580169709573796
5.002 0.580170296424628
5.003 0.580170878769777
5.004 0.580171456580374
5.005 0.580172029827853
5.006 0.580172598483944
5.007 0.580173162520676
5.008 0.580173721910379
5.009 0.580174276625677
5.01 0.580174826639496
5.011 0.580175371907867
5.012 0.5801759123873
5.013 0.580176448051181
5.014 0.580176978873233
5.015 0.580177504827491
5.016 0.580178025888303
5.017 0.580178542030329
5.018 0.580179053228535
5.019 0.580179559458195
5.02 0.580180060694893
5.021 0.58018055691452
5.022 0.580181048093274
5.023 0.580181534207659
5.024 0.580182015234485
5.025 0.580182491150871
5.026 0.580182961934238
5.027 0.580183427562314
5.028 0.580183888013131
5.029 0.580184343265027
5.03 0.580184793296642
5.031 0.580185238086922
5.032 0.580185677615115
5.033 0.580186111860772
5.034 0.580186540803746
5.035 0.580186964424194
5.036 0.580187382702573
5.037 0.580187795619643
5.038 0.580188203156463
5.039 0.580188605294396
5.04 0.580189002015101
5.041 0.580189393318298
5.042 0.580189779203378
5.043 0.580190159652361
5.044 0.580190534647544
5.045 0.580190904171513
5.046 0.58019126820715
5.047 0.580191626737636
5.048 0.580191979746446
5.049 0.580192327217353
5.05 0.580192669134426
5.051 0.580193005482029
5.052 0.580193336244824
5.053 0.580193661407768
5.054 0.58019398095611
5.055 0.580194294875398
5.056 0.580194603151471
5.057 0.580194905770465
5.058 0.580195202718807
5.059 0.580195493983219
5.06 0.580195779550716
5.061 0.580196059408605
5.062 0.580196333544487
5.063 0.580196601946254
5.064 0.580196864602089
5.065 0.580197121500468
5.066 0.580197372630158
5.067 0.580197617980216
5.068 0.58019785753999
5.069 0.580198091299119
5.07 0.580198319247531
5.071 0.580198541432197
5.072 0.580198757899119
5.073 0.580198968638488
5.074 0.580199173640718
5.075 0.580199372896498
5.076 0.580199566396801
5.077 0.580199754132893
5.078 0.580199936096331
5.079 0.580200112278966
5.08 0.58020028267294
5.081 0.580200447270689
5.082 0.580200606064939
5.083 0.580200759048708
5.084 0.580200906215305
5.085 0.580201047558331
5.086 0.580201183071677
5.087 0.580201312749523
5.088 0.580201436586339
5.089 0.580201554576887
5.09 0.580201666716216
5.091 0.580201772999664
5.092 0.580201873422857
5.093 0.58020196798171
5.094 0.580202056672427
5.095 0.580202139491497
5.096 0.580202216435697
5.097 0.580202287502093
5.098 0.580202352688034
5.099 0.580202411991157
5.1 0.580202465409386
5.101 0.580202512903871
5.102 0.580202554436352
5.103 0.580202590005224
5.104 0.580202619609228
5.105 0.580202643247415
5.106 0.580202660919142
5.107 0.580202672624063
5.108 0.580202678362132
5.109 0.5802026781336
5.11 0.580202671939014
5.111 0.580202659779219
5.112 0.580202641655355
5.113 0.580202617568856
5.114 0.580202587521453
5.115 0.58020255151517
5.116 0.580202509552327
5.117 0.580202461635535
5.118 0.580202407767699
5.119 0.580202347952016
5.12 0.580202282191977
5.121 0.580202210491363
5.122 0.580202132854245
5.123 0.580202049284986
5.124 0.580201959788239
5.125 0.580201864368947
5.126 0.58020176303234
5.127 0.580201655783939
5.128 0.580201542629552
5.129 0.580201423575274
5.13 0.580201298627487
5.131 0.580201167857824
5.132 0.580201031337063
5.133 0.580200889071647
5.134 0.580200741068225
5.135 0.580200587333706
5.136 0.58020042787527
5.137 0.580200262700379
5.138 0.58020009181677
5.139 0.580199915232464
5.14 0.580199732955758
5.141 0.580199544995229
5.142 0.580199351359732
5.143 0.580199152058402
5.144 0.580198947100647
5.145 0.580198736496153
5.146 0.580198520254886
5.147 0.580198298387081
5.148 0.580198070903253
5.149 0.580197837814188
5.15 0.580197599130949
5.151 0.58019735486487
5.152 0.580197105027557
5.153 0.58019684963089
5.154 0.58019658868702
5.155 0.580196322208366
5.156 0.580196050207622
5.157 0.580195772697748
5.158 0.580195489691973
5.159 0.580195201203796
5.16 0.580194907246983
5.161 0.580194607841514
5.162 0.580194303007277
5.163 0.580193992758232
5.164 0.580193677108614
5.165 0.580193356072942
5.166 0.58019302966601
5.167 0.580192697902898
5.168 0.580192360798962
5.169 0.580192018369838
5.17 0.580191670631439
5.171 0.580191317599958
5.172 0.580190959291861
5.173 0.580190595723892
5.174 0.580190226913069
5.175 0.580189852876681
5.176 0.580189473632295
5.177 0.580189089197746
5.178 0.58018869959114
5.179 0.580188304830856
5.18 0.58018790493554
5.181 0.580187499924106
5.182 0.580187089815736
5.183 0.580186674629879
5.184 0.580186254386248
5.185 0.580185829104822
5.186 0.580185398805843
5.187 0.580184963509814
5.188 0.580184523237502
5.189 0.580184078009932
5.19 0.580183627848392
5.191 0.580183172779768
5.192 0.580182712830771
5.193 0.580182248022677
5.194 0.580181778377022
5.195 0.5801813039156
5.196 0.580180824660469
5.197 0.58018034063395
5.198 0.58017985185862
5.199 0.580179358357318
5.2 0.580178860153139
5.201 0.580178357269436
5.202 0.580177849729817
5.203 0.580177337558144
5.204 0.580176820778534
5.205 0.580176299415354
5.206 0.580175773493223
5.207 0.580175243037009
5.208 0.580174708071829
5.209 0.580174168623047
5.21 0.580173624716274
5.211 0.580173076377365
5.212 0.580172523632417
5.213 0.580171966507773
5.214 0.580171405030014
5.215 0.580170839225961
5.216 0.580170269122677
5.217 0.580169694747457
5.218 0.580169116127837
5.219 0.580168533291585
5.22 0.580167946266702
5.221 0.580167355009884
5.222 0.580166759478328
5.223 0.580166159700359
5.224 0.580165555704604
5.225 0.580164947519947
5.226 0.580164335175511
5.227 0.580163718700655
5.228 0.580163098124965
5.229 0.58016247347826
5.23 0.580161844790584
5.231 0.580161212092209
5.232 0.580160575413631
5.233 0.580159934785569
5.234 0.580159290238963
5.235 0.580158641804975
5.236 0.580157989514985
5.237 0.58015733340059
5.238 0.580156673493604
5.239 0.580156009826054
5.24 0.580155342430183
5.241 0.580154671338441
5.242 0.580153996583492
5.243 0.580153318198207
5.244 0.580152636215664
5.245 0.580151950669147
5.246 0.580151261592144
5.247 0.580150569018345
5.248 0.580149872981641
5.249 0.580149173516123
5.25 0.580148470656081
5.251 0.580147764536098
5.252 0.580147055289691
5.253 0.580146342950529
5.254 0.580145627552386
5.255 0.580144909129188
5.256 0.580144187715038
5.257 0.580143463344218
5.258 0.580142736051186
5.259 0.580142005870582
5.26 0.580141272837219
5.261 0.580140536986087
5.262 0.58013979835235
5.263 0.580139056971344
5.264 0.580138312878575
5.265 0.580137566109719
5.266 0.58013681670062
5.267 0.580136064687288
5.268 0.580135310105896
5.269 0.580134552992782
5.27 0.580133793384445
5.271 0.580133031317544
5.272 0.580132266828897
5.273 0.580131499955477
5.274 0.580130730734414
5.275 0.580129959202993
5.276 0.580129185398647
5.277 0.580128409358965
5.278 0.580127631121681
5.279 0.580126850724679
5.28 0.580126068205987
5.281 0.580125283605736
5.282 0.580124496963811
5.283 0.580123708317928
5.284 0.580122917705973
5.285 0.580122125165995
5.286 0.580121330736213
5.287 0.580120534455005
5.288 0.580119736360916
5.289 0.580118936492646
5.29 0.580118134889057
5.291 0.580117331589168
5.292 0.58011652663215
5.293 0.580115720057331
5.294 0.580114911904187
5.295 0.580114102212345
5.296 0.58011329102158
5.297 0.580112478371813
5.298 0.580111664303109
5.299 0.580110848855676
5.3 0.580110032069861
5.301 0.580109213986153
5.302 0.580108394645174
5.303 0.580107574087686
5.304 0.580106752354581
5.305 0.580105929486884
5.306 0.580105105525751
5.307 0.580104280512465
5.308 0.580103454488435
5.309 0.580102627495196
5.31 0.580101799574406
5.311 0.580100970769803
5.312 0.580100141124676
5.313 0.580099310679928
5.314 0.580098479476591
5.315 0.580097647555826
5.316 0.580096814958921
5.317 0.580095981727289
5.318 0.580095147902467
5.319 0.580094313526113
5.32 0.580093478640006
5.321 0.580092643286041
5.322 0.580091807506231
5.323 0.580090971342701
5.324 0.58009013483769
5.325 0.580089298033548
5.326 0.580088460972733
5.327 0.580087623697808
5.328 0.580086786251445
5.329 0.580085948676414
5.33 0.58008511101559
5.331 0.580084273311947
5.332 0.580083435608554
5.333 0.58008259794858
5.334 0.580081760375282
5.335 0.580080922932015
5.336 0.58008008566222
5.337 0.580079248609428
5.338 0.580078411817256
5.339 0.580077575329404
5.34 0.580076739189658
5.341 0.580075903308586
5.342 0.580075067597146
5.343 0.5800742320992
5.344 0.580073396858773
5.345 0.58007256192
5.346 0.580071727327108
5.347 0.580070893124406
5.348 0.580070059356285
5.349 0.580069226067214
5.35 0.580068393301738
5.351 0.580067561104475
5.352 0.580066729520117
5.353 0.580065898593424
5.354 0.580065068369225
5.355 0.580064238892417
5.356 0.58006341020796
5.357 0.580062582360877
5.358 0.58006175539625
5.359 0.580060929359223
5.36 0.580060104294994
5.361 0.580059280248816
5.362 0.580058457265997
5.363 0.580057635391895
5.364 0.580056814671915
5.365 0.580055995151513
5.366 0.580055176876186
5.367 0.580054359891478
5.368 0.580053544242973
5.369 0.580052729976292
5.37 0.580051917137097
5.371 0.580051105787856
5.372 0.58005029599051
5.373 0.580049487789771
5.374 0.580048681230356
5.375 0.580047876356997
5.376 0.580047073214431
5.377 0.580046271847407
5.378 0.580045472300681
5.379 0.580044674619015
5.38 0.580043878847173
5.381 0.580043085029922
5.382 0.580042293212027
5.383 0.580041503438252
5.384 0.580040715753359
5.385 0.580039930202099
5.386 0.580039146829219
5.387 0.580038365679455
5.388 0.580037586797528
5.389 0.58003681022815
5.39 0.580036036016014
5.391 0.580035264205793
5.392 0.580034494842144
5.393 0.580033727969699
5.394 0.580032963633066
5.395 0.580032201876828
5.396 0.580031442745539
5.397 0.580030686283721
5.398 0.580029932535864
5.399 0.580029181546425
5.4 0.580028433359822
5.401 0.580027688219242
5.402 0.58002694636639
5.403 0.580026207843113
5.404 0.580025472691151
5.405 0.580024740952189
5.406 0.580024012667872
5.407 0.580023287879806
5.408 0.58002256662956
5.409 0.580021848958663
5.41 0.580021134908598
5.411 0.580020424520807
5.412 0.580019717836681
5.413 0.580019014897562
5.414 0.580018315744738
5.415 0.580017620419442
5.416 0.580016928962846
5.417 0.580016241416064
5.418 0.580015557820145
5.419 0.580014878216069
5.42 0.580014202644749
5.421 0.580013531147024
5.422 0.580012863763659
5.423 0.58001220053534
5.424 0.580011541502671
5.425 0.580010886706175
5.426 0.580010236186285
5.427 0.580009589983345
5.428 0.580008948137608
5.429 0.580008310689229
5.43 nan
5.431 nan
5.432 nan
5.433 nan
5.434 nan
5.435 nan
5.436 nan
5.437 nan
5.438 nan
5.439 nan
5.44 nan
5.441 nan
5.442 nan
5.443 nan
5.444 nan
5.445 nan
5.446 nan
5.447 nan
5.448 nan
5.449 nan
5.45 nan
5.451 nan
5.452 nan
5.453 nan
5.454 nan
5.455 nan
5.456 nan
5.457 nan
5.458 nan
5.459 nan
5.46 nan
5.461 nan
5.462 nan
5.463 nan
5.464 nan
5.465 nan
5.466 nan
5.467 nan
5.468 nan
5.469 nan
5.47 nan
5.471 nan
5.472 nan
5.473 nan
5.474 nan
5.475 nan
5.476 nan
5.477 nan
5.478 nan
5.479 nan
5.48 nan
5.481 nan
5.482 nan
5.483 nan
5.484 nan
5.485 nan
5.486 nan
5.487 nan
5.488 nan
5.489 nan
5.49 nan
5.491 nan
5.492 nan
5.493 nan
5.494 nan
5.495 nan
5.496 nan
5.497 nan
5.498 nan
5.499 nan
5.5 nan
5.501 nan
5.502 nan
5.503 nan
5.504 nan
5.505 nan
5.506 nan
5.507 nan
5.508 nan
5.509 nan
5.51 nan
5.511 nan
5.512 nan
5.513 nan
5.514 nan
5.515 nan
5.516 nan
5.517 nan
5.518 nan
5.519 nan
5.52 nan
5.521 nan
5.522 nan
5.523 nan
5.524 nan
5.525 nan
5.526 nan
5.527 nan
5.528 nan
5.529 nan
5.53 nan
5.531 nan
5.532 nan
5.533 nan
5.534 nan
5.535 nan
5.536 nan
5.537 nan
5.538 nan
5.539 nan
5.54 nan
5.541 nan
5.542 nan
5.543 nan
5.544 nan
5.545 nan
5.546 nan
5.547 nan
5.548 nan
5.549 nan
5.55 nan
5.551 nan
5.552 nan
5.553 nan
5.554 nan
5.555 nan
5.556 nan
5.557 nan
5.558 nan
5.559 nan
5.56 nan
5.561 nan
5.562 nan
5.563 nan
5.564 nan
5.565 nan
5.566 nan
5.567 nan
5.568 nan
5.569 nan
5.57 nan
5.571 nan
5.572 nan
5.573 nan
5.574 nan
5.575 nan
5.576 nan
5.577 nan
5.578 nan
5.579 nan
5.58 nan
5.581 nan
5.582 nan
5.583 nan
5.584 nan
5.585 nan
5.586 nan
5.587 nan
5.588 nan
5.589 nan
5.59 nan
5.591 nan
5.592 nan
5.593 nan
5.594 nan
5.595 nan
5.596 nan
5.597 nan
5.598 nan
5.599 nan
5.6 nan
5.601 nan
5.602 nan
5.603 nan
5.604 nan
5.605 nan
5.606 nan
5.607 nan
5.608 nan
5.609 nan
5.61 nan
5.611 nan
5.612 nan
5.613 nan
5.614 nan
5.615 nan
5.616 nan
5.617 nan
5.618 nan
5.619 nan
5.62 nan
5.621 nan
5.622 nan
5.623 nan
5.624 nan
5.625 nan
5.626 nan
5.627 nan
5.628 nan
5.629 nan
5.63 nan
5.631 nan
5.632 nan
5.633 nan
5.634 nan
5.635 nan
5.636 nan
5.637 nan
5.638 nan
5.639 nan
5.64 nan
5.641 nan
5.642 nan
5.643 nan
5.644 nan
5.645 nan
5.646 nan
5.647 nan
5.648 nan
5.649 nan
5.65 nan
5.651 nan
5.652 nan
5.653 nan
5.654 nan
5.655 nan
5.656 nan
5.657 nan
5.658 nan
5.659 nan
5.66 nan
5.661 nan
5.662 nan
5.663 nan
5.664 nan
5.665 nan
5.666 nan
5.667 nan
5.668 nan
5.669 nan
5.67 nan
5.671 nan
5.672 nan
5.673 nan
5.674 nan
5.675 nan
5.676 nan
5.677 nan
5.678 nan
5.679 nan
5.68 nan
5.681 nan
5.682 nan
5.683 nan
5.684 nan
5.685 nan
5.686 nan
5.687 nan
5.688 nan
5.689 nan
5.69 nan
5.691 nan
5.692 nan
5.693 nan
5.694 nan
5.695 nan
5.696 nan
5.697 nan
5.698 nan
5.699 nan
5.7 nan
5.701 nan
5.702 nan
5.703 nan
5.704 nan
5.705 nan
5.706 nan
5.707 nan
5.708 nan
5.709 nan
5.71 nan
5.711 nan
5.712 nan
5.713 nan
5.714 nan
5.715 nan
5.716 nan
5.717 nan
5.718 nan
5.719 nan
5.72 nan
5.721 nan
5.722 nan
5.723 nan
5.724 nan
5.725 nan
5.726 nan
5.727 nan
5.728 nan
5.729 nan
5.73 nan
5.731 nan
5.732 nan
5.733 nan
5.734 nan
5.735 nan
5.736 nan
5.737 nan
5.738 nan
5.739 nan
5.74 nan
5.741 nan
5.742 nan
5.743 nan
5.744 nan
5.745 nan
5.746 nan
5.747 nan
5.748 nan
5.749 nan
5.75 nan
5.751 nan
5.752 nan
5.753 nan
5.754 nan
5.755 nan
5.756 nan
5.757 nan
5.758 nan
5.759 nan
5.76 nan
5.761 nan
5.762 nan
5.763 nan
5.764 nan
5.765 nan
5.766 nan
5.767 nan
5.768 nan
5.769 nan
5.77 nan
5.771 nan
5.772 nan
5.773 nan
5.774 nan
5.775 nan
5.776 nan
5.777 nan
5.778 nan
5.779 nan
5.78 nan
5.781 nan
5.782 nan
5.783 nan
5.784 nan
5.785 nan
5.786 nan
5.787 nan
5.788 nan
5.789 nan
5.79 nan
5.791 nan
5.792 nan
5.793 nan
5.794 nan
5.795 nan
5.796 nan
5.797 nan
5.798 nan
5.799 nan
5.8 nan
5.801 nan
5.802 nan
5.803 nan
5.804 nan
5.805 nan
5.806 nan
5.807 nan
5.808 nan
5.809 nan
5.81 nan
5.811 nan
5.812 nan
5.813 nan
5.814 nan
5.815 nan
5.816 nan
5.817 nan
5.818 nan
5.819 nan
5.82 nan
5.821 nan
5.822 nan
5.823 nan
5.824 nan
5.825 nan
5.826 nan
5.827 nan
5.828 nan
5.829 nan
5.83 nan
5.831 nan
5.832 nan
5.833 nan
5.834 nan
5.835 nan
5.836 nan
5.837 nan
5.838 nan
5.839 nan
5.84 nan
5.841 nan
5.842 nan
5.843 nan
5.844 nan
5.845 nan
5.846 nan
5.847 nan
5.848 nan
5.849 nan
5.85 nan
5.851 nan
5.852 nan
5.853 nan
5.854 nan
5.855 nan
5.856 nan
5.857 nan
5.858 nan
5.859 nan
5.86 nan
5.861 nan
5.862 nan
5.863 nan
5.864 nan
5.865 nan
5.866 nan
5.867 nan
5.868 nan
5.869 nan
5.87 nan
5.871 nan
5.872 nan
5.873 nan
5.874 nan
5.875 nan
5.876 nan
5.877 nan
5.878 nan
5.879 nan
5.88 nan
5.881 nan
5.882 nan
5.883 nan
5.884 nan
5.885 nan
5.886 nan
5.887 nan
5.888 nan
5.889 nan
5.89 nan
5.891 nan
5.892 nan
5.893 nan
5.894 nan
5.895 nan
5.896 nan
5.897 nan
5.898 nan
5.899 nan
5.9 nan
5.901 nan
5.902 nan
5.903 nan
5.904 nan
5.905 nan
5.906 nan
5.907 nan
5.908 nan
5.909 nan
5.91 nan
5.911 nan
5.912 nan
5.913 nan
5.914 nan
5.915 nan
5.916 nan
5.917 nan
5.918 nan
5.919 nan
5.92 nan
5.921 nan
5.922 nan
5.923 nan
5.924 nan
5.925 nan
5.926 nan
5.927 nan
5.928 nan
5.929 nan
5.93 nan
5.931 nan
5.932 nan
5.933 nan
5.934 nan
5.935 nan
5.936 nan
5.937 nan
5.938 nan
5.939 nan
5.94 nan
5.941 nan
5.942 nan
5.943 nan
5.944 nan
5.945 nan
5.946 nan
5.947 nan
5.948 nan
5.949 nan
5.95 nan
5.951 nan
5.952 nan
5.953 nan
5.954 nan
5.955 nan
5.956 nan
5.957 nan
5.958 nan
5.959 nan
5.96 nan
5.961 nan
5.962 nan
5.963 nan
5.964 nan
5.965 nan
5.966 nan
5.967 nan
5.968 nan
5.969 nan
5.97 nan
5.971 nan
5.972 nan
5.973 nan
5.974 nan
5.975 nan
5.976 nan
5.977 nan
5.978 nan
5.979 nan
5.98 nan
5.981 nan
5.982 nan
5.983 nan
5.984 nan
5.985 nan
5.986 nan
5.987 nan
5.988 nan
5.989 nan
5.99 nan
5.991 nan
5.992 nan
5.993 nan
5.994 nan
5.995 nan
5.996 nan
5.997 nan
5.998 nan
5.999 nan
6 nan
6.001 nan
6.002 nan
6.003 nan
6.004 nan
6.005 nan
6.006 nan
6.007 nan
6.008 nan
6.009 nan
6.01 nan
6.011 nan
6.012 nan
6.013 nan
6.014 nan
6.015 nan
6.016 nan
6.017 nan
6.018 nan
6.019 nan
6.02 nan
6.021 nan
6.022 nan
6.023 nan
6.024 nan
6.025 nan
6.026 nan
6.027 nan
6.028 nan
6.029 nan
6.03 nan
6.031 nan
6.032 nan
6.033 nan
6.034 nan
6.035 nan
6.036 nan
6.037 nan
6.038 nan
6.039 nan
6.04 nan
6.041 nan
6.042 nan
6.043 nan
6.044 nan
6.045 nan
6.046 nan
6.047 nan
6.048 nan
6.049 nan
6.05 nan
6.051 nan
6.052 nan
6.053 nan
6.054 nan
6.055 nan
6.056 nan
6.057 nan
6.058 nan
6.059 nan
6.06 nan
6.061 nan
6.062 nan
6.063 nan
6.064 nan
6.065 nan
6.066 nan
6.067 nan
6.068 nan
6.069 nan
6.07 nan
6.071 nan
6.072 nan
6.073 nan
6.074 nan
6.075 nan
6.076 nan
6.077 nan
6.078 nan
6.079 nan
6.08 nan
6.081 nan
6.082 nan
6.083 nan
6.084 nan
6.085 nan
6.086 nan
6.087 nan
6.088 nan
6.089 nan
6.09 nan
6.091 nan
6.092 nan
6.093 nan
6.094 nan
6.095 nan
6.096 nan
6.097 nan
6.098 nan
6.099 nan
6.1 nan
6.101 nan
6.102 nan
6.103 nan
6.104 nan
6.105 nan
6.106 nan
6.107 nan
6.108 nan
6.109 nan
6.11 nan
6.111 nan
6.112 nan
6.113 nan
6.114 nan
6.115 nan
6.116 nan
6.117 nan
6.118 nan
6.119 nan
6.12 nan
6.121 nan
6.122 nan
6.123 nan
6.124 nan
6.125 nan
6.126 nan
6.127 nan
6.128 nan
6.129 nan
6.13 nan
6.131 nan
6.132 nan
6.133 nan
6.134 nan
6.135 nan
6.136 nan
6.137 nan
6.138 nan
6.139 nan
6.14 nan
6.141 nan
6.142 nan
6.143 nan
6.144 nan
6.145 nan
6.146 nan
6.147 nan
6.148 nan
6.149 nan
6.15 nan
6.151 nan
6.152 nan
6.153 nan
6.154 nan
6.155 nan
6.156 nan
6.157 nan
6.158 nan
6.159 nan
6.16 nan
6.161 nan
6.162 nan
6.163 nan
6.164 nan
6.165 nan
6.166 nan
6.167 nan
6.168 nan
6.169 nan
6.17 nan
6.171 nan
6.172 nan
6.173 nan
6.174 nan
6.175 nan
6.176 nan
6.177 nan
6.178 nan
6.179 nan
6.18 nan
6.181 nan
6.182 nan
6.183 nan
6.184 nan
6.185 nan
6.186 nan
6.187 nan
6.188 nan
6.189 nan
6.19 nan
6.191 nan
6.192 nan
6.193 nan
6.194 nan
6.195 nan
6.196 nan
6.197 nan
6.198 nan
6.199 nan
6.2 nan
6.201 nan
6.202 nan
6.203 nan
6.204 nan
6.205 nan
6.206 nan
6.207 nan
6.208 nan
6.209 nan
6.21 nan
6.211 nan
6.212 nan
6.213 nan
6.214 nan
6.215 nan
6.216 nan
6.217 nan
6.218 nan
6.219 nan
6.22 nan
6.221 nan
6.222 nan
6.223 nan
6.224 nan
6.225 nan
6.226 nan
6.227 nan
6.228 nan
6.229 nan
6.23 nan
6.231 nan
6.232 nan
6.233 nan
6.234 nan
6.235 nan
6.236 nan
6.237 nan
6.238 nan
6.239 nan
6.24 nan
6.241 nan
6.242 nan
6.243 nan
6.244 nan
6.245 nan
6.246 nan
6.247 nan
6.248 nan
6.249 nan
6.25 nan
6.251 nan
6.252 nan
6.253 nan
6.254 nan
6.255 nan
6.256 nan
6.257 nan
6.258 nan
6.259 nan
6.26 nan
6.261 nan
6.262 nan
6.263 nan
6.264 nan
6.265 nan
6.266 nan
6.267 nan
6.268 nan
6.269 nan
6.27 nan
6.271 nan
6.272 nan
6.273 nan
6.274 nan
6.275 nan
6.276 nan
6.277 nan
6.278 nan
6.279 nan
6.28 nan
6.281 nan
6.282 nan
6.283 nan
6.284 nan
6.285 nan
6.286 nan
6.287 nan
6.288 nan
6.289 nan
6.29 nan
6.291 nan
6.292 nan
6.293 nan
6.294 nan
6.295 nan
6.296 nan
6.297 nan
6.298 nan
6.299 nan
6.3 nan
6.301 nan
6.302 nan
6.303 nan
6.304 nan
6.305 nan
6.306 nan
6.307 nan
6.308 nan
6.309 nan
6.31 nan
6.311 nan
6.312 nan
6.313 nan
6.314 nan
6.315 nan
6.316 nan
6.317 nan
6.318 nan
6.319 nan
6.32 nan
6.321 nan
6.322 nan
6.323 nan
6.324 nan
6.325 nan
6.326 nan
6.327 nan
6.328 nan
6.329 nan
6.33 nan
6.331 nan
6.332 nan
6.333 nan
6.334 nan
6.335 nan
6.336 nan
6.337 nan
6.338 nan
6.339 nan
6.34 nan
6.341 nan
6.342 nan
6.343 nan
6.344 nan
6.345 nan
6.346 nan
6.347 nan
6.348 nan
6.349 nan
6.35 nan
6.351 nan
6.352 nan
6.353 nan
6.354 nan
6.355 nan
6.356 nan
6.357 nan
6.358 nan
6.359 nan
6.36 nan
6.361 nan
6.362 nan
6.363 nan
6.364 nan
6.365 nan
6.366 nan
6.367 nan
6.368 nan
6.369 nan
6.37 nan
6.371 nan
6.372 nan
6.373 nan
6.374 nan
6.375 nan
6.376 nan
6.377 nan
6.378 nan
6.379 nan
6.38 nan
6.381 nan
6.382 nan
6.383 nan
6.384 nan
6.385 nan
6.386 nan
6.387 nan
6.388 nan
6.389 nan
6.39 nan
6.391 nan
6.392 nan
6.393 nan
6.394 nan
6.395 nan
6.396 nan
6.397 nan
6.398 nan
6.399 nan
6.4 nan
6.401 nan
6.402 nan
6.403 nan
6.404 nan
6.405 nan
6.406 nan
6.407 nan
6.408 nan
6.409 nan
6.41 nan
6.411 nan
6.412 nan
6.413 nan
6.414 nan
6.415 nan
6.416 nan
6.417 nan
6.418 nan
6.419 nan
6.42 nan
6.421 nan
6.422 nan
6.423 nan
6.424 nan
6.425 nan
6.426 nan
6.427 nan
6.428 nan
6.429 nan
6.43 nan
6.431 nan
6.432 nan
6.433 nan
6.434 nan
6.435 nan
6.436 nan
6.437 nan
6.438 nan
6.439 nan
6.44 nan
6.441 nan
6.442 nan
6.443 nan
6.444 nan
6.445 nan
6.446 nan
6.447 nan
6.448 nan
6.449 nan
6.45 nan
6.451 nan
6.452 nan
6.453 nan
6.454 nan
6.455 nan
6.456 nan
6.457 nan
6.458 nan
6.459 nan
6.46 nan
6.461 nan
6.462 nan
6.463 nan
6.464 nan
6.465 nan
6.466 nan
6.467 nan
6.468 nan
6.469 nan
6.47 nan
6.471 nan
6.472 nan
6.473 nan
6.474 nan
6.475 nan
6.476 nan
6.477 nan
6.478 nan
6.479 nan
6.48 nan
6.481 nan
6.482 nan
6.483 nan
6.484 nan
6.485 nan
6.486 nan
6.487 nan
6.488 nan
6.489 nan
6.49 nan
6.491 nan
6.492 nan
6.493 nan
6.494 nan
6.495 nan
6.496 nan
6.497 nan
6.498 nan
6.499 nan
6.5 nan
6.501 nan
6.502 nan
6.503 nan
6.504 nan
6.505 nan
6.506 nan
6.507 nan
6.508 nan
6.509 nan
6.51 nan
6.511 nan
6.512 nan
6.513 nan
6.514 nan
6.515 nan
6.516 nan
6.517 nan
6.518 nan
6.519 nan
6.52 nan
6.521 nan
6.522 nan
6.523 nan
6.524 nan
6.525 nan
6.526 nan
6.527 nan
6.528 nan
6.529 nan
6.53 nan
6.531 nan
6.532 nan
6.533 nan
6.534 nan
6.535 nan
6.536 nan
6.537 nan
6.538 nan
6.539 nan
6.54 nan
6.541 nan
6.542 nan
6.543 nan
6.544 nan
6.545 nan
6.546 nan
6.547 nan
6.548 nan
6.549 nan
6.55 nan
6.551 nan
6.552 nan
6.553 nan
6.554 nan
6.555 nan
6.556 nan
6.557 nan
6.558 nan
6.559 nan
6.56 nan
6.561 nan
6.562 nan
6.563 nan
6.564 nan
6.565 nan
6.566 nan
6.567 nan
6.568 nan
6.569 nan
6.57 nan
6.571 nan
6.572 nan
6.573 nan
6.574 nan
6.575 nan
6.576 nan
6.577 nan
6.578 nan
6.579 nan
6.58 nan
6.581 nan
6.582 nan
6.583 nan
6.584 nan
6.585 nan
6.586 nan
6.587 nan
6.588 nan
6.589 nan
6.59 nan
6.591 nan
6.592 nan
6.593 nan
6.594 nan
6.595 nan
6.596 nan
6.597 nan
6.598 nan
6.599 nan
6.6 nan
6.601 nan
6.602 nan
6.603 nan
6.604 nan
6.605 nan
6.606 nan
6.607 nan
6.608 nan
6.609 nan
6.61 nan
6.611 nan
6.612 nan
6.613 nan
6.614 nan
6.615 nan
6.616 nan
6.617 nan
6.618 nan
6.619 nan
6.62 nan
6.621 nan
6.622 nan
6.623 nan
6.624 nan
6.625 nan
6.626 nan
6.627 nan
6.628 nan
6.629 nan
6.63 nan
6.631 nan
6.632 nan
6.633 nan
6.634 nan
6.635 nan
6.636 nan
6.637 nan
6.638 nan
6.639 nan
6.64 nan
6.641 nan
6.642 nan
6.643 nan
6.644 nan
6.645 nan
6.646 nan
6.647 nan
6.648 nan
6.649 nan
6.65 nan
6.651 nan
6.652 nan
6.653 nan
6.654 nan
6.655 nan
6.656 nan
6.657 nan
6.658 nan
6.659 nan
6.66 nan
6.661 nan
6.662 nan
6.663 nan
6.664 nan
6.665 nan
6.666 nan
6.667 nan
6.668 nan
6.669 nan
6.67 nan
6.671 nan
6.672 nan
6.673 nan
6.674 nan
6.675 nan
6.676 nan
6.677 nan
6.678 nan
6.679 nan
6.68 nan
6.681 nan
6.682 nan
6.683 nan
6.684 nan
6.685 nan
6.686 nan
6.687 nan
6.688 nan
6.689 nan
6.69 nan
6.691 nan
6.692 nan
6.693 nan
6.694 nan
6.695 nan
6.696 nan
6.697 nan
6.698 nan
6.699 nan
6.7 nan
6.701 nan
6.702 nan
6.703 nan
6.704 nan
6.705 nan
6.706 nan
6.707 nan
6.708 nan
6.709 nan
6.71 nan
6.711 nan
6.712 nan
6.713 nan
6.714 nan
6.715 nan
6.716 nan
6.717 nan
6.718 nan
6.719 nan
6.72 nan
6.721 nan
6.722 nan
6.723 nan
6.724 nan
6.725 nan
6.726 nan
6.727 nan
6.728 nan
6.729 nan
6.73 nan
6.731 nan
6.732 nan
6.733 nan
6.734 nan
6.735 nan
6.736 nan
6.737 nan
6.738 nan
6.739 nan
6.74 nan
6.741 nan
6.742 nan
6.743 nan
6.744 nan
6.745 nan
6.746 nan
6.747 nan
6.748 nan
6.749 nan
6.75 nan
6.751 nan
6.752 nan
6.753 nan
6.754 nan
6.755 nan
6.756 nan
6.757 nan
6.758 nan
6.759 nan
6.76 nan
6.761 nan
6.762 nan
6.763 nan
6.764 nan
6.765 nan
6.766 nan
6.767 nan
6.768 nan
6.769 nan
6.77 nan
6.771 nan
6.772 nan
6.773 nan
6.774 nan
6.775 nan
6.776 nan
6.777 nan
6.778 nan
6.779 nan
6.78 nan
6.781 nan
6.782 nan
6.783 nan
6.784 nan
6.785 nan
6.786 nan
6.787 nan
6.788 nan
6.789 nan
6.79 nan
6.791 nan
6.792 nan
6.793 nan
6.794 nan
6.795 nan
6.796 nan
6.797 nan
6.798 nan
6.799 nan
6.8 nan
6.801 nan
6.802 nan
6.803 nan
6.804 nan
6.805 nan
6.806 nan
6.807 nan
6.808 nan
6.809 nan
6.81 nan
6.811 nan
6.812 nan
6.813 nan
6.814 nan
6.815 nan
6.816 nan
6.817 nan
6.818 nan
6.819 nan
6.82 nan
6.821 nan
6.822 nan
6.823 nan
6.824 nan
6.825 nan
6.826 nan
6.827 nan
6.828 nan
6.829 nan
6.83 nan
6.831 nan
6.832 nan
6.833 nan
6.834 nan
6.835 nan
6.836 nan
6.837 nan
6.838 nan
6.839 nan
6.84 nan
6.841 nan
6.842 nan
6.843 nan
6.844 nan
6.845 nan
6.846 nan
6.847 nan
6.848 nan
6.849 nan
6.85 nan
6.851 nan
6.852 nan
6.853 nan
6.854 nan
6.855 nan
6.856 nan
6.857 nan
6.858 nan
6.859 nan
6.86 nan
6.861 nan
6.862 nan
6.863 nan
6.864 nan
6.865 nan
6.866 nan
6.867 nan
6.868 nan
6.869 nan
6.87 nan
6.871 nan
6.872 nan
6.873 nan
6.874 nan
6.875 nan
6.876 nan
6.877 nan
6.878 nan
6.879 nan
6.88 nan
6.881 nan
6.882 nan
6.883 nan
6.884 nan
6.885 nan
6.886 nan
6.887 nan
6.888 nan
6.889 nan
6.89 nan
6.891 nan
6.892 nan
6.893 nan
6.894 nan
6.895 nan
6.896 nan
6.897 nan
6.898 nan
6.899 nan
6.9 nan
6.901 nan
6.902 nan
6.903 nan
6.904 nan
6.905 nan
6.906 nan
6.907 nan
6.908 nan
6.909 nan
6.91 nan
6.911 nan
6.912 nan
6.913 nan
6.914 nan
6.915 nan
6.916 nan
6.917 nan
6.918 nan
6.919 nan
6.92 nan
6.921 nan
6.922 nan
6.923 nan
6.924 nan
6.925 nan
6.926 nan
6.927 nan
6.928 nan
6.929 nan


==> graphics/com_pos-005.dat <==
0 0.58
0.001 0.58
0.002 0.58
0.003 0.58
0.004 0.58
0.005 0.58
0.006 0.58
0.007 0.58
0.008 0.58
0.009 0.58
0.01 0.58
0.011 0.58
0.012 0.58
0.013 0.58
0.014 0.58
0.015 0.58
0.016 0.58
0.017 0.58
0.018 0.58
0.019 0.58
0.02 0.58
0.021 0.58
0.022 0.58
0.023 0.58
0.024 0.58
0.025 0.58
0.026 0.58
0.027 0.58
0.028 0.58
0.029 0.58
0.03 0.58
0.031 0.58
0.032 0.58
0.033 0.58
0.034 0.58
0.035 0.58
0.036 0.58
0.037 0.58
0.038 0.58
0.039 0.58
0.04 0.58
0.041 0.58
0.042 0.58
0.043 0.58
0.044 0.58
0.045 0.58
0.046 0.58
0.047 0.58
0.048 0.58
0.049 0.58
0.05 0.58
0.051 0.58
0.052 0.58
0.053 0.58
0.054 0.58
0.055 0.58
0.056 0.58
0.057 0.58
0.058 0.58
0.059 0.58
0.06 0.58
0.061 0.58
0.062 0.58
0.063 0.58
0.064 0.58
0.065 0.58
0.066 0.58
0.067 0.58
0.068 0.58
0.069 0.58
0.07 0.58
0.071 0.58
0.072 0.58
0.073 0.58
0.074 0.58
0.075 0.58
0.076 0.58
0.077 0.58
0.078 0.58
0.079 0.58
0.08 0.58
0.081 0.58
0.082 0.58
0.083 0.58
0.084 0.58
0.085 0.58
0.086 0.58
0.087 0.58
0.088 0.58
0.089 0.58
0.09 0.58
0.091 0.58
0.092 0.58
0.093 0.58
0.094 0.58
0.095 0.58
0.096 0.58
0.097 0.58
0.098 0.58
0.099 0.58
0.1 0.58
0.101 0.58
0.102 0.58
0.103 0.58
0.104 0.58
0.105 0.58
0.106 0.58
0.107 0.58
0.108 0.58
0.109 0.58
0.11 0.58
0.111 0.58
0.112 0.58
0.113 0.58
0.114 0.58
0.115 0.58
0.116 0.58
0.117 0.58
0.118 0.58
0.119 0.58
0.12 0.58
0.121 0.58
0.122 0.58
0.123 0.58
0.124 0.58
0.125 0.58
0.126 0.58
0.127 0.58
0.128 0.58
0.129 0.58
0.13 0.58
0.131 0.58
0.132 0.58
0.133 0.58
0.134 0.58
0.135 0.58
0.136 0.58
0.137 0.58
0.138 0.58
0.139 0.58
0.14 0.58
0.141 0.58
0.142 0.58
0.143 0.58
0.144 0.58
0.145 0.58
0.146 0.58
0.147 0.58
0.148 0.58
0.149 0.58
0.15 0.58
0.151 0.58
0.152 0.58
0.153 0.58
0.154 0.58
0.155 0.58
0.156 0.58
0.157 0.58
0.158 0.58
0.159 0.58
0.16 0.58
0.161 0.58
0.162 0.58
0.163 0.58
0.164 0.58
0.165 0.58
0.166 0.58
0.167 0.58
0.168 0.58
0.169 0.58
0.17 0.58
0.171 0.58
0.172 0.58
0.173 0.58
0.174 0.58
0.175 0.58
0.176 0.58
0.177 0.58
0.178 0.58
0.179 0.58
0.18 0.58
0.181 0.58
0.182 0.58
0.183 0.58
0.184 0.58
0.185 0.58
0.186 0.58
0.187 0.58
0.188 0.58
0.189 0.58
0.19 0.58
0.191 0.58
0.192 0.58
0.193 0.58
0.194 0.58
0.195 0.58
0.196 0.58
0.197 0.58
0.198 0.58
0.199 0.58
0.2 0.58
0.201 0.58
0.202 0.58
0.203 0.58
0.204 0.58
0.205 0.58
0.206 0.58
0.207 0.58
0.208 0.58
0.209 0.58
0.21 0.58
0.211 0.58
0.212 0.58
0.213 0.58
0.214 0.58
0.215 0.58
0.216 0.58
0.217 0.58
0.218 0.58
0.219 0.58
0.22 0.58
0.221 0.58
0.222 0.58
0.223 0.58
0.224 0.58
0.225 0.58
0.226 0.58
0.227 0.58
0.228 0.58
0.229 0.58
0.23 0.58
0.231 0.58
0.232 0.58
0.233 0.58
0.234 0.58
0.235 0.58
0.236 0.58
0.237 0.58
0.238 0.58
0.239 0.58
0.24 0.58
0.241 0.58
0.242 0.58
0.243 0.58
0.244 0.58
0.245 0.58
0.246 0.58
0.247 0.58
0.248 0.58
0.249 0.58
0.25 0.58
0.251 0.58
0.252 0.58
0.253 0.58
0.254 0.58
0.255 0.58
0.256 0.58
0.257 0.58
0.258 0.58
0.259 0.58
0.26 0.58
0.261 0.58
0.262 0.58
0.263 0.58
0.264 0.58
0.265 0.58
0.266 0.58
0.267 0.58
0.268 0.58
0.269 0.58
0.27 0.58
0.271 0.58
0.272 0.58
0.273 0.58
0.274 0.58
0.275 0.58
0.276 0.58
0.277 0.58
0.278 0.58
0.279 0.58
0.28 0.58
0.281 0.58
0.282 0.58
0.283 0.58
0.284 0.58
0.285 0.58
0.286 0.58
0.287 0.58
0.288 0.58
0.289 0.58
0.29 0.58
0.291 0.58
0.292 0.58
0.293 0.58
0.294 0.58
0.295 0.58
0.296 0.58
0.297 0.58
0.298 0.58
0.299 0.58
0.3 0.58
0.301 0.58
0.302 0.58
0.303 0.58
0.304 0.58
0.305 0.58
0.306 0.58
0.307 0.58
0.308 0.58
0.309 0.58
0.31 0.58
0.311 0.58
0.312 0.58
0.313 0.58
0.314 0.58
0.315 0.58
0.316 0.58
0.317 0.58
0.318 0.58
0.319 0.58
0.32 0.58
0.321 0.58
0.322 0.58
0.323 0.58
0.324 0.58
0.325 0.58
0.326 0.58
0.327 0.58
0.328 0.58
0.329 0.58
0.33 0.58
0.331 0.58
0.332 0.58
0.333 0.58
0.334 0.58
0.335 0.58
0.336 0.58
0.337 0.58
0.338 0.58
0.339 0.58
0.34 0.58
0.341 0.58
0.342 0.58
0.343 0.58
0.344 0.58
0.345 0.58
0.346 0.58
0.347 0.58
0.348 0.58
0.349 0.58
0.35 0.58
0.351 0.58
0.352 0.58
0.353 0.58
0.354 0.58
0.355 0.58
0.356 0.58
0.357 0.58
0.358 0.58
0.359 0.58
0.36 0.58
0.361 0.58
0.362 0.58
0.363 0.58
0.364 0.58
0.365 0.58
0.366 0.58
0.367 0.58
0.368 0.58
0.369 0.58
0.37 0.58
0.371 0.58
0.372 0.58
0.373 0.58
0.374 0.58
0.375 0.58
0.376 0.58
0.377 0.58
0.378 0.58
0.379 0.58
0.38 0.58
0.381 0.58
0.382 0.58
0.383 0.58
0.384 0.58
0.385 0.58
0.386 0.58
0.387 0.58
0.388 0.58
0.389 0.58
0.39 0.58
0.391 0.58
0.392 0.58
0.393 0.58
0.394 0.58
0.395 0.58
0.396 0.58
0.397 0.58
0.398 0.58
0.399 0.58
0.4 0.58
0.401 0.58
0.402 0.58
0.403 0.58
0.404 0.58
0.405 0.58
0.406 0.58
0.407 0.58
0.408 0.58
0.409 0.58
0.41 0.58
0.411 0.58
0.412 0.58
0.413 0.58
0.414 0.58
0.415 0.58
0.416 0.58
0.417 0.58
0.418 0.58
0.419 0.58
0.42 0.58
0.421 0.58
0.422 0.58
0.423 0.58
0.424 0.58
0.425 0.58
0.426 0.58
0.427 0.58
0.428 0.58
0.429 0.58
0.43 0.58
0.431 0.58
0.432 0.58
0.433 0.58
0.434 0.58
0.435 0.58
0.436 0.58
0.437 0.58
0.438 0.58
0.439 0.58
0.44 0.58
0.441 0.58
0.442 0.58
0.443 0.58
0.444 0.58
0.445 0.58
0.446 0.58
0.447 0.58
0.448 0.58
0.449 0.58
0.45 0.58
0.451 0.58
0.452 0.58
0.453 0.58
0.454 0.58
0.455 0.58
0.456 0.58
0.457 0.58
0.458 0.58
0.459 0.58
0.46 0.58
0.461 0.58
0.462 0.58
0.463 0.58
0.464 0.58
0.465 0.58
0.466 0.58
0.467 0.58
0.468 0.58
0.469 0.58
0.47 0.58
0.471 0.58
0.472 0.58
0.473 0.58
0.474 0.58
0.475 0.58
0.476 0.58
0.477 0.58
0.478 0.58
0.479 0.58
0.48 0.58
0.481 0.58
0.482 0.58
0.483 0.58
0.484 0.58
0.485 0.58
0.486 0.58
0.487 0.58
0.488 0.58
0.489 0.58
0.49 0.58
0.491 0.58
0.492 0.58
0.493 0.58
0.494 0.58
0.495 0.58
0.496 0.58
0.497 0.58
0.498 0.58
0.499 0.58
0.5 0.58
0.501 0.58
0.502 0.58
0.503 0.58
0.504 0.58
0.505 0.58
0.506 0.58
0.507 0.58
0.508 0.58
0.509 0.58
0.51 0.58
0.511 0.58
0.512 0.58
0.513 0.58
0.514 0.58
0.515 0.58
0.516 0.58
0.517 0.58
0.518 0.58
0.519 0.58
0.52 0.58
0.521 0.58
0.522 0.58
0.523 0.58
0.524 0.58
0.525 0.58
0.526 0.58
0.527 0.58
0.528 0.58
0.529 0.58
0.53 0.58
0.531 0.58
0.532 0.58
0.533 0.58
0.534 0.58
0.535 0.58
0.536 0.58
0.537 0.58
0.538 0.58
0.539 0.58
0.54 0.58
0.541 0.58
0.542 0.58
0.543 0.58
0.544 0.58
0.545 0.58
0.546 0.58
0.547 0.58
0.548 0.58
0.549 0.58
0.55 0.58
0.551 0.58
0.552 0.58
0.553 0.58
0.554 0.58
0.555 0.58
0.556 0.58
0.557 0.58
0.558 0.58
0.559 0.58
0.56 0.58
0.561 0.58
0.562 0.58
0.563 0.58
0.564 0.58
0.565 0.58
0.566 0.58
0.567 0.58
0.568 0.58
0.569 0.58
0.57 0.58
0.571 0.58
0.572 0.58
0.573 0.58
0.574 0.58
0.575 0.58
0.576 0.58
0.577 0.58
0.578 0.58
0.579 0.58
0.58 0.58
0.581 0.58
0.582 0.58
0.583 0.58
0.584 0.58
0.585 0.58
0.586 0.58
0.587 0.58
0.588 0.58
0.589 0.58
0.59 0.58
0.591 0.58
0.592 0.58
0.593 0.58
0.594 0.58
0.595 0.58
0.596 0.58
0.597 0.58
0.598 0.58
0.599 0.58
0.6 0.58
0.601 0.58
0.602 0.58
0.603 0.58
0.604 0.58
0.605 0.58
0.606 0.58
0.607 0.58
0.608 0.58
0.609 0.58
0.61 0.58
0.611 0.58
0.612 0.58
0.613 0.58
0.614 0.58
0.615 0.58
0.616 0.58
0.617 0.58
0.618 0.58
0.619 0.58
0.62 0.58
0.621 0.58
0.622 0.58
0.623 0.58
0.624 0.58
0.625 0.58
0.626 0.58
0.627 0.58
0.628 0.58
0.629 0.58
0.63 0.58
0.631 0.58
0.632 0.58
0.633 0.58
0.634 0.58
0.635 0.58
0.636 0.58
0.637 0.58
0.638 0.58
0.639 0.58
0.64 0.58
0.641 0.58
0.642 0.58
0.643 0.58
0.644 0.58
0.645 0.58
0.646 0.58
0.647 0.58
0.648 0.58
0.649 0.58
0.65 0.58
0.651 0.58
0.652 0.58
0.653 0.58
0.654 0.58
0.655 0.58
0.656 0.58
0.657 0.58
0.658 0.58
0.659 0.58
0.66 0.58
0.661 0.58
0.662 0.58
0.663 0.58
0.664 0.58
0.665 0.58
0.666 0.58
0.667 0.58
0.668 0.58
0.669 0.58
0.67 0.58
0.671 0.58
0.672 0.58
0.673 0.58
0.674 0.58
0.675 0.58
0.676 0.58
0.677 0.58
0.678 0.58
0.679 0.58
0.68 0.58
0.681 0.58
0.682 0.58
0.683 0.58
0.684 0.58
0.685 0.58
0.686 0.58
0.687 0.58
0.688 0.58
0.689 0.58
0.69 0.58
0.691 0.58
0.692 0.58
0.693 0.58
0.694 0.58
0.695 0.58
0.696 0.58
0.697 0.58
0.698 0.58
0.699 0.58
0.7 0.58
0.701 0.58
0.702 0.58
0.703 0.58
0.704 0.58
0.705 0.58
0.706 0.58
0.707 0.58
0.708 0.58
0.709 0.58
0.71 0.58
0.711 0.58
0.712 0.58
0.713 0.58
0.714 0.58
0.715 0.58
0.716 0.58
0.717 0.58
0.718 0.58
0.719 0.58
0.72 0.58
0.721 0.58
0.722 0.58
0.723 0.58
0.724 0.58
0.725 0.58
0.726 0.58
0.727 0.58
0.728 0.58
0.729 0.58
0.73 0.58
0.731 0.58
0.732 0.58
0.733 0.58
0.734 0.58
0.735 0.58
0.736 0.58
0.737 0.58
0.738 0.58
0.739 0.58
0.74 0.58
0.741 0.58
0.742 0.58
0.743 0.58
0.744 0.58
0.745 0.58
0.746 0.58
0.747 0.58
0.748 0.58
0.749 0.58
0.75 0.58
0.751 0.58
0.752 0.58
0.753 0.58
0.754 0.58
0.755 0.58
0.756 0.58
0.757 0.58
0.758 0.58
0.759 0.58
0.76 0.58
0.761 0.58
0.762 0.58
0.763 0.58
0.764 0.58
0.765 0.58
0.766 0.58
0.767 0.58
0.768 0.58
0.769 0.58
0.77 0.58
0.771 0.58
0.772 0.58
0.773 0.58
0.774 0.58
0.775 0.58
0.776 0.58
0.777 0.58
0.778 0.58
0.779 0.58
0.78 0.58
0.781 0.58
0.782 0.58
0.783 0.58
0.784 0.58
0.785 0.58
0.786 0.58
0.787 0.58
0.788 0.58
0.789 0.58
0.79 0.58
0.791 0.58
0.792 0.58
0.793 0.58
0.794 0.58
0.795 0.58
0.796 0.58
0.797 0.58
0.798 0.58
0.799 0.58
0.8 0.58
0.801 0.58
0.802 0.58
0.803 0.58
0.804 0.58
0.805 0.58
0.806 0.58
0.807 0.58
0.808 0.58
0.809 0.58
0.81 0.58
0.811 0.58
0.812 0.58
0.813 0.58
0.814 0.58
0.815 0.58
0.816 0.58
0.817 0.58
0.818 0.58
0.819 0.58
0.82 0.58
0.821 0.58
0.822 0.58
0.823 0.58
0.824 0.58
0.825 0.58
0.826 0.58
0.827 0.58
0.828 0.58
0.829 0.58
0.83 0.58
0.831 0.58
0.832 0.58
0.833 0.58
0.834 0.58
0.835 0.58
0.836 0.58
0.837 0.58
0.838 0.58
0.839 0.58
0.84 0.58
0.841 0.58
0.842 0.58
0.843 0.58
0.844 0.58
0.845 0.58
0.846 0.58
0.847 0.58
0.848 0.58
0.849 0.58
0.85 0.58
0.851 0.58
0.852 0.58
0.853 0.58
0.854 0.58
0.855 0.58
0.856 0.58
0.857 0.58
0.858 0.58
0.859 0.58
0.86 0.58
0.861 0.58
0.862 0.58
0.863 0.58
0.864 0.58
0.865 0.58
0.866 0.58
0.867 0.58
0.868 0.58
0.869 0.58
0.87 0.58
0.871 0.58
0.872 0.58
0.873 0.58
0.874 0.58
0.875 0.58
0.876 0.58
0.877 0.58
0.878 0.58
0.879 0.58
0.88 0.58
0.881 0.58
0.882 0.58
0.883 0.58
0.884 0.58
0.885 0.58
0.886 0.58
0.887 0.58
0.888 0.58
0.889 0.58
0.89 0.58
0.891 0.58
0.892 0.58
0.893 0.58
0.894 0.58
0.895 0.58
0.896 0.58
0.897 0.58
0.898 0.58
0.899 0.58
0.9 0.58
0.901 0.58
0.902 0.58
0.903 0.58
0.904 0.58
0.905 0.58
0.906 0.58
0.907 0.58
0.908 0.58
0.909 0.58
0.91 0.58
0.911 0.58
0.912 0.58
0.913 0.58
0.914 0.58
0.915 0.58
0.916 0.58
0.917 0.58
0.918 0.58
0.919 0.58
0.92 0.58
0.921 0.58
0.922 0.58
0.923 0.58
0.924 0.58
0.925 0.58
0.926 0.58
0.927 0.58
0.928 0.58
0.929 0.58
0.93 0.58
0.931 0.58
0.932 0.58
0.933 0.58
0.934 0.58
0.935 0.58
0.936 0.58
0.937 0.58
0.938 0.58
0.939 0.58
0.94 0.58
0.941 0.58
0.942 0.58
0.943 0.58
0.944 0.58
0.945 0.58
0.946 0.58
0.947 0.58
0.948 0.58
0.949 0.58
0.95 0.58
0.951 0.58
0.952 0.58
0.953 0.58
0.954 0.58
0.955 0.58
0.956 0.58
0.957 0.58
0.958 0.58
0.959 0.58
0.96 0.58
0.961 0.58
0.962 0.58
0.963 0.58
0.964 0.58
0.965 0.58
0.966 0.58
0.967 0.58
0.968 0.58
0.969 0.58
0.97 0.58
0.971 0.58
0.972 0.58
0.973 0.58
0.974 0.58
0.975 0.58
0.976 0.58
0.977 0.58
0.978 0.58
0.979 0.58
0.98 0.58
0.981 0.58
0.982 0.58
0.983 0.58
0.984 0.58
0.985 0.58
0.986 0.58
0.987 0.58
0.988 0.58
0.989 0.58
0.99 0.58
0.991 0.58
0.992 0.58
0.993 0.58
0.994 0.58
0.995 0.58
0.996 0.58
0.997 0.58
0.998 0.58
0.999 0.58
1 0.58
1.001 0.58
1.002 0.58
1.003 0.58
1.004 0.58
1.005 0.58
1.006 0.58
1.007 0.58
1.008 0.58
1.009 0.58
1.01 0.58
1.011 0.58
1.012 0.58
1.013 0.58
1.014 0.58
1.015 0.58
1.016 0.58
1.017 0.58
1.018 0.58
1.019 0.58
1.02 0.58
1.021 0.58
1.022 0.58
1.023 0.58
1.024 0.58
1.025 0.58
1.026 0.58
1.027 0.58
1.028 0.58
1.029 0.58
1.03 0.58
1.031 0.58
1.032 0.58
1.033 0.58
1.034 0.58
1.035 0.58
1.036 0.58
1.037 0.58
1.038 0.58
1.039 0.58
1.04 0.58
1.041 0.58
1.042 0.58
1.043 0.58
1.044 0.58
1.045 0.58
1.046 0.58
1.047 0.58
1.048 0.58
1.049 0.58
1.05 0.58
1.051 0.58
1.052 0.58
1.053 0.58
1.054 0.58
1.055 0.58
1.056 0.58
1.057 0.58
1.058 0.58
1.059 0.58
1.06 0.58
1.061 0.58
1.062 0.58
1.063 0.58
1.064 0.58
1.065 0.58
1.066 0.58
1.067 0.58
1.068 0.58
1.069 0.58
1.07 0.58
1.071 0.58
1.072 0.58
1.073 0.58
1.074 0.58
1.075 0.58
1.076 0.58
1.077 0.58
1.078 0.58
1.079 0.58
1.08 0.58
1.081 0.58
1.082 0.58
1.083 0.58
1.084 0.58
1.085 0.58
1.086 0.58
1.087 0.58
1.088 0.58
1.089 0.58
1.09 0.58
1.091 0.58
1.092 0.58
1.093 0.58
1.094 0.58
1.095 0.58
1.096 0.58
1.097 0.58
1.098 0.58
1.099 0.58
1.1 0.58
1.101 0.58
1.102 0.58
1.103 0.58
1.104 0.58
1.105 0.58
1.106 0.58
1.107 0.58
1.108 0.58
1.109 0.58
1.11 0.58
1.111 0.58
1.112 0.58
1.113 0.58
1.114 0.58
1.115 0.58
1.116 0.58
1.117 0.58
1.118 0.58
1.119 0.58
1.12 0.58
1.121 0.58
1.122 0.58
1.123 0.58
1.124 0.58
1.125 0.58
1.126 0.58
1.127 0.58
1.128 0.58
1.129 0.58
1.13 0.58
1.131 0.58
1.132 0.58
1.133 0.58
1.134 0.58
1.135 0.58
1.136 0.58
1.137 0.58
1.138 0.58
1.139 0.58
1.14 0.58
1.141 0.58
1.142 0.58
1.143 0.58
1.144 0.58
1.145 0.58
1.146 0.58
1.147 0.58
1.148 0.58
1.149 0.58
1.15 0.58
1.151 0.58
1.152 0.58
1.153 0.58
1.154 0.58
1.155 0.58
1.156 0.58
1.157 0.58
1.158 0.58
1.159 0.58
1.16 0.58
1.161 0.58
1.162 0.58
1.163 0.58
1.164 0.58
1.165 0.58
1.166 0.58
1.167 0.58
1.168 0.58
1.169 0.58
1.17 0.58
1.171 0.58
1.172 0.58
1.173 0.58
1.174 0.58
1.175 0.58
1.176 0.58
1.177 0.58
1.178 0.58
1.179 0.58
1.18 0.58
1.181 0.58
1.182 0.58
1.183 0.58
1.184 0.58
1.185 0.58
1.186 0.58
1.187 0.58
1.188 0.58
1.189 0.58
1.19 0.58
1.191 0.58
1.192 0.58
1.193 0.58
1.194 0.58
1.195 0.58
1.196 0.58
1.197 0.58
1.198 0.58
1.199 0.58
1.2 0.58
1.201 0.58
1.202 0.58
1.203 0.58
1.204 0.58
1.205 0.58
1.206 0.58
1.207 0.58
1.208 0.58
1.209 0.58
1.21 0.58
1.211 0.58
1.212 0.58
1.213 0.58
1.214 0.58
1.215 0.58
1.216 0.58
1.217 0.58
1.218 0.58
1.219 0.58
1.22 0.58
1.221 0.58
1.222 0.58
1.223 0.58
1.224 0.58
1.225 0.58
1.226 0.58
1.227 0.58
1.228 0.58
1.229 0.58
1.23 0.58
1.231 0.58
1.232 0.58
1.233 0.58
1.234 0.58
1.235 0.58
1.236 0.58
1.237 0.58
1.238 0.58
1.239 0.58
1.24 0.58
1.241 0.58
1.242 0.58
1.243 0.58
1.244 0.58
1.245 0.58
1.246 0.58
1.247 0.58
1.248 0.58
1.249 0.58
1.25 0.58
1.251 0.58
1.252 0.58
1.253 0.58
1.254 0.58
1.255 0.58
1.256 0.58
1.257 0.58
1.258 0.58
1.259 0.58
1.26 0.58
1.261 0.58
1.262 0.58
1.263 0.58
1.264 0.58
1.265 0.58
1.266 0.58
1.267 0.58
1.268 0.58
1.269 0.58
1.27 0.58
1.271 0.58
1.272 0.58
1.273 0.58
1.274 0.58
1.275 0.58
1.276 0.58
1.277 0.58
1.278 0.58
1.279 0.58
1.28 0.58
1.281 0.58
1.282 0.58
1.283 0.58
1.284 0.58
1.285 0.58
1.286 0.58
1.287 0.58
1.288 0.58
1.289 0.58
1.29 0.58
1.291 0.58
1.292 0.58
1.293 0.58
1.294 0.58
1.295 0.58
1.296 0.58
1.297 0.58
1.298 0.58
1.299 0.58
1.3 0.58
1.301 0.58
1.302 0.58
1.303 0.58
1.304 0.58
1.305 0.58
1.306 0.58
1.307 0.58
1.308 0.58
1.309 0.58
1.31 0.58
1.311 0.58
1.312 0.58
1.313 0.58
1.314 0.58
1.315 0.58
1.316 0.58
1.317 0.58
1.318 0.58
1.319 0.58
1.32 0.58
1.321 0.58
1.322 0.58
1.323 0.58
1.324 0.58
1.325 0.58
1.326 0.58
1.327 0.58
1.328 0.58
1.329 0.58
1.33 0.58
1.331 0.58
1.332 0.58
1.333 0.58
1.334 0.58
1.335 0.58
1.336 0.58
1.337 0.58
1.338 0.58
1.339 0.58
1.34 0.58
1.341 0.58
1.342 0.58
1.343 0.58
1.344 0.58
1.345 0.58
1.346 0.58
1.347 0.58
1.348 0.58
1.349 0.58
1.35 0.58
1.351 0.58
1.352 0.58
1.353 0.58
1.354 0.58
1.355 0.58
1.356 0.58
1.357 0.58
1.358 0.58
1.359 0.58
1.36 0.58
1.361 0.58
1.362 0.58
1.363 0.58
1.364 0.58
1.365 0.58
1.366 0.58
1.367 0.58
1.368 0.58
1.369 0.58
1.37 0.58
1.371 0.58
1.372 0.58
1.373 0.58
1.374 0.58
1.375 0.58
1.376 0.58
1.377 0.58
1.378 0.58
1.379 0.58
1.38 0.58
1.381 0.58
1.382 0.58
1.383 0.58
1.384 0.58
1.385 0.58
1.386 0.58
1.387 0.58
1.388 0.58
1.389 0.58
1.39 0.58
1.391 0.58
1.392 0.58
1.393 0.58
1.394 0.58
1.395 0.58
1.396 0.58
1.397 0.58
1.398 0.58
1.399 0.58
1.4 0.58
1.401 0.58
1.402 0.58
1.403 0.58
1.404 0.58
1.405 0.58
1.406 0.58
1.407 0.58
1.408 0.58
1.409 0.58
1.41 0.58
1.411 0.58
1.412 0.58
1.413 0.58
1.414 0.58
1.415 0.58
1.416 0.58
1.417 0.58
1.418 0.58
1.419 0.58
1.42 0.58
1.421 0.58
1.422 0.58
1.423 0.58
1.424 0.58
1.425 0.58
1.426 0.58
1.427 0.58
1.428 0.58
1.429 0.58
1.43 0.58
1.431 0.58
1.432 0.58
1.433 0.58
1.434 0.58
1.435 0.58
1.436 0.58
1.437 0.58
1.438 0.58
1.439 0.58
1.44 0.58
1.441 0.58
1.442 0.58
1.443 0.58
1.444 0.58
1.445 0.58
1.446 0.58
1.447 0.58
1.448 0.58
1.449 0.58
1.45 0.58
1.451 0.58
1.452 0.58
1.453 0.58
1.454 0.58
1.455 0.58
1.456 0.58
1.457 0.58
1.458 0.58
1.459 0.58
1.46 0.58
1.461 0.58
1.462 0.58
1.463 0.58
1.464 0.58
1.465 0.58
1.466 0.58
1.467 0.58
1.468 0.58
1.469 0.58
1.47 0.58
1.471 0.58
1.472 0.58
1.473 0.58
1.474 0.58
1.475 0.58
1.476 0.58
1.477 0.58
1.478 0.58
1.479 0.58
1.48 0.58
1.481 0.58
1.482 0.58
1.483 0.58
1.484 0.58
1.485 0.58
1.486 0.58
1.487 0.58
1.488 0.58
1.489 0.58
1.49 0.58
1.491 0.58
1.492 0.58
1.493 0.58
1.494 0.58
1.495 0.58
1.496 0.58
1.497 0.58
1.498 0.58
1.499 0.58
1.5 0.58
1.501 0.58
1.502 0.58
1.503 0.58
1.504 0.58
1.505 0.58
1.506 0.58
1.507 0.58
1.508 0.58
1.509 0.58
1.51 0.58
1.511 0.58
1.512 0.58
1.513 0.58
1.514 0.58
1.515 0.58
1.516 0.58
1.517 0.58
1.518 0.58
1.519 0.58
1.52 0.58
1.521 0.58
1.522 0.58
1.523 0.58
1.524 0.58
1.525 0.58
1.526 0.58
1.527 0.58
1.528 0.58
1.529 0.58
1.53 0.58
1.531 0.58
1.532 0.58
1.533 0.58
1.534 0.58
1.535 0.58
1.536 0.58
1.537 0.58
1.538 0.58
1.539 0.58
1.54 0.58
1.541 0.58
1.542 0.58
1.543 0.58
1.544 0.58
1.545 0.58
1.546 0.58
1.547 0.58
1.548 0.58
1.549 0.58
1.55 0.58
1.551 0.58
1.552 0.58
1.553 0.58
1.554 0.58
1.555 0.58
1.556 0.58
1.557 0.58
1.558 0.58
1.559 0.58
1.56 0.58
1.561 0.58
1.562 0.58
1.563 0.58
1.564 0.58
1.565 0.58
1.566 0.58
1.567 0.58
1.568 0.58
1.569 0.58
1.57 0.58
1.571 0.58
1.572 0.58
1.573 0.58
1.574 0.58
1.575 0.58
1.576 0.58
1.577 0.58
1.578 0.58
1.579 0.58
1.58 0.58
1.581 0.58
1.582 0.58
1.583 0.58
1.584 0.58
1.585 0.58
1.586 0.58
1.587 0.58
1.588 0.58
1.589 0.58
1.59 0.58
1.591 0.58
1.592 0.58
1.593 0.58
1.594 0.58
1.595 0.58
1.596 0.58
1.597 0.58
1.598 0.58
1.599 0.58
1.6 0.58
1.601 0.58
1.602 0.58
1.603 0.58
1.604 0.58
1.605 0.58
1.606 0.58
1.607 0.58
1.608 0.58
1.609 0.58
1.61 0.58
1.611 0.58
1.612 0.58
1.613 0.58
1.614 0.58
1.615 0.58
1.616 0.58
1.617 0.58
1.618 0.58
1.619 0.58
1.62 0.58
1.621 0.58
1.622 0.58
1.623 0.58
1.624 0.58
1.625 0.58
1.626 0.58
1.627 0.58
1.628 0.58
1.629 0.58
1.63 0.58
1.631 0.58
1.632 0.58
1.633 0.58
1.634 0.58
1.635 0.58
1.636 0.58
1.637 0.58
1.638 0.58
1.639 0.58
1.64 0.58
1.641 0.58
1.642 0.58
1.643 0.58
1.644 0.58
1.645 0.58
1.646 0.58
1.647 0.58
1.648 0.58
1.649 0.58
1.65 0.58
1.651 0.58
1.652 0.58
1.653 0.58
1.654 0.58
1.655 0.58
1.656 0.58
1.657 0.58
1.658 0.58
1.659 0.58
1.66 0.58
1.661 0.58
1.662 0.58
1.663 0.58
1.664 0.58
1.665 0.58
1.666 0.58
1.667 0.58
1.668 0.58
1.669 0.58
1.67 0.58
1.671 0.58
1.672 0.58
1.673 0.58
1.674 0.58
1.675 0.58
1.676 0.58
1.677 0.58
1.678 0.58
1.679 0.58
1.68 0.58
1.681 0.58
1.682 0.58
1.683 0.58
1.684 0.58
1.685 0.58
1.686 0.58
1.687 0.58
1.688 0.58
1.689 0.58
1.69 0.58
1.691 0.58
1.692 0.58
1.693 0.58
1.694 0.58
1.695 0.58
1.696 0.58
1.697 0.58
1.698 0.58
1.699 0.58
1.7 0.58
1.701 0.58
1.702 0.58
1.703 0.58
1.704 0.58
1.705 0.58
1.706 0.58
1.707 0.58
1.708 0.58
1.709 0.58
1.71 0.58
1.711 0.58
1.712 0.58
1.713 0.58
1.714 0.58
1.715 0.58
1.716 0.58
1.717 0.58
1.718 0.58
1.719 0.58
1.72 0.58
1.721 0.58
1.722 0.58
1.723 0.58
1.724 0.58
1.725 0.58
1.726 0.58
1.727 0.58
1.728 0.58
1.729 0.58
1.73 0.58
1.731 0.58
1.732 0.58
1.733 0.58
1.734 0.58
1.735 0.58
1.736 0.58
1.737 0.58
1.738 0.58
1.739 0.58
1.74 0.58
1.741 0.58
1.742 0.58
1.743 0.58
1.744 0.58
1.745 0.58
1.746 0.58
1.747 0.58
1.748 0.58
1.749 0.58
1.75 0.58
1.751 0.58
1.752 0.58
1.753 0.58
1.754 0.58
1.755 0.58
1.756 0.58
1.757 0.58
1.758 0.58
1.759 0.58
1.76 0.58
1.761 0.58
1.762 0.58
1.763 0.58
1.764 0.58
1.765 0.58
1.766 0.58
1.767 0.58
1.768 0.58
1.769 0.58
1.77 0.58
1.771 0.58
1.772 0.58
1.773 0.58
1.774 0.58
1.775 0.58
1.776 0.58
1.777 0.58
1.778 0.58
1.779 0.58
1.78 0.58
1.781 0.58
1.782 0.58
1.783 0.58
1.784 0.58
1.785 0.58
1.786 0.58
1.787 0.58
1.788 0.58
1.789 0.58
1.79 0.58
1.791 0.58
1.792 0.58
1.793 0.58
1.794 0.58
1.795 0.58
1.796 0.58
1.797 0.58
1.798 0.58
1.799 0.58
1.8 0.58
1.801 0.58
1.802 0.58
1.803 0.58
1.804 0.58
1.805 0.58
1.806 0.58
1.807 0.58
1.808 0.58
1.809 0.58
1.81 0.58
1.811 0.58
1.812 0.58
1.813 0.58
1.814 0.58
1.815 0.58
1.816 0.58
1.817 0.58
1.818 0.58
1.819 0.58
1.82 0.58
1.821 0.58
1.822 0.58
1.823 0.58
1.824 0.58
1.825 0.58
1.826 0.58
1.827 0.58
1.828 0.58
1.829 0.58
1.83 0.58
1.831 0.58
1.832 0.58
1.833 0.58
1.834 0.58
1.835 0.58
1.836 0.58
1.837 0.58
1.838 0.58
1.839 0.58
1.84 0.58
1.841 0.58
1.842 0.58
1.843 0.58
1.844 0.58
1.845 0.58
1.846 0.58
1.847 0.58
1.848 0.58
1.849 0.58
1.85 0.58
1.851 0.58
1.852 0.58
1.853 0.58
1.854 0.58
1.855 0.58
1.856 0.58
1.857 0.58
1.858 0.58
1.859 0.58
1.86 0.58
1.861 0.58
1.862 0.58
1.863 0.58
1.864 0.58
1.865 0.58
1.866 0.58
1.867 0.58
1.868 0.58
1.869 0.58
1.87 0.58
1.871 0.58
1.872 0.58
1.873 0.58
1.874 0.58
1.875 0.58
1.876 0.58
1.877 0.58
1.878 0.58
1.879 0.58
1.88 0.58
1.881 0.58
1.882 0.58
1.883 0.58
1.884 0.58
1.885 0.58
1.886 0.58
1.887 0.58
1.888 0.58
1.889 0.58
1.89 0.58
1.891 0.58
1.892 0.58
1.893 0.58
1.894 0.58
1.895 0.58
1.896 0.58
1.897 0.58
1.898 0.58
1.899 0.58
1.9 0.58
1.901 0.58
1.902 0.58
1.903 0.58
1.904 0.58
1.905 0.58
1.906 0.58
1.907 0.58
1.908 0.58
1.909 0.58
1.91 0.58
1.911 0.58
1.912 0.58
1.913 0.58
1.914 0.58
1.915 0.58
1.916 0.58
1.917 0.58
1.918 0.58
1.919 0.58
1.92 0.58
1.921 0.58
1.922 0.58
1.923 0.58
1.924 0.58
1.925 0.58
1.926 0.58
1.927 0.58
1.928 0.58
1.929 0.58
1.93 0.58
1.931 0.58
1.932 0.58
1.933 0.58
1.934 0.58
1.935 0.58
1.936 0.58
1.937 0.58
1.938 0.58
1.939 0.58
1.94 0.58
1.941 0.58
1.942 0.58
1.943 0.58
1.944 0.58
1.945 0.58
1.946 0.58
1.947 0.58
1.948 0.58
1.949 0.58
1.95 0.58
1.951 0.58
1.952 0.58
1.953 0.58
1.954 0.58
1.955 0.58
1.956 0.58
1.957 0.58
1.958 0.58
1.959 0.58
1.96 0.58
1.961 0.58
1.962 0.58
1.963 0.58
1.964 0.58
1.965 0.58
1.966 0.58
1.967 0.58
1.968 0.58
1.969 0.58
1.97 0.58
1.971 0.58
1.972 0.58
1.973 0.58
1.974 0.58
1.975 0.58
1.976 0.58
1.977 0.58
1.978 0.58
1.979 0.58
1.98 0.58
1.981 0.58
1.982 0.58
1.983 0.58
1.984 0.58
1.985 0.58
1.986 0.58
1.987 0.58
1.988 0.58
1.989 0.58
1.99 0.58
1.991 0.58
1.992 0.58
1.993 0.58
1.994 0.58
1.995 0.58
1.996 0.58
1.997 0.58
1.998 0.58
1.999 0.58
2 0.58
2.001 0.58
2.002 0.58
2.003 0.58
2.004 0.58
2.005 0.58
2.006 0.58
2.007 0.58
2.008 0.58
2.009 0.58
2.01 0.58
2.011 0.58
2.012 0.58
2.013 0.58
2.014 0.58
2.015 0.58
2.016 0.58
2.017 0.58
2.018 0.58
2.019 0.58
2.02 0.58
2.021 0.58
2.022 0.58
2.023 0.58
2.024 0.58
2.025 0.58
2.026 0.58
2.027 0.58
2.028 0.58
2.029 0.58
2.03 0.58
2.031 0.58
2.032 0.58
2.033 0.58
2.034 0.58
2.035 0.58
2.036 0.58
2.037 0.58
2.038 0.58
2.039 0.58
2.04 0.58
2.041 0.58
2.042 0.58
2.043 0.58
2.044 0.58
2.045 0.58
2.046 0.58
2.047 0.58
2.048 0.58
2.049 0.58
2.05 0.58
2.051 0.58
2.052 0.58
2.053 0.58
2.054 0.58
2.055 0.58
2.056 0.58
2.057 0.58
2.058 0.58
2.059 0.58
2.06 0.58
2.061 0.58
2.062 0.58
2.063 0.58
2.064 0.58
2.065 0.58
2.066 0.58
2.067 0.58
2.068 0.58
2.069 0.58
2.07 0.58
2.071 0.58
2.072 0.58
2.073 0.58
2.074 0.58
2.075 0.58
2.076 0.58
2.077 0.58
2.078 0.58
2.079 0.58
2.08 0.58
2.081 0.58
2.082 0.58
2.083 0.58
2.084 0.58
2.085 0.58
2.086 0.58
2.087 0.58
2.088 0.58
2.089 0.58
2.09 0.58
2.091 0.58
2.092 0.58
2.093 0.58
2.094 0.58
2.095 0.58
2.096 0.58
2.097 0.58
2.098 0.58
2.099 0.58
2.1 0.58
2.101 0.58
2.102 0.58
2.103 0.58
2.104 0.58
2.105 0.58
2.106 0.58
2.107 0.58
2.108 0.58
2.109 0.58
2.11 0.58
2.111 0.58
2.112 0.58
2.113 0.58
2.114 0.58
2.115 0.58
2.116 0.58
2.117 0.58
2.118 0.58
2.119 0.58
2.12 0.58
2.121 0.58
2.122 0.58
2.123 0.58
2.124 0.58
2.125 0.58
2.126 0.58
2.127 0.58
2.128 0.58
2.129 0.58
2.13 0.58
2.131 0.58
2.132 0.58
2.133 0.58
2.134 0.58
2.135 0.58
2.136 0.58
2.137 0.58
2.138 0.58
2.139 0.58
2.14 0.58
2.141 0.58
2.142 0.58
2.143 0.58
2.144 0.58
2.145 0.58
2.146 0.58
2.147 0.58
2.148 0.58
2.149 0.58
2.15 0.58
2.151 0.58
2.152 0.58
2.153 0.58
2.154 0.58
2.155 0.58
2.156 0.58
2.157 0.58
2.158 0.58
2.159 0.58
2.16 0.58
2.161 0.58
2.162 0.58
2.163 0.58
2.164 0.58
2.165 0.58
2.166 0.58
2.167 0.58
2.168 0.58
2.169 0.58
2.17 0.58
2.171 0.58
2.172 0.58
2.173 0.58
2.174 0.58
2.175 0.58
2.176 0.58
2.177 0.58
2.178 0.58
2.179 0.58
2.18 0.58
2.181 0.58
2.182 0.58
2.183 0.58
2.184 0.58
2.185 0.58
2.186 0.58
2.187 0.58
2.188 0.58
2.189 0.58
2.19 0.58
2.191 0.58
2.192 0.58
2.193 0.58
2.194 0.58
2.195 0.58
2.196 0.58
2.197 0.58
2.198 0.58
2.199 0.58
2.2 0.58
2.201 0.58
2.202 0.58
2.203 0.58
2.204 0.58
2.205 0.58
2.206 0.58
2.207 0.58
2.208 0.58
2.209 0.58
2.21 0.58
2.211 0.58
2.212 0.58
2.213 0.58
2.214 0.58
2.215 0.58
2.216 0.58
2.217 0.58
2.218 0.58
2.219 0.58
2.22 0.58
2.221 0.58
2.222 0.58
2.223 0.58
2.224 0.58
2.225 0.58
2.226 0.58
2.227 0.58
2.228 0.58
2.229 0.58
2.23 0.58
2.231 0.58
2.232 0.58
2.233 0.58
2.234 0.58
2.235 0.58
2.236 0.58
2.237 0.58
2.238 0.58
2.239 0.58
2.24 0.58
2.241 0.58
2.242 0.58
2.243 0.58
2.244 0.58
2.245 0.58
2.246 0.58
2.247 0.58
2.248 0.58
2.249 0.58
2.25 0.58
2.251 0.58
2.252 0.58
2.253 0.58
2.254 0.58
2.255 0.58
2.256 0.58
2.257 0.58
2.258 0.58
2.259 0.58
2.26 0.58
2.261 0.58
2.262 0.58
2.263 0.58
2.264 0.58
2.265 0.58
2.266 0.58
2.267 0.58
2.268 0.58
2.269 0.58
2.27 0.58
2.271 0.58
2.272 0.58
2.273 0.58
2.274 0.58
2.275 0.58
2.276 0.58
2.277 0.58
2.278 0.58
2.279 0.58
2.28 0.58
2.281 0.58
2.282 0.58
2.283 0.58
2.284 0.58
2.285 0.58
2.286 0.58
2.287 0.58
2.288 0.58
2.289 0.58
2.29 0.58
2.291 0.58
2.292 0.58
2.293 0.58
2.294 0.58
2.295 0.58
2.296 0.58
2.297 0.58
2.298 0.58
2.299 0.58
2.3 0.58
2.301 0.58
2.302 0.58
2.303 0.58
2.304 0.58
2.305 0.58
2.306 0.58
2.307 0.58
2.308 0.58
2.309 0.58
2.31 0.58
2.311 0.58
2.312 0.58
2.313 0.58
2.314 0.58
2.315 0.58
2.316 0.58
2.317 0.58
2.318 0.58
2.319 0.58
2.32 0.58
2.321 0.58
2.322 0.58
2.323 0.58
2.324 0.58
2.325 0.58
2.326 0.58
2.327 0.58
2.328 0.58
2.329 0.58
2.33 0.58
2.331 0.58
2.332 0.58
2.333 0.58
2.334 0.58
2.335 0.58
2.336 0.58
2.337 0.58
2.338 0.58
2.339 0.58
2.34 0.58
2.341 0.58
2.342 0.58
2.343 0.58
2.344 0.58
2.345 0.58
2.346 0.58
2.347 0.58
2.348 0.58
2.349 0.58
2.35 0.58
2.351 0.58
2.352 0.58
2.353 0.58
2.354 0.58
2.355 0.58
2.356 0.58
2.357 0.58
2.358 0.58
2.359 0.58
2.36 0.58
2.361 0.58
2.362 0.58
2.363 0.58
2.364 0.58
2.365 0.58
2.366 0.58
2.367 0.58
2.368 0.58
2.369 0.58
2.37 0.58
2.371 0.58
2.372 0.58
2.373 0.58
2.374 0.58
2.375 0.58
2.376 0.58
2.377 0.58
2.378 0.58
2.379 0.58
2.38 0.58
2.381 0.58
2.382 0.58
2.383 0.58
2.384 0.58
2.385 0.58
2.386 0.58
2.387 0.58
2.388 0.58
2.389 0.58
2.39 0.58
2.391 0.58
2.392 0.58
2.393 0.58
2.394 0.58
2.395 0.58
2.396 0.58
2.397 0.58
2.398 0.58
2.399 0.58
2.4 0.58
2.401 0.58
2.402 0.58
2.403 0.58
2.404 0.58
2.405 0.58
2.406 0.58
2.407 0.58
2.408 0.58
2.409 0.58
2.41 0.58
2.411 0.58
2.412 0.58
2.413 0.58
2.414 0.58
2.415 0.58
2.416 0.58
2.417 0.58
2.418 0.58
2.419 0.58
2.42 0.58
2.421 0.58
2.422 0.58
2.423 0.58
2.424 0.58
2.425 0.58
2.426 0.58
2.427 0.58
2.428 0.58
2.429 0.58
2.43 0.58
2.431 0.58
2.432 0.58
2.433 0.58
2.434 0.58
2.435 0.58
2.436 0.58
2.437 0.58
2.438 0.58
2.439 0.58
2.44 0.58
2.441 0.58
2.442 0.58
2.443 0.58
2.444 0.58
2.445 0.58
2.446 0.58
2.447 0.58
2.448 0.58
2.449 0.58
2.45 0.58
2.451 0.58
2.452 0.58
2.453 0.58
2.454 0.58
2.455 0.58
2.456 0.58
2.457 0.58
2.458 0.58
2.459 0.58
2.46 0.58
2.461 0.58
2.462 0.58
2.463 0.58
2.464 0.58
2.465 0.58
2.466 0.58
2.467 0.58
2.468 0.58
2.469 0.58
2.47 0.58
2.471 0.58
2.472 0.58
2.473 0.58
2.474 0.58
2.475 0.58
2.476 0.58
2.477 0.58
2.478 0.58
2.479 0.58
2.48 0.58
2.481 0.58
2.482 0.58
2.483 0.58
2.484 0.58
2.485 0.58
2.486 0.58
2.487 0.58
2.488 0.58
2.489 0.58
2.49 0.58
2.491 0.58
2.492 0.58
2.493 0.58
2.494 0.58
2.495 0.58
2.496 0.58
2.497 0.58
2.498 0.58
2.499 0.58
2.5 0.58
2.501 0.58
2.502 0.58
2.503 0.58
2.504 0.58
2.505 0.58
2.506 0.58
2.507 0.58
2.508 0.58
2.509 0.58
2.51 0.58
2.511 0.58
2.512 0.58
2.513 0.58
2.514 0.58
2.515 0.58
2.516 0.58
2.517 0.58
2.518 0.58
2.519 0.58
2.52 0.58
2.521 0.58
2.522 0.58
2.523 0.58
2.524 0.58
2.525 0.58
2.526 0.58
2.527 0.58
2.528 0.58
2.529 0.58
2.53 0.58
2.531 0.58
2.532 0.58
2.533 0.58
2.534 0.58
2.535 0.58
2.536 0.58
2.537 0.58
2.538 0.58
2.539 0.58
2.54 0.58
2.541 0.58
2.542 0.58
2.543 0.58
2.544 0.58
2.545 0.58
2.546 0.58
2.547 0.58
2.548 0.58
2.549 0.58
2.55 0.58
2.551 0.58
2.552 0.58
2.553 0.58
2.554 0.58
2.555 0.58
2.556 0.58
2.557 0.58
2.558 0.58
2.559 0.58
2.56 0.58
2.561 0.58
2.562 0.58
2.563 0.58
2.564 0.58
2.565 0.58
2.566 0.58
2.567 0.58
2.568 0.58
2.569 0.58
2.57 0.58
2.571 0.58
2.572 0.58
2.573 0.58
2.574 0.58
2.575 0.58
2.576 0.58
2.577 0.58
2.578 0.58
2.579 0.58
2.58 0.58
2.581 0.58
2.582 0.58
2.583 0.58
2.584 0.58
2.585 0.58
2.586 0.58
2.587 0.58
2.588 0.58
2.589 0.58
2.59 0.58
2.591 0.58
2.592 0.58
2.593 0.58
2.594 0.58
2.595 0.58
2.596 0.58
2.597 0.58
2.598 0.58
2.599 0.58
2.6 0.58
2.601 0.58
2.602 0.58
2.603 0.58
2.604 0.58
2.605 0.58
2.606 0.58
2.607 0.58
2.608 0.58
2.609 0.58
2.61 0.58
2.611 0.58
2.612 0.58
2.613 0.58
2.614 0.58
2.615 0.58
2.616 0.58
2.617 0.58
2.618 0.58
2.619 0.58
2.62 0.58
2.621 0.58
2.622 0.58
2.623 0.58
2.624 0.58
2.625 0.58
2.626 0.58
2.627 0.58
2.628 0.58
2.629 0.58
2.63 0.58
2.631 0.58
2.632 0.58
2.633 0.58
2.634 0.58
2.635 0.58
2.636 0.58
2.637 0.58
2.638 0.58
2.639 0.58
2.64 0.58
2.641 0.58
2.642 0.58
2.643 0.58
2.644 0.58
2.645 0.58
2.646 0.58
2.647 0.58
2.648 0.58
2.649 0.58
2.65 0.58
2.651 0.58
2.652 0.58
2.653 0.58
2.654 0.58
2.655 0.58
2.656 0.58
2.657 0.58
2.658 0.58
2.659 0.58
2.66 0.58
2.661 0.58
2.662 0.58
2.663 0.58
2.664 0.58
2.665 0.58
2.666 0.58
2.667 0.58
2.668 0.58
2.669 0.58
2.67 0.58
2.671 0.58
2.672 0.58
2.673 0.58
2.674 0.58
2.675 0.58
2.676 0.58
2.677 0.58
2.678 0.58
2.679 0.58
2.68 0.58
2.681 0.58
2.682 0.58
2.683 0.58
2.684 0.58
2.685 0.58
2.686 0.58
2.687 0.58
2.688 0.58
2.689 0.58
2.69 0.58
2.691 0.58
2.692 0.58
2.693 0.58
2.694 0.58
2.695 0.58
2.696 0.58
2.697 0.58
2.698 0.58
2.699 0.58
2.7 0.58
2.701 0.58
2.702 0.58
2.703 0.58
2.704 0.58
2.705 0.58
2.706 0.58
2.707 0.58
2.708 0.58
2.709 0.58
2.71 0.58
2.711 0.58
2.712 0.58
2.713 0.58
2.714 0.58
2.715 0.58
2.716 0.58
2.717 0.58
2.718 0.58
2.719 0.58
2.72 0.58
2.721 0.58
2.722 0.58
2.723 0.58
2.724 0.58
2.725 0.58
2.726 0.58
2.727 0.58
2.728 0.58
2.729 0.58
2.73 0.58
2.731 0.58
2.732 0.58
2.733 0.58
2.734 0.58
2.735 0.58
2.736 0.58
2.737 0.58
2.738 0.58
2.739 0.58
2.74 0.58
2.741 0.58
2.742 0.58
2.743 0.58
2.744 0.58
2.745 0.58
2.746 0.58
2.747 0.58
2.748 0.58
2.749 0.58
2.75 0.58
2.751 0.58
2.752 0.58
2.753 0.58
2.754 0.58
2.755 0.58
2.756 0.58
2.757 0.58
2.758 0.58
2.759 0.58
2.76 0.58
2.761 0.58
2.762 0.58
2.763 0.58
2.764 0.58
2.765 0.58
2.766 0.58
2.767 0.58
2.768 0.58
2.769 0.58
2.77 0.58
2.771 0.58
2.772 0.58
2.773 0.58
2.774 0.58
2.775 0.58
2.776 0.58
2.777 0.58
2.778 0.58
2.779 0.58
2.78 0.58
2.781 0.58
2.782 0.58
2.783 0.58
2.784 0.58
2.785 0.58
2.786 0.58
2.787 0.58
2.788 0.58
2.789 0.58
2.79 0.58
2.791 0.58
2.792 0.58
2.793 0.58
2.794 0.58
2.795 0.58
2.796 0.58
2.797 0.58
2.798 0.58
2.799 0.58
2.8 0.58
2.801 0.58
2.802 0.58
2.803 0.58
2.804 0.58
2.805 0.58
2.806 0.58
2.807 0.58
2.808 0.58
2.809 0.58
2.81 0.58
2.811 0.58
2.812 0.58
2.813 0.58
2.814 0.58
2.815 0.58
2.816 0.58
2.817 0.58
2.818 0.58
2.819 0.58
2.82 0.58
2.821 0.58
2.822 0.58
2.823 0.58
2.824 0.58
2.825 0.58
2.826 0.58
2.827 0.58
2.828 0.58
2.829 0.58
2.83 0.58
2.831 0.58
2.832 0.58
2.833 0.58
2.834 0.58
2.835 0.58
2.836 0.58
2.837 0.58
2.838 0.58
2.839 0.58
2.84 0.58
2.841 0.58
2.842 0.58
2.843 0.58
2.844 0.58
2.845 0.58
2.846 0.58
2.847 0.58
2.848 0.58
2.849 0.58
2.85 0.58
2.851 0.58
2.852 0.58
2.853 0.58
2.854 0.58
2.855 0.58
2.856 0.58
2.857 0.58
2.858 0.58
2.859 0.58
2.86 0.58
2.861 0.58
2.862 0.58
2.863 0.58
2.864 0.58
2.865 0.58
2.866 0.58
2.867 0.58
2.868 0.58
2.869 0.58
2.87 0.58
2.871 0.58
2.872 0.58
2.873 0.58
2.874 0.58
2.875 0.58
2.876 0.58
2.877 0.58
2.878 0.58
2.879 0.58
2.88 0.58
2.881 0.58
2.882 0.58
2.883 0.58
2.884 0.58
2.885 0.58
2.886 0.58
2.887 0.58
2.888 0.58
2.889 0.58
2.89 0.58
2.891 0.58
2.892 0.58
2.893 0.58
2.894 0.58
2.895 0.58
2.896 0.58
2.897 0.58
2.898 0.58
2.899 0.58
2.9 0.58
2.901 0.58
2.902 0.58
2.903 0.58
2.904 0.58
2.905 0.58
2.906 0.58
2.907 0.58
2.908 0.58
2.909 0.58
2.91 0.58
2.911 0.58
2.912 0.58
2.913 0.58
2.914 0.58
2.915 0.58
2.916 0.58
2.917 0.58
2.918 0.58
2.919 0.58
2.92 0.58
2.921 0.58
2.922 0.58
2.923 0.58
2.924 0.58
2.925 0.58
2.926 0.58
2.927 0.58
2.928 0.58
2.929 0.58
2.93 0.58
2.931 0.58
2.932 0.58
2.933 0.58
2.934 0.58
2.935 0.58
2.936 0.58
2.937 0.58
2.938 0.58
2.939 0.58
2.94 0.58
2.941 0.58
2.942 0.58
2.943 0.58
2.944 0.58
2.945 0.58
2.946 0.58
2.947 0.58
2.948 0.58
2.949 0.58
2.95 0.58
2.951 0.58
2.952 0.58
2.953 0.58
2.954 0.58
2.955 0.58
2.956 0.58
2.957 0.58
2.958 0.58
2.959 0.58
2.96 0.58
2.961 0.58
2.962 0.58
2.963 0.58
2.964 0.58
2.965 0.58
2.966 0.58
2.967 0.58
2.968 0.58
2.969 0.58
2.97 0.58
2.971 0.58
2.972 0.58
2.973 0.58
2.974 0.58
2.975 0.58
2.976 0.58
2.977 0.58
2.978 0.58
2.979 0.58
2.98 0.58
2.981 0.58
2.982 0.58
2.983 0.58
2.984 0.58
2.985 0.58
2.986 0.58
2.987 0.58
2.988 0.58
2.989 0.58
2.99 0.58
2.991 0.58
2.992 0.58
2.993 0.58
2.994 0.58
2.995 0.58
2.996 0.58
2.997 0.58
2.998 0.58
2.999 0.58
3 0.58
3.001 0.58
3.002 0.58
3.003 0.58
3.004 0.58
3.005 0.58
3.006 0.58
3.007 0.58
3.008 0.58
3.009 0.58
3.01 0.58
3.011 0.58
3.012 0.58
3.013 0.58
3.014 0.58
3.015 0.58
3.016 0.58
3.017 0.58
3.018 0.58
3.019 0.58
3.02 0.58
3.021 0.58
3.022 0.58
3.023 0.58
3.024 0.58
3.025 0.58
3.026 0.58
3.027 0.58
3.028 0.58
3.029 0.58
3.03 0.58
3.031 0.58
3.032 0.58
3.033 0.58
3.034 0.58
3.035 0.58
3.036 0.58
3.037 0.58
3.038 0.58
3.039 0.58
3.04 0.58
3.041 0.58
3.042 0.58
3.043 0.58
3.044 0.58
3.045 0.58
3.046 0.58
3.047 0.58
3.048 0.58
3.049 0.58
3.05 0.58
3.051 0.58
3.052 0.58
3.053 0.58
3.054 0.58
3.055 0.58
3.056 0.58
3.057 0.58
3.058 0.58
3.059 0.58
3.06 0.58
3.061 0.58
3.062 0.58
3.063 0.58
3.064 0.58
3.065 0.58
3.066 0.58
3.067 0.58
3.068 0.58
3.069 0.58
3.07 0.58
3.071 0.58
3.072 0.58
3.073 0.58
3.074 0.58
3.075 0.58
3.076 0.58
3.077 0.58
3.078 0.58
3.079 0.58
3.08 0.58
3.081 0.58
3.082 0.58
3.083 0.58
3.084 0.58
3.085 0.58
3.086 0.58
3.087 0.58
3.088 0.58
3.089 0.58
3.09 0.58
3.091 0.58
3.092 0.58
3.093 0.58
3.094 0.58
3.095 0.58
3.096 0.58
3.097 0.58
3.098 0.58
3.099 0.58
3.1 0.58
3.101 0.58
3.102 0.58
3.103 0.58
3.104 0.58
3.105 0.58
3.106 0.58
3.107 0.58
3.108 0.58
3.109 0.58
3.11 0.58
3.111 0.58
3.112 0.58
3.113 0.58
3.114 0.58
3.115 0.58
3.116 0.58
3.117 0.58
3.118 0.58
3.119 0.58
3.12 0.58
3.121 0.58
3.122 0.58
3.123 0.58
3.124 0.58
3.125 0.58
3.126 0.58
3.127 0.58
3.128 0.58
3.129 0.58
3.13 0.58
3.131 0.58
3.132 0.58
3.133 0.58
3.134 0.58
3.135 0.58
3.136 0.58
3.137 0.58
3.138 0.58
3.139 0.58
3.14 0.58
3.141 0.58
3.142 0.58
3.143 0.58
3.144 0.58
3.145 0.58
3.146 0.58
3.147 0.58
3.148 0.58
3.149 0.58
3.15 0.58
3.151 0.58
3.152 0.58
3.153 0.58
3.154 0.58
3.155 0.58
3.156 0.58
3.157 0.58
3.158 0.58
3.159 0.58
3.16 0.58
3.161 0.58
3.162 0.58
3.163 0.58
3.164 0.58
3.165 0.58
3.166 0.58
3.167 0.58
3.168 0.58
3.169 0.58
3.17 0.58
3.171 0.58
3.172 0.58
3.173 0.58
3.174 0.58
3.175 0.58
3.176 0.58
3.177 0.58
3.178 0.58
3.179 0.58
3.18 0.58
3.181 0.58
3.182 0.58
3.183 0.58
3.184 0.58
3.185 0.58
3.186 0.58
3.187 0.58
3.188 0.58
3.189 0.58
3.19 0.58
3.191 0.58
3.192 0.58
3.193 0.58
3.194 0.58
3.195 0.58
3.196 0.58
3.197 0.58
3.198 0.58
3.199 0.58
3.2 0.58
3.201 0.58
3.202 0.58
3.203 0.58
3.204 0.58
3.205 0.58
3.206 0.58
3.207 0.58
3.208 0.58
3.209 0.58
3.21 0.58
3.211 0.58
3.212 0.58
3.213 0.58
3.214 0.58
3.215 0.58
3.216 0.58
3.217 0.58
3.218 0.58
3.219 0.58
3.22 0.58
3.221 0.58
3.222 0.58
3.223 0.58
3.224 0.58
3.225 0.58
3.226 0.58
3.227 0.58
3.228 0.58
3.229 0.58
3.23 0.58
3.231 0.58
3.232 0.58
3.233 0.58
3.234 0.58
3.235 0.58
3.236 0.58
3.237 0.58
3.238 0.58
3.239 0.58
3.24 0.58
3.241 0.58
3.242 0.58
3.243 0.58
3.244 0.58
3.245 0.58
3.246 0.58
3.247 0.58
3.248 0.58
3.249 0.58
3.25 0.58
3.251 0.58
3.252 0.58
3.253 0.58
3.254 0.58
3.255 0.58
3.256 0.58
3.257 0.58
3.258 0.58
3.259 0.58
3.26 0.58
3.261 0.58
3.262 0.58
3.263 0.58
3.264 0.58
3.265 0.58
3.266 0.58
3.267 0.58
3.268 0.58
3.269 0.58
3.27 0.58
3.271 0.58
3.272 0.58
3.273 0.58
3.274 0.58
3.275 0.58
3.276 0.58
3.277 0.58
3.278 0.58
3.279 0.58
3.28 0.58
3.281 0.58
3.282 0.58
3.283 0.58
3.284 0.58
3.285 0.58
3.286 0.58
3.287 0.58
3.288 0.58
3.289 0.58
3.29 0.58
3.291 0.58
3.292 0.58
3.293 0.58
3.294 0.58
3.295 0.58
3.296 0.58
3.297 0.58
3.298 0.58
3.299 0.58
3.3 0.58
3.301 0.58
3.302 0.58
3.303 0.58
3.304 0.58
3.305 0.58
3.306 0.58
3.307 0.58
3.308 0.58
3.309 0.58
3.31 0.58
3.311 0.58
3.312 0.58
3.313 0.58
3.314 0.58
3.315 0.58
3.316 0.58
3.317 0.58
3.318 0.58
3.319 0.58
3.32 0.58
3.321 0.58
3.322 0.58
3.323 0.58
3.324 0.58
3.325 0.58
3.326 0.58
3.327 0.58
3.328 0.58
3.329 0.58
3.33 0.58
3.331 0.58
3.332 0.58
3.333 0.58
3.334 0.58
3.335 0.58
3.336 0.58
3.337 0.58
3.338 0.58
3.339 0.58
3.34 0.58
3.341 0.58
3.342 0.58
3.343 0.58
3.344 0.58
3.345 0.58
3.346 0.58
3.347 0.58
3.348 0.58
3.349 0.58
3.35 0.58
3.351 0.58
3.352 0.58
3.353 0.58
3.354 0.58
3.355 0.58
3.356 0.58
3.357 0.58
3.358 0.58
3.359 0.58
3.36 0.58
3.361 0.58
3.362 0.58
3.363 0.58
3.364 0.58
3.365 0.58
3.366 0.58
3.367 0.58
3.368 0.58
3.369 0.58
3.37 0.58
3.371 0.58
3.372 0.58
3.373 0.58
3.374 0.58
3.375 0.58
3.376 0.58
3.377 0.58
3.378 0.58
3.379 0.58
3.38 0.58
3.381 0.58
3.382 0.58
3.383 0.58
3.384 0.58
3.385 0.58
3.386 0.58
3.387 0.58
3.388 0.58
3.389 0.58
3.39 0.58
3.391 0.58
3.392 0.58
3.393 0.58
3.394 0.58
3.395 0.58
3.396 0.58
3.397 0.58
3.398 0.58
3.399 0.58
3.4 0.58
3.401 0.58
3.402 0.58
3.403 0.58
3.404 0.58
3.405 0.58
3.406 0.58
3.407 0.58
3.408 0.58
3.409 0.58
3.41 0.58
3.411 0.58
3.412 0.58
3.413 0.58
3.414 0.58
3.415 0.58
3.416 0.58
3.417 0.58
3.418 0.58
3.419 0.58
3.42 0.58
3.421 0.58
3.422 0.58
3.423 0.58
3.424 0.58
3.425 0.58
3.426 0.58
3.427 0.58
3.428 0.58
3.429 0.58
3.43 0.58
3.431 0.58
3.432 0.58
3.433 0.58
3.434 0.58
3.435 0.58
3.436 0.58
3.437 0.58
3.438 0.58
3.439 0.58
3.44 0.58
3.441 0.58
3.442 0.58
3.443 0.58
3.444 0.58
3.445 0.58
3.446 0.58
3.447 0.58
3.448 0.58
3.449 0.58
3.45 0.58
3.451 0.58
3.452 0.58
3.453 0.58
3.454 0.58
3.455 0.58
3.456 0.58
3.457 0.58
3.458 0.58
3.459 0.58
3.46 0.58
3.461 0.58
3.462 0.58
3.463 0.58
3.464 0.58
3.465 0.58
3.466 0.58
3.467 0.58
3.468 0.58
3.469 0.58
3.47 0.58
3.471 0.58
3.472 0.58
3.473 0.58
3.474 0.58
3.475 0.58
3.476 0.58
3.477 0.58
3.478 0.58
3.479 0.58
3.48 0.58
3.481 0.58
3.482 0.58
3.483 0.58
3.484 0.58
3.485 0.58
3.486 0.58
3.487 0.58
3.488 0.58
3.489 0.58
3.49 0.58
3.491 0.58
3.492 0.58
3.493 0.58
3.494 0.58
3.495 0.58
3.496 0.58
3.497 0.58
3.498 0.58
3.499 0.58
3.5 0.58
3.501 0.58
3.502 0.58
3.503 0.58
3.504 0.58
3.505 0.58
3.506 0.58
3.507 0.58
3.508 0.58
3.509 0.58
3.51 0.58
3.511 0.58
3.512 0.58
3.513 0.58
3.514 0.58
3.515 0.58
3.516 0.58
3.517 0.58
3.518 0.58
3.519 0.58
3.52 0.58
3.521 0.58
3.522 0.58
3.523 0.58
3.524 0.58
3.525 0.58
3.526 0.58
3.527 0.58
3.528 0.58
3.529 0.58
3.53 0.58
3.531 0.58
3.532 0.58
3.533 0.58
3.534 0.58
3.535 0.58
3.536 0.58
3.537 0.58
3.538 0.58
3.539 0.58
3.54 0.58
3.541 0.58
3.542 0.58
3.543 0.58
3.544 0.58
3.545 0.58
3.546 0.58
3.547 0.58
3.548 0.58
3.549 0.58
3.55 0.58
3.551 0.58
3.552 0.58
3.553 0.58
3.554 0.58
3.555 0.58
3.556 0.58
3.557 0.58
3.558 0.58
3.559 0.58
3.56 0.58
3.561 0.58
3.562 0.58
3.563 0.58
3.564 0.58
3.565 0.58
3.566 0.58
3.567 0.58
3.568 0.58
3.569 0.58
3.57 0.58
3.571 0.58
3.572 0.58
3.573 0.58
3.574 0.58
3.575 0.58
3.576 0.58
3.577 0.58
3.578 0.58
3.579 0.58
3.58 0.58
3.581 0.58
3.582 0.58
3.583 0.58
3.584 0.58
3.585 0.58
3.586 0.58
3.587 0.58
3.588 0.58
3.589 0.58
3.59 0.58
3.591 0.58
3.592 0.58
3.593 0.58
3.594 0.58
3.595 0.58
3.596 0.58
3.597 0.58
3.598 0.58
3.599 0.58
3.6 0.58
3.601 0.58
3.602 0.58
3.603 0.58
3.604 0.58
3.605 0.58
3.606 0.58
3.607 0.58
3.608 0.58
3.609 0.58
3.61 0.58
3.611 0.58
3.612 0.58
3.613 0.58
3.614 0.58
3.615 0.58
3.616 0.58
3.617 0.58
3.618 0.58
3.619 0.58
3.62 0.58
3.621 0.58
3.622 0.58
3.623 0.58
3.624 0.58
3.625 0.58
3.626 0.58
3.627 0.58
3.628 0.58
3.629 0.58
3.63 0.58
3.631 0.58
3.632 0.58
3.633 0.58
3.634 0.58
3.635 0.58
3.636 0.58
3.637 0.58
3.638 0.58
3.639 0.58
3.64 0.58
3.641 0.58
3.642 0.58
3.643 0.58
3.644 0.58
3.645 0.58
3.646 0.58
3.647 0.58
3.648 0.58
3.649 0.58
3.65 0.58
3.651 0.58
3.652 0.58
3.653 0.58
3.654 0.58
3.655 0.58
3.656 0.58
3.657 0.58
3.658 0.58
3.659 0.58
3.66 0.58
3.661 0.58
3.662 0.58
3.663 0.58
3.664 0.58
3.665 0.58
3.666 0.58
3.667 0.58
3.668 0.58
3.669 0.58
3.67 0.58
3.671 0.58
3.672 0.58
3.673 0.58
3.674 0.58
3.675 0.58
3.676 0.58
3.677 0.58
3.678 0.58
3.679 0.58
3.68 0.58
3.681 0.58
3.682 0.58
3.683 0.58
3.684 0.58
3.685 0.58
3.686 0.58
3.687 0.58
3.688 0.58
3.689 0.58
3.69 0.58
3.691 0.58
3.692 0.58
3.693 0.58
3.694 0.58
3.695 0.58
3.696 0.58
3.697 0.58
3.698 0.58
3.699 0.58
3.7 0.58
3.701 0.58
3.702 0.58
3.703 0.58
3.704 0.58
3.705 0.58
3.706 0.58
3.707 0.58
3.708 0.58
3.709 0.58
3.71 0.58
3.711 0.58
3.712 0.58
3.713 0.58
3.714 0.58
3.715 0.58
3.716 0.58
3.717 0.58
3.718 0.58
3.719 0.58
3.72 0.58
3.721 0.58
3.722 0.58
3.723 0.58
3.724 0.58
3.725 0.58
3.726 0.58
3.727 0.58
3.728 0.58
3.729 0.58
3.73 0.58
3.731 0.58
3.732 0.58
3.733 0.58
3.734 0.58
3.735 0.58
3.736 0.58
3.737 0.58
3.738 0.58
3.739 0.58
3.74 0.58
3.741 0.58
3.742 0.58
3.743 0.58
3.744 0.58
3.745 0.58
3.746 0.58
3.747 0.58
3.748 0.58
3.749 0.58
3.75 0.58
3.751 0.58
3.752 0.58
3.753 0.58
3.754 0.58
3.755 0.58
3.756 0.58
3.757 0.58
3.758 0.58
3.759 0.58
3.76 0.58
3.761 0.58
3.762 0.58
3.763 0.58
3.764 0.58
3.765 0.58
3.766 0.58
3.767 0.58
3.768 0.58
3.769 0.58
3.77 0.58
3.771 0.58
3.772 0.58
3.773 0.58
3.774 0.58
3.775 0.58
3.776 0.58
3.777 0.58
3.778 0.58
3.779 0.58
3.78 0.58
3.781 0.58
3.782 0.58
3.783 0.58
3.784 0.58
3.785 0.58
3.786 0.58
3.787 0.58
3.788 0.58
3.789 0.58
3.79 0.58
3.791 0.58
3.792 0.58
3.793 0.58
3.794 0.58
3.795 0.58
3.796 0.58
3.797 0.58
3.798 0.58
3.799 0.58
3.8 0.58
3.801 0.58
3.802 0.58
3.803 0.58
3.804 0.58
3.805 0.58
3.806 0.58
3.807 0.58
3.808 0.58
3.809 0.58
3.81 0.58
3.811 0.58
3.812 0.58
3.813 0.58
3.814 0.58
3.815 0.58
3.816 0.58
3.817 0.58
3.818 0.58
3.819 0.58
3.82 0.58
3.821 0.58
3.822 0.58
3.823 0.58
3.824 0.58
3.825 0.58
3.826 0.58
3.827 0.58
3.828 0.58
3.829 0.58
3.83 0.58
3.831 0.58
3.832 0.58
3.833 0.58
3.834 0.58
3.835 0.58
3.836 0.58
3.837 0.58
3.838 0.58
3.839 0.58
3.84 0.58
3.841 0.58
3.842 0.58
3.843 0.58
3.844 0.58
3.845 0.58
3.846 0.58
3.847 0.58
3.848 0.58
3.849 0.58
3.85 0.58
3.851 0.58
3.852 0.58
3.853 0.58
3.854 0.58
3.855 0.58
3.856 0.58
3.857 0.58
3.858 0.58
3.859 0.58
3.86 0.58
3.861 0.58
3.862 0.58
3.863 0.58
3.864 0.58
3.865 0.58
3.866 0.58
3.867 0.58
3.868 0.58
3.869 0.58
3.87 0.58
3.871 0.58
3.872 0.58
3.873 0.58
3.874 0.58
3.875 0.58
3.876 0.58
3.877 0.58
3.878 0.58
3.879 0.58
3.88 0.58
3.881 0.58
3.882 0.58
3.883 0.58
3.884 0.58
3.885 0.58
3.886 0.58
3.887 0.58
3.888 0.58
3.889 0.58
3.89 0.58
3.891 0.58
3.892 0.58
3.893 0.58
3.894 0.58
3.895 0.58
3.896 0.58
3.897 0.58
3.898 0.58
3.899 0.58
3.9 0.58
3.901 0.58
3.902 0.58
3.903 0.58
3.904 0.58
3.905 0.58
3.906 0.58
3.907 0.58
3.908 0.58
3.909 0.58
3.91 0.58
3.911 0.58
3.912 0.58
3.913 0.58
3.914 0.58
3.915 0.58
3.916 0.58
3.917 0.58
3.918 0.58
3.919 0.58
3.92 0.58
3.921 0.58
3.922 0.58
3.923 0.58
3.924 0.58
3.925 0.58
3.926 0.58
3.927 0.58
3.928 0.58
3.929 0.58
3.93 0.58
3.931 0.58
3.932 0.58
3.933 0.58
3.934 0.58
3.935 0.58
3.936 0.58
3.937 0.58
3.938 0.58
3.939 0.58
3.94 0.58
3.941 0.58
3.942 0.58
3.943 0.58
3.944 0.58
3.945 0.58
3.946 0.58
3.947 0.58
3.948 0.58
3.949 0.58
3.95 0.58
3.951 0.58
3.952 0.58
3.953 0.58
3.954 0.58
3.955 0.58
3.956 0.58
3.957 0.58
3.958 0.58
3.959 0.58
3.96 0.58
3.961 0.58
3.962 0.58
3.963 0.58
3.964 0.58
3.965 0.58
3.966 0.58
3.967 0.58
3.968 0.58
3.969 0.58
3.97 0.58
3.971 0.58
3.972 0.58
3.973 0.58
3.974 0.58
3.975 0.58
3.976 0.58
3.977 0.58
3.978 0.58
3.979 0.58
3.98 0.58
3.981 0.58
3.982 0.58
3.983 0.58
3.984 0.58
3.985 0.58
3.986 0.58
3.987 0.58
3.988 0.58
3.989 0.58
3.99 0.58
3.991 0.58
3.992 0.58
3.993 0.58
3.994 0.58
3.995 0.58
3.996 0.58
3.997 0.58
3.998 0.58
3.999 0.58
4 0.58
4.001 0.58
4.002 0.58
4.003 0.58
4.004 0.58
4.005 0.58
4.006 0.58
4.007 0.58
4.008 0.58
4.009 0.58
4.01 0.58
4.011 0.58
4.012 0.58
4.013 0.58
4.014 0.58
4.015 0.58
4.016 0.58
4.017 0.58
4.018 0.58
4.019 0.58
4.02 0.58
4.021 0.58
4.022 0.58
4.023 0.58
4.024 0.58
4.025 0.58
4.026 0.58
4.027 0.58
4.028 0.58
4.029 0.58
4.03 0.58
4.031 0.58
4.032 0.58
4.033 0.58
4.034 0.58
4.035 0.58
4.036 0.58
4.037 0.58
4.038 0.58
4.039 0.58
4.04 0.58
4.041 0.58
4.042 0.58
4.043 0.58
4.044 0.58
4.045 0.58
4.046 0.58
4.047 0.58
4.048 0.58
4.049 0.58
4.05 0.58
4.051 0.58
4.052 0.58
4.053 0.58
4.054 0.58
4.055 0.58
4.056 0.58
4.057 0.58
4.058 0.58
4.059 0.58
4.06 0.58
4.061 0.58
4.062 0.58
4.063 0.58
4.064 0.58
4.065 0.58
4.066 0.58
4.067 0.58
4.068 0.58
4.069 0.58
4.07 0.58
4.071 0.58
4.072 0.58
4.073 0.58
4.074 0.58
4.075 0.58
4.076 0.58
4.077 0.58
4.078 0.58
4.079 0.58
4.08 0.58
4.081 0.58
4.082 0.58
4.083 0.58
4.084 0.58
4.085 0.58
4.086 0.58
4.087 0.58
4.088 0.58
4.089 0.58
4.09 0.58
4.091 0.58
4.092 0.58
4.093 0.58
4.094 0.58
4.095 0.58
4.096 0.58
4.097 0.58
4.098 0.58
4.099 0.58
4.1 0.58
4.101 0.58
4.102 0.58
4.103 0.58
4.104 0.58
4.105 0.58
4.106 0.58
4.107 0.58
4.108 0.58
4.109 0.58
4.11 0.58
4.111 0.58
4.112 0.58
4.113 0.58
4.114 0.58
4.115 0.58
4.116 0.58
4.117 0.58
4.118 0.58
4.119 0.58
4.12 0.58
4.121 0.58
4.122 0.58
4.123 0.58
4.124 0.58
4.125 0.58
4.126 0.58
4.127 0.58
4.128 0.58
4.129 0.58
4.13 0.58
4.131 0.58
4.132 0.58
4.133 0.58
4.134 0.58
4.135 0.58
4.136 0.58
4.137 0.58
4.138 0.58
4.139 0.58
4.14 0.58
4.141 0.58
4.142 0.58
4.143 0.58
4.144 0.58
4.145 0.58
4.146 0.58
4.147 0.58
4.148 0.58
4.149 0.58
4.15 0.58
4.151 0.58
4.152 0.58
4.153 0.58
4.154 0.58
4.155 0.58
4.156 0.58
4.157 0.58
4.158 0.58
4.159 0.58
4.16 0.58
4.161 0.58
4.162 0.58
4.163 0.58
4.164 0.58
4.165 0.58
4.166 0.58
4.167 0.58
4.168 0.58
4.169 0.58
4.17 0.58
4.171 0.58
4.172 0.58
4.173 0.58
4.174 0.58
4.175 0.58
4.176 0.58
4.177 0.58
4.178 0.58
4.179 0.58
4.18 0.58
4.181 0.58
4.182 0.58
4.183 0.58
4.184 0.58
4.185 0.58
4.186 0.58
4.187 0.58
4.188 0.58
4.189 0.58
4.19 0.58
4.191 0.58
4.192 0.58
4.193 0.58
4.194 0.58
4.195 0.58
4.196 0.58
4.197 0.58
4.198 0.58
4.199 0.58
4.2 0.58
4.201 0.58
4.202 0.58
4.203 0.58
4.204 0.58
4.205 0.58
4.206 0.58
4.207 0.58
4.208 0.58
4.209 0.58
4.21 0.58
4.211 0.58
4.212 0.58
4.213 0.58
4.214 0.58
4.215 0.58
4.216 0.58
4.217 0.58
4.218 0.58
4.219 0.58
4.22 0.58
4.221 0.58
4.222 0.58
4.223 0.58
4.224 0.58
4.225 0.58
4.226 0.58
4.227 0.58
4.228 0.58
4.229 0.58
4.23 0.58
4.231 0.58
4.232 0.58
4.233 0.58
4.234 0.58
4.235 0.58
4.236 0.58
4.237 0.58
4.238 0.58
4.239 0.58
4.24 0.58
4.241 0.58
4.242 0.58
4.243 0.58
4.244 0.58
4.245 0.58
4.246 0.58
4.247 0.58
4.248 0.58
4.249 0.58
4.25 0.58
4.251 0.58
4.252 0.58
4.253 0.58
4.254 0.58
4.255 0.58
4.256 0.58
4.257 0.58
4.258 0.58
4.259 0.58
4.26 0.58
4.261 0.58
4.262 0.58
4.263 0.58
4.264 0.58
4.265 0.58
4.266 0.58
4.267 0.58
4.268 0.58
4.269 0.58
4.27 0.58
4.271 0.58
4.272 0.58
4.273 0.58
4.274 0.58
4.275 0.58
4.276 0.58
4.277 0.58
4.278 0.58
4.279 0.58
4.28 0.58
4.281 0.58
4.282 0.58
4.283 0.58
4.284 0.58
4.285 0.58
4.286 0.58
4.287 0.58
4.288 0.58
4.289 0.58
4.29 0.58
4.291 0.58
4.292 0.58
4.293 0.58
4.294 0.58
4.295 0.58
4.296 0.58
4.297 0.58
4.298 0.58
4.299 0.58
4.3 0.58
4.301 0.58
4.302 0.58
4.303 0.58
4.304 0.58
4.305 0.58
4.306 0.58
4.307 0.58
4.308 0.58
4.309 0.58
4.31 0.58
4.311 0.58
4.312 0.58
4.313 0.58
4.314 0.58
4.315 0.58
4.316 0.58
4.317 0.58
4.318 0.58
4.319 0.58
4.32 0.58
4.321 0.58
4.322 0.58
4.323 0.58
4.324 0.58
4.325 0.58
4.326 0.58
4.327 0.58
4.328 0.58
4.329 0.58
4.33 0.58
4.331 0.58
4.332 0.58
4.333 0.58
4.334 0.58
4.335 0.58
4.336 0.58
4.337 0.58
4.338 0.58
4.339 0.58
4.34 0.58
4.341 0.58
4.342 0.58
4.343 0.58
4.344 0.58
4.345 0.58
4.346 0.58
4.347 0.58
4.348 0.58
4.349 0.58
4.35 0.58
4.351 0.58
4.352 0.58
4.353 0.58
4.354 0.58
4.355 0.58
4.356 0.58
4.357 0.58
4.358 0.58
4.359 0.58
4.36 0.58
4.361 0.58
4.362 0.58
4.363 0.58
4.364 0.58
4.365 0.58
4.366 0.58
4.367 0.58
4.368 0.58
4.369 0.58
4.37 0.58
4.371 0.58
4.372 0.58
4.373 0.58
4.374 0.58
4.375 0.58
4.376 0.58
4.377 0.58
4.378 0.58
4.379 0.58
4.38 0.58
4.381 0.58
4.382 0.58
4.383 0.58
4.384 0.58
4.385 0.58
4.386 0.58
4.387 0.58
4.388 0.58
4.389 0.58
4.39 0.58
4.391 0.58
4.392 0.58
4.393 0.58
4.394 0.58
4.395 0.58
4.396 0.58
4.397 0.58
4.398 0.58
4.399 0.58
4.4 0.58
4.401 0.58
4.402 0.58
4.403 0.58
4.404 0.58
4.405 0.58
4.406 0.58
4.407 0.58
4.408 0.58
4.409 0.58
4.41 0.58
4.411 0.58
4.412 0.58
4.413 0.58
4.414 0.58
4.415 0.58
4.416 0.58
4.417 0.58
4.418 0.58
4.419 0.58
4.42 0.58
4.421 0.58
4.422 0.58
4.423 0.58
4.424 0.58
4.425 0.58
4.426 0.58
4.427 0.58
4.428 0.58
4.429 0.58
4.43 0.58
4.431 0.58
4.432 0.58
4.433 0.58
4.434 0.58
4.435 0.58
4.436 0.58
4.437 0.58
4.438 0.58
4.439 0.58
4.44 0.58
4.441 0.58
4.442 0.58
4.443 0.58
4.444 0.58
4.445 0.58
4.446 0.58
4.447 0.58
4.448 0.58
4.449 0.58
4.45 0.58
4.451 0.58
4.452 0.58
4.453 0.58
4.454 0.58
4.455 0.58
4.456 0.58
4.457 0.58
4.458 0.58
4.459 0.58
4.46 0.58
4.461 0.58
4.462 0.58
4.463 0.58
4.464 0.58
4.465 0.58
4.466 0.58
4.467 0.58
4.468 0.58
4.469 0.58
4.47 0.58
4.471 0.58
4.472 0.58
4.473 0.58
4.474 0.58
4.475 0.58
4.476 0.58
4.477 0.58
4.478 0.58
4.479 0.58
4.48 0.58
4.481 0.58
4.482 0.58
4.483 0.58
4.484 0.58
4.485 0.58
4.486 0.58
4.487 0.58
4.488 0.58
4.489 0.58
4.49 0.58
4.491 0.58
4.492 0.58
4.493 0.58
4.494 0.58
4.495 0.58
4.496 0.58
4.497 0.58
4.498 0.58
4.499 0.58
4.5 0.58
4.501 0.58
4.502 0.58
4.503 0.58
4.504 0.58
4.505 0.58
4.506 0.58
4.507 0.58
4.508 0.58
4.509 0.58
4.51 0.58
4.511 0.58
4.512 0.58
4.513 0.58
4.514 0.58
4.515 0.58
4.516 0.58
4.517 0.58
4.518 0.58
4.519 0.58
4.52 0.58
4.521 0.58
4.522 0.58
4.523 0.58
4.524 0.58
4.525 0.58
4.526 0.58
4.527 0.58
4.528 0.58
4.529 0.58
4.53 0.58
4.531 0.58
4.532 0.58
4.533 0.58
4.534 0.58
4.535 0.58
4.536 0.58
4.537 0.58
4.538 0.58
4.539 0.58
4.54 0.58
4.541 0.58
4.542 0.58
4.543 0.58
4.544 0.58
4.545 0.58
4.546 0.58
4.547 0.58
4.548 0.58
4.549 0.58
4.55 0.58
4.551 0.58
4.552 0.58
4.553 0.58
4.554 0.58
4.555 0.58
4.556 0.58
4.557 0.58
4.558 0.58
4.559 0.58
4.56 0.58
4.561 0.58
4.562 0.58
4.563 0.58
4.564 0.58
4.565 0.58
4.566 0.58
4.567 0.58
4.568 0.58
4.569 0.58
4.57 0.58
4.571 0.58
4.572 0.58
4.573 0.58
4.574 0.58
4.575 0.58
4.576 0.58
4.577 0.58
4.578 0.58
4.579 0.58
4.58 0.58
4.581 0.58
4.582 0.58
4.583 0.58
4.584 0.58
4.585 0.58
4.586 0.58
4.587 0.58
4.588 0.58
4.589 0.58
4.59 0.58
4.591 0.58
4.592 0.58
4.593 0.58
4.594 0.58
4.595 0.58
4.596 0.58
4.597 0.58
4.598 0.58
4.599 0.58
4.6 0.58
4.601 0.58
4.602 0.58
4.603 0.58
4.604 0.58
4.605 0.58
4.606 0.58
4.607 0.58
4.608 0.58
4.609 0.58
4.61 0.58
4.611 0.58
4.612 0.58
4.613 0.58
4.614 0.58
4.615 0.58
4.616 0.58
4.617 0.58
4.618 0.58
4.619 0.58
4.62 0.58
4.621 0.58
4.622 0.58
4.623 0.58
4.624 0.58
4.625 0.58
4.626 0.58
4.627 0.58
4.628 0.58
4.629 0.58
4.63 0.58
4.631 0.58
4.632 0.58
4.633 0.58
4.634 0.58
4.635 0.58
4.636 0.58
4.637 0.58
4.638 0.58
4.639 0.58
4.64 0.58
4.641 0.58
4.642 0.58
4.643 0.58
4.644 0.58
4.645 0.58
4.646 0.58
4.647 0.58
4.648 0.58
4.649 0.58
4.65 0.58
4.651 0.58
4.652 0.58
4.653 0.58
4.654 0.58
4.655 0.58
4.656 0.58
4.657 0.58
4.658 0.58
4.659 0.58
4.66 0.58
4.661 0.58
4.662 0.58
4.663 0.58
4.664 0.58
4.665 0.58
4.666 0.58
4.667 0.58
4.668 0.58
4.669 0.58
4.67 0.58
4.671 0.58
4.672 0.58
4.673 0.58
4.674 0.58
4.675 0.58
4.676 0.58
4.677 0.58
4.678 0.58
4.679 0.58
4.68 0.58
4.681 0.58
4.682 0.58
4.683 0.58
4.684 0.58
4.685 0.58
4.686 0.58
4.687 0.58
4.688 0.58
4.689 0.58
4.69 0.58
4.691 0.58
4.692 0.58
4.693 0.58
4.694 0.58
4.695 0.58
4.696 0.58
4.697 0.58
4.698 0.58
4.699 0.58
4.7 0.58
4.701 0.58
4.702 0.58
4.703 0.58
4.704 0.58
4.705 0.58
4.706 0.58
4.707 0.58
4.708 0.58
4.709 0.58
4.71 0.58
4.711 0.58
4.712 0.58
4.713 0.58
4.714 0.58
4.715 0.58
4.716 0.58
4.717 0.58
4.718 0.58
4.719 0.58
4.72 0.58
4.721 0.58
4.722 0.58
4.723 0.58
4.724 0.58
4.725 0.58
4.726 0.58
4.727 0.58
4.728 0.58
4.729 0.58
4.73 0.58
4.731 0.58
4.732 0.58
4.733 0.58
4.734 0.58
4.735 0.58
4.736 0.58
4.737 0.58
4.738 0.58
4.739 0.58
4.74 0.58
4.741 0.58
4.742 0.58
4.743 0.58
4.744 0.58
4.745 0.58
4.746 0.58
4.747 0.58
4.748 0.58
4.749 0.58
4.75 0.58
4.751 0.58
4.752 0.58
4.753 0.58
4.754 0.58
4.755 0.58
4.756 0.58
4.757 0.58
4.758 0.58
4.759 0.58
4.76 0.58
4.761 0.58
4.762 0.58
4.763 0.58
4.764 0.58
4.765 0.58
4.766 0.58
4.767 0.58
4.768 0.58
4.769 0.58
4.77 0.58
4.771 0.58
4.772 0.58
4.773 0.58
4.774 0.58
4.775 0.58
4.776 0.58
4.777 0.58
4.778 0.58
4.779 0.58
4.78 0.58
4.781 0.58
4.782 0.58
4.783 0.58
4.784 0.58
4.785 0.58
4.786 0.58
4.787 0.58
4.788 0.58
4.789 0.58
4.79 0.58
4.791 0.58
4.792 0.58
4.793 0.58
4.794 0.58
4.795 0.58
4.796 0.58
4.797 0.58
4.798 0.58
4.799 0.58
4.8 0.58
4.801 0.58
4.802 0.58
4.803 0.58
4.804 0.58
4.805 0.58
4.806 0.58
4.807 0.58
4.808 0.58
4.809 0.58
4.81 0.58
4.811 0.58
4.812 0.58
4.813 0.58
4.814 0.58
4.815 0.58
4.816 0.58
4.817 0.58
4.818 0.58
4.819 0.58
4.82 0.58
4.821 0.58
4.822 0.58
4.823 0.58
4.824 0.58
4.825 0.58
4.826 0.58
4.827 0.58
4.828 0.58
4.829 0.58
4.83 0.58
4.831 0.58
4.832 0.58
4.833 0.58
4.834 0.58
4.835 0.58
4.836 0.58
4.837 0.58
4.838 0.58
4.839 0.58
4.84 0.58
4.841 0.58
4.842 0.58
4.843 0.58
4.844 0.58
4.845 0.58
4.846 0.58
4.847 0.58
4.848 0.58
4.849 0.58
4.85 0.58
4.851 0.58
4.852 0.58
4.853 0.58
4.854 0.58
4.855 0.58
4.856 0.58
4.857 0.58
4.858 0.58
4.859 0.58
4.86 0.58
4.861 0.58
4.862 0.58
4.863 0.58
4.864 0.58
4.865 0.58
4.866 0.58
4.867 0.58
4.868 0.58
4.869 0.58
4.87 0.58
4.871 0.58
4.872 0.58
4.873 0.58
4.874 0.58
4.875 0.58
4.876 0.58
4.877 0.58
4.878 0.58
4.879 0.58
4.88 0.58
4.881 0.58
4.882 0.58
4.883 0.58
4.884 0.58
4.885 0.58
4.886 0.58
4.887 0.58
4.888 0.58
4.889 0.58
4.89 0.58
4.891 0.58
4.892 0.58
4.893 0.58
4.894 0.58
4.895 0.58
4.896 0.58
4.897 0.58
4.898 0.58
4.899 0.58
4.9 0.58
4.901 0.58
4.902 0.58
4.903 0.58
4.904 0.58
4.905 0.58
4.906 0.58
4.907 0.58
4.908 0.58
4.909 0.58
4.91 0.58
4.911 0.58
4.912 0.58
4.913 0.58
4.914 0.58
4.915 0.58
4.916 0.58
4.917 0.58
4.918 0.58
4.919 0.58
4.92 0.58
4.921 0.58
4.922 0.58
4.923 0.58
4.924 0.58
4.925 0.58
4.926 0.58
4.927 0.58
4.928 0.58
4.929 0.58
4.93 0.58
4.931 0.58
4.932 0.58
4.933 0.58
4.934 0.58
4.935 0.58
4.936 0.58
4.937 0.58
4.938 0.58
4.939 0.58
4.94 0.58
4.941 0.58
4.942 0.58
4.943 0.58
4.944 0.58
4.945 0.58
4.946 0.58
4.947 0.58
4.948 0.58
4.949 0.58
4.95 0.58
4.951 0.58
4.952 0.58
4.953 0.58
4.954 0.58
4.955 0.58
4.956 0.58
4.957 0.58
4.958 0.58
4.959 0.58
4.96 0.58
4.961 0.58
4.962 0.58
4.963 0.58
4.964 0.58
4.965 0.58
4.966 0.58
4.967 0.58
4.968 0.58
4.969 0.58
4.97 0.58
4.971 0.58
4.972 0.58
4.973 0.58
4.974 0.58
4.975 0.58
4.976 0.58
4.977 0.58
4.978 0.58
4.979 0.58
4.98 0.58
4.981 0.58
4.982 0.58
4.983 0.58
4.984 0.58
4.985 0.58
4.986 0.58
4.987 0.58
4.988 0.58
4.989 0.58
4.99 0.58
4.991 0.58
4.992 0.58
4.993 0.58
4.994 0.58
4.995 0.58
4.996 0.58
4.997 0.58
4.998 0.58
4.999 0.58
5 0.58
5.001 0.58
5.002 0.58
5.003 0.58
5.004 0.58
5.005 0.58
5.006 0.58
5.007 0.58
5.008 0.58
5.009 0.58
5.01 0.58
5.011 0.58
5.012 0.58
5.013 0.58
5.014 0.58
5.015 0.58
5.016 0.58
5.017 0.58
5.018 0.58
5.019 0.58
5.02 0.58
5.021 0.58
5.022 0.58
5.023 0.58
5.024 0.58
5.025 0.58
5.026 0.58
5.027 0.58
5.028 0.58
5.029 0.58
5.03 0.58
5.031 0.58
5.032 0.58
5.033 0.58
5.034 0.58
5.035 0.58
5.036 0.58
5.037 0.58
5.038 0.58
5.039 0.58
5.04 0.58
5.041 0.58
5.042 0.58
5.043 0.58
5.044 0.58
5.045 0.58
5.046 0.58
5.047 0.58
5.048 0.58
5.049 0.58
5.05 0.58
5.051 0.58
5.052 0.58
5.053 0.58
5.054 0.58
5.055 0.58
5.056 0.58
5.057 0.58
5.058 0.58
5.059 0.58
5.06 0.58
5.061 0.58
5.062 0.58
5.063 0.58
5.064 0.58
5.065 0.58
5.066 0.58
5.067 0.58
5.068 0.58
5.069 0.58
5.07 0.58
5.071 0.58
5.072 0.58
5.073 0.58
5.074 0.58
5.075 0.58
5.076 0.58
5.077 0.58
5.078 0.58
5.079 0.58
5.08 0.58
5.081 0.58
5.082 0.58
5.083 0.58
5.084 0.58
5.085 0.58
5.086 0.58
5.087 0.58
5.088 0.58
5.089 0.58
5.09 0.58
5.091 0.58
5.092 0.58
5.093 0.58
5.094 0.58
5.095 0.58
5.096 0.58
5.097 0.58
5.098 0.58
5.099 0.58
5.1 0.58
5.101 0.58
5.102 0.58
5.103 0.58
5.104 0.58
5.105 0.58
5.106 0.58
5.107 0.58
5.108 0.58
5.109 0.58
5.11 0.58
5.111 0.58
5.112 0.58
5.113 0.58
5.114 0.58
5.115 0.58
5.116 0.58
5.117 0.58
5.118 0.58
5.119 0.58
5.12 0.58
5.121 0.58
5.122 0.58
5.123 0.58
5.124 0.58
5.125 0.58
5.126 0.58
5.127 0.58
5.128 0.58
5.129 0.58
5.13 0.58
5.131 0.58
5.132 0.58
5.133 0.58
5.134 0.58
5.135 0.58
5.136 0.58
5.137 0.58
5.138 0.58
5.139 0.58
5.14 0.58
5.141 0.58
5.142 0.58
5.143 0.58
5.144 0.58
5.145 0.58
5.146 0.58
5.147 0.58
5.148 0.58
5.149 0.58
5.15 0.58
5.151 0.58
5.152 0.58
5.153 0.58
5.154 0.58
5.155 0.58
5.156 0.58
5.157 0.58
5.158 0.58
5.159 0.58
5.16 0.58
5.161 0.58
5.162 0.58
5.163 0.58
5.164 0.58
5.165 0.58
5.166 0.58
5.167 0.58
5.168 0.58
5.169 0.58
5.17 0.58
5.171 0.58
5.172 0.58
5.173 0.58
5.174 0.58
5.175 0.58
5.176 0.58
5.177 0.58
5.178 0.58
5.179 0.58
5.18 0.58
5.181 0.58
5.182 0.58
5.183 0.58
5.184 0.58
5.185 0.58
5.186 0.58
5.187 0.58
5.188 0.58
5.189 0.58
5.19 0.58
5.191 0.58
5.192 0.58
5.193 0.58
5.194 0.58
5.195 0.58
5.196 0.58
5.197 0.58
5.198 0.58
5.199 0.58
5.2 0.58
5.201 0.58
5.202 0.58
5.203 0.58
5.204 0.58
5.205 0.58
5.206 0.58
5.207 0.58
5.208 0.58
5.209 0.58
5.21 0.58
5.211 0.58
5.212 0.58
5.213 0.58
5.214 0.58
5.215 0.58
5.216 0.58
5.217 0.58
5.218 0.58
5.219 0.58
5.22 0.58
5.221 0.58
5.222 0.58
5.223 0.58
5.224 0.58
5.225 0.58
5.226 0.58
5.227 0.58
5.228 0.58
5.229 0.58
5.23 0.58
5.231 0.58
5.232 0.58
5.233 0.58
5.234 0.58
5.235 0.58
5.236 0.58
5.237 0.58
5.238 0.58
5.239 0.58
5.24 0.58
5.241 0.58
5.242 0.58
5.243 0.58
5.244 0.58
5.245 0.58
5.246 0.58
5.247 0.58
5.248 0.58
5.249 0.58
5.25 0.58
5.251 0.58
5.252 0.58
5.253 0.58
5.254 0.58
5.255 0.58
5.256 0.58
5.257 0.58
5.258 0.58
5.259 0.58
5.26 0.58
5.261 0.58
5.262 0.58
5.263 0.58
5.264 0.58
5.265 0.58
5.266 0.58
5.267 0.58
5.268 0.58
5.269 0.58
5.27 0.58
5.271 0.58
5.272 0.58
5.273 0.58
5.274 0.58
5.275 0.58
5.276 0.58
5.277 0.58
5.278 0.58
5.279 0.58
5.28 0.58
5.281 0.58
5.282 0.58
5.283 0.58
5.284 0.58
5.285 0.58
5.286 0.58
5.287 0.58
5.288 0.58
5.289 0.58
5.29 0.58
5.291 0.58
5.292 0.58
5.293 0.58
5.294 0.58
5.295 0.58
5.296 0.58
5.297 0.58
5.298 0.58
5.299 0.58
5.3 0.58
5.301 0.58
5.302 0.58
5.303 0.58
5.304 0.58
5.305 0.58
5.306 0.58
5.307 0.58
5.308 0.58
5.309 0.58
5.31 0.58
5.311 0.58
5.312 0.58
5.313 0.58
5.314 0.58
5.315 0.58
5.316 0.58
5.317 0.58
5.318 0.58
5.319 0.58
5.32 0.58
5.321 0.58
5.322 0.58
5.323 0.58
5.324 0.58
5.325 0.58
5.326 0.58
5.327 0.58
5.328 0.58
5.329 0.58
5.33 0.58
5.331 0.58
5.332 0.58
5.333 0.58
5.334 0.58
5.335 0.58
5.336 0.58
5.337 0.58
5.338 0.58
5.339 0.58
5.34 0.58
5.341 0.58
5.342 0.58
5.343 0.58
5.344 0.58
5.345 0.58
5.346 0.58
5.347 0.58
5.348 0.58
5.349 0.58
5.35 0.58
5.351 0.58
5.352 0.58
5.353 0.58
5.354 0.58
5.355 0.58
5.356 0.58
5.357 0.58
5.358 0.58
5.359 0.58
5.36 0.58
5.361 0.58
5.362 0.58
5.363 0.58
5.364 0.58
5.365 0.58
5.366 0.58
5.367 0.58
5.368 0.58
5.369 0.58
5.37 0.58
5.371 0.58
5.372 0.58
5.373 0.58
5.374 0.58
5.375 0.58
5.376 0.58
5.377 0.58
5.378 0.58
5.379 0.58
5.38 0.58
5.381 0.58
5.382 0.58
5.383 0.58
5.384 0.58
5.385 0.58
5.386 0.58
5.387 0.58
5.388 0.58
5.389 0.58
5.39 0.58
5.391 0.58
5.392 0.58
5.393 0.58
5.394 0.58
5.395 0.58
5.396 0.58
5.397 0.58
5.398 0.58
5.399 0.58
5.4 0.58
5.401 0.58
5.402 0.58
5.403 0.58
5.404 0.58
5.405 0.58
5.406 0.58
5.407 0.58
5.408 0.58
5.409 0.58
5.41 0.58
5.411 0.58
5.412 0.58
5.413 0.58
5.414 0.58
5.415 0.58
5.416 0.58
5.417 0.58
5.418 0.58
5.419 0.58
5.42 0.58
5.421 0.58
5.422 0.58
5.423 0.58
5.424 0.58
5.425 0.58
5.426 0.58
5.427 0.58
5.428 0.58
5.429 0.58


==> graphics/com_vel-000.dat <==
0 0.0799999999999995
0.001 0.0797785126391665
0.002 0.0795583450037701
0.003 0.079339489778107
0.004 0.0791219469669374
0.005 0.0789057129596097
0.006 0.0786907803370661
0.007 0.0784771493411175
0.008 0.0782648124699369
0.009 0.0780537701369449
0.01 0.0778440188411318
0.011 0.0776355509782907
0.012 0.0774283671961111
0.013 0.0772224598086052
0.014 0.0770178296330142
0.015 0.0768144732762566
0.016 0.0766123829513057
0.017 0.0764115597065013
0.018 0.0762120002128453
0.019 0.0760136965831196
0.02 0.0758166500951895
0.021 0.0756208574834641
0.022 0.0754263107614051
0.023 0.0752330114343357
0.024 0.0750409562995986
0.025 0.074850137272604
0.026 0.0746605560838995
0.027 0.074472209593297
0.028 0.0742850896189784
0.029 0.0740991981149611
0.03 0.0739145320031451
0.031 0.0737310900325031
0.032 0.0735488672190367
0.033 0.0733678605462117
0.034 0.0731880616406663
0.035 0.0730094728974853
0.036 0.0728320913613895
0.037 0.0726559085652982
0.038 0.0724809271218278
0.039 0.0723071441364528
0.04 0.0721345510494777
0.041 0.0719631506888903
0.042 0.0717929402205392
0.043 0.0716239168299853
0.044 0.0714560718501321
0.045 0.0712894083782602
0.046 0.0711239236597705
0.047 0.0709596089376155
0.048 0.0707964675192793
0.049 0.0706344967093405
0.05 0.0704736876623348
0.051 0.0703140438936925
0.052 0.0701555627665562
0.053 0.069998241663552
0.054 0.0698420716373938
0.055 0.0696870564629656
0.056 0.0695331935808884
0.057 0.069380473958743
0.058 0.0692289015738607
0.059 0.0690784739245668
0.06 0.0689291885281753
0.061 0.0687810376691371
0.062 0.0686340241607292
0.063 0.068488145577425
0.064 0.0683433995124699
0.065 0.0681997767411925
0.066 0.0680572817416243
0.067 0.0679159121635232
0.068 0.0677756656754323
0.069 0.0676365329605684
0.07 0.0674985187408649
0.071 0.0673616207408788
0.072 0.0672258367035579
0.073 0.0670911572228844
0.074 0.066957587260592
0.075 0.0668251246150657
0.076 0.0666937671032126
0.077 0.0665635052326345
0.078 0.0664343442004408
0.079 0.066306281878412
0.08 0.0661793161564782
0.081 0.0660534374590589
0.082 0.0659286512142642
0.083 0.0658049553665351
0.084 0.0656823478782995
0.085 0.0655608190937976
0.086 0.065440374667878
0.087 0.0653210126169035
0.088 0.0652027309751741
0.089 0.065085527794855
0.09 0.0649693933343431
0.091 0.0648543342176267
0.092 0.0647403478390491
0.093 0.0646274323220431
0.094 0.0645155778522415
0.095 0.0644047905680241
0.096 0.0642950686457363
0.097 0.0641864102791932
0.098 0.0640788136798448
0.099 0.0639722689567181
0.1 0.0638667825028172
0.101 0.0637623525819909
0.102 0.0636589774755454
0.103 0.0635566554821138
0.104 0.0634553766395199
0.105 0.063355147588302
0.106 0.0632559666790884
0.107 0.0631578322797695
0.108 0.0630607427754364
0.109 0.0629646881382667
0.11 0.062869675249184
0.111 0.062775702544779
0.112 0.0626827684788212
0.113 0.0625908715221574
0.114 0.0625000015869027
0.115 0.0624101657872318
0.116 0.0623213626449964
0.117 0.062233590699091
0.118 0.0621468485053981
0.119 0.0620611259220584
0.12 0.0619764302889864
0.121 0.0618928010697923
0.122 0.061810195864393
0.123 0.0617286133111344
0.124 0.0616480520650667
0.125 0.0615685019914759
0.126 0.0614899706227427
0.127 0.0614124566641363
0.128 0.0613359588374728
0.129 0.0612604758812549
0.13 0.0611859976188757
0.131 0.0611125317932102
0.132 0.0610400771925004
0.133 0.0609686326216303
0.134 0.0608981969019563
0.135 0.0608287688713853
0.136 0.0607603383178348
0.137 0.0606929132204669
0.138 0.0606264924665521
0.139 0.0605610749597978
0.14 0.0604966596203149
0.141 0.060433245384759
0.142 0.0603708220147245
0.143 0.0603093977148989
0.144 0.0602489714709139
0.145 0.0601895422846828
0.146 0.060131109174458
0.147 0.0600736711748524
0.148 0.0600172180306357
0.149 0.0599617581612927
0.15 0.0599072906501008
0.151 0.0598538211526606
0.152 0.0598013421976637
0.153 0.0597498529255088
0.154 0.0596993524927175
0.155 0.059649830649624
0.156 0.0596012960559331
0.157 0.0595537479162406
0.158 0.0595071854513437
0.159 0.0594616078980183
0.16 0.059417014509092
0.161 0.0593734045535308
0.162 0.0593307677917655
0.163 0.0592891131002857
0.164 0.0592484397958341
0.165 0.0592087472111705
0.166 0.0591700346950506
0.167 0.0591323016122512
0.168 0.0590955473434656
0.169 0.0590597616730566
0.17 0.0590249536792775
0.171 0.058991122790465
0.172 0.0589582684509017
0.173 0.0589263901208171
0.174 0.0588954872763137
0.175 0.0588655594094581
0.176 0.0588365963427935
0.177 0.0588086073411041
0.178 0.0587815919438756
0.179 0.0587555497064591
0.18 0.058730480200139
0.181 0.0587063887579426
0.182 0.0586832690773309
0.183 0.0586611207806844
0.184 0.0586399337588502
0.185 0.0586197174710895
0.186 0.058600471586931
0.187 0.0585821957917912
0.188 0.0585648897868378
0.189 0.0585485532891363
0.19 0.0585331860314382
0.191 0.0585187877623759
0.192 0.0585053484569222
0.193 0.0584928777448733
0.194 0.0584813754219561
0.195 0.0584708412997053
0.196 0.0584612752054108
0.197 0.0584526769821841
0.198 0.058445046488935
0.199 0.0584383836003124
0.2 0.0584326882068104
0.201 0.0584279504043899
0.202 0.0584241799879295
0.203 0.0584213768949509
0.204 0.0584195410788086
0.205 0.0584186725086479
0.206 0.0584187711693755
0.207 0.0584198370616957
0.208 0.0584218702021266
0.209 0.0584248706229771
0.21 0.0584288285674619
0.211 0.058433758974864
0.212 0.0584396567169681
0.213 0.0584465218926766
0.214 0.058454354616631
0.215 0.0584631550193075
0.216 0.0584729232469221
0.217 0.058483659461537
0.218 0.0584953638409834
0.219 0.0585080268064926
0.22 0.0585216584068609
0.221 0.058536258867087
0.222 0.05855182842798
0.223 0.0585683673461596
0.224 0.0585858758941178
0.225 0.0586043543601605
0.226 0.0586238030484802
0.227 0.0586442222790907
0.228 0.0586656123878738
0.229 0.0586879640242583
0.23 0.0587112873273778
0.231 0.0587355826804479
0.232 0.0587608504826032
0.233 0.0587870911488769
0.234 0.0588143051102263
0.235 0.0588424928135338
0.236 0.0588716547216154
0.237 0.0589017913132268
0.238 0.0589329030830959
0.239 0.0589649905419024
0.24 0.0589980446324857
0.241 0.0590320799229068
0.242 0.0590670923632918
0.243 0.0591030825321863
0.244 0.0591400510241328
0.245 0.059177998449697
0.246 0.0592169254354249
0.247 0.0592568326239202
0.248 0.0592977206738266
0.249 0.0593395902598408
0.25 0.0593824420727294
0.251 0.0594262768193439
0.252 0.0594710858185431
0.253 0.0595168792870358
0.254 0.0595636579796914
0.255 0.0596114226675227
0.256 0.0596601741376909
0.257 0.0597099131935303
0.258 0.059760640654573
0.259 0.059812357356539
0.26 0.0598650641513788
0.261 0.0599187619072729
0.262 0.0599734515086493
0.263 0.0600291338562077
0.264 0.0600858006970514
0.265 0.0601434622100089
0.266 0.0602021193443684
0.267 0.0602617730657554
0.268 0.0603224243561684
0.269 0.0603840742139684
0.27 0.0604467236539198
0.271 0.0605103775360911
0.272 0.0605750328068305
0.273 0.0606406905350714
0.274 0.0607073518062057
0.275 0.060775017722071
0.276 0.0608436894009702
0.277 0.0609133679777244
0.278 0.0609840457778565
0.279 0.061055732872878
0.28 0.0611284304469172
0.281 0.0612021397006806
0.282 0.0612768618514885
0.283 0.0613525981332814
0.284 0.0614293497966641
0.285 0.0615071181088995
0.286 0.0615859043539507
0.287 0.0616657098324866
0.288 0.0617465358619237
0.289 0.0618283837764561
0.29 0.0619112549270418
0.291 0.0619951506814566
0.292 0.0620800640232877
0.293 0.0621660048349122
0.294 0.0622529745343964
0.295 0.0623409745567221
0.296 0.0624300063538161
0.297 0.0625200713945491
0.298 0.0626111711647988
0.299 0.0627033071674411
0.3 0.0627964809223989
0.301 0.06289069733778
0.302 0.0629859542913169
0.303 0.0630822533598968
0.304 0.06317959613751
0.305 0.0632779842352734
0.306 0.0633774192814884
0.307 0.0634779029216223
0.308 0.0635794368183796
0.309 0.0636820148766611
0.31 0.0637856466508481
0.311 0.0638903338552265
0.312 0.0639960782214064
0.313 0.0641028814983782
0.314 0.0642107454525247
0.315 0.064319671867661
0.316 0.064429662545056
0.317 0.0645407193034642
0.318 0.0646528439791694
0.319 0.06476603842599
0.32 0.0648803045153388
0.321 0.0649956441362197
0.322 0.0651120591953047
0.323 0.0652295516169267
0.324 0.0653481233431297
0.325 0.0654677763336997
0.326 0.0655885125661915
0.327 0.0657103270651802
0.328 0.0658332288989368
0.329 0.065957220098319
0.33 0.0660823027120883
0.331 0.0662084817949466
0.332 0.0663357561070371
0.333 0.0664641277576776
0.334 0.0665935988741674
0.335 0.0667241716018388
0.336 0.0668558481041073
0.337 0.0669886305625124
0.338 0.0671225211767122
0.339 0.0672575221645696
0.34 0.0673936357621526
0.341 0.0675308642237897
0.342 0.0676692098221051
0.343 0.0678086748480488
0.344 0.0679492616109387
0.345 0.0680909724384765
0.346 0.0682338096768322
0.347 0.0683777756906351
0.348 0.0685228728630496
0.349 0.0686690978116408
0.35 0.0688164588275865
0.351 0.0689649583496734
0.352 0.0691145988353603
0.353 0.0692653827608386
0.354 0.06941731262104
0.355 0.069570390929675
0.356 0.0697246202193477
0.357 0.0698800030414815
0.358 0.0700365419664503
0.359 0.0701942395835707
0.36 0.0703530985011825
0.361 0.0705131240186417
0.362 0.070674315743977
0.363 0.0708366763504217
0.364 0.0710002085303143
0.365 0.0711649149951845
0.366 0.0713307984757406
0.367 0.0714978617219693
0.368 0.0716661075031441
0.369 0.0718355386078769
0.37 0.0720061578441648
0.371 0.0721779680394199
0.372 0.0723509720405609
0.373 0.0725251727139928
0.374 0.0727005688026349
0.375 0.0728771674444266
0.376 0.0730549715645436
0.377 0.0732339841078433
0.378 0.0734142080445153
0.379 0.0735956464170556
0.38 0.0737783022330233
0.381 0.0739621785198545
0.382 0.0741472783248905
0.383 0.0743336047154363
0.384 0.0745211607788298
0.385 0.0747099496224359
0.386 0.0748999743737543
0.387 0.0750912381804465
0.388 0.0752837442103447
0.389 0.0754774956515969
0.39 0.0756724957126064
0.391 0.0758687507094729
0.392 0.076066260305807
0.393 0.076265027781334
0.394 0.0764650564362649
0.395 0.0766663495912785
0.396 0.0768689105875958
0.397 0.0770727427870819
0.398 0.0772778495722426
0.399 0.0774842343462691
0.4 0.0776919005331379
0.401 0.0779008515776429
0.402 0.0781110909454433
0.403 0.0783226221230933
0.404 0.0785354486181889
0.405 0.0787495739592827
0.406 0.0789650001284673
0.407 0.0791817323565412
0.408 0.0793997742355552
0.409 0.079619129378791
0.41 0.079839801420857
0.411 0.0800617940177187
0.412 0.080285110846762
0.413 0.0805097556068678
0.414 0.0807357320184287
0.415 0.0809630438234624
0.416 0.0811916947856327
0.417 0.0814216886902967
0.418 0.081653029344567
0.419 0.0818857205774243
0.42 0.0821197662396866
0.421 0.0823551730736741
0.422 0.082591941563971
0.423 0.0828300756390559
0.424 0.0830695792494969
0.425 0.0833104563679664
0.426 0.0835527109893092
0.427 0.0837963471306341
0.428 0.0840413688313328
0.429 0.0842877801531315
0.43 0.084535585180247
0.431 0.084784788019367
0.432 0.0850353927997014
0.433 0.0852874036730567
0.434 0.0855408248139956
0.435 0.0857956604197562
0.436 0.0860519147164178
0.437 0.0863095919797085
0.438 0.0865686964783679
0.439 0.0868292325041421
0.44 0.0870912043718695
0.441 0.0873546164193858
0.442 0.0876194730077975
0.443 0.0878857785214245
0.444 0.0881535373679002
0.445 0.0884227539781881
0.446 0.0886934328067805
0.447 0.0889655783316454
0.448 0.0892391952782877
0.449 0.0895142883130967
0.45 0.0897908620015633
0.451 0.09006892681486
0.452 0.0903484802519465
0.453 0.0906295269700707
0.454 0.0909120750283618
0.455 0.0911961258503555
0.456 0.0914816841651005
0.457 0.0917687547256366
0.458 0.0920573423091254
0.459 0.0923474517168843
0.46 0.0926390877744702
0.461 0.0929322553316966
0.462 0.0932269592628087
0.463 0.0935232044664643
0.464 0.0938209958658861
0.465 0.0941203384088592
0.466 0.0944212370678717
0.467 0.0947236968401626
0.468 0.095027722747771
0.469 0.0953333198376709
0.47 0.095640493181788
0.471 0.0959492478771585
0.472 0.09625958904591
0.473 0.0965715218354176
0.474 0.0968850514182512
0.475 0.0972001829924346
0.476 0.0975169217814524
0.477 0.0978352730342589
0.478 0.098155242025434
0.479 0.0984768340552473
0.48 0.0988000544497197
0.481 0.0991249144332809
0.482 0.0994514121348172
0.483 0.0997795529817175
0.484 0.100109342427323
0.485 0.100440785951041
0.486 0.100773889058428
0.487 0.101108657281164
0.488 0.101445096177334
0.489 0.101783211331338
0.49 0.102123008354064
0.491 0.102464492882888
0.492 0.102807670581867
0.493 0.103152547141709
0.494 0.103499128280044
0.495 0.103847419741262
0.496 0.104197427296763
0.497 0.104549156745052
0.498 0.104902613911687
0.499 0.105257804649563
0.5 0.105614734838818
0.501 0.105973410387006
0.502 0.106333837229187
0.503 0.106696021327976
0.504 0.107059968673703
0.505 0.107425685284388
0.506 0.107793177205972
0.507 0.108162450512275
0.508 0.108533511305124
0.509 0.108906365714546
0.51 0.109281019898709
0.511 0.109657486041346
0.512 0.110035762818036
0.513 0.110415856499319
0.514 0.110797773384389
0.515 0.111181519800862
0.516 0.111567102104979
0.517 0.111954526681715
0.518 0.112343799944868
0.519 0.112734928337062
0.52 0.113127918330024
0.521 0.113522776424545
0.522 0.113919509150565
0.523 0.114318123067297
0.524 0.114718624763455
0.525 0.115121020856974
0.526 0.115525317995655
0.527 0.115931522856826
0.528 0.11633964214758
0.529 0.116749682604821
0.53 0.117161650995482
0.531 0.117575554116491
0.532 0.117991398794999
0.533 0.118409191888378
0.534 0.118828940284324
0.535 0.119250650900944
0.536 0.119674330687031
0.537 0.120099986621809
0.538 0.120527625715432
0.539 0.120957255008734
0.54 0.121388881573635
0.541 0.121822428761772
0.542 0.122258015981197
0.543 0.122695650605169
0.544 0.123135340039723
0.545 0.122692593079082
0.546 0.122251927254606
0.547 0.121813335069033
0.548 0.121376809057962
0.549 0.120942341789726
0.55 0.120509925865371
0.551 0.120079553918358
0.552 0.119651218614644
0.553 0.119224912652505
0.554 0.118800628762446
0.555 0.118378359707074
0.556 0.117958098280971
0.557 0.117539837310647
0.558 0.117123569654387
0.559 0.116709288202244
0.56 0.116296985875741
0.561 0.115886655627955
0.562 0.11547829044334
0.563 0.115071883337616
0.564 0.114667427357661
0.565 0.114264915581414
0.566 0.113864341117846
0.567 0.113465697106769
0.568 0.113068976718718
0.569 0.112674173154896
0.57 0.112281279647128
0.571 0.111890292679819
0.572 0.111501202673603
0.573 0.111114002890652
0.574 0.110728686634747
0.575 0.110345247251263
0.576 0.109963678126703
0.577 0.109583972688687
0.578 0.109206124405548
0.579 0.108830126786303
0.58 0.108455973380264
0.581 0.108083657776935
0.582 0.107713173605726
0.583 0.10734451453581
0.584 0.106977674275918
0.585 0.106612646574028
0.586 0.106249425217274
0.587 0.105888004031649
0.588 0.105528376881895
0.589 0.105170537671155
0.59 0.10481448034101
0.591 0.104460198871006
0.592 0.104107687278683
0.593 0.103756939619193
0.594 0.103407949985242
0.595 0.103060712506773
0.596 0.102715221350889
0.597 0.102371470721553
0.598 0.10202945485943
0.599 0.101689168041736
0.6 0.101350604581999
0.601 0.101013775108166
0.602 0.100678656986047
0.603 0.100345244460338
0.604 0.100013531805252
0.605 0.0996835133244103
0.606 0.0993551833507132
0.607 0.099028536246244
0.608 0.0987035664021591
0.609 0.0983802682386001
0.61 0.0980586362045386
0.611 0.0977386647777114
0.612 0.0974203484645207
0.613 0.0971036817998705
0.614 0.096788659347147
0.615 0.09647527569801
0.616 0.0961635254724022
0.617 0.0958534033183804
0.618 0.0955449039119935
0.619 0.0952380219572716
0.62 0.0949327521860405
0.621 0.094629089357799
0.622 0.0943270282597557
0.623 0.0940265637069812
0.624 0.0937276905408698
0.625 0.093430403631227
0.626 0.0931346978747308
0.627 0.092840568195237
0.628 0.0925480095435947
0.629 0.0922570168976317
0.63 0.0919675852620023
0.631 0.0916797328855168
0.632 0.0913934319268154
0.633 0.0911086774483731
0.634 0.0908254645387038
0.635 0.0905437883122406
0.636 0.0902636439092932
0.637 0.0899850264959131
0.638 0.0897079312638446
0.639 0.0894323534304156
0.64 0.089158288238508
0.641 0.0888857309564107
0.642 0.0886146768777679
0.643 0.0883451213214899
0.644 0.0880770596316679
0.645 0.0878104871775301
0.646 0.0875453993533428
0.647 0.087281791578285
0.648 0.0870196592964201
0.649 0.0867589979766053
0.65 0.0864998031123964
0.651 0.0862420702220339
0.652 0.0859857948482886
0.653 0.0857309725584089
0.654 0.0854775989440467
0.655 0.0852256696211778
0.656 0.0849751802300927
0.657 0.0847261264352174
0.658 0.0844785039250707
0.659 0.0842323084122338
0.66 0.0839875356332681
0.661 0.0837442096419617
0.662 0.083502298312849
0.663 0.0832617974519203
0.664 0.0830227028888795
0.665 0.0827850104771267
0.666 0.0825487160936359
0.667 0.0823138156389044
0.668 0.0820803050368995
0.669 0.0818481802349634
0.67 0.0816174372037636
0.671 0.0813880719371834
0.672 0.0811600804523247
0.673 0.0809334587893846
0.674 0.080708203011594
0.675 0.0804843092051787
0.676 0.0802617734792721
0.677 0.0800405919658402
0.678 0.0798207608196415
0.679 0.0796022762181334
0.68 0.0793851343614637
0.681 0.0791693314723119
0.682 0.0789548637959123
0.683 0.0787417275999711
0.684 0.0785299191745688
0.685 0.0783194348321238
0.686 0.0781102709073397
0.687 0.0779024237571134
0.688 0.0776958897605231
0.689 0.0774906653186985
0.69 0.0772867468548194
0.691 0.0770841611030443
0.692 0.076882874511465
0.693 0.0766828835686525
0.694 0.0764841847850724
0.695 0.0762867746930134
0.696 0.0760906498464846
0.697 0.0758958068211855
0.698 0.0757022422144667
0.699 0.075509952645257
0.7 0.0753189347539795
0.701 0.075129185202549
0.702 0.0749407006742559
0.703 0.0747534778737671
0.704 0.0745675135270529
0.705 0.0743828043812897
0.706 0.0741993472048804
0.707 0.0740171387873431
0.708 0.0738361759392676
0.709 0.0736564554922977
0.71 0.0734779742990315
0.711 0.0733007292329862
0.712 0.0731247171885668
0.713 0.0729499350809754
0.714 0.0727763798461937
0.715 0.0726040484409311
0.716 0.0724329378425551
0.717 0.0722630450490451
0.718 0.0720943670789423
0.719 0.0719269009713384
0.72 0.071760643785754
0.721 0.0715956269674876
0.722 0.0714318134488875
0.723 0.0712692003505137
0.724 0.0711077848132566
0.725 0.0709475639982942
0.726 0.0707885350870509
0.727 0.0706306952811478
0.728 0.070474041802346
0.729 0.0703185718925297
0.73 0.0701642828136242
0.731 0.0700111718475694
0.732 0.0698592362962742
0.733 0.0697084734815618
0.734 0.069558880745152
0.735 0.0694104554485856
0.736 0.0692631949731765
0.737 0.0691170967200175
0.738 0.0689721581098896
0.739 0.0688283765832135
0.74 0.0686857496000761
0.741 0.0685442746401104
0.742 0.0684039492024983
0.743 0.068264770805912
0.744 0.0681267369884672
0.745 0.0679898453077082
0.746 0.0678540933405493
0.747 0.0677194786832414
0.748 0.0675859989513153
0.749 0.0674536517795748
0.75 0.0673224348220274
0.751 0.0671923715105769
0.752 0.0670634341005975
0.753 0.0669356203014691
0.754 0.0668089278417261
0.755 0.0666833544690092
0.756 0.0665588979500253
0.757 0.066435556070543
0.758 0.0663133266353243
0.759 0.0661922074680873
0.76 0.0660721964114851
0.761 0.0659532913270542
0.762 0.0658354900952006
0.763 0.0657187906151451
0.764 0.0656031908048933
0.765 0.0654886886011998
0.766 0.0653752819595332
0.767 0.065262968854066
0.768 0.0651517472775856
0.769 0.0650416152415168
0.77 0.0649325707758588
0.771 0.0648246119291744
0.772 0.0647177367685211
0.773 0.0646119433794423
0.774 0.0645072298659436
0.775 0.064403594350467
0.776 0.0643010349738131
0.777 0.0641995497323622
0.778 0.0640991367805359
0.779 0.0639997943159739
0.78 0.0639015205545171
0.781 0.063804334888471
0.782 0.0637082147525267
0.783 0.0636131584138618
0.784 0.0635191641578701
0.785 0.0634262302881085
0.786 0.0633343551262782
0.787 0.0632435370122041
0.788 0.0631537743037986
0.789 0.0630650653770464
0.79 0.0629774086259527
0.791 0.0628908024625266
0.792 0.0628052453167653
0.793 0.0627207356366195
0.794 0.0626372718879561
0.795 0.0625548525545455
0.796 0.062473476138035
0.797 0.062393141157912
0.798 0.0623138461514888
0.799 0.0622355896216011
0.8 0.0621583701368125
0.801 0.0620821862884098
0.802 0.0620070366853999
0.803 0.0619329199544754
0.804 0.0618598347400054
0.805 0.061787779703997
0.806 0.0617167535260586
0.807 0.0616467549034242
0.808 0.061577782550896
0.809 0.0615098352008142
0.81 0.0614429116030651
0.811 0.0613770281832518
0.812 0.0613121661524684
0.813 0.0612483243122152
0.814 0.061185501481486
0.815 0.0611236964967269
0.816 0.0610629082118686
0.817 0.0610031354982437
0.818 0.0609443772446127
0.819 0.0608866323571234
0.82 0.060829899759291
0.821 0.0607741783919879
0.822 0.0607194672134056
0.823 0.0606657651990622
0.824 0.0606130713417636
0.825 0.0605613846515905
0.826 0.0605107041558734
0.827 0.0604610288991999
0.828 0.0604123579433719
0.829 0.0603646903673881
0.83 0.0603180252674574
0.831 0.0602723617569293
0.832 0.0602276989663224
0.833 0.0601840360433
0.834 0.0601413721526274
0.835 0.0600997064761878
0.836 0.0600590382129651
0.837 0.0600193665790003
0.838 0.059980690807402
0.839 0.0599430101483171
0.84 0.0599063238689431
0.841 0.0598706461258661
0.842 0.0598359613202773
0.843 0.059802268770318
0.844 0.0597695678111376
0.845 0.0597378577948812
0.846 0.05970713809068
0.847 0.0596774080846168
0.848 0.0596486671797306
0.849 0.0596209147960193
0.85 0.0595941503703915
0.851 0.0595683733566734
0.852 0.0595435832256077
0.853 0.0595197794648303
0.854 0.0594969615788513
0.855 0.0594751290890553
0.856 0.0594542815336933
0.857 0.0594344184678691
0.858 0.0594155394635197
0.859 0.059397644109417
0.86 0.0593807320111602
0.861 0.0593648027911496
0.862 0.0593498560886063
0.863 0.0593358915595349
0.864 0.0593229088767305
0.865 0.0593109077297631
0.866 0.0592998878249848
0.867 0.0592898488854953
0.868 0.0592807906511565
0.869 0.0592727128785846
0.87 0.0592656153411306
0.871 0.0592595154693237
0.872 0.0592543954235315
0.873 0.0592502550267348
0.874 0.0592470941186671
0.875 0.0592449125557893
0.876 0.0592437102112933
0.877 0.0592434869751202
0.878 0.0592442427539215
0.879 0.0592459774710764
0.88 0.0592486910666735
0.881 0.0592523834975244
0.882 0.0592570547371353
0.883 0.059262704775712
0.884 0.0592693336201762
0.885 0.059276941294139
0.886 0.0592855278378996
0.887 0.0592950933084597
0.888 0.0593056377795073
0.889 0.059317161341404
0.89 0.0593296641012216
0.891 0.0593431461826996
0.892 0.059357607726257
0.893 0.0593730488890063
0.894 0.0593894698447297
0.895 0.0594068707838993
0.896 0.0594252519136601
0.897 0.0594446134578413
0.898 0.0594649556569505
0.899 0.0594862787681871
0.9 0.0595085830654144
0.901 0.0595318800937893
0.902 0.0595561588279565
0.903 0.0595814195924
0.904 0.0596076627283307
0.905 0.0596348885936624
0.906 0.0596630975630178
0.907 0.0596922900277348
0.908 0.0597224663958758
0.909 0.0597536270922154
0.91 0.0597857725582493
0.911 0.0598189032522072
0.912 0.0598530196490432
0.913 0.0598881222404608
0.914 0.0599242115348835
0.915 0.0599612880574942
0.916 0.059999352350216
0.917 0.0600384049717334
0.918 0.060078446497491
0.919 0.0601194775196966
0.92 0.0601614986473367
0.921 0.0602045105061764
0.922 0.0602485137387604
0.923 0.0602935090044319
0.924 0.0603394969793285
0.925 0.0603864783564089
0.926 0.0604344538454347
0.927 0.0604834241730042
0.928 0.060533390082537
0.929 0.0605843523343002
0.93 0.0606363117054172
0.931 0.0606892822197346
0.932 0.0607432513755506
0.933 0.0607982200007993
0.934 0.0608541889403132
0.935 0.0609111590558419
0.936 0.0609691312260686
0.937 0.061028106346595
0.938 0.0610880853299768
0.939 0.0611490691057235
0.94 0.0612110586203302
0.941 0.0612740548372556
0.942 0.0613380587369483
0.943 0.0614030713168788
0.944 0.0614690935915174
0.945 0.0615361265923794
0.946 0.0616041713680286
0.947 0.0616732289840827
0.948 0.061743300523237
0.949 0.0618143870852627
0.95 0.0618864897870547
0.951 0.0619596097626073
0.952 0.0620337481630642
0.953 0.0621089061567068
0.954 0.062185084928974
0.955 0.0622622856825184
0.956 0.0623405096371525
0.957 0.062419758029926
0.958 0.0625000321151147
0.959 0.0625813331642423
0.96 0.0626636624661108
0.961 0.0627470335186145
0.962 0.0628314353608322
0.963 0.0629168693340983
0.964 0.0630033367970889
0.965 0.0630908391258684
0.966 0.0631793777138691
0.967 0.0632689539719435
0.968 0.0633595693283738
0.969 0.063451225228867
0.97 0.0635439231366283
0.971 0.0636376645323364
0.972 0.0637324509141954
0.973 0.0638282837979258
0.974 0.0639251647168139
0.975 0.0640230952217164
0.976 0.0641220768810926
0.977 0.0642221112810216
0.978 0.0643232000252405
0.979 0.0644253447351365
0.98 0.0645285470498053
0.981 0.0646328086260512
0.982 0.0647381311384273
0.983 0.0648445162792364
0.984 0.0649519657585982
0.985 0.0650604813044264
0.986 0.0651700646624849
0.987 0.0652807175964124
0.988 0.0653924418877292
0.989 0.0655052393358896
0.99 0.0656191117582971
0.991 0.0657340721067693
0.992 0.0658501110174216
0.993 0.0659672303624146
0.994 0.0660854320319256
0.995 0.0662047179342671
0.996 0.0663250899958467
0.997 0.0664465501612188
0.998 0.0665691003931315
0.999 0.0666927426725486
1 0.06681747899865
1.001 0.0669433113889115
1.002 0.0670702418791062
1.003 0.0671982725233163
1.004 0.0673274053940113
1.005 0.0674576425820463
1.006 0.0675889861967139
1.007 0.0677214383657613
1.008 0.0678550012354151
1.009 0.0679896769704502
1.01 0.0681254677541776
1.011 0.0682623757885208
1.012 0.0684004032940294
1.013 0.0685395525099059
1.014 0.0686798256940638
1.015 0.0688212251231223
1.016 0.0689637530924861
1.017 0.0691074119163693
1.018 0.0692522039277976
1.019 0.0693981314786973
1.02 0.0695451969399052
1.021 0.0696934127365336
1.022 0.0698427711370329
1.023 0.0699932745699401
1.024 0.0701449254828831
1.025 0.0702977263425917
1.026 0.0704516796349192
1.027 0.0706067878649089
1.028 0.0707630535568413
1.029 0.0709204792542367
1.03 0.071079067519927
1.031 0.0712388209360769
1.032 0.0713997421042414
1.033 0.0715618336453815
1.034 0.0717250981999402
1.035 0.0718895384278689
1.036 0.0720551570086506
1.037 0.0722219566413891
1.038 0.0723899400447949
1.039 0.072559109957267
1.04 0.0727294691369316
1.041 0.0729010203616478
1.042 0.0730737664291458
1.043 0.0732477101569685
1.044 0.0734228543825551
1.045 0.0735992019633078
1.046 0.0737767557766114
1.047 0.0739555187198871
1.048 0.0741354937106593
1.049 0.0743166836865526
1.05 0.074499091605399
1.051 0.0746827350229086
1.052 0.0748676022673826
1.053 0.0750536963583476
1.054 0.0752410203356923
1.055 0.0754295772597252
1.056 0.0756193702112277
1.057 0.0758104022915169
1.058 0.076002676622458
1.059 0.0761961963465373
1.06 0.076390964626941
1.061 0.0765869846475297
1.062 0.076784259612972
1.063 0.0769827927487601
1.064 0.0771825873012677
1.065 0.0773836465377637
1.066 0.0775859737465539
1.067 0.0777895722369566
1.068 0.077994445339393
1.069 0.0782005964053974
1.07 0.0784080288077239
1.071 0.0786167459404053
1.072 0.0788267512187497
1.073 0.0790380480794601
1.074 0.0792506399806427
1.075 0.0794645304018956
1.076 0.0796797228443472
1.077 0.0798962208307116
1.078 0.0801140279053754
1.079 0.0803331476344097
1.08 0.0805535836056673
1.081 0.0807753404723153
1.082 0.0809984206924877
1.083 0.0812228279209199
1.084 0.0814485658343346
1.085 0.081675638131507
1.086 0.0819040485333606
1.087 0.0821338007829722
1.088 0.0823648986456767
1.089 0.0825973459091165
1.09 0.0828311463833082
1.091 0.0830663039006981
1.092 0.0833028223162104
1.093 0.0835407055073522
1.094 0.0837799573742279
1.095 0.0840205818396402
1.096 0.0842625828491516
1.097 0.0845059643711196
1.098 0.0847507303968015
1.099 0.0849968849403818
1.1 0.0852444320390878
1.101 0.0854933757532085
1.102 0.085743720166171
1.103 0.0859954693846472
1.104 0.0862486275385801
1.105 0.0865031987812286
1.106 0.0867591872893145
1.107 0.0870165972630412
1.108 0.0872754329261603
1.109 0.0875356985260284
1.11 0.0877973983337551
1.111 0.088060543932142
1.112 0.0883251322450696
1.113 0.0885911676151531
1.114 0.0888586544090161
1.115 0.0891275970172896
1.116 0.089397999854762
1.117 0.089669867360415
1.118 0.0899432039975069
1.119 0.0902180142536223
1.12 0.0904943026407986
1.121 0.0907720736955356
1.122 0.0910513319789545
1.123 0.0913320820768021
1.124 0.0916143285995299
1.125 0.0918980761823699
1.126 0.0921833294855187
1.127 0.0924700931940524
1.128 0.0927583720181051
1.129 0.0930481706929282
1.13 0.0933394939789174
1.131 0.0936323466618234
1.132 0.093926733552674
1.133 0.094222659487934
1.134 0.0945201293296047
1.135 0.0948191479652412
1.136 0.0951197203081001
1.137 0.0954218512971918
1.138 0.095725545897317
1.139 0.096030809099238
1.14 0.096337645919706
1.141 0.0966460678587518
1.142 0.0969560734352574
1.143 0.0972676677450868
1.144 0.0975808559104449
1.145 0.0978956430799463
1.146 0.0982120344287044
1.147 0.0985300351584101
1.148 0.0988496504974645
1.149 0.0991708857010042
1.15 0.0994937460509994
1.151 0.0998182368563989
1.152 0.100144363453133
1.153 0.100472131204289
1.154 0.100801545500144
1.155 0.101132611758245
1.156 0.101465335423536
1.157 0.101799721968428
1.158 0.102135776880238
1.159 0.102473505659155
1.16 0.102812913860083
1.161 0.103154006957618
1.162 0.103496790528132
1.163 0.103841270210491
1.164 0.104187451671686
1.165 0.104535340606896
1.166 0.104884942739624
1.167 0.105236263821723
1.168 0.105589309633627
1.169 0.105944085984296
1.17 0.106300598711389
1.171 0.10665885943657
1.172 0.107018868211174
1.173 0.107380630960125
1.174 0.107744153637433
1.175 0.108109442226265
1.176 0.108476502739083
1.177 0.10884534121768
1.178 0.109215963733377
1.179 0.109588376387008
1.18 0.109962585309122
1.181 0.110338596660055
1.182 0.110716416629932
1.183 0.111096051438954
1.184 0.111477507337391
1.185 0.111860790605608
1.186 0.112245907554377
1.187 0.112632864524801
1.188 0.113021667888485
1.189 0.113412324047652
1.19 0.113804839435229
1.191 0.114199220514985
1.192 0.11459547378157
1.193 0.114993605760669
1.194 0.115393623009142
1.195 0.115795532115098
1.196 0.116199339697952
1.197 0.116605052408635
1.198 0.117012676929594
1.199 0.117422219975028
1.2 0.117833688290903
1.201 0.118247093745131
1.202 0.118662437972817
1.203 0.119079727816567
1.204 0.119498970151238
1.205 0.119920171884044
1.206 0.120343339954693
1.207 0.120768481335407
1.208 0.121195603031141
1.209 0.121624712079688
1.21 0.122055815551751
1.211 0.122488920551062
1.212 0.122924034214516
1.213 0.123361163712311
1.214 0.123800316248059
1.215 0.124241499058834
1.216 0.12468471934916
1.217 0.1251299844287
1.218 0.125577301636064
1.219 0.12602667834396
1.22 0.126478121959117
1.221 0.126931639922504
1.222 0.1273872390381
1.223 0.127844926760508
1.224 0.128304710633931
1.225 0.128766598237314
1.226 0.12923059718437
1.227 0.129696715123818
1.228 0.130164959739542
1.229 0.130635338750516
1.23 0.131107859911146
1.231 0.131582534288996
1.232 0.132059365430949
1.233 0.132538334171026
1.234 0.133018984878925
1.235 0.133501324282224
1.236 0.133985359138859
1.237 0.134471096237095
1.238 0.13495854239568
1.239 0.135447704463968
1.24 0.1359385893218
1.241 0.136431203879659
1.242 0.136925555078702
1.243 0.137421649890818
1.244 0.137919495318671
1.245 0.138419098395765
1.246 0.138920466186577
1.247 0.139423605786361
1.248 0.139928524321569
1.249 0.140435228949487
1.25 0.140943726858668
1.251 0.141454025268703
1.252 0.141966131430454
1.253 0.142480052625975
1.254 0.142995796168642
1.255 0.143513369403249
1.256 0.144032779705868
1.257 0.144554034484084
1.258 0.145077141176877
1.259 0.145602107254975
1.26 0.146128940220466
1.261 0.146657960739098
1.262 0.147188862759143
1.263 0.147721653884717
1.264 0.148256341751957
1.265 0.14879293402865
1.266 0.14933143841424
1.267 0.149871862640268
1.268 0.150414214469939
1.269 0.150958501698471
1.27 0.151504732153158
1.271 0.152052913693168
1.272 0.15260305420976
1.273 0.15315516162634
1.274 0.153709243898424
1.275 0.154265309013775
1.276 0.154823364992335
1.277 0.155383419886435
1.278 0.155945481780503
1.279 0.156509558791484
1.28 0.15707565906866
1.281 0.157643790793847
1.282 0.158213962181291
1.283 0.158786181477706
1.284 0.159360456962393
1.285 0.159936796947198
1.286 0.160515209776823
1.287 0.161095703828349
1.288 0.161678287511803
1.289 0.162262969269707
1.29 0.162849757577696
1.291 0.163438695642927
1.292 0.164029755789594
1.293 0.164622946615905
1.294 0.165218276752806
1.295 0.165815754864349
1.296 0.166415389647511
1.297 0.167017189832099
1.298 0.16762116418116
1.299 0.168227321490845
1.3 0.168835670590225
1.301 0.169446220341816
1.302 0.170058979641018
1.303 0.170029111404232
1.304 0.169590877280341
1.305 0.16902402872764
1.306 0.168418136315297
1.307 0.167801873104742
1.308 0.167184412331256
1.309 0.166568683287186
1.31 0.165955615956147
1.311 0.16534550017246
1.312 0.164738420831898
1.313 0.164134397247688
1.314 0.163533427773043
1.315 0.162935504089085
1.316 0.162340615779577
1.317 0.161748751795882
1.318 0.1611599009257
1.319 0.160574051943057
1.32 0.159991193656197
1.321 0.159411299217755
1.322 0.158834383867657
1.323 0.158260429352826
1.324 0.157689422384472
1.325 0.157121351301025
1.326 0.156556204999652
1.327 0.15599397259407
1.328 0.155434643304748
1.329 0.154878206423564
1.33 0.154324651302348
1.331 0.153773967349299
1.332 0.153226144027412
1.333 0.152681170853885
1.334 0.152139037400023
1.335 0.151599733290782
1.336 0.151063248204626
1.337 0.150529571873352
1.338 0.149998694081847
1.339 0.149470604667846
1.34 0.148945293521899
1.341 0.148422750586948
1.342 0.147902965858376
1.343 0.147385929383572
1.344 0.146871631261885
1.345 0.14636006164443
1.346 0.145851210733798
1.347 0.145345068783997
1.348 0.144841626100164
1.349 0.144340873038342
1.35 0.143842800005461
1.351 0.143347420646743
1.352 0.14285468631848
1.353 0.142364598433138
1.354 0.141877151073999
1.355 0.141392336011574
1.356 0.140910144309616
1.357 0.140430566839361
1.358 0.139953594443694
1.359 0.139479217989935
1.36 0.139007428386334
1.361 0.138538216587393
1.362 0.138071573595416
1.363 0.137607490460784
1.364 0.137145958282159
1.365 0.136686968206221
1.366 0.136230511427466
1.367 0.135776579188206
1.368 0.135325162778267
1.369 0.134876253534898
1.37 0.13442984284251
1.371 0.133985922132619
1.372 0.133544482883576
1.373 0.133105516620506
1.374 0.132669014915045
1.375 0.132234969385201
1.376 0.131803371695251
1.377 0.131374213555483
1.378 0.130947486722114
1.379 0.130523182997149
1.38 0.130101294228042
1.381 0.129681791361654
1.382 0.129264701471657
1.383 0.128850006897231
1.384 0.128437696579413
1.385 0.128027761603026
1.386 0.127620193769326
1.387 0.127214985139153
1.388 0.126812127886533
1.389 0.12641161425168
1.39 0.126013436525944
1.391 0.125617587046677
1.392 0.125224058195805
1.393 0.124832842398944
1.394 0.124443932125302
1.395 0.124057319887344
1.396 0.123672998240618
1.397 0.123290959783759
1.398 0.122911197158174
1.399 0.122533703047947
1.4 0.122158470179734
1.401 0.121785491322596
1.402 0.121414759287905
1.403 0.12104626692906
1.404 0.120680007141532
1.405 0.120315972862548
1.406 0.119954157071154
1.407 0.119594552787821
1.408 0.119237153074576
1.409 0.118881951034667
1.41 0.11852893981254
1.411 0.118178140154827
1.412 0.117829498745422
1.413 0.117483021757579
1.414 0.117138706629673
1.415 0.116796548032002
1.416 0.11645653977623
1.417 0.116118675426604
1.418 0.115782948495367
1.419 0.115449352505242
1.42 0.115117881009431
1.421 0.114788527597787
1.422 0.114461285898797
1.423 0.114136149580083
1.424 0.113813112348591
1.425 0.113492167950377
1.426 0.113173310170614
1.427 0.11285653283342
1.428 0.112541829801783
1.429 0.112229194977419
1.43 0.111918622300662
1.431 0.111610105750318
1.432 0.111303639343592
1.433 0.1109992171359
1.434 0.110696833220845
1.435 0.110396481730018
1.436 0.110098156832896
1.437 0.109801852736784
1.438 0.10950756368665
1.439 0.109215283965017
1.44 0.10892500789184
1.441 0.108636730004235
1.442 0.108350444257621
1.443 0.108066145264263
1.444 0.107783827550594
1.445 0.107503485640616
1.446 0.107225114082481
1.447 0.106948707457027
1.448 0.106674260380386
1.449 0.106401767504705
1.45 0.106131223518403
1.451 0.10586262314604
1.452 0.105595961148367
1.453 0.105331232322159
1.454 0.105068431500102
1.455 0.104807553550746
1.456 0.104548593378377
1.457 0.104291545922901
1.458 0.104036406159746
1.459 0.103783169099802
1.46 0.103531829789275
1.461 0.103282383309604
1.462 0.103034824777376
1.463 0.102789149344202
1.464 0.102545352196645
1.465 0.102303428556117
1.466 0.102063373678804
1.467 0.101825182855504
1.468 0.101588851411613
1.469 0.101354374706962
1.47 0.101121748135804
1.471 0.100890937611158
1.472 0.100661988156888
1.473 0.100434881639519
1.474 0.100209609228878
1.475 0.0999861650944302
1.476 0.0997645443883194
1.477 0.0995447426000764
1.478 0.0993267553499714
1.479 0.0991105783229654
1.48 0.0988962072474178
1.481 0.0986836378882894
1.482 0.0984728660448762
1.483 0.0982638875500327
1.484 0.0980566982698506
1.485 0.097851294103524
1.486 0.097647670983231
1.487 0.0974458248741001
1.488 0.0972457517740157
1.489 0.0970474477136611
1.49 0.0968509087563269
1.491 0.0966561309979223
1.492 0.0964631105668353
1.493 0.096271843623893
1.494 0.0960823263622362
1.495 0.0958945550073143
1.496 0.0957085258167433
1.497 0.0955242350802511
1.498 0.0953416791196236
1.499 0.0951608542886128
1.5 0.0949817569728494
1.501 0.0948043868179944
1.502 0.0946287347147735
1.503 0.0944547987276686
1.504 0.0942825758758066
1.505 0.094112062865255
1.506 0.093943256323366
1.507 0.0937761528736095
1.508 0.0936107491595174
1.509 0.0934470418522569
1.51 0.0932850276530266
1.511 0.0931247032937496
1.512 0.0929660655373339
1.513 0.092809111177601
1.514 0.0926538370392701
1.515 0.0925002399779415
1.516 0.0923483168799816
1.517 0.0921980646624856
1.518 0.0920494802732194
1.519 0.0919025606905191
1.52 0.0917573029233064
1.521 0.0916137040109404
1.522 0.0914717610231927
1.523 0.0913314710602173
1.524 0.0911928312524393
1.525 0.0910558387605191
1.526 0.090920490775298
1.527 0.0907867845177316
1.528 0.090654717238838
1.529 0.0905242862196455
1.53 0.0903954887710936
1.531 0.0902683605582699
1.532 0.0901428342640161
1.533 0.0900189252223946
1.534 0.08989663659951
1.535 0.0897759676897923
1.536 0.0896569165694465
1.537 0.0895394809451519
1.538 0.0894236584254462
1.539 0.0893094466075078
1.54 0.0891968431048538
1.541 0.0890858455561929
1.542 0.0889764516281985
1.543 0.0888686590163901
1.544 0.0887624654453483
1.545 0.0886578686687824
1.546 0.088554866469486
1.547 0.088453456659342
1.548 0.0883536370792253
1.549 0.0882554055989934
1.55 0.0881587601174442
1.551 0.0880636985622394
1.552 0.0879702188898909
1.553 0.0878783190857
1.554 0.0877879971637212
1.555 0.0876992511667174
1.556 0.0876120791661161
1.557 0.0875264792619698
1.558 0.0874424495829033
1.559 0.087359988286088
1.56 0.0872790935572069
1.561 0.0871997623527873
1.562 0.0871219948801443
1.563 0.0870457889356468
1.564 0.0869711426667443
1.565 0.0868980543524014
1.566 0.0868265223328485
1.567 0.0867565449871086
1.568 0.0866881207257698
1.569 0.0866212479886717
1.57 0.0865559252441175
1.571 0.0864921509886095
1.572 0.0864299237467468
1.573 0.0863692420711591
1.574 0.0863101045424722
1.575 0.086252509769272
1.576 0.0861964563880622
1.577 0.0861419430632434
1.578 0.0860889684870896
1.579 0.0860375313796894
1.58 0.0859876304889541
1.581 0.0859392645905395
1.582 0.0858924324878688
1.583 0.0858471330120688
1.584 0.0858033650219555
1.585 0.0857611274040105
1.586 0.0857204190723281
1.587 0.0856812389686338
1.588 0.0856435860622089
1.589 0.0856074593499054
1.59 0.0855728578561036
1.591 0.0855397796194273
1.592 0.0855082252177901
1.593 0.0854781934315845
1.594 0.0854496832906476
1.595 0.0854226939232381
1.596 0.0853972245076998
1.597 0.0853732742569999
1.598 0.0853508424137885
1.599 0.0853299282487578
1.6 0.0853105310601699
1.601 0.0852926501736344
1.602 0.0852762849420694
1.603 0.0852614347456394
1.604 0.0852480989917421
1.605 0.0852362771149975
1.606 0.0852259685772163
1.607 0.0852171728674021
1.608 0.0852098895017052
1.609 0.0852041180234536
1.61 0.0851998580030775
1.611 0.0851971090381499
1.612 0.0851958707533382
1.613 0.0851961428004067
1.614 0.0851979248582116
1.615 0.0852012166326485
1.616 0.0852060178566843
1.617 0.0852123282903258
1.618 0.0852201477206212
1.619 0.0852294759616299
1.62 0.0852403128544148
1.621 0.0852526125476143
1.622 0.0852664518681193
1.623 0.0852818095077662
1.624 0.0852986786279416
1.625 0.085317057034516
1.626 0.08533694403661
1.627 0.0853583394423032
1.628 0.0853812432375089
1.629 0.085405655483339
1.63 0.0854315762832604
1.631 0.0854590057726133
1.632 0.0854879441152364
1.633 0.0855183915024033
1.634 0.0855503481524463
1.635 0.0855838143106754
1.636 0.085618790249386
1.637 0.085655276267718
1.638 0.0856932726917631
1.639 0.0857327798745215
1.64 0.0857737981959083
1.641 0.0858163280627279
1.642 0.0858603699087448
1.643 0.0859059241945779
1.644 0.0859529914078109
1.645 0.0860015720629112
1.646 0.0860516667012816
1.647 0.0861032758912542
1.648 0.0861564002280604
1.649 0.086211040333889
1.65 0.0862671968578533
1.651 0.0863248743817031
1.652 0.086384066871459
1.653 0.0864447769817986
1.654 0.0865070060849894
1.655 0.0865707551616526
1.656 0.0866360250855967
1.657 0.0867028167147941
1.658 0.0867711309205406
1.659 0.0868409685967622
1.66 0.0869123306629925
1.661 0.0869852180653274
1.662 0.0870596317767615
1.663 0.087135572797262
1.664 0.0872130421538214
1.665 0.0872920409005225
1.666 0.0873725701184973
1.667 0.0874546309159347
1.668 0.0875382244281726
1.669 0.0876233518176339
1.67 0.0877100142738519
1.671 0.0877982130135297
1.672 0.0878879492805111
1.673 0.0879792243457939
1.674 0.0880720395076071
1.675 0.0881663960913438
1.676 0.0882622954496296
1.677 0.0883597389623285
1.678 0.0884587280365436
1.679 0.0885592641067027
1.68 0.0886613486344831
1.681 0.0887649864223675
1.682 0.0888701732894482
1.683 0.0889769124038771
1.684 0.0890852058559562
1.685 0.0891950554101072
1.686 0.0893064627452182
1.687 0.0894194295315557
1.688 0.0895339574552388
1.689 0.0896500482262736
1.69 0.0897677035808941
1.691 0.0898869252825887
1.692 0.0900077151222337
1.693 0.0901300749182538
1.694 0.0902540065166811
1.695 0.0903795117912019
1.696 0.0905065926431285
1.697 0.0906352510014731
1.698 0.090765488822981
1.699 0.0908973080921447
1.7 0.0910307108212111
1.701 0.0911656990502645
1.702 0.0913022748472092
1.703 0.0914404403078098
1.704 0.0915801975557402
1.705 0.0917215487425599
1.706 0.0918644960478685
1.707 0.0920090416791815
1.708 0.0921551878720735
1.709 0.0923029368901828
1.71 0.0924522910252165
1.711 0.0926032554392183
1.712 0.092755827554965
1.713 0.09291001116929
1.714 0.0930658091406976
1.715 0.0932232240469844
1.716 0.0933822583955017
1.717 0.0935429146903645
1.718 0.0937051954539948
1.719 0.093869103233962
1.72 0.0940346406053146
1.721 0.0942018101712126
1.722 0.0943706145633222
1.723 0.0945410564417685
1.724 0.0947131384953474
1.725 0.0948868634414559
1.726 0.095062234026208
1.727 0.0952392530244878
1.728 0.0954179232399168
1.729 0.0955982475049776
1.73 0.0957802286810032
1.731 0.095963869658266
1.732 0.0961491733559424
1.733 0.0963361427223093
1.734 0.0965247807346105
1.735 0.0967150903992081
1.736 0.0969070747516295
1.737 0.0971007368565741
1.738 0.0972960798079831
1.739 0.0974931067291057
1.74 0.0976918207724706
1.741 0.0978922275634507
1.742 0.0980943260367703
1.743 0.0982981206845957
1.744 0.0985036151772327
1.745 0.0987108129424714
1.746 0.0989197173507775
1.747 0.0991303317744522
1.748 0.099342659606687
1.749 0.0995567042676422
1.75 0.0997724692064302
1.751 0.0999899579017263
1.752 0.100209173862124
1.753 0.100430120626221
1.754 0.100652801762629
1.755 0.100877220870118
1.756 0.101103381577671
1.757 0.101331287544436
1.758 0.101560942459958
1.759 0.101792350044098
1.76 0.102025514047121
1.761 0.102260438249837
1.762 0.102497126463527
1.763 0.102735582530132
1.764 0.102975810322263
1.765 0.10321781374317
1.766 0.103461596727004
1.767 0.103707163238675
1.768 0.103954517274091
1.769 0.104203662860109
1.77 0.10445460405457
1.771 0.104707407632554
1.772 0.104961971533377
1.773 0.105218329506319
1.774 0.105476495195039
1.775 0.105736475837691
1.776 0.105998276646405
1.777 0.106261902207163
1.778 0.106527356927259
1.779 0.106794645178501
1.78 0.107063771342858
1.781 0.107334739827321
1.782 0.107607555068462
1.783 0.107882221534161
1.784 0.108158743723984
1.785 0.108437126169589
1.786 0.108717373434734
1.787 0.108999490115409
1.788 0.109283480839877
1.789 0.109569350268855
1.79 0.1098571030954
1.791 0.110146744045181
1.792 0.110438277876413
1.793 0.110731709380065
1.794 0.111027043379781
1.795 0.111324284732138
1.796 0.111623438326557
1.797 0.111924509085484
1.798 0.112227501964435
1.799 0.112532421952123
1.8 0.112839274070447
1.801 0.113148059256239
1.802 0.113458789283786
1.803 0.113771467541504
1.804 0.114086098630688
1.805 0.114402687563264
1.806 0.114721239505418
1.807 0.11504175969568
1.808 0.115364253418825
1.809 0.115688725997559
1.81 0.116015182789934
1.811 0.116343629188496
1.812 0.116674070620316
1.813 0.117006512546769
1.814 0.117340960463723
1.815 0.117677419901566
1.816 0.118015896425332
1.817 0.118356395634736
1.818 0.118698923164301
1.819 0.119043484683476
1.82 0.119390085896677
1.821 0.119738732543404
1.822 0.120089430398335
1.823 0.12044218527144
1.824 0.120797003008068
1.825 0.121153889488968
1.826 0.12151285063049
1.827 0.121873892384692
1.828 0.122237020739285
1.829 0.122602241717931
1.83 0.122969561380199
1.831 0.123338982591091
1.832 0.123710516594038
1.833 0.124084168286186
1.834 0.124459943465498
1.835 0.1248378482429
1.836 0.125217888854093
1.837 0.125600071599824
1.838 0.125984402826517
1.839 0.126370888920453
1.84 0.126759536305774
1.841 0.127150351443974
1.842 0.127543340833921
1.843 0.1279385110117
1.844 0.128335868550949
1.845 0.128735420062727
1.846 0.12913717219572
1.847 0.129541131636418
1.848 0.129947305109106
1.849 0.130355699375977
1.85 0.130766321237469
1.851 0.131179177531991
1.852 0.131594275136382
1.853 0.132011620965942
1.854 0.13243122197425
1.855 0.132853085153774
1.856 0.133277217535639
1.857 0.133703626189804
1.858 0.134132318225328
1.859 0.134563300790283
1.86 0.134996581071973
1.861 0.13543216375977
1.862 0.135870060066853
1.863 0.13631027634869
1.864 0.136752819646684
1.865 0.137197697248817
1.866 0.137644916549106
1.867 0.13809448500275
1.868 0.138546410111955
1.869 0.13900069942127
1.87 0.139457360516496
1.871 0.139916401024215
1.872 0.140377828611798
1.873 0.140841650987374
1.874 0.14130787590014
1.875 0.141776511140265
1.876 0.142247564539288
1.877 0.142721043969921
1.878 0.143196957346461
1.879 0.143675312624797
1.88 0.144156117802559
1.881 0.144639380919179
1.882 0.145125110056207
1.883 0.145613313337203
1.884 0.146103998928117
1.885 0.146597175037197
1.886 0.147092849915385
1.887 0.147591031856239
1.888 0.148091729196023
1.889 0.148594950314095
1.89 0.149100703632924
1.891 0.149608995647899
1.892 0.1501198378626
1.893 0.150633238141785
1.894 0.151149204861619
1.895 0.151667746591723
1.896 0.152188871993467
1.897 0.15271258978758
1.898 0.153238908744032
1.899 0.153767837678645
1.9 0.154299385452266
1.901 0.154833560970686
1.902 0.155370373184612
1.903 0.155909831089588
1.904 0.156451943726342
1.905 0.156996720180973
1.906 0.157544169585013
1.907 0.15809430111551
1.908 0.158647123995256
1.909 0.159202647492977
1.91 0.159760880923514
1.911 0.160321833647759
1.912 0.160885515073111
1.913 0.161451934653402
1.914 0.162021101889128
1.915 0.16259302632771
1.916 0.163167717563486
1.917 0.163745185237994
1.918 0.164325439040054
1.919 0.164908488705996
1.92 0.165494344019799
1.921 0.166083013303919
1.922 0.166674508652526
1.923 0.167268839522971
1.924 0.167866015740946
1.925 0.168466047282719
1.926 0.169068944206142
1.927 0.169674716628189
1.928 0.170283374718142
1.929 0.170894928695577
1.93 0.171509388829733
1.931 0.172126765439336
1.932 0.172747068892938
1.933 0.173370309608864
1.934 0.173996498055488
1.935 0.174625644751354
1.936 0.17525776026533
1.937 0.175892855216882
1.938 0.176530940276084
1.939 0.177172026164076
1.94 0.177816123652971
1.941 0.178463243566099
1.942 0.179113396778258
1.943 0.179766594215924
1.944 0.180422846857283
1.945 0.181082165732542
1.946 0.181744561924072
1.947 0.182410046566658
1.948 0.183078630847483
1.949 0.183750326006602
1.95 0.184425143336956
1.951 0.185103093050672
1.952 0.185784188117537
1.953 0.186468439702885
1.954 0.187155859221125
1.955 0.18784645820314
1.956 0.188540248253778
1.957 0.189237241038519
1.958 0.189937448279424
1.959 0.190640881753769
1.96 0.19134755329412
1.961 0.192057474787906
1.962 0.192770658177933
1.963 0.193487115462513
1.964 0.194206858695562
1.965 0.194929899986764
1.966 0.195656251502064
1.967 0.196385925463562
1.968 0.197118934149748
1.969 0.197855289895949
1.97 0.19859500509426
1.971 0.199338092193853
1.972 0.200084563701335
1.973 0.200834432180676
1.974 0.201587710253622
1.975 0.202344410599858
1.976 0.203104545957235
1.977 0.203868129121878
1.978 0.204635172948568
1.979 0.205405690350903
1.98 0.206179694301354
1.981 0.20695719701057
1.982 0.207738212591545
1.983 0.20852275406867
1.984 0.209310834612141
1.985 0.210102467479763
1.986 0.210897665998448
1.987 0.211696443558553
1.988 0.212498813611989
1.989 0.213304789672039
1.99 0.214114385313295
1.991 0.214927614171926
1.992 0.215744489945651
1.993 0.21656502639423
1.994 0.217389237339533
1.995 0.218217136665871
1.996 0.219048738320155
1.997 0.219884056312064
1.998 0.220723104714518
1.999 0.221565897663547
2 0.222412449359021
2.001 0.223262774064374
2.002 0.22411688610739
2.003 0.224974799879756
2.004 0.225836529837893
2.005 0.226702090502954
2.006 0.227571496461142
2.007 0.228444762363961
2.008 0.229321902928322
2.009 0.230202932936887
2.01 0.231087867238365
2.011 0.231976623307352
2.012 0.232869380996788
2.013 0.233766109513547
2.014 0.234666809301418
2.015 0.23557149084727
2.016 0.236480167898394
2.017 0.237392855291886
2.018 0.238309568259678
2.019 0.23923032220695
2.02 0.240155132640732
2.021 0.241084015147783
2.022 0.242016985387233
2.023 0.242954059088805
2.024 0.243895252052064
2.025 0.244840580146592
2.026 0.245790059312193
2.027 0.246743705558965
2.028 0.24770153496799
2.029 0.248663563690907
2.03 0.249629807950936
2.031 0.250600284042633
2.032 0.25157500833226
2.033 0.252553997258349
2.034 0.25353726733149
2.035 0.254524835135062
2.036 0.255516717325303
2.037 0.256512930631667
2.038 0.257513491856837
2.039 0.258518417877452
2.04 0.259527725644
2.041 0.260541442492819
2.042 0.261559567757049
2.043 0.262582123676113
2.044 0.263609129121125
2.045 0.264640601936509
2.046 0.265676559689394
2.047 0.266717019909759
2.048 0.267762000167919
2.049 0.268811518099175
2.05 0.269865591411986
2.051 0.270924237891037
2.052 0.271987475397966
2.053 0.273055321872209
2.054 0.274127795331225
2.055 0.275204913870936
2.056 0.276286695666073
2.057 0.277373158970224
2.058 0.278464322116555
2.059 0.279560203517713
2.06 0.280660821666402
2.061 0.281766195135719
2.062 0.282876342579101
2.063 0.283991282731046
2.064 0.285111034407408
2.065 0.286235616505212
2.066 0.287365048003858
2.067 0.288499347964481
2.068 0.289638535530937
2.069 0.290782629929872
2.07 0.291931650471114
2.071 0.293085626477199
2.072 0.294244560377833
2.073 0.295408476578818
2.074 0.296577396277471
2.075 0.297751335757322
2.076 0.298930321526183
2.077 0.300114371776572
2.078 0.301303505948111
2.079 0.302497743938342
2.08 0.303697105850493
2.081 0.304901611912745
2.082 0.306111282452534
2.083 0.307326137889089
2.084 0.30854619873041
2.085 0.309771485573256
2.086 0.311002019102798
2.087 0.312237820093366
2.088 0.313478909408608
2.089 0.314725308001619
2.09 0.315977036915427
2.091 0.317234117283492
2.092 0.318496570329743
2.093 0.31976441736918
2.094 0.321037679808223
2.095 0.32231637914513
2.096 0.323600536970053
2.097 0.324890174965694
2.098 0.326185314907502
2.099 0.327485978664316
2.1 0.328792188198321
2.101 0.330103975534095
2.102 0.33142134560183
2.103 0.332744325583426
2.104 0.33407293940148
2.105 0.335407209998733
2.106 0.336747160069211
2.107 0.338092812292484
2.108 0.339444189409283
2.109 0.340801314246246
2.11 0.342164209723365
2.111 0.343532898857379
2.112 0.344907404762738
2.113 0.346287750652127
2.114 0.347673959837355
2.115 0.349066055729218
2.116 0.350464061838519
2.117 0.351868001775976
2.118 0.353277899252604
2.119 0.354693778080522
2.12 0.356115662173064
2.121 0.357543575545262
2.122 0.358977542314272
2.123 0.360417586699736
2.124 0.361863733024054
2.125 0.363316005712975
2.126 0.364774429296267
2.127 0.366239028407448
2.128 0.367709827784782
2.129 0.369186852271744
2.13 0.370670126816468
2.131 0.372159686812728
2.132 0.373655539417255
2.133 0.375157715115714
2.134 0.376666240956449
2.135 0.378181142958245
2.136 0.379702446882861
2.137 0.381230178483873
2.138 0.382764363585689
2.139 0.384305028110436
2.14 0.385852198085645
2.141 0.38740589964788
2.142 0.388966159043615
2.143 0.390533002630774
2.144 0.392106456877983
2.145 0.393686548366426
2.146 0.395273303789109
2.147 0.396866749952133
2.148 0.398466913774507
2.149 0.400073822289273
2.15 0.401687502643461
2.151 0.403307982098544
2.152 0.404935288031647
2.153 0.406569447934643
2.154 0.408210489415969
2.155 0.40985844020018
2.156 0.411513328128789
2.157 0.413175181161121
2.158 0.414844027373953
2.159 0.416519894962258
2.16 0.418202812239954
2.161 0.419890832207901
2.162 0.417257792449222
2.163 0.414633810786639
2.164 0.412104569638004
2.165 0.410059312187716
2.166 0.408279245157505
2.167 0.406589052084913
2.168 0.404932387510376
2.169 0.403291135639671
2.17 0.40165945923738
2.171 0.400035464769918
2.172 0.398418525432086
2.173 0.396808421351112
2.174 0.395205063433959
2.175 0.393608404670593
2.176 0.392018411644282
2.177 0.390435055381379
2.178 0.388858308410677
2.179 0.38728814382071
2.18 0.38572453495419
2.181 0.384167455311731
2.182 0.382616878519097
2.183 0.381072778317178
2.184 0.379535128557852
2.185 0.378003903203228
2.186 0.376479076324216
2.187 0.37496062210031
2.188 0.373448514818999
2.189 0.371942728875216
2.19 0.370443238771228
2.191 0.368949990275362
2.192 0.367463008025245
2.193 0.365982252422162
2.194 0.364507693767021
2.195 0.363039305612086
2.196 0.361577062624365
2.197 0.360120939899889
2.198 0.358670912742616
2.199 0.357226956593075
2.2 0.355789047005259
2.201 0.354357159639042
2.202 0.352931270257121
2.203 0.351511354724113
2.204 0.350097389005956
2.205 0.348689349169266
2.206 0.347287211380672
2.207 0.345890951906958
2.208 0.344500547114254
2.209 0.34311597346796
2.21 0.341737207531671
2.211 0.34036422596762
2.212 0.33899700553587
2.213 0.337635523093987
2.214 0.33627975559632
2.215 0.334929680094239
2.216 0.333585273735304
2.217 0.332246513762943
2.218 0.330913377516175
2.219 0.329585842429129
2.22 0.328263886030714
2.221 0.326947476248321
2.222 0.325636608159751
2.223 0.324331254339563
2.224 0.323031391006788
2.225 0.321736995615352
2.226 0.320448046078307
2.227 0.319164520518551
2.228 0.317886397188827
2.229 0.316613654445628
2.23 0.315346270740151
2.231 0.314084224615745
2.232 0.312827494706594
2.233 0.311576059736943
2.234 0.310329898520695
2.235 0.30908898996097
2.236 0.307853313050051
2.237 0.306622846868553
2.238 0.305397570585442
2.239 0.304177463457528
2.24 0.30296250482909
2.241 0.301752674131547
2.242 0.300547950883335
2.243 0.29934831468912
2.244 0.29815374523965
2.245 0.29696422231195
2.246 0.295779725767793
2.247 0.294600235554436
2.248 0.29342573170404
2.249 0.29225619433282
2.25 0.291091603641345
2.251 0.289931941727854
2.252 0.288777186357591
2.253 0.287627318503043
2.254 0.286482318865341
2.255 0.285342168114489
2.256 0.284206846965911
2.257 0.283076336204786
2.258 0.281950616694312
2.259 0.280829669377318
2.26 0.27971347527727
2.261 0.278602015497876
2.262 0.277495271223004
2.263 0.276393223716431
2.264 0.275295854321199
2.265 0.274203144460083
2.266 0.273115075634148
2.267 0.272031629423463
2.268 0.27095278748617
2.269 0.269878531558572
2.27 0.268808843454402
2.271 0.267743705064982
2.272 0.266683098358501
2.273 0.265627005380002
2.274 0.264575408250982
2.275 0.263528289169046
2.276 0.262485630407481
2.277 0.261447414315389
2.278 0.26041362331689
2.279 0.2593842399112
2.28 0.2583592466722
2.281 0.257338636677044
2.282 0.256322375472005
2.283 0.255310450422511
2.284 0.254302845867391
2.285 0.253299545221672
2.286 0.252300531652851
2.287 0.251305788298201
2.288 0.250315298334101
2.289 0.24932904499839
2.29 0.248347011597188
2.291 0.247369181507159
2.292 0.246395538175502
2.293 0.245426065120361
2.294 0.244460745930692
2.295 0.243499564265473
2.296 0.242542503853875
2.297 0.241589548494953
2.298 0.240640682057339
2.299 0.23969588847884
2.3 0.238755151766104
2.301 0.237818455994668
2.302 0.236885785308595
2.303 0.235957123919996
2.304 0.235032456108841
2.305 0.234111766223092
2.306 0.233195038677576
2.307 0.232282257954794
2.308 0.231373408603596
2.309 0.230468475239885
2.31 0.229567442545516
2.311 0.228670311171543
2.312 0.227777039393649
2.313 0.226887619301475
2.314 0.226002038157964
2.315 0.225120281718745
2.316 0.224242335298255
2.317 0.223368184113043
2.318 0.222497813391371
2.319 0.221631208409081
2.32 0.220768354500444
2.321 0.219909237061083
2.322 0.219053841549697
2.323 0.218202153488024
2.324 0.217354158460227
2.325 0.216509842113099
2.326 0.21566919015578
2.327 0.214832188359491
2.328 0.213998822557347
2.329 0.213169078643788
2.33 0.212342942575007
2.331 0.211520400368019
2.332 0.21070143810092
2.333 0.209886041912245
2.334 0.209074198001181
2.335 0.208265892626965
2.336 0.207461112108573
2.337 0.206659842825106
2.338 0.205862071214921
2.339 0.205067783775608
2.34 0.204276967063844
2.341 0.203489632800456
2.342 0.202705725588902
2.343 0.201925243666867
2.344 0.201148177524552
2.345 0.200374515200207
2.346 0.199604243982455
2.347 0.198837350958067
2.348 0.198073823187463
2.349 0.197313647761283
2.35 0.196556811818243
2.351 0.195803302551014
2.352 0.195053107207579
2.353 0.194306213091844
2.354 0.193562607563443
2.355 0.192822278037824
2.356 0.192085211985835
2.357 0.191351396933593
2.358 0.190620820462314
2.359 0.189893470207947
2.36 0.189169333861349
2.361 0.188448399167461
2.362 0.187730653925795
2.363 0.187016085989632
2.364 0.186304683266237
2.365 0.185596433716311
2.366 0.184891325354075
2.367 0.184189346246967
2.368 0.183490484515337
2.369 0.182794728332411
2.37 0.182102065923883
2.371 0.18141249751099
2.372 0.180725991184312
2.373 0.180042540954311
2.374 0.179362137065013
2.375 0.178684768584295
2.376 0.178010424236675
2.377 0.177339092670826
2.378 0.176670762545599
2.379 0.176005422557613
2.38 0.17534306144995
2.381 0.174683668014614
2.382 0.174027231093558
2.383 0.1733737395786
2.384 0.172723182411339
2.385 0.172075548583088
2.386 0.171430827134658
2.387 0.17078900715615
2.388 0.17015007778681
2.389 0.169514028214788
2.39 0.168880847676977
2.391 0.168250525458896
2.392 0.167623050894421
2.393 0.166998413365602
2.394 0.166376602302559
2.395 0.165757607183283
2.396 0.165141417533388
2.397 0.164528022925965
2.398 0.163917412981449
2.399 0.163309577367445
2.4 0.162704505798355
2.401 0.162102220156555
2.402 0.161502656147963
2.403 0.160905818537629
2.404 0.160311702020613
2.405 0.15972029808545
2.406 0.15913159722045
2.407 0.158545589623648
2.408 0.157962265430261
2.409 0.157381614786427
2.41 0.156803627872156
2.411 0.156228294908909
2.412 0.155655606162047
2.413 0.155085551941234
2.414 0.154518122600558
2.415 0.153953308538615
2.416 0.153391100198113
2.417 0.152831488065829
2.418 0.152274462672581
2.419 0.15172001459301
2.42 0.151168134445144
2.421 0.150618812890571
2.422 0.150072040634232
2.423 0.149527808424166
2.424 0.14898610705129
2.425 0.148446927349528
2.426 0.147910260195332
2.427 0.147376096507634
2.428 0.146844427247826
2.429 0.146315243419431
2.43 0.145788536068094
2.431 0.145264316046615
2.432 0.144742540997289
2.433 0.144223211402683
2.434 0.143706321468922
2.435 0.143191863412199
2.436 0.142679828836839
2.437 0.142170209178103
2.438 0.141662995844737
2.439 0.141158180264343
2.44 0.140655753898089
2.441 0.140155708245373
2.442 0.139658034845176
2.443 0.139162725276227
2.444 0.13866977115739
2.445 0.138179164147096
2.446 0.137690895943683
2.447 0.137204958284827
2.448 0.136721342947809
2.449 0.136240041749132
2.45 0.135761046544441
2.451 0.13528434922822
2.452 0.134809941734042
2.453 0.134337816034165
2.454 0.13386796413926
2.455 0.133400378098663
2.456 0.132935050000009
2.457 0.132471971968886
2.458 0.132011136169249
2.459 0.131552534802797
2.46 0.131096160108967
2.461 0.130642007064811
2.462 0.130190063068337
2.463 0.129740321977983
2.464 0.129292776667267
2.465 0.128847419718421
2.466 0.128404243644992
2.467 0.127963240963484
2.468 0.127524404216253
2.469 0.127087725978783
2.47 0.126653198861826
2.471 0.126220815512262
2.472 0.125790568613089
2.473 0.125362450883354
2.474 0.12493645507808
2.475 0.124512573988223
2.476 0.124090800440482
2.477 0.123671127297107
2.478 0.123253547455943
2.479 0.122838053850264
2.48 0.122424639448568
2.481 0.122013297254472
2.482 0.121604020306691
2.483 0.121196801678893
2.484 0.120791634479429
2.485 0.12038851185144
2.486 0.119987426972582
2.487 0.119588373055019
2.488 0.119191343345227
2.489 0.118796331123892
2.49 0.118403329705856
2.491 0.118012370624398
2.492 0.117623382781246
2.493 0.117236377437637
2.494 0.116851353779168
2.495 0.116468307133109
2.496 0.116087231609077
2.497 0.115708120948073
2.498 0.115330968795074
2.499 0.114955768786585
2.5 0.114582514578873
2.501 0.114211199856657
2.502 0.113841818336241
2.503 0.113474363766081
2.504 0.113108829927078
2.505 0.112745210632598
2.506 0.112383499728295
2.507 0.112023691092189
2.508 0.111665778634383
2.509 0.111309756297051
2.51 0.110955618054402
2.511 0.110603357912384
2.512 0.110252969908844
2.513 0.109904448113168
2.514 0.109557786626276
2.515 0.109212979580703
2.516 0.108870021140242
2.517 0.108528905499903
2.518 0.108189626885939
2.519 0.107852179555638
2.52 0.107516557797267
2.521 0.107182771281166
2.522 0.106850788190918
2.523 0.106520610251957
2.524 0.106192234235578
2.525 0.105865655341917
2.526 0.105540868286687
2.527 0.105217867650601
2.528 0.104896647991386
2.529 0.104577203879821
2.53 0.104259529911198
2.531 0.103943620709031
2.532 0.103629470926076
2.533 0.103317075244682
2.534 0.103006428376786
2.535 0.102697525063871
2.536 0.102390360076954
2.537 0.10208492821642
2.538 0.101781224311934
2.539 0.101479243222452
2.54 0.101178979835996
2.541 0.100880429069744
2.542 0.100583585869747
2.543 0.100288445210921
2.544 0.0999950020970666
2.545 0.0997032515606405
2.546 0.0994131886627813
2.547 0.0991248084931093
2.548 0.0988381061697076
2.549 0.0985530768391161
2.55 0.0982697156761185
2.551 0.0979880062048572
2.552 0.097707962880224
2.553 0.0974295758436739
2.554 0.0971528387382437
2.555 0.0968777463507805
2.556 0.0966042938545022
2.557 0.0963324765654766
2.558 0.0960622898644726
2.559 0.095793729171745
2.56 0.0955267899389047
2.561 0.0952614676461472
2.562 0.0949977578014764
2.563 0.0947356559402767
2.564 0.0944751576251805
2.565 0.0942162584459754
2.566 0.0939589540195143
2.567 0.093703239989632
2.568 0.0934491120270559
2.569 0.0931965658293578
2.57 0.0929455971208537
2.571 0.0926962016526243
2.572 0.0924483752023035
2.573 0.0922021135740855
2.574 0.0919574125986512
2.575 0.0917142681331026
2.576 0.0914726760608705
2.577 0.0912326322916828
2.578 0.0909941327613743
2.579 0.0907571734320296
2.58 0.0905217502917722
2.581 0.0902878743583918
2.582 0.0900555161060417
2.583 0.0898246787709128
2.584 0.0895953607476573
2.585 0.0893675588933706
2.586 0.0891412695887556
2.587 0.088916489078831
2.588 0.0886932135823226
2.589 0.0884714393268256
2.59 0.0882511625599971
2.591 0.0880323795531073
2.592 0.0878150866021772
2.593 0.0875992800282751
2.594 0.087384956177567
2.595 0.087172111421277
2.596 0.0869607421557076
2.597 0.0867508448020848
2.598 0.0865424158065949
2.599 0.0863354516402284
2.6 0.0861299487988275
2.601 0.0859259038029552
2.602 0.0857233131978641
2.603 0.0855221735533904
2.604 0.0853224814639539
2.605 0.0851242335484857
2.606 0.0849274264503847
2.607 0.0847320568374321
2.608 0.0845381214017084
2.609 0.0843456168596435
2.61 0.0841545399518408
2.611 0.0839649334915725
2.612 0.0837767165541705
2.613 0.0835899074539602
2.614 0.0834045099320112
2.615 0.08322052306618
2.616 0.0830379444531033
2.617 0.0828567712300288
2.618 0.0826770004027946
2.619 0.0824986289512034
2.62 0.0823216538626963
2.621 0.0821460721432758
2.622 0.0819718808208325
2.623 0.0817990769463303
2.624 0.0816276575940171
2.625 0.0814576198615637
2.626 0.0812889608699876
2.627 0.0811216777636931
2.628 0.0809557677103288
2.629 0.0807912279008174
2.63 0.0806280555492899
2.631 0.0804662478930235
2.632 0.0803058021924322
2.633 0.0801467157309678
2.634 0.0799889858151102
2.635 0.0798326097743131
2.636 0.0796775849609647
2.637 0.079523908750319
2.638 0.079371578540507
2.639 0.0792205917524062
2.64 0.0790709458296784
2.641 0.0789226094722593
2.642 0.0787756281882957
2.643 0.0786299864232334
2.644 0.0784856775168367
2.645 0.0783426976793896
2.646 0.0782010440578613
2.647 0.0780607141151788
2.648 0.0779217054308784
2.649 0.0777840156371514
2.65 0.0776476423981911
2.651 0.0775125834036296
2.652 0.0773788363663409
2.653 0.0772463990217497
2.654 0.0771152691275816
2.655 0.0769854444637248
2.656 0.0768569228321806
2.657 0.0767297020570284
2.658 0.076603779984396
2.659 0.0764791544823862
2.66 0.0763558234410745
2.661 0.0762337847724804
2.662 0.0761130364104692
2.663 0.075993576310785
2.664 0.0758754024509805
2.665 0.0757585128304288
2.666 0.0756429054702114
2.667 0.0755285784131455
2.668 0.0754155297237255
2.669 0.0753037574881153
2.67 0.0751932598140804
2.671 0.075084045845221
2.672 0.0749760948931989
2.673 0.0748694104437901
2.674 0.0747639923960675
2.675 0.0746598395126563
2.676 0.0745569502059759
2.677 0.0744553227906143
2.678 0.0743549555642531
2.679 0.0742558468336328
2.68 0.0741579949228673
2.681 0.0740613981761014
2.682 0.0739660549583217
2.683 0.0738719636556078
2.684 0.0737791226752074
2.685 0.0736875304455158
2.686 0.0735971854160816
2.687 0.0735080860575684
2.688 0.0734202308617385
2.689 0.0733336183414031
2.69 0.0732482470304419
2.691 0.0731641154837334
2.692 0.0730812222771534
2.693 0.0729995660075482
2.694 0.0729191452927076
2.695 0.0728399587713376
2.696 0.0727620051030409
2.697 0.0726852829682991
2.698 0.0726097910684413
2.699 0.0725355281256299
2.7 0.072462492882823
2.701 0.0723906936847296
2.702 0.0723201129463613
2.703 0.0722507540864769
2.704 0.0721826174111466
2.705 0.0721157022418694
2.706 0.0720500075983112
2.707 0.0719855324173339
2.708 0.0719222756232454
2.709 0.0718602361503305
2.71 0.0717994129500622
2.711 0.0717398049934091
2.712 0.0716814112715476
2.713 0.0716242307961022
2.714 0.0715682625991918
2.715 0.0715135057334416
2.716 0.0714599592719761
2.717 0.0714076223083989
2.718 0.0713564939567863
2.719 0.0713065733516677
2.72 0.0712578596480078
2.721 0.0712103520211982
2.722 0.0711640496670363
2.723 0.0711189518017185
2.724 0.0710750576618191
2.725 0.071032366504279
2.726 0.070990877606398
2.727 0.0709505902658132
2.728 0.0709115038004936
2.729 0.0708736175487235
2.73 0.070836930869092
2.731 0.0708014514814444
2.732 0.0707671645041189
2.733 0.0707340733945001
2.734 0.0707021788873281
2.735 0.070671480857875
2.736 0.0706419789195126
2.737 0.0706136726153549
2.738 0.0705865614797164
2.739 0.0705606450578296
2.74 0.0705359229121444
2.741 0.0705123946243404
2.742 0.0704900597959957
2.743 0.0704689180487768
2.744 0.0704489690244848
2.745 0.0704302123850874
2.746 0.0704126478127065
2.747 0.0703962750096342
2.748 0.0703810936983056
2.749 0.0703671036213044
2.75 0.0703543045413602
2.751 0.0703426962413335
2.752 0.0703322785242254
2.753 0.0703230512131663
2.754 0.0703150141514132
2.755 0.0703081672023474
2.756 0.070302510249459
2.757 0.0702980431963679
2.758 0.0702947659668191
2.759 0.0702926785046423
2.76 0.070291780773817
2.761 0.0702921370325469
2.762 0.0702936389062624
2.763 0.0702963163870781
2.764 0.0703001791276419
2.765 0.0703052302729685
2.766 0.0703114708953008
2.767 0.0703189014159322
2.768 0.0703275220611643
2.769 0.0703373330084368
2.77 0.0703483344331704
2.771 0.0703605265238335
2.772 0.0703739094867405
2.773 0.0703884835476143
2.774 0.0704042489520484
2.775 0.0704212059657123
2.776 0.0704393548743802
2.777 0.0704586959839584
2.778 0.0704792296205164
2.779 0.0705009561302466
2.78 0.0705238758795198
2.781 0.0705479892548498
2.782 0.0705732966629306
2.783 0.0705997985306272
2.784 0.0706274953049983
2.785 0.0706563874532685
2.786 0.0706864754628782
2.787 0.0707177598414743
2.788 0.0707502411169074
2.789 0.0707839198372376
2.79 0.070818796570792
2.791 0.0708548722456392
2.792 0.0708921465440789
2.793 0.0709306205043539
2.794 0.0709702949068266
2.795 0.0710111704630425
2.796 0.0710532478762649
2.797 0.0710965278608921
2.798 0.0711410111486862
2.799 0.0711866984908368
2.8 0.0712335906585416
2.801 0.0712816884432758
2.802 0.0713309926568334
2.803 0.0713815041313847
2.804 0.0714332237195085
2.805 0.0714861522941528
2.806 0.0715402907487132
2.807 0.0715956399970231
2.808 0.071652200973364
2.809 0.0717099746325059
2.81 0.0717689619496473
2.811 0.0718291639205526
2.812 0.0718905815614678
2.813 0.0719532159091949
2.814 0.0720170680210683
2.815 0.0720821389750044
2.816 0.0721484298695116
2.817 0.0722159418236832
2.818 0.0722846759772854
2.819 0.0723546334906769
2.82 0.0724258155449127
2.821 0.0724982236763593
2.822 0.0725718581123435
2.823 0.0726467205502509
2.824 0.07272281239953
2.825 0.0728001349914724
2.826 0.0728786896464083
2.827 0.0729584776954147
2.828 0.0730395004870843
2.829 0.0731217593898547
2.83 0.0732052557926944
2.831 0.0732899911053847
2.832 0.0733759667585944
2.833 0.0734631842039335
2.834 0.0735516449139917
2.835 0.0736413503823472
2.836 0.0737323021236164
2.837 0.0738245016735056
2.838 0.073917950588733
2.839 0.0740126504471634
2.84 0.0741086028477692
2.841 0.0742058094107259
2.842 0.0743042717773864
2.843 0.074403991610295
2.844 0.0745049705932266
2.845 0.0746072104313144
2.846 0.0747107128508953
2.847 0.0748154795996977
2.848 0.0749215124467868
2.849 0.0750288131826341
2.85 0.0751373836191212
2.851 0.0752472259022135
2.852 0.0753583409317378
2.853 0.0754707310261749
2.854 0.0755843982250474
2.855 0.0756993444931649
2.856 0.0758155717861148
2.857 0.0759330820712008
2.858 0.07605187733433
2.859 0.0761719595820569
2.86 0.0762933308423684
2.861 0.0764159931649309
2.862 0.0765399486211866
2.863 0.0766651993044732
2.864 0.0767917473299415
2.865 0.0769195948346804
2.866 0.0770487439777982
2.867 0.0771791969403447
2.868 0.0773109559254002
2.869 0.0774440231581902
2.87 0.0775784008859538
2.871 0.0777140913781096
2.872 0.0778510969263487
2.873 0.0779894198445086
2.874 0.0781290624686618
2.875 0.0782700271572699
2.876 0.0784123162911127
2.877 0.0785559322733284
2.878 0.0787008775295324
2.879 0.0788471545077484
2.88 0.0789947656785869
2.881 0.0791437138562455
2.882 0.0792940005879224
2.883 0.0794456288582341
2.884 0.0795986013711117
2.885 0.0797529207560531
2.886 0.0799085896342195
2.887 0.0800656106395835
2.888 0.0802239864258859
2.889 0.0803837196686415
2.89 0.0805448130660278
2.891 0.080707269339156
2.892 0.0808710912320825
2.893 0.081036281512015
2.894 0.0812028429692459
2.895 0.0813707784172155
2.896 0.0815400906927013
2.897 0.081710782655659
2.898 0.0818828571894435
2.899 0.0820563172007906
2.9 0.0822311656198066
2.901 0.0824074054001015
2.902 0.0825850395188437
2.903 0.0827640709767556
2.904 0.0829445027982131
2.905 0.0831263380312389
2.906 0.0833095797476202
2.907 0.0834942310429271
2.908 0.0836802950365581
2.909 0.083867774871805
2.91 0.084056673715924
2.911 0.0842469951171226
2.912 0.0844387412559714
2.913 0.0846319158395381
2.914 0.0848265222810601
2.915 0.0850225639162323
2.916 0.0852200440724243
2.917 0.0854189660908584
2.918 0.085619333333897
2.919 0.0858211491872025
2.92 0.0860244170606609
2.921 0.0862291403884961
2.922 0.0864353226296849
2.923 0.0866429672677704
2.924 0.0868520778110525
2.925 0.0870626577925633
2.926 0.0872747107703267
2.927 0.0874882403271899
2.928 0.0877032500709759
2.929 0.0879197436346375
2.93 0.0881377246761545
2.931 0.0883571968786734
2.932 0.0885781639506137
2.933 0.0888006296256442
2.934 0.0890245976628101
2.935 0.0892500718465624
2.936 0.0894770559868555
2.937 0.0897055539191952
2.938 0.0899355695046754
2.939 0.0901671066300813
2.94 0.0904001692079555
2.941 0.0906347615911572
2.942 0.0908708866008605
2.943 0.0911085487303083
2.944 0.0913477521566119
2.945 0.0915885009735059
2.946 0.0918307992658392
2.947 0.0920746511334492
2.948 0.0923200606989028
2.949 0.0925670321099234
2.95 0.0928155695403959
2.951 0.0930656771904571
2.952 0.0933173592868613
2.953 0.0935706200830198
2.954 0.0938254638589737
2.955 0.0940818949215936
2.956 0.0943399176046229
2.957 0.0945995362687469
2.958 0.0948607553016337
2.959 0.0951235791180632
2.96 0.0953880121599302
2.961 0.0956540588964153
2.962 0.0959217238239998
2.963 0.0961910114664894
2.964 0.0964619263752563
2.965 0.0967344731291369
2.966 0.0970086563346276
2.967 0.0972844806259216
2.968 0.0975619506649118
2.969 0.0978410711414749
2.97 0.098121846773334
2.971 0.0984042827942036
2.972 0.09868838269566
2.973 0.0989741518285365
2.974 0.0992615951985808
2.975 0.0995507177205673
2.976 0.0998415242994617
2.977 0.100134019856461
2.978 0.100428209337502
2.979 0.100724097715879
2.98 0.101021689993271
2.981 0.101320991200077
2.982 0.101622006395551
2.983 0.101924740668022
2.984 0.1022291991348
2.985 0.102535386942489
2.986 0.102843309266877
2.987 0.103152971313173
2.988 0.103464378315992
2.989 0.103777535539526
2.99 0.104092448277594
2.991 0.104409121853687
2.992 0.10472756162115
2.993 0.105047772963178
2.994 0.10536976129304
2.995 0.105693532053985
2.996 0.10601909071951
2.997 0.106346442793328
2.998 0.106675593809509
2.999 0.10700654933266
3 0.107339314957847
3.001 0.107673896882397
3.002 0.108010299321446
3.003 0.108348528563359
3.004 0.108688590518666
3.005 0.109030490998064
3.006 0.109374235801521
3.007 0.109719830746871
3.008 0.110067281678911
3.009 0.110416594472612
3.01 0.110767775033909
3.011 0.111120829300247
3.012 0.11147576324073
3.013 0.111832582856356
3.014 0.112191294179954
3.015 0.112551903276408
3.016 0.112914416242697
3.017 0.113278839208101
3.018 0.113645178334206
3.019 0.114013439814942
3.02 0.11438362987695
3.021 0.114755754779388
3.022 0.115129820814233
3.023 0.115505834306316
3.024 0.115883801613402
3.025 0.116263729126387
3.026 0.116645623269343
3.027 0.117029490499581
3.028 0.117415337307898
3.029 0.117803170218508
3.03 0.118192995789341
3.031 0.118584821272244
3.032 0.118978651682746
3.033 0.119374494336865
3.034 0.119772356138026
3.035 0.120172243881072
3.036 0.120574164349269
3.037 0.120978124345866
3.038 0.121384130703818
3.039 0.121792190289309
3.04 0.122202310002738
3.041 0.122614496779265
3.042 0.123028757589022
3.043 0.123445099437175
3.044 0.123863529364122
3.045 0.124284054445723
3.046 0.124706681793158
3.047 0.1251314185532
3.048 0.125558271908484
3.049 0.125987249077386
3.05 0.126418357314153
3.051 0.126851603909246
3.052 0.12728699618923
3.053 0.127724541517095
3.054 0.128164247292148
3.055 0.128606120950414
3.056 0.129050169964489
3.057 0.129496401843867
3.058 0.129944824134995
3.059 0.130395444421365
3.06 0.130848270323697
3.061 0.13130331024911
3.062 0.131760570114747
3.063 0.132220058365541
3.064 0.132681782999887
3.065 0.133145751899337
3.066 0.133611972933745
3.067 0.134080453995243
3.068 0.134551203009074
3.069 0.135024227937437
3.07 0.13549953678034
3.071 0.135977137576446
3.072 0.136457038403062
3.073 0.136939247376415
3.074 0.137423772651786
3.075 0.137910622423805
3.076 0.138399804926186
3.077 0.138891328432427
3.078 0.139385201255419
3.079 0.139881431747942
3.08 0.140380028302627
3.081 0.140880999352161
3.082 0.141384353369454
3.083 0.141890098867764
3.084 0.142398244400705
3.085 0.142908798562628
3.086 0.143421769988679
3.087 0.143937167354795
3.088 0.144454999378068
3.089 0.144975274816774
3.09 0.145498002470496
3.091 0.146023192014898
3.092 0.146550850393039
3.093 0.14708098729397
3.094 0.147613611928767
3.095 0.148148733384107
3.096 0.148686360735773
3.097 0.149226503084942
3.098 0.149769169569794
3.099 0.150314369369614
3.1 0.150862111705885
3.101 0.151412405842993
3.102 0.151965261088495
3.103 0.152520686793134
3.104 0.153078692351322
3.105 0.153639287200944
3.106 0.154202480823824
3.107 0.154768282745759
3.108 0.15533670253665
3.109 0.15590774981062
3.11 0.156481434226444
3.111 0.157057765487258
3.112 0.157636753341172
3.113 0.158218407581239
3.114 0.158802738045527
3.115 0.159389754617479
3.116 0.159979467225991
3.117 0.160571885845456
3.118 0.161167020496156
3.119 0.161764881244228
3.12 0.162365478202098
3.121 0.162968822442946
3.122 0.163574922081579
3.123 0.164183788183111
3.124 0.16479543130621
3.125 0.16540986187946
3.126 0.166027090321962
3.127 0.166647127082023
3.128 0.167269982649668
3.129 0.167895667560669
3.13 0.168524192398257
3.131 0.169155567793224
3.132 0.169789804424735
3.133 0.170426913020254
3.134 0.17106690435594
3.135 0.171709789256458
3.136 0.17235557859569
3.137 0.173004283296462
3.138 0.173655914330914
3.139 0.174310482720761
3.14 0.174967999537441
3.141 0.175628475902084
3.142 0.176291922985992
3.143 0.176958352010691
3.144 0.177627774248191
3.145 0.178300201021028
3.146 0.178975643702544
3.147 0.179654113717173
3.148 0.180335622540421
3.149 0.181020181699424
3.15 0.181707802772574
3.151 0.182398498381489
3.152 0.183092277974493
3.153 0.183789154145887
3.154 0.18448913895771
3.155 0.185192244337172
3.156 0.185898482204336
3.157 0.186607864513256
3.158 0.187320403264739
3.159 0.188036110511248
3.16 0.188754998357987
3.161 0.189477078963906
3.162 0.19020236454183
3.163 0.190930867358705
3.164 0.191662599735741
3.165 0.192397574049037
3.166 0.193135802729354
3.167 0.193877298262368
3.168 0.194622073189111
3.169 0.195370140106149
3.17 0.196121511665411
3.171 0.196876200574958
3.172 0.197634219598866
3.173 0.198395581557428
3.174 0.199160299327488
3.175 0.199928385842745
3.176 0.200699854093622
3.177 0.201474717127797
3.178 0.202252988050398
3.179 0.203034680024106
3.18 0.203819806269475
3.181 0.204608381135338
3.182 0.20540041557484
3.183 0.206195923892103
3.184 0.206994919831902
3.185 0.207797417000119
3.186 0.208603428998563
3.187 0.209412969468063
3.188 0.210226052102677
3.189 0.211042690654235
3.19 0.211862898934043
3.191 0.212686690813561
3.192 0.213514080224618
3.193 0.21434508115997
3.194 0.215179707673296
3.195 0.216017973879655
3.196 0.216859893955533
3.197 0.217705482139325
3.198 0.218554752731232
3.199 0.219407720093832
3.2 0.220264398652035
3.201 0.221124802893593
3.202 0.221988947369348
3.203 0.222856846693092
3.204 0.223728515542221
3.205 0.224603968657854
3.206 0.22548322084501
3.207 0.226366286973016
3.208 0.227253181975558
3.209 0.228143920851075
3.21 0.229038518662918
3.211 0.229936841180642
3.212 0.230839156136665
3.213 0.231745408657793
3.214 0.232655591614067
3.215 0.233569713207468
3.216 0.234487786594152
3.217 0.235409826562273
3.218 0.236335848468252
3.219 0.2372658678962
3.22 0.23819990054914
3.221 0.239137962214523
3.222 0.240080068752883
3.223 0.241026236095243
3.224 0.241976480241377
3.225 0.242930817260401
3.226 0.243889263290632
3.227 0.244851834539811
3.228 0.245818547285443
3.229 0.246789417874966
3.23 0.247764462726238
3.231 0.248743698327652
3.232 0.249727141238291
3.233 0.250714808088527
3.234 0.251706715580051
3.235 0.25270288048623
3.236 0.253703319652526
3.237 0.254708049996409
3.238 0.255717088508105
3.239 0.256730452250557
3.24 0.257748158359921
3.241 0.258770240521054
3.242 0.259796687718982
3.243 0.260827525343539
3.244 0.26186277339932
3.245 0.262902450216643
3.246 0.263946573640584
3.247 0.264995161412047
3.248 0.266048231289899
3.249 0.267105801090239
3.25 0.268167888699759
3.251 0.269234512079153
3.252 0.270305689265384
3.253 0.271381438372277
3.254 0.272461777590763
3.255 0.273546725189481
3.256 0.274636299514818
3.257 0.275730518991467
3.258 0.276829402122637
3.259 0.2779329674904
3.26 0.279041233755886
3.261 0.280154219659951
3.262 0.281271944022948
3.263 0.282394425745561
3.264 0.283521683808736
3.265 0.284653737274286
3.266 0.285790605285095
3.267 0.286932307065367
3.268 0.288078861921223
3.269 0.289230289240679
3.27 0.290386608494004
3.271 0.291547853854615
3.272 0.292714019923103
3.273 0.293885133506466
3.274 0.295061216678798
3.275 0.29624229005512
3.276 0.297428373840101
3.277 0.298619488164668
3.278 0.299815653194105
3.279 0.301016889162951
3.28 0.302223216385963
3.281 0.303434655262408
3.282 0.304651226277677
3.283 0.305872950003457
3.284 0.307099847098716
3.285 0.30833193830996
3.286 0.309569244471349
3.287 0.31081178650529
3.288 0.312059585422744
3.289 0.313312662323599
3.29 0.314571038397047
3.291 0.315834734921684
3.292 0.317103773266359
3.293 0.318378174890005
3.294 0.319657961342512
3.295 0.320943154264661
3.296 0.322233775388842
3.297 0.323529846538914
3.298 0.324831389631291
3.299 0.326138426674668
3.3 0.327450979770785
3.301 0.328769084746052
3.302 0.330092740415273
3.303 0.331421975860186
3.304 0.332756815705851
3.305 0.334097283212569
3.306 0.335443401268248
3.307 0.336795192706106
3.308 0.338152680407102
3.309 0.339515887333517
3.31 0.340884836539149
3.311 0.342259551173367
3.312 0.343640054482555
3.313 0.345026369810939
3.314 0.346418520600787
3.315 0.347816530393399
3.316 0.349220422828847
3.317 0.350630221646929
3.318 0.352045950687197
3.319 0.353467633889583
3.32 0.35489529529454
3.321 0.356328959043963
3.322 0.357768649381025
3.323 0.359214390651199
3.324 0.360666207301751
3.325 0.362124123883144
3.326 0.363588165048903
3.327 0.365058355556004
3.328 0.366534720265644
3.329 0.368017284143465
3.33 0.369506072259755
3.331 0.370998062045311
3.332 0.372498431268731
3.333 0.374005776785099
3.334 0.375519665382891
3.335 0.377039975366655
3.336 0.3785666851439
3.337 0.380099805339676
3.338 0.38163935699845
3.339 0.383185364585233
3.34 0.38473785373724
3.341 0.386296850542518
3.342 0.387862381309567
3.343 0.389434472491987
3.344 0.391013150666021
3.345 0.392598442522587
3.346 0.394190374866072
3.347 0.395788974613167
3.348 0.397394268793588
3.349 0.399006284550482
3.35 0.400625049140434
3.351 0.402250589934269
3.352 0.403882934417396
3.353 0.405522110190338
3.354 0.407168144969068
3.355 0.408821066585465
3.356 0.410480902988421
3.357 0.41214768224299
3.358 0.413821394333968
3.359 0.415502131549697
3.36 0.417189904807049
3.361 0.418884737018955
3.362 0.416261102305541
3.363 0.413646532035228
3.364 0.411125716176036
3.365 0.409079128366837
3.366 0.407301745229459
3.367 0.405615541809321
3.368 0.403963269628391
3.369 0.402326522501673
3.37 0.400699375363859
3.371 0.399079902674196
3.372 0.397467465192355
3.373 0.395861839179572
3.374 0.394262934474585
3.375 0.392670703728215
3.376 0.391085113572727
3.377 0.389506135208983
3.378 0.387933741381318
3.379 0.386367905404164
3.38 0.384808600849248
3.381 0.38325580144551
3.382 0.381709481045215
3.383 0.380169613614532
3.384 0.378636173228071
3.385 0.377109134139017
3.386 0.375588470784947
3.387 0.374074157455623
3.388 0.37256616861959
3.389 0.371064479075099
3.39 0.369569071575239
3.391 0.36807983949543
3.392 0.366596910213074
3.393 0.365120206234422
3.394 0.36364968575214
3.395 0.3621853184935
3.396 0.36072707796138
3.397 0.359274938941459
3.398 0.357828876702089
3.399 0.356388866735242
3.4 0.35495488467472
3.401 0.353526906268677
3.402 0.35210490737058
3.403 0.350688863936416
3.404 0.349278752022751
3.405 0.347874547786931
3.406 0.346476227486004
3.407 0.345083767476366
3.408 0.343697144213533
3.409 0.342316334251501
3.41 0.340941314242751
3.411 0.33957206093705
3.412 0.338208551182117
3.413 0.336850761922297
3.414 0.335498670198839
3.415 0.334152253149253
3.416 0.332811488006615
3.417 0.331476352099853
3.418 0.330146822852686
3.419 0.328822877783636
3.42 0.327504494505871
3.421 0.32619161235415
3.422 0.32488427608896
3.423 0.32358244422027
3.424 0.322286088500287
3.425 0.320995184999126
3.426 0.319709711236604
3.427 0.318429645260178
3.428 0.317154965349311
3.429 0.315885649919307
3.43 0.314621677490904
3.431 0.313363026679742
3.432 0.312109676192866
3.433 0.310861604828019
3.434 0.309618791471684
3.435 0.3083812150998
3.436 0.307148854776779
3.437 0.30592168974951
3.438 0.304699699191373
3.439 0.303482862410661
3.44 0.302271158816384
3.441 0.301064567908545
3.442 0.299863069275303
3.443 0.298666642591455
3.444 0.297475267617349
3.445 0.296288924199395
3.446 0.295107592268422
3.447 0.293931251841015
3.448 0.292759883017319
3.449 0.291593465982133
3.45 0.290431981003988
3.451 0.289275397440401
3.452 0.288123714867404
3.453 0.286976908272558
3.454 0.285834956478611
3.455 0.2846978395964
3.456 0.283565538206092
3.457 0.282438033094172
3.458 0.281315305168225
3.459 0.280197335429381
3.46 0.279084104963576
3.461 0.277975594938326
3.462 0.27687178660115
3.463 0.275772661279668
3.464 0.274678200380498
3.465 0.273588385389443
3.466 0.272503197870752
3.467 0.271422619466984
3.468 0.270346631898768
3.469 0.269275216964654
3.47 0.268208356540108
3.471 0.267146032577974
3.472 0.266088227107957
3.473 0.265034922235904
3.474 0.263986100144086
3.475 0.262941743090639
3.476 0.261901833409173
3.477 0.26086635350868
3.478 0.259835285872982
3.479 0.258808613060668
3.48 0.257786317704718
3.481 0.256768385219929
3.482 0.255754794508961
3.483 0.254745529218253
3.484 0.253740572530247
3.485 0.252739907527298
3.486 0.25174351730905
3.487 0.250751385029607
3.488 0.249763493909269
3.489 0.248779827238366
3.49 0.24780036837826
3.491 0.246825100761408
3.492 0.245854007890752
3.493 0.244887073340254
3.494 0.243924280753985
3.495 0.242965613846543
3.496 0.242011056401913
3.497 0.241060592273828
3.498 0.240114205385407
3.499 0.239171879728534
3.5 0.238233599364177
3.501 0.237299348421501
3.502 0.236369111098067
3.503 0.235442871659269
3.504 0.234520614438198
3.505 0.233602323835329
3.506 0.23268798431835
3.507 0.231777580421962
3.508 0.230871096747181
3.509 0.229968517961641
3.51 0.229069828798886
3.511 0.228175028417287
3.512 0.22728407817796
3.513 0.226396969214062
3.514 0.225513688515045
3.515 0.224634221782568
3.516 0.223758554347796
3.517 0.222886671466188
3.518 0.222018558412556
3.519 0.22115420051098
3.52 0.220293583144529
3.521 0.219436691758075
3.522 0.218583511858835
3.523 0.217734029017172
3.524 0.216888228865657
3.525 0.216046097099257
3.526 0.215207619475158
3.527 0.214372781812217
3.528 0.213541569990956
3.529 0.212713969953395
3.53 0.211889967702656
3.531 0.21106954930266
3.532 0.210252700878136
3.533 0.209439408614159
3.534 0.208629658756015
3.535 0.207823437608996
3.536 0.207020731538066
3.537 0.206221526967907
3.538 0.205425810382127
3.539 0.20463356832364
3.54 0.203844787394039
3.541 0.203059468725988
3.542 0.202277575027989
3.543 0.201499099547407
3.544 0.200724031199267
3.545 0.199952357544873
3.546 0.199184065749453
3.547 0.198419142889198
3.548 0.197657576050571
3.549 0.196899352361811
3.55 0.196144459002836
3.551 0.195392883208328
3.552 0.194644612268699
3.553 0.193899633530127
3.554 0.193157934394368
3.555 0.192419502318836
3.556 0.191684324816147
3.557 0.190952389453917
3.558 0.190223683854809
3.559 0.189498195696086
3.56 0.18877591270931
3.561 0.188056822680496
3.562 0.187340913449663
3.563 0.186628172910555
3.564 0.185918589010646
3.565 0.185212149750776
3.566 0.184508843185019
3.567 0.18380865742041
3.568 0.1831115806169
3.569 0.182417600987126
3.57 0.18172670679587
3.571 0.181038915117473
3.572 0.180354166351033
3.573 0.179672461950272
3.574 0.178993794578422
3.575 0.178318154106731
3.576 0.177645529543943
3.577 0.17697590965565
3.578 0.176309283163917
3.579 0.175645638810987
3.58 0.174984965379822
3.581 0.174327251700478
3.582 0.173672486652151
3.583 0.173020659163529
3.584 0.172371758212939
3.585 0.171725772828118
3.586 0.171082692086234
3.587 0.170442505113452
3.588 0.169805201085061
3.589 0.169170769224946
3.59 0.168539198805783
3.591 0.167910479148376
3.592 0.167284599621973
3.593 0.16666154964379
3.594 0.166041318678991
3.595 0.165423896240275
3.596 0.164809271887962
3.597 0.164197435229713
3.598 0.163588375920188
3.599 0.162982083661206
3.6 0.162378548201239
3.601 0.161777783256046
3.602 0.161179738618332
3.603 0.160584415118908
3.604 0.159991806210365
3.605 0.15940190300392
3.606 0.158814695889216
3.607 0.158230175054509
3.608 0.157648330654262
3.609 0.157069152862798
3.61 0.156492631891054
3.611 0.155918757992494
3.612 0.155347521464469
3.613 0.154778912648553
3.614 0.154212921930712
3.615 0.153649539741224
3.616 0.153088756554287
3.617 0.152530562888237
3.618 0.151974949305143
3.619 0.15142190641063
3.62 0.150871424853748
3.621 0.15032349532701
3.622 0.149778108566022
3.623 0.149235255349314
3.624 0.14869492649821
3.625 0.148157112876867
3.626 0.147621805391904
3.627 0.147088994992277
3.628 0.146558672669163
3.629 0.146030829455755
3.63 0.145505456427285
3.631 0.144982558345704
3.632 0.144462103413552
3.633 0.143944089149108
3.634 0.143428508824863
3.635 0.142915354376414
3.636 0.142404617337197
3.637 0.141896289139148
3.638 0.141390361208981
3.639 0.140886824999474
3.64 0.140385671998848
3.641 0.139886893734224
3.642 0.139390481772357
3.643 0.138896427719841
3.644 0.138404723222992
3.645 0.137915359967954
3.646 0.137428329680379
3.647 0.136943624125247
3.648 0.136461235106956
3.649 0.135981154469032
3.65 0.135503374094041
3.651 0.135027885903267
3.652 0.134554681856919
3.653 0.134083753953669
3.654 0.133615094230851
3.655 0.133148694763817
3.656 0.13268454766643
3.657 0.132222645090388
3.658 0.131762979225452
3.659 0.131305542299168
3.66 0.130850326576718
3.661 0.130397349525173
3.662 0.129946561179627
3.663 0.129497965547781
3.664 0.129051558782779
3.665 0.128607334537901
3.666 0.128165285688036
3.667 0.127725404882627
3.668 0.127287684723448
3.669 0.126852117821775
3.67 0.12641869681657
3.671 0.125987414380164
3.672 0.125558263220238
3.673 0.125131236080115
3.674 0.124706325738977
3.675 0.124283525011728
3.676 0.123862826748787
3.677 0.123444223836278
3.678 0.12302770919566
3.679 0.122613275783669
3.68 0.122200916592178
3.681 0.121790624648186
3.682 0.121382393013534
3.683 0.120976214784959
3.684 0.120572083093864
3.685 0.120169991106141
3.686 0.119769932022332
3.687 0.119371899077157
3.688 0.118975885539664
3.689 0.118581884712997
3.69 0.118189889934369
3.691 0.117799918494512
3.692 0.117411923538421
3.693 0.117025909594532
3.694 0.11664187369917
3.695 0.116259810503365
3.696 0.115879713914174
3.697 0.115501577622102
3.698 0.115125395270387
3.699 0.114751160509576
3.7 0.114378867014743
3.701 0.114008508491188
3.702 0.113640078675969
3.703 0.11327357133852
3.704 0.112908980280622
3.705 0.112546299336454
3.706 0.112185522372447
3.707 0.111826643287137
3.708 0.111469656011288
3.709 0.111114554507455
3.71 0.110761332770145
3.711 0.110409984825611
3.712 0.110060504731839
3.713 0.109712886578279
3.714 0.109367124485884
3.715 0.10902321260696
3.716 0.10868114512513
3.717 0.108340916255134
3.718 0.108002520242815
3.719 0.107665951364965
3.72 0.107331203929233
3.721 0.106998313837051
3.722 0.106667205531983
3.723 0.106337892664642
3.724 0.106010375851031
3.725 0.105684651539441
3.726 0.105360714859579
3.727 0.105038560537849
3.728 0.104718183191508
3.729 0.104399577423133
3.73 0.104082737850816
3.731 0.103767659117874
3.732 0.103454335896016
3.733 0.103142762885917
3.734 0.10283293481788
3.735 0.102524846451597
3.736 0.102218492576121
3.737 0.101913868009833
3.738 0.10161096760035
3.739 0.101309786224411
3.74 0.101010318787817
3.741 0.100712560225338
3.742 0.100416505500675
3.743 0.100122149606288
3.744 0.0998294875633474
3.745 0.0995385144216101
3.746 0.0992492252595247
3.747 0.0989616151838863
3.748 0.0986756793299106
3.749 0.098391412861118
3.75 0.0981088109692179
3.751 0.0978278645834033
3.752 0.0975485759529632
3.753 0.0972709385184961
3.754 0.0969949469942008
3.755 0.0967205965222586
3.756 0.0964478824012399
3.757 0.0961767999985838
3.758 0.0959073447226585
3.759 0.0956395120135587
3.76 0.095373297340195
3.761 0.0951086961993134
3.762 0.09484570411498
3.763 0.0945843166386051
3.764 0.094324529348723
3.765 0.0940663378509332
3.766 0.0938097377777859
3.767 0.0935547247888203
3.768 0.0933012945703008
3.769 0.0930494428353398
3.77 0.0927991653237039
3.771 0.0925504578018269
3.772 0.0923033160626299
3.773 0.0920577359255749
3.774 0.0918137132364706
3.775 0.0915712438675027
3.776 0.0913303237171444
3.777 0.0910909487100257
3.778 0.0908531147969328
3.779 0.0906168179547135
3.78 0.0903820541862136
3.781 0.0901488645332487
3.782 0.0899171692210888
3.783 0.089686985249644
3.784 0.0894583154439173
3.785 0.0892311580935991
3.786 0.0890055100491703
3.787 0.0887813677161964
3.788 0.0885587273746147
3.789 0.0883375852812275
3.79 0.0881179377026207
3.791 0.0878997809256611
3.792 0.0876831112607735
3.793 0.0874679250431305
3.794 0.0872542186327264
3.795 0.0870419884145768
3.796 0.0868312307986396
3.797 0.0866219422198157
3.798 0.0864141191378015
3.799 0.0862077580371685
3.8 0.0860028554271534
3.801 0.0857994078416499
3.802 0.0855974118392727
3.803 0.0853968640030786
3.804 0.085197760940698
3.805 0.0850000992841781
3.806 0.0848038756899605
3.807 0.0846090868388095
3.808 0.0844157294357988
3.809 0.0842238002102204
3.81 0.0840332959154796
3.811 0.0838441977205943
3.812 0.083656528426902
3.813 0.0834702778102621
3.814 0.083285440456628
3.815 0.0831020125126064
3.816 0.0829199906421064
3.817 0.0827393716912503
3.818 0.0825601525807706
3.819 0.0823823302714052
3.82 0.0822059017528063
3.821 0.0820308640398999
3.822 0.0818572141716387
3.823 0.0816849492106953
3.824 0.0815140662432098
3.825 0.0813445623787395
3.826 0.0811764347501688
3.827 0.0810096805137
3.828 0.0808442968487542
3.829 0.0806802809579718
3.83 0.0805176300671314
3.831 0.0803563414251147
3.832 0.0801964123038825
3.833 0.0800378399983642
3.834 0.0798806218264971
3.835 0.0797247551291379
3.836 0.0795702372699594
3.837 0.079417065635509
3.838 0.079265237635158
3.839 0.0791147507009399
3.84 0.0789656022876514
3.841 0.0788178396024915
3.842 0.0786713763469644
3.843 0.0785262331768811
3.844 0.0783824150630802
3.845 0.0782399219568148
3.846 0.0780987522132837
3.847 0.0779589036905675
3.848 0.0778203741023683
3.849 0.0776831611311559
3.85 0.0775472624645159
3.851 0.0774126758067911
3.852 0.0772793988827234
3.853 0.0771474294386803
3.854 0.0770167652429649
3.855 0.0768874040859368
3.856 0.0767593437799758
3.857 0.0766325821594668
3.858 0.0765071170808126
3.859 0.0763829464223289
3.86 0.0762600680842453
3.861 0.0761384799886866
3.862 0.0760181800795997
3.863 0.0758991663227334
3.864 0.0757814367056348
3.865 0.0756649892375598
3.866 0.0755498219494729
3.867 0.0754359328940184
3.868 0.0753233201454821
3.869 0.0752119817997131
3.87 0.0751019159741773
3.871 0.0749930928574055
3.872 0.0748855573516981
3.873 0.0747792948834891
3.874 0.0746742995628397
3.875 0.0745705683009839
3.876 0.0744680989225651
3.877 0.0743668895598752
3.878 0.0742669384583354
3.879 0.0741682439141944
3.88 0.0740708042543764
3.881 0.0739746178301236
3.882 0.0738796830148472
3.883 0.0737859982034528
3.884 0.0736935618121053
3.885 0.0736023722781206
3.886 0.0735124280599538
3.887 0.0734237276371174
3.888 0.0733362695101833
3.889 0.0732500522007445
3.89 0.0731650742514069
3.891 0.0730813342257391
3.892 0.072998830708251
3.893 0.0729175623043968
3.894 0.0728375276405218
3.895 0.07275872536386
3.896 0.0726811541424858
3.897 0.0726048126653188
3.898 0.0725296996420771
3.899 0.0724558138032759
3.9 0.0723831539001915
3.901 0.072311731975832
3.902 0.0722415242885669
3.903 0.0721725359422242
3.904 0.0721047677889544
3.905 0.0720382193309459
3.906 0.071972889651325
3.907 0.0719087777127766
3.908 0.0718458824533355
3.909 0.0717842028171099
3.91 0.0717237377641186
3.911 0.0716644862734247
3.912 0.07160644734415
3.913 0.0715496199957702
3.914 0.0714940032682167
3.915 0.0714395962218761
3.916 0.0713863979375927
3.917 0.0713344075166601
3.918 0.0712836240807986
3.919 0.0712340467721457
3.92 0.0711856747532404
3.921 0.0711385072070088
3.922 0.0710925433367459
3.923 0.0710477823661045
3.924 0.0710042235390864
3.925 0.0709618661200175
3.926 0.0709207093935488
3.927 0.0708807526646284
3.928 0.0708419952585067
3.929 0.0708044365207097
3.93 0.0707680758170339
3.931 0.0707329241950727
3.932 0.070698961277856
3.933 0.070666192011358
3.934 0.0706346176124647
3.935 0.0706042381158263
3.936 0.070575053190669
3.937 0.0705470624027388
3.938 0.0705202652983143
3.939 0.070494661431134
3.94 0.07047025037103
3.941 0.0704470317066878
3.942 0.070425005046533
3.943 0.0704041700190058
3.944 0.0703845262726598
3.945 0.0703660734761546
3.946 0.0703488113182825
3.947 0.0703327395079686
3.948 0.0703178577742455
3.949 0.0703041658662734
3.95 0.0702916635533026
3.951 0.0702803506247117
3.952 0.0702702268899721
3.953 0.0702612921786542
3.954 0.0702535463404109
3.955 0.0702469892450154
3.956 0.0702416207823052
3.957 0.0702374408622209
3.958 0.0702344494147656
3.959 0.0702326463900495
3.96 0.0702320317582479
3.961 0.0702326157585881
3.962 0.070234380980429
3.963 0.0702373323295969
3.964 0.0702414714196668
3.965 0.0702467988223446
3.966 0.070253314788936
3.967 0.070261019481666
3.968 0.0702699130478465
3.969 0.0702799956436642
3.97 0.0702912674417977
3.971 0.0703037286338555
3.972 0.0703173794311863
3.973 0.070332220065095
3.974 0.0703482507869728
3.975 0.0703654718682763
3.976 0.0703838836005936
3.977 0.0704034862956213
3.978 0.0704242802851502
3.979 0.0704462659211002
3.98 0.0704694435755622
3.981 0.0704938136406916
3.982 0.0705193765288537
3.983 0.0705461326725291
3.984 0.0705740825243567
3.985 0.0706032265571302
3.986 0.0706335652638167
3.987 0.0706650991575783
3.988 0.0706978287717545
3.989 0.0707317546598749
3.99 0.0707668773956766
3.991 0.0708032672685001
3.992 0.0708408074486054
3.993 0.0708795310184552
3.994 0.0709194490325094
3.995 0.0709605654987765
3.996 0.0710028821806524
3.997 0.0710464001358906
3.998 0.0710911202098934
3.999 0.0711370431938257
4 0.0711841698752373
4.001 0.071232501054355
4.002 0.0712820375493089
4.003 0.0713327801977758
4.004 0.0713847298575814
4.005 0.0714378874068324
4.006 0.0714922537440148
4.007 0.0715478297880138
4.008 0.071604616478165
4.009 0.0716626147742197
4.01 0.0717218256564081
4.011 0.0717822501254308
4.012 0.0718438892025046
4.013 0.0719067439293292
4.014 0.0719708153681463
4.015 0.0720361046017571
4.016 0.0721026127335315
4.017 0.0721703408873821
4.018 0.0722392902078842
4.019 0.0723094618602089
4.02 0.0723808570301674
4.021 0.0724534110166041
4.022 0.0725272356352857
4.023 0.0726023017799873
4.024 0.072678600993606
4.025 0.0727561314492931
4.026 0.0728348934587025
4.027 0.0729148880327562
4.028 0.0729961164206335
4.029 0.0730785799619531
4.03 0.0731622800395617
4.031 0.0732472180643119
4.032 0.0733333954702663
4.033 0.0734208137131309
4.034 0.0735094742698607
4.035 0.0735993786384079
4.036 0.0736905283377816
4.037 0.0737829249080397
4.038 0.0738765699102877
4.039 0.0739714649267351
4.04 0.0740676115606925
4.041 0.0741650114366141
4.042 0.074263666200136
4.043 0.0743635775180956
4.044 0.0744647470785215
4.045 0.0745671765907292
4.046 0.0746708677852879
4.047 0.0747758224141245
4.048 0.0748820422504687
4.049 0.0749895290889548
4.05 0.0750982847455856
4.051 0.0752083194704082
4.052 0.0753196206609743
4.053 0.0754321943063563
4.054 0.0755460436245475
4.055 0.0756611709606846
4.056 0.0757775783949981
4.057 0.0758952679374872
4.058 0.0760142415904883
4.059 0.0761345013686289
4.06 0.0762560493051885
4.061 0.0763788874543082
4.062 0.0765030178915822
4.063 0.07662844271435
4.064 0.0767551640418073
4.065 0.0768831840150296
4.066 0.0770125047970426
4.067 0.077143128572833
4.068 0.0772750575494406
4.069 0.0774082939559308
4.07 0.0775428400435082
4.071 0.0776786980854347
4.072 0.0778158703772208
4.073 0.077954359236537
4.074 0.0780941670033005
4.075 0.0782352960397811
4.076 0.078377748730531
4.077 0.0785215274824732
4.078 0.0786666347249398
4.079 0.0788130729097502
4.08 0.0789608445111785
4.081 0.0791100414376836
4.082 0.079260515403065
4.083 0.0794123106867786
4.084 0.0795654432187073
4.085 0.0797199198660327
4.086 0.079875744609323
4.087 0.0800329205203334
4.088 0.0801914503953315
4.089 0.0803513369579274
4.09 0.0805125829241372
4.091 0.0806751910230918
4.092 0.0808391640038598
4.093 0.0810045046375727
4.094 0.0811712157181919
4.095 0.0813393000626873
4.096 0.0815087605112564
4.097 0.081679599927322
4.098 0.0818518211976843
4.099 0.0820254272324412
4.1 0.0822004209651039
4.101 0.0823768053526784
4.102 0.0825545833757013
4.103 0.0827337580382257
4.104 0.0829143323679777
4.105 0.0830963094163138
4.106 0.0832796922583066
4.107 0.0834644839928107
4.108 0.0836506877425224
4.109 0.0838383066540073
4.11 0.0840273438977399
4.111 0.084217800567906
4.112 0.0844096830282446
4.113 0.0846029938261125
4.114 0.0847977360055441
4.115 0.0849939127861132
4.116 0.0851915274600323
4.117 0.0853905833593334
4.118 0.0855910838454277
4.119 0.0857930323057779
4.12 0.0859964321527273
4.121 0.0862012868234658
4.122 0.0864075997797596
4.123 0.0866153745080652
4.124 0.0868246145195918
4.125 0.0870353233503689
4.126 0.0872475045611796
4.127 0.0874611617378138
4.128 0.0876762984909671
4.129 0.0878929184563743
4.13 0.0881110252948841
4.131 0.0883306226924693
4.132 0.0885517143603367
4.133 0.0887743040349571
4.134 0.0889983954781487
4.135 0.0892239924771801
4.136 0.0894510988447067
4.137 0.0896797184190092
4.138 0.0899098550638664
4.139 0.0901415126688076
4.14 0.0903746951491196
4.141 0.0906093072190498
4.142 0.090845519595117
4.143 0.0910832903692345
4.144 0.0913226088684539
4.145 0.0915634744351057
4.146 0.0918058896351016
4.147 0.0920498580839075
4.148 0.0922953837508196
4.149 0.0925424707363126
4.15 0.0927911232008682
4.151 0.0930413453422005
4.152 0.0932931413879398
4.153 0.0935465155936008
4.154 0.0938014722415736
4.155 0.0940580156412739
4.156 0.0943161501289567
4.157 0.0945758800677922
4.158 0.0948372098480079
4.159 0.0951001438868362
4.16 0.0953646866287035
4.161 0.0956308425452733
4.162 0.0958986161354718
4.163 0.0961680119256114
4.164 0.0964390344694511
4.165 0.0967116883483129
4.166 0.09698597817106
4.167 0.0972619085742864
4.168 0.0975394842223597
4.169 0.0978187098074888
4.17 0.0980995900497743
4.171 0.0983821383687477
4.172 0.0986663445457713
4.173 0.0989522176819137
4.174 0.0992397639849216
4.175 0.0995289887559213
4.176 0.0998198970252376
4.177 0.100112493755929
4.178 0.100406783909022
4.179 0.100702772464309
4.18 0.101000464427278
4.181 0.101299864831224
4.182 0.101600978738025
4.183 0.10190381123846
4.184 0.102208367452337
4.185 0.102514652528682
4.186 0.102822671645771
4.187 0.103132430011157
4.188 0.103443932861929
4.189 0.103757185464637
4.19 0.10407219311548
4.191 0.104388961140332
4.192 0.1047074948949
4.193 0.105027799764779
4.194 0.105349881165516
4.195 0.105673744542732
4.196 0.105999395372198
4.197 0.106326839160001
4.198 0.106656081442526
4.199 0.106987127786584
4.2 0.107319983789641
4.201 0.107654775959055
4.202 0.107991305692594
4.203 0.108329635385831
4.204 0.108669788904519
4.205 0.109011777806273
4.206 0.109355609731561
4.207 0.109701291088596
4.208 0.110048827912663
4.209 0.110398226141143
4.21 0.110749491701388
4.211 0.111102630539274
4.212 0.111457648628081
4.213 0.111814551971527
4.214 0.112173346604813
4.215 0.112534038595069
4.216 0.112896634041438
4.217 0.113261139075322
4.218 0.113627559860387
4.219 0.113995902592829
4.22 0.114366173501241
4.221 0.114738378846967
4.222 0.115112524924039
4.223 0.115488618059422
4.224 0.115866664612934
4.225 0.1162466709775
4.226 0.116628643579291
4.227 0.117012588877687
4.228 0.117398513365464
4.229 0.117786423568933
4.23 0.118176326048016
4.231 0.118568222448084
4.232 0.11896212725014
4.233 0.119358045162391
4.234 0.119755982255059
4.235 0.120155945057463
4.236 0.120557940269163
4.237 0.120961974667637
4.238 0.121368055078872
4.239 0.121776188367761
4.24 0.122186381435666
4.241 0.122598641219023
4.242 0.123012974689463
4.243 0.123429388853805
4.244 0.123847890754093
4.245 0.124268487467742
4.246 0.124691186107629
4.247 0.125115993822131
4.248 0.125542917795426
4.249 0.125971965247523
4.25 0.126403143434328
4.251 0.126836459647802
4.252 0.127271921216138
4.253 0.127709535503906
4.254 0.128149309911959
4.255 0.128591251877926
4.256 0.129035368875924
4.257 0.129481668417017
4.258 0.129930158049217
4.259 0.130380845357516
4.26 0.130833737964253
4.261 0.131288839695318
4.262 0.131746164059761
4.263 0.132205717461363
4.264 0.132667507246613
4.265 0.133131541089321
4.266 0.133597826793948
4.267 0.134066372232737
4.268 0.134537185325598
4.269 0.135010274033926
4.27 0.135485646358548
4.271 0.135963310339371
4.272 0.136443274055105
4.273 0.136925545623354
4.274 0.137410133200994
4.275 0.137897044983909
4.276 0.138386289207418
4.277 0.138877874146333
4.278 0.139371808115084
4.279 0.139868099467822
4.28 0.140366756598611
4.281 0.140867787941592
4.282 0.141371201971097
4.283 0.14187700720171
4.284 0.142385212188543
4.285 0.142895825527387
4.286 0.143408855854667
4.287 0.143924311847807
4.288 0.144442202225245
4.289 0.144962535746654
4.29 0.145485321213084
4.291 0.146010564520349
4.292 0.14653827886834
4.293 0.147068472266889
4.294 0.147601153390661
4.295 0.148136331155714
4.296 0.148674014584137
4.297 0.149214212760715
4.298 0.149756934819469
4.299 0.150302189939183
4.3 0.150849987342129
4.301 0.151400336293779
4.302 0.151953246103001
4.303 0.152508726121901
4.304 0.153066785746078
4.305 0.153627434414818
4.306 0.154190681611271
4.307 0.15475653686251
4.308 0.155325009739722
4.309 0.155896109858454
4.31 0.156469846878526
4.311 0.157046230504674
4.312 0.157625270486147
4.313 0.158206976617242
4.314 0.158791358737404
4.315 0.159378426731259
4.316 0.159968190528995
4.317 0.160560660106348
4.318 0.161155845484767
4.319 0.161753756731781
4.32 0.162354403960869
4.321 0.162957795145993
4.322 0.163563943531066
4.323 0.164172858805751
4.324 0.164784551089282
4.325 0.165399030670621
4.326 0.166016307924903
4.327 0.166636393287268
4.328 0.167259297244273
4.329 0.167885030331511
4.33 0.168513603132738
4.331 0.169145026280051
4.332 0.169779310453603
4.333 0.170416466382085
4.334 0.171056504842733
4.335 0.171699436661531
4.336 0.172345272713401
4.337 0.172994023922397
4.338 0.173645701261864
4.339 0.174300315754704
4.34 0.174957878473296
4.341 0.175618400540113
4.342 0.176281893127555
4.343 0.176948367458314
4.344 0.177617834805382
4.345 0.178290306492553
4.346 0.178965793894249
4.347 0.179644308436015
4.348 0.180325861594542
4.349 0.18101046489785
4.35 0.181698129925722
4.351 0.182388866767634
4.352 0.183082689058377
4.353 0.183779608271486
4.354 0.184479636110974
4.355 0.185182784390193
4.356 0.185889064993561
4.357 0.186598489864275
4.358 0.187311071000523
4.359 0.188026820454587
4.36 0.188745750332235
4.361 0.189467872793376
4.362 0.190193200051745
4.363 0.19092174437529
4.364 0.191653518086327
4.365 0.192388533561808
4.366 0.193126803233495
4.367 0.193868339588146
4.368 0.194613155167677
4.369 0.195361262569565
4.37 0.196112674446836
4.371 0.196867403508496
4.372 0.197625462519432
4.373 0.198386864300963
4.374 0.199151621730874
4.375 0.199919747743702
4.376 0.200691255330842
4.377 0.201466157540958
4.378 0.20224446748001
4.379 0.203026198311567
4.38 0.20381136325711
4.381 0.204599974594647
4.382 0.205392046694659
4.383 0.206187592949202
4.384 0.206986626811703
4.385 0.207789161795309
4.386 0.208595211472756
4.387 0.209404789476105
4.388 0.210217909497151
4.389 0.211034585287585
4.39 0.211854830659232
4.391 0.212678659484061
4.392 0.213506085694799
4.393 0.214337123285018
4.394 0.215171786309072
4.395 0.21601008888275
4.396 0.216852045183468
4.397 0.21769766945019
4.398 0.218546975983871
4.399 0.219399979147897
4.4 0.220256693367979
4.401 0.221117133132479
4.402 0.221981312992817
4.403 0.222849247563694
4.404 0.22372095152315
4.405 0.224596439612977
4.406 0.225475726638945
4.407 0.226358827470915
4.408 0.227245757043356
4.409 0.228136530355295
4.41 0.229031162470833
4.411 0.229929508726978
4.412 0.230831854336493
4.413 0.23173813963877
4.414 0.232648355970138
4.415 0.233562511041256
4.416 0.234480617851518
4.417 0.235402691139081
4.418 0.236328746244763
4.419 0.237258798748006
4.42 0.238192864350716
4.421 0.239130958840425
4.422 0.240073098078077
4.423 0.241019297995065
4.424 0.241969574591864
4.425 0.242923943937948
4.426 0.243882422172268
4.427 0.244845025503065
4.428 0.245811770208344
4.429 0.246782672636043
4.43 0.247757749204453
4.431 0.248737016402588
4.432 0.249720490789952
4.433 0.25070818899747
4.434 0.251700127727169
4.435 0.252696323753051
4.436 0.253696793920875
4.437 0.25470155514871
4.438 0.255710624427185
4.439 0.256724018819664
4.44 0.257741755462744
4.441 0.258763867648363
4.442 0.25979034497255
4.443 0.26082121267759
4.444 0.261856490721262
4.445 0.262896197419209
4.446 0.263940350612206
4.447 0.26498896803986
4.448 0.266042067460978
4.449 0.267099666692048
4.45 0.26816178361972
4.451 0.2692284362053
4.452 0.270299642486104
4.453 0.271375420576242
4.454 0.27245578866702
4.455 0.2735407650274
4.456 0.274630368004174
4.457 0.275724616022367
4.458 0.276823527585496
4.459 0.277927121275965
4.46 0.279035415755278
4.461 0.280148429764489
4.462 0.281266182124392
4.463 0.282388691735871
4.464 0.283515977580263
4.465 0.284648058719743
4.466 0.285784954297371
4.467 0.286926683537758
4.468 0.288073265747122
4.469 0.289224720313911
4.47 0.290381066708822
4.471 0.291542338938685
4.472 0.292708531843595
4.473 0.293879672182252
4.474 0.295055782013627
4.475 0.296236881948042
4.476 0.297422992188938
4.477 0.298614132867111
4.478 0.299810324147702
4.479 0.301011586265576
4.48 0.302217939535553
4.481 0.303429404357458
4.482 0.304646001216492
4.483 0.305867750685028
4.484 0.307094673422156
4.485 0.308326790174345
4.486 0.309564121776311
4.487 0.310806689150573
4.488 0.312054513308321
4.489 0.313307615349701
4.49 0.314566016463974
4.491 0.315829737930199
4.492 0.317098801117245
4.493 0.318373227484399
4.494 0.319653038581682
4.495 0.32093825605005
4.496 0.32222890162211
4.497 0.323524997121931
4.498 0.324826564466364
4.499 0.326133625664059
4.5 0.327446202817097
4.501 0.328764331788606
4.502 0.330088011280002
4.503 0.331417270426392
4.504 0.332752133870052
4.505 0.33409262487716
4.506 0.335438766337329
4.507 0.336790581084678
4.508 0.338148092000656
4.509 0.339511322047755
4.51 0.340880294279814
4.511 0.34225503184666
4.512 0.343635557994633
4.513 0.345021896068156
4.514 0.346414069509864
4.515 0.347812101861033
4.516 0.349216016762051
4.517 0.350625837952838
4.518 0.352041589273084
4.519 0.353463294662765
4.52 0.35489097816294
4.521 0.356324663915402
4.522 0.357764376163514
4.523 0.359210139252781
4.524 0.360661977631013
4.525 0.362119915848529
4.526 0.363583978558979
4.527 0.365054190519856
4.528 0.366530576592392
4.529 0.368013161742137
4.53 0.369501971039844
4.531 0.370993150820354
4.532 0.372493273814703
4.533 0.374000554118805
4.534 0.375514435598975
4.535 0.377034757082595
4.536 0.37856148429848
4.537 0.380094623800157
4.538 0.3816341953245
4.539 0.383180222916916
4.54 0.384732732080135
4.541 0.386291748859322
4.542 0.387857299549234
4.543 0.389429410599401
4.544 0.39100810858553
4.545 0.392593420198378
4.546 0.394185372242551
4.547 0.395783991635307
4.548 0.397389305406745
4.549 0.399001340700675
4.55 0.40062012477439
4.551 0.402245684998709
4.552 0.403878048860237
4.553 0.405517243959651
4.554 0.40716329801364
4.555 0.408816238854959
4.556 0.410476094432643
4.557 0.412142892812794
4.558 0.413816623248889
4.559 0.415497379259809
4.56 0.417185171424442
4.561 0.418880022548798
4.562 0.416254703204457
4.563 0.413638470154305
4.564 0.411117036871788
4.565 0.409073899685741
4.566 0.407297626657668
4.567 0.405611787784078
4.568 0.403959643588687
4.569 0.402322949278592
4.57 0.400695828414402
4.571 0.399076375990781
4.572 0.397463956701972
4.573 0.395858347986436
4.574 0.394259460188174
4.575 0.392667246048181
4.576 0.391081672227136
4.577 0.389502709934803
4.578 0.387930331918421
4.579 0.386364511492726
4.58 0.384805222230754
4.581 0.383252437861173
4.582 0.38170613223703
4.583 0.380166279324177
4.584 0.378632853197862
4.585 0.377105828182506
4.586 0.375585178601648
4.587 0.374070878775296
4.588 0.372562903182507
4.589 0.37106122909378
4.59 0.369565835135347
4.591 0.368076630586278
4.592 0.366593720056872
4.593 0.365117031964333
4.594 0.363646526398516
4.595 0.362182173695683
4.596 0.360723947554365
4.597 0.359271822823121
4.598 0.357825774790017
4.599 0.356385778954156
4.6 0.354951810951174
4.601 0.353523846529964
4.602 0.352101861544291
4.603 0.350685831950117
4.604 0.349275733804445
4.605 0.347871543372764
4.606 0.346473236905275
4.607 0.345080790673205
4.608 0.343694181104651
4.609 0.342313384745004
4.61 0.340938378244033
4.611 0.339569138351101
4.612 0.338205641913939
4.613 0.336847865876962
4.614 0.335495787281653
4.615 0.33414938326566
4.616 0.332808631062638
4.617 0.331473508001508
4.618 0.330143991506335
4.619 0.328820059096262
4.62 0.327501688384346
4.621 0.326188808606128
4.622 0.324881481942298
4.623 0.32357966196666
4.624 0.322283318844254
4.625 0.320992428134264
4.626 0.319706967191939
4.627 0.318426914012222
4.628 0.317152246857078
4.629 0.315882944136506
4.63 0.314618984369144
4.631 0.313360346170306
4.632 0.312107008246686
4.633 0.310858949395548
4.634 0.309616148503627
4.635 0.308378584546676
4.636 0.30714623658898
4.637 0.305919083783173
4.638 0.304697105369896
4.639 0.303480280677187
4.64 0.302268589120125
4.641 0.301062010201015
4.642 0.299860523508296
4.643 0.298664108716921
4.644 0.297472745587328
4.645 0.296286413965622
4.646 0.295105093783032
4.647 0.293928765055458
4.648 0.292757407883405
4.649 0.291591002451552
4.65 0.290429529027986
4.651 0.289272950281004
4.652 0.288121277053761
4.653 0.286974481229331
4.654 0.285832540632116
4.655 0.284695435051939
4.656 0.283563144966168
4.657 0.282435651127726
4.658 0.281312934433374
4.659 0.28019497588095
4.66 0.279081756555066
4.661 0.277973257622773
4.662 0.276869460331471
4.663 0.275770346008626
4.664 0.274675896060859
4.665 0.273586091973686
4.666 0.272500915311437
4.667 0.271420347716522
4.668 0.270344370909648
4.669 0.269272966689011
4.67 0.268206116930276
4.671 0.267143803586105
4.672 0.266086008686057
4.673 0.265032714336144
4.674 0.263983902718419
4.675 0.262939556091097
4.676 0.261899656787589
4.677 0.260864187216786
4.678 0.259833129862653
4.679 0.25880646728377
4.68 0.257784182112957
4.681 0.256766254944206
4.682 0.255752672896193
4.683 0.254743417311741
4.684 0.253738470632475
4.685 0.25273781570272
4.686 0.251741435545595
4.687 0.250749313290428
4.688 0.249761432149682
4.689 0.248777775411386
4.69 0.247798326435728
4.691 0.246823068654835
4.692 0.24585198557179
4.693 0.244885060760377
4.694 0.243922277864913
4.695 0.242963620599646
4.696 0.242009072748764
4.697 0.241058618165902
4.698 0.240112240774282
4.699 0.239169924565831
4.7 0.238231653601443
4.701 0.237297412010323
4.702 0.236367183990077
4.703 0.235440953806011
4.704 0.234518705791377
4.705 0.233600424346727
4.706 0.232686093939681
4.707 0.231775699104865
4.708 0.230869224443614
4.709 0.229966654623389
4.71 0.229067974377958
4.711 0.22817317698766
4.712 0.227282233632327
4.713 0.226395132772117
4.714 0.225511860537539
4.715 0.224632402354015
4.716 0.223756743463956
4.717 0.22288486909448
4.718 0.222016764511261
4.719 0.221152415035497
4.72 0.220291806049417
4.721 0.219434922997559
4.722 0.218581751387447
4.723 0.217732276789182
4.724 0.2168864848357
4.725 0.21604436122197
4.726 0.215205891705157
4.727 0.214371062104297
4.728 0.21353985830017
4.729 0.21271226623477
4.73 0.211888271911327
4.731 0.211067861393995
4.732 0.210251020807507
4.733 0.209437736337135
4.734 0.208627994228325
4.735 0.20782178078645
4.736 0.207019082376634
4.737 0.20621988542362
4.738 0.205424176411176
4.739 0.204631941882461
4.74 0.203843168439211
4.741 0.203057855100789
4.742 0.202275968167967
4.743 0.201497499884344
4.744 0.200722438842539
4.745 0.199950772500386
4.746 0.199182487989655
4.747 0.198417572376227
4.748 0.197656012743084
4.749 0.196897796217636
4.75 0.196142909979471
4.751 0.195391341263385
4.752 0.194643077359986
4.753 0.193898105615341
4.754 0.193156413431675
4.755 0.192417988266346
4.756 0.191682817632112
4.757 0.190950889096925
4.758 0.190222190283412
4.759 0.189496708869131
4.76 0.188774432585832
4.761 0.188055349219689
4.762 0.187339446610778
4.763 0.186626712653132
4.764 0.185917135294392
4.765 0.185210702535609
4.766 0.184507402430955
4.767 0.183807223087719
4.768 0.183110152666104
4.769 0.182416179378806
4.77 0.181725291490899
4.771 0.18103750293164
4.772 0.180352759441123
4.773 0.179671060983381
4.774 0.178992399742847
4.775 0.178316765437234
4.776 0.177644147025801
4.777 0.176974533258677
4.778 0.176307912852802
4.779 0.175644274549055
4.78 0.174983607130113
4.781 0.174325899426087
4.782 0.173671140316243
4.783 0.173019318729525
4.784 0.172370423644351
4.785 0.171724444088782
4.786 0.17108136914011
4.787 0.170441187924848
4.788 0.169803889618303
4.789 0.169169463444736
4.79 0.168537898676827
4.791 0.16790918463583
4.792 0.167283310691109
4.793 0.166660266260165
4.794 0.166040040808242
4.795 0.16542262384832
4.796 0.164808004940892
4.797 0.164196173693907
4.798 0.163587119762241
4.799 0.162980832847879
4.8 0.162377302699644
4.801 0.161776533951647
4.802 0.161178491635319
4.803 0.160583172404805
4.804 0.159990568370015
4.805 0.159400670210661
4.806 0.158813468177776
4.807 0.158228952415303
4.808 0.157647113063579
4.809 0.157067940292441
4.81 0.156491424311629
4.811 0.155917555374312
4.812 0.155346323777887
4.813 0.154777719864046
4.814 0.154211734019069
4.815 0.153648356673317
4.816 0.153087578301265
4.817 0.152529389421478
4.818 0.151973780596095
4.819 0.151420742431041
4.82 0.150870265575641
4.821 0.15032234072255
4.822 0.149776958607561
4.823 0.149234110009388
4.824 0.148693785749738
4.825 0.148155976692718
4.826 0.147620673745291
4.827 0.147087867856582
4.828 0.146557550017975
4.829 0.146029711262958
4.83 0.14550434266681
4.831 0.144981459368303
4.832 0.14446101227207
4.833 0.143943003590687
4.834 0.143427428106408
4.835 0.142914278240159
4.836 0.14240354568177
4.837 0.141895221913458
4.838 0.141389298378306
4.839 0.140885766534377
4.84 0.140384617871909
4.841 0.139885843918652
4.842 0.139389436241803
4.843 0.138895386448111
4.844 0.138403686184221
4.845 0.137914327136377
4.846 0.137427301030484
4.847 0.136942599631702
4.848 0.136460214744601
4.849 0.13598013821293
4.85 0.135502361919342
4.851 0.135026877785467
4.852 0.134553677771654
4.853 0.134082753876707
4.854 0.133614098138097
4.855 0.133147702631573
4.856 0.132683559470998
4.857 0.132221660808254
4.858 0.131761998833411
4.859 0.131304565774118
4.86 0.130849353895699
4.861 0.130396391617765
4.862 0.129945610688159
4.863 0.129497020091923
4.864 0.129050617582658
4.865 0.128606397328429
4.866 0.128164352369667
4.867 0.127724475409212
4.868 0.127286759066149
4.869 0.126851195957416
4.87 0.126417778723943
4.871 0.12598650003881
4.872 0.125557352610066
4.873 0.12513032918125
4.874 0.124705422531804
4.875 0.124282625476763
4.876 0.123861930866736
4.877 0.123443331588112
4.878 0.123026820562373
4.879 0.122612390746563
4.88 0.122200035132589
4.881 0.121789746747781
4.882 0.121381518654023
4.883 0.120975343948235
4.884 0.120571215761999
4.885 0.120169127261469
4.886 0.119769071647127
4.887 0.119371042154035
4.888 0.118975032051356
4.889 0.118581034642362
4.89 0.118189043264355
4.891 0.117799057650309
4.892 0.117411060410205
4.893 0.117025047994132
4.894 0.116641014842293
4.895 0.116258954771477
4.896 0.115878861420664
4.897 0.115500728394285
4.898 0.115124549308051
4.899 0.114750317803707
4.9 0.11437802755366
4.901 0.11400767226227
4.902 0.113639245666521
4.903 0.113272741535836
4.904 0.112908153672118
4.905 0.112545475909589
4.906 0.112184702114791
4.907 0.111825826186429
4.908 0.111468842055259
4.909 0.111113743683993
4.91 0.110760525067328
4.911 0.110409180231528
4.912 0.110059703234667
4.913 0.109712088166317
4.914 0.109366329147505
4.915 0.109022420330677
4.916 0.108680355899494
4.917 0.108340130068786
4.918 0.108001737084489
4.919 0.107665171223476
4.92 0.107330426793516
4.921 0.106997519872693
4.922 0.106666408202454
4.923 0.106337096286522
4.924 0.106009581802128
4.925 0.105683860253368
4.926 0.105359926466541
4.927 0.105037775070635
4.928 0.104717400651707
4.929 0.104398797802251
4.93 0.104081961137225
4.931 0.10376688529902
4.932 0.103453564958887
4.933 0.103141994817686
4.934 0.102832169605624
4.935 0.102524084082421
4.936 0.102217733037205
4.937 0.10191311128841
4.938 0.101610213683669
4.939 0.101309035099831
4.94 0.101009570442702
4.941 0.100711814647132
4.942 0.100415762676832
4.943 0.100121409524259
4.944 0.0998287502107123
4.945 0.0995377797859892
4.946 0.0992484933285372
4.947 0.0989608859451785
4.948 0.098674952771225
4.949 0.0983906889701937
4.95 0.0981080897338572
4.951 0.0978271702670674
4.952 0.0975478921229481
4.953 0.0972702598847615
4.954 0.096994271846444
4.955 0.0967199243003753
4.956 0.0964472129145793
4.957 0.0961761331752576
4.958 0.095906680529002
4.959 0.0956388504282004
4.96 0.0953726383457446
4.961 0.095108039779673
4.962 0.0948450502546077
4.963 0.0945836653220402
4.964 0.0943238805606622
4.965 0.094065691576147
4.966 0.0938090940010764
4.967 0.0935540834950047
4.968 0.093300655744297
4.969 0.0930488064621093
4.97 0.0927985313882663
4.971 0.0925498262891802
4.972 0.0923026869579088
4.973 0.0920571092138896
4.974 0.0918130889030276
4.975 0.0915706218975407
4.976 0.0913297040959003
4.977 0.0910903314228232
4.978 0.0908524998290938
4.979 0.0906162052916251
4.98 0.0903814438133227
4.981 0.0901482539370545
4.982 0.0899165601517953
4.983 0.0896863782611552
4.984 0.0894577107061595
4.985 0.0892305556533594
4.986 0.0890049099137894
4.987 0.0887807698803065
4.988 0.0885581318287695
4.989 0.088336992014735
4.99 0.0881173467043598
4.991 0.0878991921844175
4.992 0.0876825247653171
4.993 0.0874673407822012
4.994 0.0872536365950746
4.995 0.0870414085889588
4.996 0.086830653173867
4.997 0.0866213667846693
4.998 0.0864135458811394
4.999 0.0862071869477596
5 0.0860022864938334
5.001 0.0857988410532895
5.002 0.0855968471846845
5.003 0.0853963014711541
5.004 0.0851972005202753
5.005 0.08499954096414
5.006 0.0848033194591753
5.007 0.0846085326862012
5.008 0.0844151773502411
5.009 0.0842232501805734
5.01 0.0840327479306727
5.011 0.0838436530931834
5.012 0.0836559862610844
5.013 0.0834697378108778
5.014 0.0832849025213432
5.015 0.0831014766009081
5.016 0.0829194567333646
5.017 0.0827388397711828
5.018 0.0825596226371655
5.019 0.0823818022927044
5.02 0.0822053757276979
5.021 0.0820303399570917
5.022 0.0818566920199042
5.023 0.0816844289788096
5.024 0.0815135479199382
5.025 0.0813440459528584
5.026 0.0811759202104677
5.027 0.0810091678489459
5.028 0.0808437860477589
5.029 0.0806797720095263
5.03 0.0805171229600319
5.031 0.0803558361481707
5.032 0.0801959088458834
5.033 0.0800373383481299
5.034 0.0798801219728303
5.035 0.0797242570608199
5.036 0.0795697409758323
5.037 0.0794165711043964
5.038 0.0792647448558528
5.039 0.0791142596622923
5.04 0.0789651129784768
5.041 0.0788173174866013
5.042 0.0786708449316268
5.043 0.0785256999993259
5.044 0.0783818825343299
5.045 0.0782393908424649
5.046 0.078098222750756
5.047 0.0779583759477889
5.048 0.0778198480928414
5.049 0.0776826368509342
5.05 0.0775467399040849
5.051 0.0774121549548197
5.052 0.0772788797273412
5.053 0.0771469119678603
5.054 0.0770162494446044
5.055 0.0768868899479679
5.056 0.0767588312903261
5.057 0.076632071306098
5.058 0.0765066078516924
5.059 0.0763824388054488
5.06 0.0762595620676393
5.061 0.0761379755603933
5.062 0.0760176772276952
5.063 0.0758986650353298
5.064 0.0757809369708584
5.065 0.0756644910435726
5.066 0.0755493252844579
5.067 0.0754354377462106
5.068 0.0753228265031328
5.069 0.0752114896511221
5.07 0.0751014253076682
5.071 0.0749926811475745
5.072 0.0748851719042797
5.073 0.0747789187777818
5.074 0.0746739273585091
5.075 0.0745701982419442
5.076 0.0744677304350714
5.077 0.074366522449635
5.078 0.0742665726528727
5.079 0.0741678793801553
5.08 0.074070440971007
5.081 0.0739742557807354
5.082 0.0738793221840977
5.083 0.0737856385764682
5.084 0.0736932033742026
5.085 0.0736020150147289
5.086 0.0735120719565548
5.087 0.073423372679261
5.088 0.0733359156834748
5.089 0.0732496994908521
5.09 0.0731647226440542
5.091 0.0730809837066959
5.092 0.0729984812633614
5.093 0.0729172139195683
5.094 0.0728371803017131
5.095 0.0727583790570811
5.096 0.0726808088538237
5.097 0.0726044683809118
5.098 0.0725293563481272
5.099 0.0724554714860519
5.1 0.0723828125460197
5.101 0.072311345696175
5.102 0.0722411242965876
5.103 0.0721721322498326
5.104 0.072104363606243
5.105 0.0720378156858771
5.106 0.0719724868718023
5.107 0.0719083759021305
5.108 0.0718454816428733
5.109 0.0717838030150376
5.11 0.0717233389712423
5.111 0.0716640884881968
5.112 0.0716060505642832
5.113 0.0715492242187589
5.114 0.0714936084914956
5.115 0.0714392024428834
5.116 0.0713860051537901
5.117 0.0713340157255366
5.118 0.0712832332798738
5.119 0.0712336569589699
5.12 0.0711852859253999
5.121 0.0711381193621214
5.122 0.07109215647247
5.123 0.0710473964801374
5.124 0.0710038386291615
5.125 0.0709614821839138
5.126 0.0709203264290805
5.127 0.0708803706696635
5.128 0.0708416142309491
5.129 0.0708040564585141
5.13 0.070767696718204
5.131 0.0707325915373098
5.132 0.0706986440248579
5.133 0.0706658802043454
5.134 0.0706343080529427
5.135 0.0706039297735572
5.136 0.0705747457308731
5.137 0.070546755713734
5.138 0.0705199593400142
5.139 0.0704943561864502
5.14 0.0704699458303038
5.141 0.0704467278626884
5.142 0.0704247018928574
5.143 0.0704038675495665
5.144 0.0703842244815101
5.145 0.0703657723574467
5.146 0.0703485108662512
5.147 0.0703324397169164
5.148 0.0703175586385581
5.149 0.0703038673804023
5.15 0.0702913657117798
5.151 0.0702800534221462
5.152 0.0702699303210459
5.153 0.0702609962381279
5.154 0.0702532510231202
5.155 0.0702466945458731
5.156 0.0702413266963114
5.157 0.070237147384431
5.158 0.0702341565403478
5.159 0.070232354114233
5.16 0.0702317400763611
5.161 0.0702323195952008
5.162 0.0702340837175489
5.163 0.0702370350535288
5.164 0.0702411744807674
5.165 0.0702465023350482
5.166 0.0702530187920626
5.167 0.0702607239898232
5.168 0.0702696180679152
5.169 0.0702797011800573
5.17 0.0702909734981564
5.171 0.0703034352136232
5.172 0.0703170865377286
5.173 0.0703319277018194
5.174 0.070347958957287
5.175 0.0703651805756509
5.176 0.0703835928485093
5.177 0.0704031960875889
5.178 0.0704239906247379
5.179 0.0704459768119254
5.18 0.070469155021255
5.181 0.0704935256449378
5.182 0.0705190890953738
5.183 0.0705458458050641
5.184 0.0705737962266917
5.185 0.0706029408331048
5.186 0.0706332801172952
5.187 0.0706648145924717
5.188 0.0706975447920192
5.189 0.0707314712694732
5.19 0.0707665945986236
5.191 0.0708029199337013
5.192 0.0708404398931538
5.193 0.0708791574497334
5.194 0.0709190740076111
5.195 0.0709601904819296
5.196 0.0710025076448798
5.197 0.0710460262365887
5.198 0.0710907470007253
5.199 0.071136670695893
5.2 0.0711837980992674
5.201 0.0712321300078075
5.202 0.0712816672386625
5.203 0.0713324106292202
5.204 0.0713843610372851
5.205 0.0714375193410105
5.206 0.0714918864389264
5.207 0.0715474632500241
5.208 0.0716042507136675
5.209 0.0716622497897266
5.21 0.0717214614584856
5.211 0.0717818867207209
5.212 0.0718435265977135
5.213 0.0719063821312212
5.214 0.0719704543836049
5.215 0.0720357444376736
5.216 0.072102253396875
5.217 0.0721699823852254
5.218 0.0722389325473347
5.219 0.0723091050484338
5.22 0.0723805010743998
5.221 0.0724530625134154
5.222 0.0725268900792958
5.223 0.0726019577266595
5.224 0.0726782579787717
5.225 0.0727557893229037
5.226 0.0728345521713052
5.227 0.0729145475672955
5.228 0.0729957767704735
5.229 0.0730782411239314
5.23 0.0731619420117171
5.231 0.073246880845147
5.232 0.0733330590585241
5.233 0.0734204781077371
5.234 0.0735091394698583
5.235 0.0735990446429815
5.236 0.073690195146279
5.237 0.073782592519899
5.238 0.0738762383251226
5.239 0.0739711341442535
5.24 0.0740672815807399
5.241 0.0741646822591679
5.242 0.0742633378252613
5.243 0.074363249946016
5.244 0.0744644203095433
5.245 0.0745668506252958
5.246 0.0746705426239841
5.247 0.0747754980576274
5.248 0.0748817186995609
5.249 0.0749892063445346
5.25 0.075097962808666
5.251 0.0752080700390062
5.252 0.0753193948148872
5.253 0.0754319763751077
5.254 0.0755458285885434
5.255 0.0756609572120576
5.256 0.0757773654187838
5.257 0.0758950555688532
5.258 0.0760140297767735
5.259 0.0761342900931613
5.26 0.0762558385628552
5.261 0.0763786772437111
5.262 0.0765028082125635
5.263 0.0766282335671913
5.264 0.0767549554269555
5.265 0.076882975933031
5.266 0.0770122972485095
5.267 0.0771429215584018
5.268 0.077274851069814
5.269 0.0774080880118431
5.27 0.0775426346357374
5.271 0.0776784932148279
5.272 0.0778156660446273
5.273 0.077954155442881
5.274 0.0780939637495554
5.275 0.0782350933269241
5.276 0.0783775465595724
5.277 0.0785213258545053
5.278 0.0786664336410512
5.279 0.0788128723710939
5.28 0.0789606445189243
5.281 0.0791097540765024
5.282 0.0792602007617539
5.283 0.0794119880166966
5.284 0.0795651186941303
5.285 0.079719595473665
5.286 0.0798754209948626
5.287 0.0800325979000781
5.288 0.0801911288480289
5.289 0.0803510165182171
5.29 0.0805122636124859
5.291 0.0806748728554457
5.292 0.0808388469946277
5.293 0.0810041888006238
5.294 0.0811709010671645
5.295 0.0813389866111379
5.296 0.08150844827263
5.297 0.0816792889150236
5.298 0.081851511424987
5.299 0.0820251187125503
5.3 0.0822001137112087
5.301 0.0823764993778545
5.302 0.0825542786929405
5.303 0.0827334546604307
5.304 0.0829140303079763
5.305 0.083096008686849
5.306 0.0832793928720522
5.307 0.0834641859623734
5.308 0.0836503910803771
5.309 0.0838380113725588
5.31 0.084027050009325
5.311 0.0842175115999708
5.312 0.0844093965799714
5.313 0.0846027091285384
5.314 0.0847974528122419
5.315 0.0849936310179124
5.316 0.0851912470914016
5.317 0.0853903043819715
5.318 0.0855908062565417
5.319 0.0857927561043489
5.32 0.0859961573384324
5.321 0.0862010133961525
5.322 0.0864073277394062
5.323 0.0866151038547113
5.324 0.0868243452533739
5.325 0.087035055471402
5.326 0.0872472380696892
5.327 0.0874608966340318
5.328 0.0876760347752046
5.329 0.0878926561289692
5.33 0.0881107643561895
5.331 0.0883303631429489
5.332 0.0885514562004554
5.333 0.0887740472652326
5.334 0.0889981400991611
5.335 0.0892237384894894
5.336 0.0894508462489582
5.337 0.0896794672158469
5.338 0.0899096052540667
5.339 0.0901412642531128
5.34 0.0903744481282778
5.341 0.0906090708002253
5.342 0.0908452875708911
5.343 0.0910830607523776
5.344 0.0913223810220917
5.345 0.091563248154526
5.346 0.0918056648539146
5.347 0.0920496347799497
5.348 0.0922951619161465
5.349 0.0925422503676011
5.35 0.09279090429624
5.351 0.0930411279002637
5.352 0.0932929254075496
5.353 0.0935463010736011
5.354 0.0938012591809514
5.355 0.0940578040390053
5.356 0.0943159399840996
5.357 0.0945756713793989
5.358 0.0948370026151823
5.359 0.0950999381087216
5.36 0.095364482304479
5.361 0.0956306396741419
5.362 0.0958984147166497
5.363 0.0961678119583724
5.364 0.0964388359530968
5.365 0.0967114912821373
5.366 0.0969857825544411
5.367 0.0972617144066477
5.368 0.0975392915031116
5.369 0.0978185185360913
5.37 0.0980994002256925
5.371 0.0983819518534257
5.372 0.0986661601491849
5.373 0.098952035022463
5.374 0.0992395829397548
5.375 0.0995288092850371
5.376 0.0998197191151415
5.377 0.100112317401653
5.378 0.100406609108295
5.379 0.100702599215755
5.38 0.101000292729825
5.381 0.101299694683911
5.382 0.101600810139876
5.383 0.101903644188552
5.384 0.102208201949781
5.385 0.102514488572598
5.386 0.102822509235202
5.387 0.103132269145255
5.388 0.103443773539817
5.389 0.103757027685484
5.39 0.104072036878386
5.391 0.104388806444503
5.392 0.104707341739454
5.393 0.10502764814888
5.394 0.105349731088345
5.395 0.105673596003456
5.396 0.105999248369995
5.397 0.106326693694057
5.398 0.106655937512014
5.399 0.10698698539071
5.4 0.107319842927542
5.401 0.107654630781575
5.402 0.107991160285979
5.403 0.108329491055639
5.404 0.108669646066754
5.405 0.109011636592352
5.406 0.109355470181866
5.407 0.10970115321446
5.408 0.110048691716016
5.409 0.110398091620914
5.41 0.110749358855702
5.411 0.111102499365805
5.412 0.111457519124427
5.413 0.111814424135277
5.414 0.112173220433599
5.415 0.112533914086386
5.416 0.112896511192865
5.417 0.113261017884446
5.418 0.113627440324748
5.419 0.113995784709935
5.42 0.114366057268616
5.421 0.114738264262187
5.422 0.115112411984573
5.423 0.115488506762742
5.424 0.115866554956561
5.425 0.116246562958943
5.426 0.116628537195955
5.427 0.117012484126995
5.428 0.117398410244907
5.429 0.117786322075852


==> graphics/com_vel-001.dat <==
0 0.162370993651133
0.001 0.161770320242643
0.002 0.161172382987736
0.003 0.160577171773011
0.004 0.159984676531175
0.005 0.159394887240871
0.006 0.158807793926512
0.007 0.158223386658108
0.008 0.157641655551103
0.009 0.157062590766202
0.01 0.15648618250921
0.011 0.155912421030863
0.012 0.155341296626664
0.013 0.154772799636721
0.014 0.154206920445577
0.015 0.153643649482059
0.016 0.153082977219101
0.017 0.152524894173598
0.018 0.151969390906234
0.019 0.151416458021329
0.02 0.150866086166676
0.021 0.150318266033388
0.022 0.149772988355736
0.023 0.149230243910991
0.024 0.148690023519274
0.025 0.148152318043396
0.026 0.147617118388705
0.027 0.147084415502932
0.028 0.146554200376039
0.029 0.146026464040062
0.03 0.145501197568968
0.031 0.144978392078494
0.032 0.144458038726004
0.033 0.143940128710338
0.034 0.143424653271659
0.035 0.14291160369131
0.036 0.142400971291666
0.037 0.141892747435983
0.038 0.141386923528255
0.039 0.14088349101307
0.04 0.140382441375462
0.041 0.13988376614077
0.042 0.139387456874491
0.043 0.138893505182143
0.044 0.138401902709115
0.045 0.137912641140535
0.046 0.137425712201121
0.047 0.136941107655046
0.048 0.136458819305799
0.049 0.135978838996041
0.05 0.135501158607474
0.051 0.1350257700607
0.052 0.134552665315082
0.053 0.134081836368616
0.054 0.133613275257785
0.055 0.133146974057433
0.056 0.132682924880626
0.057 0.132221119878523
0.058 0.131761551240237
0.059 0.131304211192709
0.06 0.130849092000573
0.061 0.130396185966026
0.062 0.129945485428699
0.063 0.129496982765525
0.064 0.129050670390612
0.065 0.128606540755115
0.066 0.128164586347105
0.067 0.127724799691448
0.068 0.127287173349672
0.069 0.126851699919844
0.07 0.126418372036449
0.071 0.125987182370256
0.072 0.125558123628203
0.073 0.125131188553269
0.074 0.124706369924351
0.075 0.124283660556147
0.076 0.123863053299026
0.077 0.123444541038914
0.078 0.123028116697173
0.079 0.122613773230476
0.08 0.122201503630694
0.081 0.121791300924775
0.082 0.121383158174624
0.083 0.120977068476992
0.084 0.120573024963349
0.085 0.12017102079978
0.086 0.119771049186857
0.087 0.119373103359536
0.088 0.118977176587034
0.089 0.118583262172716
0.09 0.118191353453987
0.091 0.117801443802175
0.092 0.117413526622419
0.093 0.117027595353559
0.094 0.116643643468024
0.095 0.116261664471722
0.096 0.11588165190393
0.097 0.115503599337186
0.098 0.115127500377178
0.099 0.114753348662636
0.1 0.114381137865226
0.101 0.114010861689445
0.102 0.113642513872507
0.103 0.113276088184246
0.104 0.112911578427005
0.105 0.112548978435532
0.106 0.112188282076878
0.107 0.111829483250289
0.108 0.111472575887109
0.109 0.111117553950672
0.11 0.110764411436202
0.111 0.11041314237071
0.112 0.110063740812897
0.113 0.109716200853048
0.114 0.109370516612936
0.115 0.10902668224572
0.116 0.10868469193585
0.117 0.108344539898965
0.118 0.108006220381793
0.119 0.107669727662062
0.12 0.107335056048395
0.121 0.107002199880218
0.122 0.106671153527661
0.123 0.106341911391469
0.124 0.106014467902899
0.125 0.105688817523633
0.126 0.10536495474568
0.127 0.105042874091283
0.128 0.10472257011283
0.129 0.104404037392757
0.13 0.104087270543461
0.131 0.103772264207205
0.132 0.10345901305603
0.133 0.103147511791662
0.134 0.102837755145427
0.135 0.102529737878158
0.136 0.102223454780106
0.137 0.101918900670856
0.138 0.101616070399235
0.139 0.101314958843227
0.14 0.101015560909886
0.141 0.100717871535251
0.142 0.100421885684258
0.143 0.100127598350657
0.144 0.0998350045569253
0.145 0.099544099354185
0.146 0.0992548778221187
0.147 0.0989673350688871
0.148 0.0986814662310437
0.149 0.0983972664734563
0.15 0.0981147309892213
0.151 0.0978338549995862
0.152 0.0975546337538651
0.153 0.0972770625293611
0.154 0.097001136631286
0.155 0.0967268513926787
0.156 0.0964542021743293
0.157 0.0961831843646992
0.158 0.0959137933798424
0.159 0.0956460246633288
0.16 0.0953798736861682
0.161 0.0951153359467309
0.162 0.0948524069706742
0.163 0.0945910823108655
0.164 0.0943313575473079
0.165 0.0940732282870638
0.166 0.0938166901641821
0.167 0.0935617388396242
0.168 0.0933083700011894
0.169 0.0930565793634444
0.17 0.0928063626676481
0.171 0.092557715681681
0.172 0.092310634199974
0.173 0.0920651140434354
0.174 0.0918211510593832
0.175 0.0915787411214706
0.176 0.0913378801296216
0.177 0.0910985640099571
0.178 0.0908607887147281
0.179 0.0906245502222469
0.18 0.0903898445368185
0.181 0.090156667688674
0.182 0.0899250157339031
0.183 0.089694884754387
0.184 0.0894662708577325
0.185 0.0892391701772057
0.186 0.0890135788716675
0.187 0.0887894931255078
0.188 0.0885669091485808
0.189 0.0883458231761429
0.19 0.0881262314687858
0.191 0.0879081303123759
0.192 0.0876915160179896
0.193 0.0874763849218527
0.194 0.0872627333852771
0.195 0.0870505577946006
0.196 0.0868398545611226
0.197 0.0866306201210487
0.198 0.0864228509354248
0.199 0.0862165434900815
0.2 0.0860116942955722
0.201 0.0858082998871148
0.202 0.0856063568245344
0.203 0.0854058616922024
0.204 0.0852068110989808
0.205 0.0850092016781643
0.206 0.0848130300874239
0.207 0.0846182930087487
0.208 0.0844249871483913
0.209 0.084233109236812
0.21 0.0840426560286229
0.211 0.0838536243025334
0.212 0.0836660108612954
0.213 0.0834798125316494
0.214 0.0832950261642709
0.215 0.0831116486337171
0.216 0.0829296768383743
0.217 0.082749107700405
0.218 0.0825699381656952
0.219 0.0823921652038047
0.22 0.0822157858079142
0.221 0.0820407969947741
0.222 0.0818671958046564
0.223 0.0816949793013027
0.224 0.0815241445718735
0.225 0.0813546887269023
0.226 0.0811866089002435
0.227 0.0810199022490261
0.228 0.080854565953604
0.229 0.0806905972175096
0.23 0.0805279932674055
0.231 0.0803667513530382
0.232 0.0802068687471915
0.233 0.0800483427456407
0.234 0.0798911706671057
0.235 0.0797353498532065
0.236 0.0795808776684186
0.237 0.0794277515000277
0.238 0.0792759687580862
0.239 0.0791255268753686
0.24 0.0789764233073276
0.241 0.0788286555320525
0.242 0.0786822210502283
0.243 0.0785371173850871
0.244 0.0783933420823724
0.245 0.0782508927102954
0.246 0.0781097668594934
0.247 0.0779699621429895
0.248 0.077831476196152
0.249 0.0776943066766556
0.25 0.0775584512644401
0.251 0.0774239076616712
0.252 0.0772906735927037
0.253 0.0771587468040409
0.254 0.0770281250642968
0.255 0.07689880616416
0.256 0.0767707879163535
0.257 0.0766440681556007
0.258 0.0765186447385859
0.259 0.0763945155439212
0.26 0.076271678472108
0.261 0.0761501314455022
0.262 0.0760298724082802
0.263 0.0759108993264022
0.264 0.0757932101875791
0.265 0.0756768030012389
0.266 0.0755616757984918
0.267 0.0754478266320966
0.268 0.07533525357643
0.269 0.0752239547274516
0.27 0.0751139282026738
0.271 0.0750051721411269
0.272 0.0748976847033311
0.273 0.0747914640712646
0.274 0.0746865084483297
0.275 0.0745828160593272
0.276 0.0744803851504228
0.277 0.0743792139891182
0.278 0.0742793008642237
0.279 0.0741806440858266
0.28 0.0740832419852639
0.281 0.0739870929150954
0.282 0.0738921952490721
0.283 0.0737985473821132
0.284 0.0737061477302745
0.285 0.073614994730727
0.286 0.073525086841725
0.287 0.0734364225425814
0.288 0.0733490003336461
0.289 0.0732628187362756
0.29 0.0731778762928101
0.291 0.0730941715665483
0.292 0.0730117031417243
0.293 0.0729304696234814
0.294 0.0728504696378514
0.295 0.0727717018317289
0.296 0.0726941648728503
0.297 0.0726178574497696
0.298 0.072542778271836
0.299 0.0724689260691742
0.3 0.0723962995926626
0.301 0.0723248976139099
0.302 0.0722547189252354
0.303 0.0721857623396502
0.304 0.0721180266908348
0.305 0.072051510833121
0.306 0.0719862136414724
0.307 0.0719221340114635
0.308 0.071859270859264
0.309 0.071797623121618
0.31 0.071737189755825
0.311 0.0716779697397281
0.312 0.0716199620716904
0.313 0.0715631657705802
0.314 0.0715075798757561
0.315 0.0714532034470481
0.316 0.0714000355647428
0.317 0.0713480753295692
0.318 0.0712973218626813
0.319 0.0712477743056432
0.32 0.0711994318204172
0.321 0.071152293589348
0.322 0.0711063588151473
0.323 0.0710616267208835
0.324 0.0710180965499663
0.325 0.0709757675661331
0.326 0.0709346390534389
0.327 0.0708947103162454
0.328 0.0708559806792044
0.329 0.070818449487251
0.33 0.0707821161055873
0.331 0.070746979919678
0.332 0.0707130403352374
0.333 0.0706802967782156
0.334 0.0706487486947962
0.335 0.0706183955513784
0.336 0.0705892368345755
0.337 0.070561272051203
0.338 0.0705345007282698
0.339 0.0705089224129698
0.34 0.0704845366726761
0.341 0.0704613430949323
0.342 0.070439341287448
0.343 0.0704185308780878
0.344 0.0703989115148689
0.345 0.0703804828659518
0.346 0.0703632446196378
0.347 0.0703471964843629
0.348 0.0703323381886927
0.349 0.0703186694813147
0.35 0.0703061901310411
0.351 0.0702948999267967
0.352 0.0702847986776214
0.353 0.0702758862126651
0.354 0.0702681623811845
0.355 0.0702616270525382
0.356 0.0702562801161912
0.357 0.0702521214817038
0.358 0.0702491510787393
0.359 0.0702473688570571
0.36 0.0702467747865119
0.361 0.0702473688570575
0.362 0.0702491510787402
0.363 0.0702521214817038
0.364 0.0702562801161899
0.365 0.0702616270525382
0.366 0.0702681623811841
0.367 0.0702758862126651
0.368 0.0702847986776214
0.369 0.0702948999267967
0.37 0.0703061901310411
0.371 0.0703186694813156
0.372 0.0703323381886922
0.373 0.0703471964843629
0.374 0.0703632446196378
0.375 0.0703804828659518
0.376 0.0703989115148689
0.377 0.0704185308780878
0.378 0.0704393412874484
0.379 0.0704613430949323
0.38 0.0704845366726756
0.381 0.0705089224129694
0.382 0.0705345007282689
0.383 0.070561272051203
0.384 0.0705892368345751
0.385 0.0706183955513779
0.386 0.0706487486947958
0.387 0.0706802967782156
0.388 0.0707130403352374
0.389 0.0707469799196785
0.39 0.0707821161055873
0.391 0.0708184494872506
0.392 0.0708559806792053
0.393 0.0708947103162454
0.394 0.0709346390534393
0.395 0.0709757675661327
0.396 0.0710180965499654
0.397 0.0710616267208835
0.398 0.0711063588151482
0.399 0.071152293589348
0.4 0.0711994318204177
0.401 0.0712477743056437
0.402 0.0712973218626805
0.403 0.0713480753295688
0.404 0.0714000355647428
0.405 0.0714532034470481
0.406 0.0715075798757567
0.407 0.0715631657705802
0.408 0.0716199620716904
0.409 0.0716779697397283
0.41 0.071737189755825
0.411 0.0717976231216175
0.412 0.0718592708592642
0.413 0.071922134011464
0.414 0.0719862136414724
0.415 0.0720515108331217
0.416 0.0721180266908346
0.417 0.0721857623396507
0.418 0.0722547189252354
0.419 0.0723248976139095
0.42 0.0723962995926626
0.421 0.0724689260691744
0.422 0.0725427782718353
0.423 0.0726178574497691
0.424 0.0726941648728503
0.425 0.0727717018317291
0.426 0.0728504696378516
0.427 0.0729304696234809
0.428 0.0730117031417241
0.429 0.0730941715665487
0.43 0.0731778762928101
0.431 0.0732628187362763
0.432 0.0733490003336463
0.433 0.0734364225425819
0.434 0.0735250868417245
0.435 0.0736149947307276
0.436 0.0737061477302761
0.437 0.0737985473821134
0.438 0.0738921952490719
0.439 0.0739870929150959
0.44 0.0740832419852642
0.441 0.0741806440858275
0.442 0.0742793008642235
0.443 0.0743792139891175
0.444 0.0744803851504221
0.445 0.0745828160593272
0.446 0.0746865084483295
0.447 0.0747914640712644
0.448 0.0748976847033309
0.449 0.0750051721411258
0.45 0.0751139282026734
0.451 0.075223954727452
0.452 0.0753352535764296
0.453 0.0754478266320966
0.454 0.0755616757984918
0.455 0.0756768030012394
0.456 0.0757932101875793
0.457 0.0759108993264035
0.458 0.07602987240828
0.459 0.0761501314455022
0.46 0.076271678472108
0.461 0.0763945155439214
0.462 0.0765186447385866
0.463 0.0766440681556002
0.464 0.0767707879163546
0.465 0.0768988061641607
0.466 0.0770281250642975
0.467 0.0771587468040402
0.468 0.0772906735927035
0.469 0.0774239076616716
0.47 0.0775584512644403
0.471 0.0776943066766558
0.472 0.0778314761961525
0.473 0.0779699621429879
0.474 0.0781097668594928
0.475 0.0782508927102956
0.476 0.078393342082371
0.477 0.0785371173850864
0.478 0.0786822210502285
0.479 0.0788286555320536
0.48 0.0789764233073269
0.481 0.0791255268753677
0.482 0.0792759687580857
0.483 0.0794277515000283
0.484 0.0795808776684197
0.485 0.0797353498532081
0.486 0.0798911706671062
0.487 0.0800483427456413
0.488 0.0802068687471911
0.489 0.0803667513530391
0.49 0.0805279932674052
0.491 0.0806905972175098
0.492 0.0808545659536044
0.493 0.081019902249027
0.494 0.0811866089002438
0.495 0.0813546887269032
0.496 0.0815241445718735
0.497 0.0816949793013038
0.498 0.081867195804656
0.499 0.0820407969947734
0.5 0.0822157858079136
0.501 0.0823921652038049
0.502 0.0825699381656957
0.503 0.0827491077004048
0.504 0.0829296768383738
0.505 0.0831116486337171
0.506 0.0832950261642704
0.507 0.0834798125316496
0.508 0.0836660108612959
0.509 0.0838536243025345
0.51 0.0840426560286236
0.511 0.0842331092368136
0.512 0.0844249871483909
0.513 0.0846182930087487
0.514 0.0848130300874246
0.515 0.0850092016781652
0.516 0.0852068110989803
0.517 0.0854058616922027
0.518 0.0856063568245338
0.519 0.0858082998871144
0.52 0.0860116942955722
0.521 0.0862165434900808
0.522 0.086422850935425
0.523 0.0866306201210483
0.524 0.0868398545611218
0.525 0.0870505577945995
0.526 0.0872627333852787
0.527 0.0874763849218532
0.528 0.0876915160179905
0.529 0.0879081303123765
0.53 0.0881262314687863
0.531 0.0883458231761436
0.532 0.0885669091485797
0.533 0.0887894931255087
0.534 0.0890135788716675
0.535 0.0892391701772066
0.536 0.0894662708577334
0.537 0.0896948847543868
0.538 0.0899250157339031
0.539 0.0901566676886745
0.54 0.0903898445368174
0.541 0.0906245502222456
0.542 0.0908607887147292
0.543 0.0910985640099575
0.544 2.29283057552239
0.545 2.28342478319217
0.546 2.27405761229073
0.547 2.26472890438346
0.548 2.25543850168631
0.549 2.2461862470631
0.55 2.23697198402289
0.551 2.22779555671733
0.552 2.218656809938
0.553 2.20955558911382
0.554 2.2004917403084
0.555 2.19146511021745
0.556 2.18247554616622
0.557 2.17352289610686
0.558 2.16460700861588
0.559 2.1557277328916
0.56 2.14688491875158
0.561 2.13807841663007
0.562 2.12930807757551
0.563 2.12057375324799
0.564 2.11187529591674
0.565 2.10321255845766
0.566 2.09458539435078
0.567 2.08599365767784
0.568 2.07743720311976
0.569 2.06891588595425
0.57 2.06042956205331
0.571 2.0519780878808
0.572 2.04356132049004
0.573 2.03517911752137
0.574 2.02683133719974
0.575 2.01851783833233
0.576 2.01023848030612
0.577 2.00199312308559
0.578 1.99378162721025
0.579 1.98560385379239
0.58 1.97745966451463
0.581 1.96934892162765
0.582 1.96127148794783
0.583 1.95322722685493
0.584 1.94521600228979
0.585 1.93723767875203
0.586 1.92929212129775
0.587 1.92137919553723
0.588 1.91349876763271
0.589 1.90565070429606
0.59 1.89783487278659
0.591 1.89005114090873
0.592 1.88229937700989
0.593 1.87457944997815
0.594 1.86689122924007
0.595 1.85923458475849
0.596 1.85160938703033
0.597 1.8440155070844
0.598 1.83645281647919
0.599 1.82892118730074
0.6 1.82142049216046
0.601 1.81395060419297
0.602 1.80651139705393
0.603 1.79910274491797
0.604 1.7917245224765
0.605 1.78437660493561
0.606 1.77705886801398
0.607 1.76977118794074
0.608 1.76251344145341
0.609 1.75528550579578
0.61 1.74808725871588
0.611 1.74091857846387
0.612 1.73377934379002
0.613 1.7266694339426
0.614 1.71958872866592
0.615 1.7125371081982
0.616 1.70551445326964
0.617 1.69852064510034
0.618 1.69155556539831
0.619 1.68461909635745
0.62 1.67771112065562
0.621 1.67083152145255
0.622 1.66398018238799
0.623 1.65715698757963
0.624 1.6503618216212
0.625 1.64359456958051
0.626 1.63685511699751
0.627 1.63014334988231
0.628 1.62345915471332
0.629 1.6168024184353
0.63 1.61017302845741
0.631 1.60357087265137
0.632 1.59699583934952
0.633 1.59044781734297
0.634 1.58392669587965
0.635 1.57743236466251
0.636 1.57096471384764
0.637 1.56452363404236
0.638 1.55810901630342
0.639 1.55172075213517
0.64 1.54535873348767
0.641 1.53902285275489
0.642 1.53271300277292
0.643 1.5264290768181
0.644 1.52017096860527
0.645 1.51393857228592
0.646 1.50773178244644
0.647 1.50155049410633
0.648 1.49539460271641
0.649 1.48926400415706
0.65 1.48315859473646
0.651 1.47707827118882
0.652 1.47102293067268
0.653 1.4649924707691
0.654 1.45898678948
0.655 1.45300578522637
0.656 1.44704935684662
0.657 1.44111740359479
0.658 1.43520982513892
0.659 1.42932652155931
0.66 1.42346739334684
0.661 1.41763234140128
0.662 1.41182126702964
0.663 1.40603407194447
0.664 1.4002706582622
0.665 1.39453092850152
0.666 1.38881478558168
0.667 1.3831221328209
0.668 1.37745287393468
0.669 1.37180691303422
0.67 1.36618415462477
0.671 1.36058450360401
0.672 1.35500786526049
0.673 1.34945414527196
0.674 1.34392324970381
0.675 1.3384150850075
0.676 1.33292955801893
0.677 1.3274665759569
0.678 1.32202604642153
0.679 1.31660787739271
0.68 1.31121197722851
0.681 1.30583825466367
0.682 1.30048661880802
0.683 1.29515697914498
0.684 1.28984924553
0.685 1.28456332818904
0.686 1.27929913771707
0.687 1.27405658507653
0.688 1.26883558159584
0.689 1.26363603896792
0.69 1.25845786924863
0.691 1.25330098485538
0.692 1.24816529856556
0.693 1.24305072351512
0.694 1.23795717319706
0.695 1.23288456146002
0.696 1.22783280250676
0.697 1.22280181089276
0.698 1.21779150152475
0.699 1.21280178965926
0.7 1.20783259090124
0.701 1.20288382120256
0.702 1.19795539686063
0.703 1.19304723451699
0.704 1.18815925115588
0.705 1.18329136410284
0.706 1.17844349102333
0.707 1.1736155499213
0.708 1.16880745913785
0.709 1.1640191373498
0.71 1.15925050356835
0.711 1.15450147713772
0.712 1.14977197773373
0.713 1.1450619253625
0.714 1.14037124035906
0.715 1.13569984338603
0.716 1.13104765543226
0.717 1.12641459781148
0.718 1.12180059216101
0.719 1.1172055604404
0.72 1.11262942493013
0.721 1.10807210823028
0.722 1.10353353325923
0.723 1.09901362325235
0.724 1.09451230176071
0.725 1.09002949264978
0.726 1.08556512009816
0.727 1.08111910859626
0.728 1.07669138294505
0.729 1.0722818682548
0.73 1.06789048994379
0.731 1.06351717373703
0.732 1.05916184566507
0.733 1.05482443206267
0.734 1.05050485956763
0.735 1.04620305511948
0.736 1.04191894595829
0.737 1.03765245962342
0.738 1.03340352395231
0.739 1.02917206707922
0.74 1.02495801743409
0.741 1.02076130374123
0.742 1.01658185501821
0.743 1.01241960057459
0.744 1.00827447001076
0.745 1.00414639321675
0.746 1.00003530037102
0.747 0.995941121939297
0.748 0.991863788673396
0.749 0.987803231610048
0.75 0.983759382069736
0.751 0.979732171655528
0.752 0.975721532251925
0.753 0.971727396023706
0.754 0.967749695414782
0.755 0.963788363147053
0.756 0.95984333221927
0.757 0.955914535905902
0.758 0.952001907756009
0.759 0.948105381592112
0.76 0.944224891509082
0.761 0.940360371873021
0.762 0.93651175732015
0.763 0.932678982755708
0.764 0.928861983352846
0.765 0.925060694551537
0.766 0.921275052057476
0.767 0.917504991841
0.768 0.913750450136001
0.769 0.910011363438847
0.77 0.906287668507311
0.771 0.902579302359497
0.772 0.89888620227278
0.773 0.895208305782741
0.774 0.891545550682113
0.775 0.887897875019724
0.776 0.884265217099459
0.777 0.880647515479204
0.778 0.877044708969818
0.779 0.87345673663409
0.78 0.869883537785713
0.781 0.866325051988257
0.782 0.862781219054143
0.783 0.85925197904363
0.784 0.855737272263798
0.785 0.852237039267542
0.786 0.848751220852559
0.787 0.845279758060356
0.788 0.841822592175247
0.789 0.838379664723361
0.79 0.834950917471653
0.791 0.831536292426919
0.792 0.828135731834816
0.793 0.824749178178887
0.794 0.821376574179581
0.795 0.818017862793292
0.796 0.81467298721139
0.797 0.811341890859263
0.798 0.808024517395356
0.799 0.804720810710222
0.8 0.801430714925571
0.801 0.798154174393324
0.802 0.794891133694676
0.803 0.791641537639153
0.804 0.788405331263682
0.805 0.785182459831661
0.806 0.781972868832032
0.807 0.778776503978361
0.808 0.775593311207919
0.809 0.772423236680764
0.81 0.769266226778838
0.811 0.766122228105051
0.812 0.762991187482387
0.813 0.759873051952997
0.814 0.756767768777308
0.815 0.753675285433129
0.816 0.750595549614762
0.817 0.747528509232119
0.818 0.744474112409842
0.819 0.741432307486421
0.82 0.738403043013324
0.821 0.735386267754127
0.822 0.732381930683645
0.823 0.729389980987072
0.824 0.726410368059117
0.825 0.723443041503153
0.826 0.720487951130361
0.827 0.717545046958885
0.828 0.714614279212982
0.829 0.711695598322182
0.83 0.708788954920452
0.831 0.705894299845356
0.832 0.703011584137229
0.833 0.700140759038345
0.834 0.697281775992095
0.835 0.69443458664216
0.836 0.691599142831704
0.837 0.688775396602547
0.838 0.685963300194364
0.839 0.683162806043869
0.84 0.680373866784019
0.841 0.677596435243204
0.842 0.674830464444456
0.843 0.672075907604652
0.844 0.66933271813372
0.845 0.666600849633857
0.846 0.663880255898739
0.847 0.661170890912742
0.848 0.658472708850161
0.849 0.65578566407444
0.85 0.653109711137396
0.851 0.650444804778449
0.852 0.647790899923862
0.853 0.645147951685973
0.854 0.642515915362441
0.855 0.639894746435484
0.856 0.637284400571131
0.857 0.634684833618471
0.858 0.632096001608902
0.859 0.629517860755396
0.86 0.626950367451748
0.861 0.624393478271848
0.862 0.621847149968941
0.863 0.619311339474894
0.864 0.616786003899474
0.865 0.614271100529617
0.866 0.611766586828708
0.867 0.609272420435861
0.868 0.606788559165201
0.869 0.604314961005154
0.87 0.601851584117734
0.871 0.599398386837834
0.872 0.596955327672526
0.873 0.594522365300353
0.874 0.592099458570635
0.875 0.589686566502772
0.876 0.587283648285548
0.877 0.584890663276445
0.878 0.582507571000953
0.879 0.580134331151884
0.88 0.577770903588695
0.881 0.575417248336804
0.882 0.573073325586918
0.883 0.570739095694356
0.884 0.56841451917838
0.885 0.56609955672153
0.886 0.563794169168954
0.887 0.561498317527748
0.888 0.5592119629663
0.889 0.556935066813625
0.89 0.55466759055872
0.891 0.552409495849905
0.892 0.550160744494182
0.893 0.547921298456579
0.894 0.545691119859518
0.895 0.543470170982166
0.896 0.5412584142598
0.897 0.539055812283172
0.898 0.536862327797875
0.899 0.534677923703714
0.9 0.532502563054078
0.901 0.530336209055315
0.902 0.528178825066111
0.903 0.526030374596867
0.904 0.523890821309085
0.905 0.521760129014753
0.906 0.519638261675732
0.907 0.517525183403145
0.908 0.515420858456774
0.909 0.513325251244451
0.91 0.511238326321461
0.911 0.509160048389936
0.912 0.507090382298264
0.913 0.505029293040492
0.914 0.502976745755734
0.915 0.50093270572758
0.916 0.498897138383511
0.917 0.496870009294315
0.918 0.4948512841735
0.919 0.49284092887672
0.92 0.490838909401193
0.921 0.488845191885128
0.922 0.486859742607153
0.923 0.48488252798574
0.924 0.482913514578645
0.925 0.480952669082335
0.926 0.478999958331428
0.927 0.477055349298133
0.928 0.475118809091687
0.929 0.473190304957804
0.93 0.471269804278118
0.931 0.469357274569633
0.932 0.467452683484171
0.933 0.465555998807827
0.934 0.463667188460424
0.935 0.461786220494968
0.936 0.459913063097114
0.937 0.458047684584618
0.938 0.45619005340681
0.939 0.454340138144057
0.94 0.452497907507231
0.941 0.450663330337179
0.942 0.448836375604199
0.943 0.447017012407514
0.944 0.445205209974748
0.945 0.443400937661405
0.946 0.441604164950354
0.947 0.43981486145131
0.948 0.438032996900322
0.949 0.436258541159258
0.95 0.4344914642153
0.951 0.43273173618043
0.952 0.430979327290932
0.953 0.429234207906882
0.954 0.42749634851165
0.955 0.425765719711401
0.956 0.424042292234596
0.957 0.422326036931497
0.958 0.420616924773678
0.959 0.418914926853527
0.96 0.417220014383764
0.961 0.41553215869695
0.962 0.413851331245001
0.963 0.412177503598711
0.964 0.410510647447265
0.965 0.408850734597763
0.966 0.407197736974743
0.967 0.405551626619706
0.968 0.403912375690643
0.969 0.402279956461563
0.97 0.400654341322026
0.971 0.399035502776676
0.972 0.397423413444774
0.973 0.395818046059736
0.974 0.394219373468672
0.975 0.392627368631926
0.976 0.39104200462262
0.977 0.389463254626197
0.978 0.38789109193997
0.979 0.386325489972664
0.98 0.384766422243977
0.981 0.383213862384122
0.982 0.381667784133385
0.983 0.380128161341682
0.984 0.378594967968115
0.985 0.377068178080532
0.986 0.375547765855087
0.987 0.374033705575808
0.988 0.372525971634156
0.989 0.371024538528594
0.99 0.369529380864159
0.991 0.368040473352026
0.992 0.366557790809088
0.993 0.365081308157522
0.994 0.363611000424372
0.995 0.362146842741122
0.996 0.360688810343276
0.997 0.359236878569942
0.998 0.357791022863411
0.999 0.356351218768745
1 0.35491744193336
1.001 0.353489668106619
1.002 0.352067873139415
1.003 0.350652032983769
1.004 0.349242123692419
1.005 0.347838121418418
1.006 0.346440002414729
1.007 0.345047743033823
1.008 0.343661319727279
1.009 0.342280709045387
1.01 0.340905887636751
1.011 0.339536832247894
1.012 0.338173519722863
1.013 0.336815927002839
1.014 0.335464031125748
1.015 0.334117809225871
1.016 0.332777238533456
1.017 0.331442296374337
1.018 0.330112960169545
1.019 0.328789207434933
1.02 0.327471015780788
1.021 0.326158362911458
1.022 0.324851226624974
1.023 0.323549584812669
1.024 0.322253415458815
1.025 0.320962696640239
1.026 0.319677406525959
1.027 0.318397523376814
1.028 0.317123025545095
1.029 0.315853891474178
1.03 0.314590099698163
1.031 0.313331628841506
1.032 0.312078457618661
1.033 0.310830564833721
1.034 0.309587929380055
1.035 0.308350530239954
1.036 0.307118346484276
1.037 0.30589135727209
1.038 0.304669541850325
1.039 0.30345287955342
1.04 0.30224134980297
1.041 0.301034932107383
1.042 0.299833606061532
1.043 0.298637351346407
1.044 0.297446147728775
1.045 0.296259975060836
1.046 0.295078813279883
1.047 0.293902642407961
1.048 0.292731442551532
1.049 0.291565193901137
1.05 0.290403876731057
1.051 0.289247471398989
1.052 0.288095958345702
1.053 0.286949318094718
1.054 0.285807531251971
1.055 0.28467057850549
1.056 0.283538440625062
1.057 0.282411098461915
1.058 0.28128853294839
1.059 0.28017072509762
1.06 0.279057656003207
1.061 0.277949306838904
1.062 0.276845658858297
1.063 0.275746693394485
1.064 0.274652391859767
1.065 0.273562735745329
1.066 0.272477706620925
1.067 0.271397286134573
1.068 0.270321456012237
1.069 0.269250198057524
1.07 0.268183494151372
1.071 0.267121326251748
1.072 0.266063676393338
1.073 0.265010526687245
1.074 0.263961859320689
1.075 0.262917656556701
1.076 0.261877900733828
1.077 0.260842574265829
1.078 0.259811659641382
1.079 0.258785139423786
1.08 0.257762996250665
1.081 0.256745212833678
1.082 0.255731771958222
1.083 0.254722656483144
1.084 0.253717849340448
1.085 0.252717333535012
1.086 0.251721092144293
1.087 0.250729108318047
1.088 0.249741365278042
1.089 0.248757846317772
1.09 0.247778534802179
1.091 0.246803414167365
1.092 0.245832467920319
1.093 0.244865679638635
1.094 0.243903032970231
1.095 0.242944511633079
1.096 0.241990099414924
1.097 0.241039780173013
1.098 0.24009353783382
1.099 0.239151356392774
1.1 0.238213219913993
1.101 0.237279112530006
1.102 0.236349018441494
1.103 0.235422921917014
1.104 0.234500807292739
1.105 0.233582658972192
1.106 0.23266846142598
1.107 0.231758199191533
1.108 0.230851856872842
1.109 0.2299494191402
1.11 0.229050870729938
1.111 0.228156196444175
1.112 0.227265381150554
1.113 0.226378409781986
1.114 0.225495267336402
1.115 0.22461593887649
1.116 0.223740409529452
1.117 0.222868664486742
1.118 0.222000689003827
1.119 0.221136468399926
1.12 0.220275988057772
1.121 0.219419233423356
1.122 0.218566190005689
1.123 0.217716843376549
1.124 0.216871179170243
1.125 0.216029183083362
1.126 0.215190840874538
1.127 0.214356138364205
1.128 0.213525061434356
1.129 0.21269759602831
1.13 0.211873728150467
1.131 0.211053443866076
1.132 0.210236729301001
1.133 0.20942357064148
1.134 0.208613954133896
1.135 0.207807866084544
1.136 0.207005292859399
1.137 0.206206220883883
1.138 0.20541063664264
1.139 0.204618526679303
1.14 0.203829877596269
1.141 0.203044676054473
1.142 0.202262908773159
1.143 0.201484562529658
1.144 0.200709624159165
1.145 0.199938080554513
1.146 0.199169918665956
1.147 0.198405125500944
1.148 0.197643688123905
1.149 0.196885593656027
1.15 0.196130829275039
1.151 0.195379382214994
1.152 0.194631239766055
1.153 0.193886389274276
1.154 0.193144818141393
1.155 0.192406513824608
1.156 0.191671463836376
1.157 0.190939655744197
1.158 0.190211077170402
1.159 0.189485715791947
1.16 0.188763559340203
1.161 0.188044595600746
1.162 0.187328812413157
1.163 0.186616197670809
1.164 0.185906739320667
1.165 0.185200425363082
1.166 0.18449724385159
1.167 0.183797182892707
1.168 0.18310023064573
1.169 0.182406375322536
1.17 0.181715605187384
1.171 0.181027908556713
1.172 0.18034327379895
1.173 0.179661689334307
1.174 0.178983143634588
1.175 0.178307625222997
1.176 0.177635122673939
1.177 0.176965624612828
1.178 0.176299119715897
1.179 0.175635596710005
1.18 0.174975044372443
1.181 0.174317451530752
1.182 0.173662807062526
1.183 0.173011099895229
1.184 0.172362319006004
1.185 0.171716453421491
1.186 0.171073492217637
1.187 0.170433424519514
1.188 0.169796239501135
1.189 0.169161926385268
1.19 0.168530474443258
1.191 0.167901872994842
1.192 0.16727611140797
1.193 0.166653179098625
1.194 0.166033065530645
1.195 0.165415760215542
1.196 0.164801252712326
1.197 0.164189532627331
1.198 0.163580589614035
1.199 0.162974413372887
1.2 0.162370993651133
1.201 0.161770320242642
1.202 0.161172382987735
1.203 0.16057717177301
1.204 0.159984676531174
1.205 0.15939488724087
1.206 0.158807793926511
1.207 0.158223386658107
1.208 0.157641655551102
1.209 0.157062590766201
1.21 0.156486182509209
1.211 0.155912421030862
1.212 0.155341296626664
1.213 0.15477279963672
1.214 0.154206920445577
1.215 0.153643649482058
1.216 0.153082977219101
1.217 0.152524894173597
1.218 0.151969390906233
1.219 0.151416458021328
1.22 0.150866086166676
1.221 0.150318266033388
1.222 0.149772988355735
1.223 0.14923024391099
1.224 0.148690023519273
1.225 0.148152318043395
1.226 0.147617118388704
1.227 0.147084415502932
1.228 0.146554200376038
1.229 0.146026464040062
1.23 0.145501197568967
1.231 0.144978392078493
1.232 0.144458038726004
1.233 0.143940128710337
1.234 0.143424653271658
1.235 0.14291160369131
1.236 0.142400971291666
1.237 0.141892747435982
1.238 0.141386923528254
1.239 0.140883491013069
1.24 0.140382441375462
1.241 0.139883766140769
1.242 0.139387456874491
1.243 0.138893505182142
1.244 0.138401902709115
1.245 0.137912641140534
1.246 0.13742571220112
1.247 0.136941107655046
1.248 0.136458819305798
1.249 0.13597883899604
1.25 0.135501158607474
1.251 0.135025770060699
1.252 0.134552665315082
1.253 0.134081836368615
1.254 0.133613275257784
1.255 0.133146974057432
1.256 0.132682924880626
1.257 0.132221119878522
1.258 0.131761551240237
1.259 0.131304211192709
1.26 0.130849092000572
1.261 0.130396185966026
1.262 0.129945485428699
1.263 0.129496982765525
1.264 0.129050670390612
1.265 0.128606540755114
1.266 0.128164586347105
1.267 0.127724799691447
1.268 0.127287173349671
1.269 0.126851699919844
1.27 0.126418372036448
1.271 0.125987182370255
1.272 0.125558123628203
1.273 0.125131188553268
1.274 0.124706369924351
1.275 0.124283660556146
1.276 0.123863053299025
1.277 0.123444541038914
1.278 0.123028116697172
1.279 0.122613773230475
1.28 0.122201503630693
1.281 0.121791300924774
1.282 0.121383158174624
1.283 0.120977068476991
1.284 0.120573024963349
1.285 0.120171020799779
1.286 0.119771049186857
1.287 0.119373103359536
1.288 0.118977176587033
1.289 0.118583262172715
1.29 0.118191353453987
1.291 0.117801443802174
1.292 0.117413526622418
1.293 0.117027595353558
1.294 0.116643643468023
1.295 0.116261664471721
1.296 0.11588165190393
1.297 0.115503599337186
1.298 0.115127500377177
1.299 0.114753348662635
1.3 0.114381137865226
1.301 0.114010861689445
1.302 0.113642513872507
1.303 0.113276088184246
1.304 0.112911578427005
1.305 0.112548978435532
1.306 0.112188282076877
1.307 0.111829483250289
1.308 0.111472575887109
1.309 0.111117553950672
1.31 0.110764411436202
1.311 0.11041314237071
1.312 0.110063740812897
1.313 0.109716200853047
1.314 0.109370516612935
1.315 0.10902668224572
1.316 0.10868469193585
1.317 0.108344539898964
1.318 0.108006220381793
1.319 0.107669727662062
1.32 0.107335056048395
1.321 0.107002199880217
1.322 0.106671153527661
1.323 0.106341911391469
1.324 0.106014467902899
1.325 0.105688817523633
1.326 0.10536495474568
1.327 0.105042874091283
1.328 0.104722570112829
1.329 0.104404037392756
1.33 0.104087270543461
1.331 0.103772264207205
1.332 0.10345901305603
1.333 0.103147511791662
1.334 0.102837755145427
1.335 0.102529737878158
1.336 0.102223454780106
1.337 0.101918900670856
1.338 0.101616070399234
1.339 0.101314958843226
1.34 0.101015560909886
1.341 0.100717871535251
1.342 0.100421885684258
1.343 0.100127598350657
1.344 0.0998350045569248
1.345 0.0995440993541845
1.346 0.0992548778221186
1.347 0.0989673350688867
1.348 0.0986814662310435
1.349 0.0983972664734559
1.35 0.0981147309892213
1.351 0.097833854999586
1.352 0.0975546337538648
1.353 0.097277062529361
1.354 0.0970011366312855
1.355 0.0967268513926784
1.356 0.0964542021743293
1.357 0.096183184364699
1.358 0.095913793379842
1.359 0.0956460246633286
1.36 0.0953798736861677
1.361 0.0951153359467307
1.362 0.0948524069706735
1.363 0.0945910823108655
1.364 0.0943313575473077
1.365 0.0940732282870635
1.366 0.0938166901641819
1.367 0.0935617388396237
1.368 0.093308370001189
1.369 0.0930565793634441
1.37 0.0928063626676479
1.371 0.092557715681681
1.372 0.0923106341999738
1.373 0.092065114043435
1.374 0.0918211510593827
1.375 0.0915787411214704
1.376 0.0913378801296214
1.377 0.0910985640099571
1.378 0.0908607887147277
1.379 0.0906245502222465
1.38 0.0903898445368183
1.381 0.0901566676886738
1.382 0.0899250157339029
1.383 0.0896948847543866
1.384 0.0894662708577323
1.385 0.0892391701772053
1.386 0.0890135788716673
1.387 0.0887894931255073
1.388 0.0885669091485808
1.389 0.0883458231761429
1.39 0.0881262314687856
1.391 0.0879081303123757
1.392 0.0876915160179892
1.393 0.0874763849218525
1.394 0.0872627333852773
1.395 0.0870505577946004
1.396 0.0868398545611224
1.397 0.0866306201210481
1.398 0.0864228509354248
1.399 0.086216543490081
1.4 0.0860116942955718
1.401 0.0858082998871146
1.402 0.0856063568245344
1.403 0.0854058616922022
1.404 0.0852068110989808
1.405 0.0850092016781645
1.406 0.0848130300874241
1.407 0.0846182930087482
1.408 0.0844249871483913
1.409 0.0842331092368118
1.41 0.0840426560286227
1.411 0.0838536243025334
1.412 0.0836660108612952
1.413 0.0834798125316492
1.414 0.0832950261642706
1.415 0.0831116486337169
1.416 0.082929676838374
1.417 0.0827491077004048
1.418 0.0825699381656948
1.419 0.0823921652038044
1.42 0.0822157858079136
1.421 0.0820407969947736
1.422 0.081867195804656
1.423 0.0816949793013024
1.424 0.0815241445718733
1.425 0.0813546887269019
1.426 0.0811866089002435
1.427 0.0810199022490261
1.428 0.0808545659536042
1.429 0.0806905972175096
1.43 0.0805279932674055
1.431 0.0803667513530379
1.432 0.0802068687471913
1.433 0.0800483427456404
1.434 0.0798911706671053
1.435 0.0797353498532061
1.436 0.0795808776684186
1.437 0.0794277515000279
1.438 0.0792759687580864
1.439 0.0791255268753681
1.44 0.0789764233073271
1.441 0.078828655532053
1.442 0.078682221050228
1.443 0.0785371173850868
1.444 0.0783933420823719
1.445 0.0782508927102952
1.446 0.078109766859493
1.447 0.0779699621429892
1.448 0.077831476196152
1.449 0.0776943066766556
1.45 0.0775584512644401
1.451 0.077423907661671
1.452 0.0772906735927039
1.453 0.0771587468040407
1.454 0.077028125064297
1.455 0.0768988061641598
1.456 0.0767707879163535
1.457 0.0766440681556002
1.458 0.0765186447385859
1.459 0.076394515543921
1.46 0.0762716784721078
1.461 0.0761501314455022
1.462 0.07602987240828
1.463 0.0759108993264019
1.464 0.0757932101875789
1.465 0.0756768030012389
1.466 0.0755616757984916
1.467 0.0754478266320964
1.468 0.0753352535764298
1.469 0.0752239547274518
1.47 0.0751139282026732
1.471 0.0750051721411265
1.472 0.0748976847033311
1.473 0.0747914640712641
1.474 0.0746865084483299
1.475 0.0745828160593274
1.476 0.0744803851504223
1.477 0.0743792139891186
1.478 0.074279300864224
1.479 0.0741806440858266
1.48 0.0740832419852639
1.481 0.0739870929150954
1.482 0.0738921952490723
1.483 0.073798547382113
1.484 0.0737061477302747
1.485 0.0736149947307274
1.486 0.0735250868417248
1.487 0.0734364225425814
1.488 0.0733490003336461
1.489 0.0732628187362756
1.49 0.0731778762928104
1.491 0.0730941715665485
1.492 0.0730117031417234
1.493 0.0729304696234816
1.494 0.0728504696378514
1.495 0.0727717018317295
1.496 0.0726941648728501
1.497 0.0726178574497691
1.498 0.0725427782718351
1.499 0.0724689260691744
1.5 0.0723962995926626
1.501 0.0723248976139093
1.502 0.0722547189252347
1.503 0.07218576233965
1.504 0.0721180266908348
1.505 0.072051510833121
1.506 0.0719862136414728
1.507 0.0719221340114644
1.508 0.0718592708592642
1.509 0.0717976231216169
1.51 0.0717371897558248
1.511 0.0716779697397283
1.512 0.0716199620716897
1.513 0.0715631657705804
1.514 0.0715075798757563
1.515 0.0714532034470479
1.516 0.0714000355647433
1.517 0.0713480753295692
1.518 0.0712973218626809
1.519 0.0712477743056437
1.52 0.0711994318204177
1.521 0.071152293589348
1.522 0.0711063588151477
1.523 0.0710616267208839
1.524 0.0710180965499654
1.525 0.0709757675661327
1.526 0.0709346390534389
1.527 0.0708947103162454
1.528 0.0708559806792048
1.529 0.0708184494872506
1.53 0.0707821161055873
1.531 0.0707469799196785
1.532 0.0707130403352365
1.533 0.0706802967782161
1.534 0.0706487486947953
1.535 0.0706183955513784
1.536 0.0705892368345755
1.537 0.0705612720512034
1.538 0.0705345007282694
1.539 0.0705089224129698
1.54 0.0704845366726765
1.541 0.0704613430949332
1.542 0.070439341287448
1.543 0.0704185308780878
1.544 0.070398911514868
1.545 0.0703804828659518
1.546 0.0703632446196374
1.547 0.0703471964843634
1.548 0.0703323381886927
1.549 0.0703186694813147
1.55 0.0703061901310407
1.551 0.0702948999267967
1.552 0.0702847986776218
1.553 0.0702758862126651
1.554 0.0702681623811845
1.555 0.0702616270525378
1.556 0.0702562801161908
1.557 0.0702521214817042
1.558 0.0702491510787402
1.559 0.0702473688570571
1.56 0.0702467747865123
1.561 0.0702473688570571
1.562 0.0702491510787393
1.563 0.0702521214817033
1.564 0.0702562801161899
1.565 0.0702616270525387
1.566 0.0702681623811836
1.567 0.0702758862126656
1.568 0.0702847986776223
1.569 0.0702948999267963
1.57 0.0703061901310407
1.571 0.0703186694813152
1.572 0.0703323381886922
1.573 0.0703471964843634
1.574 0.0703632446196383
1.575 0.0703804828659509
1.576 0.0703989115148684
1.577 0.0704185308780878
1.578 0.0704393412874484
1.579 0.0704613430949323
1.58 0.0704845366726752
1.581 0.0705089224129694
1.582 0.0705345007282698
1.583 0.0705612720512034
1.584 0.0705892368345755
1.585 0.0706183955513784
1.586 0.0706487486947953
1.587 0.0706802967782156
1.588 0.070713040335237
1.589 0.0707469799196785
1.59 0.0707821161055877
1.591 0.0708184494872506
1.592 0.0708559806792053
1.593 0.0708947103162454
1.594 0.0709346390534393
1.595 0.0709757675661327
1.596 0.0710180965499658
1.597 0.0710616267208835
1.598 0.0711063588151473
1.599 0.0711522935893485
1.6 0.0711994318204177
1.601 0.0712477743056428
1.602 0.0712973218626809
1.603 0.0713480753295692
1.604 0.0714000355647428
1.605 0.0714532034470481
1.606 0.0715075798757567
1.607 0.0715631657705806
1.608 0.07161996207169
1.609 0.0716779697397283
1.61 0.0717371897558254
1.611 0.0717976231216175
1.612 0.0718592708592647
1.613 0.071922134011464
1.614 0.0719862136414728
1.615 0.0720515108331217
1.616 0.072118026690835
1.617 0.0721857623396498
1.618 0.0722547189252349
1.619 0.0723248976139095
1.62 0.072396299592663
1.621 0.0724689260691744
1.622 0.0725427782718358
1.623 0.0726178574497691
1.624 0.0726941648728503
1.625 0.0727717018317291
1.626 0.0728504696378516
1.627 0.0729304696234814
1.628 0.0730117031417241
1.629 0.0730941715665483
1.63 0.0731778762928097
1.631 0.0732628187362758
1.632 0.0733490003336468
1.633 0.0734364225425823
1.634 0.0735250868417245
1.635 0.0736149947307281
1.636 0.0737061477302752
1.637 0.073798547382113
1.638 0.0738921952490732
1.639 0.0739870929150954
1.64 0.0740832419852637
1.641 0.0741806440858275
1.642 0.074279300864224
1.643 0.0743792139891184
1.644 0.074480385150423
1.645 0.0745828160593272
1.646 0.0746865084483299
1.647 0.0747914640712648
1.648 0.0748976847033309
1.649 0.0750051721411267
1.65 0.0751139282026738
1.651 0.075223954727452
1.652 0.0753352535764296
1.653 0.0754478266320975
1.654 0.0755616757984927
1.655 0.0756768030012398
1.656 0.0757932101875802
1.657 0.0759108993264026
1.658 0.07602987240828
1.659 0.0761501314455035
1.66 0.0762716784721076
1.661 0.0763945155439223
1.662 0.076518644738587
1.663 0.0766440681556007
1.664 0.0767707879163542
1.665 0.0768988061641602
1.666 0.0770281250642966
1.667 0.0771587468040411
1.668 0.0772906735927035
1.669 0.0774239076616721
1.67 0.0775584512644403
1.671 0.0776943066766558
1.672 0.0778314761961529
1.673 0.0779699621429897
1.674 0.0781097668594932
1.675 0.0782508927102956
1.676 0.0783933420823719
1.677 0.0785371173850868
1.678 0.0786822210502294
1.679 0.0788286555320536
1.68 0.0789764233073273
1.681 0.0791255268753686
1.682 0.0792759687580871
1.683 0.0794277515000292
1.684 0.0795808776684197
1.685 0.0797353498532081
1.686 0.0798911706671053
1.687 0.0800483427456413
1.688 0.0802068687471911
1.689 0.0803667513530373
1.69 0.0805279932674061
1.691 0.0806905972175107
1.692 0.0808545659536044
1.693 0.081019902249027
1.694 0.0811866089002438
1.695 0.0813546887269032
1.696 0.0815241445718735
1.697 0.0816949793013029
1.698 0.0818671958046568
1.699 0.0820407969947752
1.7 0.0822157858079144
1.701 0.0823921652038049
1.702 0.0825699381656957
1.703 0.0827491077004048
1.704 0.0829296768383738
1.705 0.083111648633718
1.706 0.0832950261642704
1.707 0.0834798125316487
1.708 0.083666010861295
1.709 0.0838536243025345
1.71 0.0840426560286236
1.711 0.0842331092368127
1.712 0.0844249871483918
1.713 0.0846182930087496
1.714 0.0848130300874246
1.715 0.0850092016781643
1.716 0.0852068110989803
1.717 0.0854058616922027
1.718 0.0856063568245347
1.719 0.0858082998871152
1.72 0.0860116942955722
1.721 0.0862165434900817
1.722 0.086422850935425
1.723 0.0866306201210492
1.724 0.0868398545611226
1.725 0.0870505577946012
1.726 0.0872627333852787
1.727 0.0874763849218523
1.728 0.0876915160179896
1.729 0.0879081303123757
1.73 0.0881262314687854
1.731 0.0883458231761436
1.732 0.0885669091485797
1.733 0.0887894931255087
1.734 0.0890135788716675
1.735 0.0892391701772066
1.736 0.0894662708577325
1.737 0.0896948847543868
1.738 0.0899250157339031
1.739 0.0901566676886745
1.74 0.0903898445368192
1.741 0.0906245502222465
1.742 0.0908607887147284
1.743 0.0910985640099584
1.744 0.0913378801296219
1.745 0.0915787411214701
1.746 0.0918211510593832
1.747 0.0920651140434359
1.748 0.0923106341999747
1.749 0.0925577156816813
1.75 0.0928063626676492
1.751 0.093056579363445
1.752 0.0933083700011901
1.753 0.0935617388396244
1.754 0.0938166901641821
1.755 0.0940732282870638
1.756 0.0943313575473077
1.757 0.094591082310866
1.758 0.0948524069706744
1.759 0.0951153359467307
1.76 0.0953798736861682
1.761 0.0956460246633286
1.762 0.0959137933798431
1.763 0.0961831843646994
1.764 0.0964542021743293
1.765 0.0967268513926793
1.766 0.0970011366312873
1.767 0.0972770625293613
1.768 0.0975546337538642
1.769 0.0978338549995863
1.77 0.0981147309892227
1.771 0.0983972664734569
1.772 0.0986814662310431
1.773 0.0989673350688873
1.774 0.0992548778221192
1.775 0.0995440993541843
1.776 0.0998350045569252
1.777 0.100127598350658
1.778 0.100421885684258
1.779 0.100717871535252
1.78 0.101015560909886
1.781 0.101314958843228
1.782 0.101616070399237
1.783 0.101918900670857
1.784 0.102223454780107
1.785 0.102529737878158
1.786 0.102837755145429
1.787 0.103147511791662
1.788 0.103459013056029
1.789 0.103772264207206
1.79 0.104087270543461
1.791 0.104404037392757
1.792 0.10472257011283
1.793 0.105042874091283
1.794 0.105364954745681
1.795 0.105688817523633
1.796 0.1060144679029
1.797 0.106341911391469
1.798 0.106671153527663
1.799 0.107002199880219
1.8 0.107335056048395
1.801 0.107669727662064
1.802 0.108006220381794
1.803 0.108344539898964
1.804 0.108684691935849
1.805 0.109026682245721
1.806 0.109370516612934
1.807 0.109716200853048
1.808 0.110063740812898
1.809 0.110413142370712
1.81 0.110764411436201
1.811 0.111117553950673
1.812 0.11147257588711
1.813 0.111829483250289
1.814 0.112188282076879
1.815 0.112548978435533
1.816 0.112911578427004
1.817 0.113276088184247
1.818 0.113642513872508
1.819 0.114010861689446
1.82 0.114381137865228
1.821 0.114753348662635
1.822 0.115127500377178
1.823 0.115503599337187
1.824 0.11588165190393
1.825 0.116261664471723
1.826 0.116643643468024
1.827 0.11702759535356
1.828 0.11741352662242
1.829 0.117801443802175
1.83 0.118191353453989
1.831 0.118583262172718
1.832 0.118977176587034
1.833 0.119373103359536
1.834 0.119771049186859
1.835 0.120171020799779
1.836 0.120573024963351
1.837 0.120977068476994
1.838 0.121383158174622
1.839 0.121791300924776
1.84 0.122201503630696
1.841 0.122613773230475
1.842 0.123028116697175
1.843 0.123444541038915
1.844 0.123863053299027
1.845 0.124283660556148
1.846 0.124706369924354
1.847 0.12513118855327
1.848 0.125558123628204
1.849 0.125987182370256
1.85 0.12641837203645
1.851 0.126851699919841
1.852 0.127287173349673
1.853 0.127724799691448
1.854 0.128164586347106
1.855 0.128606540755115
1.856 0.129050670390614
1.857 0.129496982765525
1.858 0.129945485428699
1.859 0.130396185966028
1.86 0.130849092000572
1.861 0.131304211192711
1.862 0.131761551240237
1.863 0.132221119878524
1.864 0.132682924880626
1.865 0.133146974057432
1.866 0.133613275257785
1.867 0.134081836368617
1.868 0.134552665315084
1.869 0.1350257700607
1.87 0.135501158607475
1.871 0.13597883899604
1.872 0.136458819305799
1.873 0.136941107655048
1.874 0.13742571220112
1.875 0.137912641140534
1.876 0.138401902709115
1.877 0.138893505182144
1.878 0.139387456874493
1.879 0.13988376614077
1.88 0.140382441375461
1.881 0.140883491013071
1.882 0.141386923528255
1.883 0.141892747435985
1.884 0.142400971291666
1.885 0.14291160369131
1.886 0.143424653271662
1.887 0.143940128710339
1.888 0.144458038726006
1.889 0.144978392078498
1.89 0.14550119756897
1.891 0.146026464040064
1.892 0.146554200376039
1.893 0.147084415502933
1.894 0.147617118388707
1.895 0.148152318043397
1.896 0.148690023519276
1.897 0.149230243910992
1.898 0.149772988355735
1.899 0.150318266033389
1.9 0.150866086166674
1.901 0.151416458021329
1.902 0.151969390906235
1.903 0.152524894173599
1.904 0.153082977219102
1.905 0.153643649482058
1.906 0.15420692044558
1.907 0.154772799636719
1.908 0.155341296626666
1.909 0.155912421030862
1.91 0.156486182509212
1.911 0.157062590766202
1.912 0.157641655551103
1.913 0.158223386658108
1.914 0.158807793926513
1.915 0.159394887240872
1.916 0.159984676531177
1.917 0.16057717177301
1.918 0.161172382987735
1.919 0.161770320242644
1.92 0.162370993651136
1.921 0.162974413372888
1.922 0.163580589614039
1.923 0.164189532627333
1.924 0.164801252712328
1.925 0.165415760215543
1.926 0.166033065530645
1.927 0.166653179098628
1.928 0.16727611140797
1.929 0.167901872994841
1.93 0.168530474443259
1.931 0.169161926385273
1.932 0.169796239501137
1.933 0.170433424519517
1.934 0.171073492217637
1.935 0.171716453421494
1.936 0.172362319006007
1.937 0.173011099895229
1.938 0.173662807062527
1.939 0.174317451530754
1.94 0.174975044372445
1.941 0.175635596710007
1.942 0.176299119715898
1.943 0.17696562461283
1.944 0.177635122673937
1.945 0.178307625222999
1.946 0.178983143634593
1.947 0.179661689334308
1.948 0.180343273798952
1.949 0.181027908556715
1.95 0.181715605187385
1.951 0.182406375322536
1.952 0.183100230645731
1.953 0.183797182892707
1.954 0.184497243851592
1.955 0.185200425363085
1.956 0.18590673932067
1.957 0.186616197670812
1.958 0.18732881241316
1.959 0.188044595600747
1.96 0.188763559340204
1.961 0.189485715791948
1.962 0.190211077170403
1.963 0.1909396557442
1.964 0.191671463836377
1.965 0.192406513824608
1.966 0.193144818141397
1.967 0.193886389274279
1.968 0.194631239766053
1.969 0.195379382214997
1.97 0.196130829275042
1.971 0.196885593656027
1.972 0.197643688123906
1.973 0.198405125500946
1.974 0.199169918665955
1.975 0.199938080554514
1.976 0.200709624159165
1.977 0.201484562529659
1.978 0.202262908773157
1.979 0.203044676054475
1.98 0.20382987759627
1.981 0.204618526679306
1.982 0.205410636642641
1.983 0.206206220883885
1.984 0.207005292859398
1.985 0.207807866084543
1.986 0.208613954133899
1.987 0.20942357064148
1.988 0.210236729301
1.989 0.21105344386608
1.99 0.211873728150467
1.991 0.212697596028306
1.992 0.213525061434357
1.993 0.214356138364204
1.994 0.215190840874538
1.995 0.216029183083359
1.996 0.216871179170242
1.997 0.21771684337655
1.998 0.21856619000569
1.999 0.219419233423354
2 0.220275988057772
2.001 0.221136468399925
2.002 0.222000689003826
2.003 0.222868664486741
2.004 0.22374040952945
2.005 0.224615938876489
2.006 0.225495267336399
2.007 0.226378409781985
2.008 0.227265381150549
2.009 0.228156196444171
2.01 0.229050870729935
2.011 0.229949419140199
2.012 0.230851856872841
2.013 0.23175819919153
2.014 0.232668461425975
2.015 0.233582658972187
2.016 0.234500807292735
2.017 0.235422921917012
2.018 0.236349018441491
2.019 0.237279112530004
2.02 0.238213219913991
2.021 0.239151356392771
2.022 0.240093537833815
2.023 0.241039780173008
2.024 0.24199009941492
2.025 0.242944511633077
2.026 0.243903032970227
2.027 0.244865679638625
2.028 0.245832467920312
2.029 0.24680341416736
2.03 0.247778534802176
2.031 0.248757846317769
2.032 0.249741365278037
2.033 0.250729108318041
2.034 0.25172109214429
2.035 0.252717333535003
2.036 0.25371784934044
2.037 0.254722656483136
2.038 0.255731771958217
2.039 0.256745212833671
2.04 0.257762996250662
2.041 0.258785139423775
2.042 0.259811659641375
2.043 0.260842574265823
2.044 0.261877900733818
2.045 0.262917656556695
2.046 0.263961859320684
2.047 0.265010526687242
2.048 0.26606367639333
2.049 0.26712132625174
2.05 0.268183494151366
2.051 0.269250198057517
2.052 0.270321456012223
2.053 0.271397286134565
2.054 0.272477706620919
2.055 0.273562735745323
2.056 0.274652391859757
2.057 0.275746693394478
2.058 0.276845658858289
2.059 0.277949306838895
2.06 0.279057656003193
2.061 0.280170725097612
2.062 0.281288532948377
2.063 0.282411098461907
2.064 0.283538440625055
2.065 0.284670578505477
2.066 0.285807531251962
2.067 0.286949318094706
2.068 0.288095958345689
2.069 0.289247471398983
2.07 0.290403876731048
2.071 0.291565193901125
2.072 0.292731442551521
2.073 0.29390264240795
2.074 0.295078813279869
2.075 0.296259975060824
2.076 0.297446147728763
2.077 0.298637351346393
2.078 0.299833606061522
2.079 0.30103493210737
2.08 0.302241349802962
2.081 0.303452879553401
2.082 0.304669541850309
2.083 0.305891357272078
2.084 0.307118346484263
2.085 0.308350530239942
2.086 0.30958792938004
2.087 0.310830564833704
2.088 0.312078457618647
2.089 0.313331628841489
2.09 0.314590099698147
2.091 0.315853891474163
2.092 0.317123025545079
2.093 0.318397523376799
2.094 0.31967740652594
2.095 0.320962696640223
2.096 0.3222534154588
2.097 0.323549584812653
2.098 0.324851226624958
2.099 0.326158362911446
2.1 0.327471015780773
2.101 0.328789207434919
2.102 0.330112960169526
2.103 0.331442296374323
2.104 0.332777238533438
2.105 0.334117809225852
2.106 0.335464031125728
2.107 0.336815927002824
2.108 0.338173519722844
2.109 0.339536832247877
2.11 0.340905887636733
2.111 0.342280709045369
2.112 0.343661319727261
2.113 0.345047743033806
2.114 0.34644000241471
2.115 0.347838121418391
2.116 0.349242123692399
2.117 0.350652032983753
2.118 0.352067873139397
2.119 0.353489668106597
2.12 0.354917441933338
2.121 0.356351218768726
2.122 0.357791022863388
2.123 0.35923687856992
2.124 0.360688810343252
2.125 0.362146842741105
2.126 0.363611000424353
2.127 0.3650813081575
2.128 0.366557790809068
2.129 0.368040473352004
2.13 0.369529380864133
2.131 0.37102453852857
2.132 0.372525971634133
2.133 0.374033705575787
2.134 0.37554776585506
2.135 0.377068178080506
2.136 0.378594967968088
2.137 0.380128161341656
2.138 0.381667784133359
2.139 0.383213862384093
2.14 0.384766422243946
2.141 0.386325489972634
2.142 0.387891091939938
2.143 0.389463254626168
2.144 0.391042004622587
2.145 0.392627368631896
2.146 0.394219373468644
2.147 0.395818046059706
2.148 0.397423413444741
2.149 0.399035502776645
2.15 0.400654341321999
2.151 0.40227995646153
2.152 0.40391237569062
2.153 0.405551626619673
2.154 0.407197736974716
2.155 0.408850734597738
2.156 0.410510647447236
2.157 0.412177503598681
2.158 0.413851331244963
2.159 0.415532158696909
2.16 0.417220014383734
2.161 0.415532158696986
2.162 0.413851331245037
2.163 0.412177503598747
2.164 0.410510647447301
2.165 0.408850734597799
2.166 0.407197736974779
2.167 0.405551626619741
2.168 0.403912375690678
2.169 0.402279956461598
2.17 0.400654341322061
2.171 0.399035502776711
2.172 0.397423413444809
2.173 0.395818046059771
2.174 0.394219373468706
2.175 0.39262736863196
2.176 0.391042004622654
2.177 0.389463254626231
2.178 0.387891091940003
2.179 0.386325489972698
2.18 0.384766422244011
2.181 0.383213862384155
2.182 0.381667784133418
2.183 0.380128161341715
2.184 0.378594967968148
2.185 0.377068178080564
2.186 0.37554776585512
2.187 0.374033705575841
2.188 0.372525971634188
2.189 0.371024538528626
2.19 0.369529380864191
2.191 0.368040473352058
2.192 0.36655779080912
2.193 0.365081308157554
2.194 0.363611000424404
2.195 0.362146842741153
2.196 0.360688810343307
2.197 0.359236878569973
2.198 0.357791022863442
2.199 0.356351218768776
2.2 0.354917441933391
2.201 0.353489668106649
2.202 0.352067873139445
2.203 0.350652032983799
2.204 0.349242123692449
2.205 0.347838121418448
2.206 0.346440002414759
2.207 0.345047743033853
2.208 0.343661319727309
2.209 0.342280709045417
2.21 0.340905887636781
2.211 0.339536832247923
2.212 0.338173519722892
2.213 0.336815927002868
2.214 0.335464031125777
2.215 0.334117809225899
2.216 0.332777238533485
2.217 0.331442296374365
2.218 0.330112960169574
2.219 0.328789207434961
2.22 0.327471015780816
2.221 0.326158362911486
2.222 0.324851226625001
2.223 0.323549584812697
2.224 0.322253415458843
2.225 0.320962696640266
2.226 0.319677406525986
2.227 0.318397523376842
2.228 0.317123025545122
2.229 0.315853891474206
2.23 0.31459009969819
2.231 0.313331628841533
2.232 0.312078457618688
2.233 0.310830564833748
2.234 0.309587929380081
2.235 0.30835053023998
2.236 0.307118346484302
2.237 0.305891357272116
2.238 0.304669541850351
2.239 0.303452879553446
2.24 0.302241349802996
2.241 0.301034932107409
2.242 0.299833606061558
2.243 0.298637351346432
2.244 0.2974461477288
2.245 0.296259975060861
2.246 0.295078813279908
2.247 0.293902642407986
2.248 0.292731442551557
2.249 0.291565193901161
2.25 0.290403876731082
2.251 0.289247471399013
2.252 0.288095958345727
2.253 0.286949318094742
2.254 0.285807531251996
2.255 0.284670578505514
2.256 0.283538440625086
2.257 0.282411098461939
2.258 0.281288532948414
2.259 0.280170725097644
2.26 0.279057656003231
2.261 0.277949306838928
2.262 0.27684565885832
2.263 0.275746693394508
2.264 0.274652391859791
2.265 0.273562735745352
2.266 0.272477706620949
2.267 0.271397286134596
2.268 0.27032145601226
2.269 0.269250198057546
2.27 0.268183494151395
2.271 0.267121326251771
2.272 0.26606367639336
2.273 0.265010526687268
2.274 0.263961859320711
2.275 0.262917656556724
2.276 0.26187790073385
2.277 0.260842574265851
2.278 0.259811659641404
2.279 0.258785139423808
2.28 0.257762996250687
2.281 0.2567452128337
2.282 0.255731771958244
2.283 0.254722656483165
2.284 0.25371784934047
2.285 0.252717333535033
2.286 0.251721092144314
2.287 0.250729108318069
2.288 0.249741365278063
2.289 0.248757846317793
2.29 0.247778534802199
2.291 0.246803414167386
2.292 0.24583246792034
2.293 0.244865679638655
2.294 0.243903032970252
2.295 0.2429445116331
2.296 0.241990099414945
2.297 0.241039780173033
2.298 0.24009353783384
2.299 0.239151356392794
2.3 0.238213219914013
2.301 0.237279112530026
2.302 0.236349018441514
2.303 0.235422921917033
2.304 0.234500807292759
2.305 0.233582658972212
2.306 0.232668461426
2.307 0.231758199191552
2.308 0.230851856872862
2.309 0.229949419140219
2.31 0.229050870729958
2.311 0.228156196444195
2.312 0.227265381150573
2.313 0.226378409782005
2.314 0.22549526733642
2.315 0.224615938876509
2.316 0.22374040952947
2.317 0.222868664486761
2.318 0.222000689003845
2.319 0.221136468399945
2.32 0.22027598805779
2.321 0.219419233423375
2.322 0.218566190005707
2.323 0.217716843376567
2.324 0.216871179170261
2.325 0.21602918308338
2.326 0.215190840874556
2.327 0.214356138364223
2.328 0.213525061434374
2.329 0.212697596028328
2.33 0.211873728150484
2.331 0.211053443866094
2.332 0.210236729301019
2.333 0.209423570641497
2.334 0.208613954133913
2.335 0.207807866084562
2.336 0.207005292859416
2.337 0.2062062208839
2.338 0.205410636642657
2.339 0.20461852667932
2.34 0.203829877596286
2.341 0.20304467605449
2.342 0.202262908773176
2.343 0.201484562529675
2.344 0.200709624159182
2.345 0.19993808055453
2.346 0.199169918665973
2.347 0.19840512550096
2.348 0.197643688123922
2.349 0.196885593656044
2.35 0.196130829275055
2.351 0.19537938221501
2.352 0.194631239766071
2.353 0.193886389274292
2.354 0.193144818141409
2.355 0.192406513824624
2.356 0.191671463836392
2.357 0.190939655744213
2.358 0.190211077170418
2.359 0.189485715791963
2.36 0.188763559340218
2.361 0.188044595600761
2.362 0.187328812413172
2.363 0.186616197670824
2.364 0.185906739320682
2.365 0.185200425363097
2.366 0.184497243851605
2.367 0.183797182892722
2.368 0.183100230645745
2.369 0.182406375322551
2.37 0.181715605187399
2.371 0.181027908556728
2.372 0.180343273798965
2.373 0.179661689334321
2.374 0.178983143634603
2.375 0.178307625223012
2.376 0.177635122673953
2.377 0.176965624612843
2.378 0.176299119715912
2.379 0.175635596710019
2.38 0.174975044372457
2.381 0.174317451530766
2.382 0.17366280706254
2.383 0.173011099895242
2.384 0.172362319006018
2.385 0.171716453421505
2.386 0.17107349221765
2.387 0.170433424519528
2.388 0.169796239501148
2.389 0.169161926385281
2.39 0.168530474443271
2.391 0.167901872994855
2.392 0.167276111407983
2.393 0.166653179098639
2.394 0.166033065530658
2.395 0.165415760215555
2.396 0.164801252712339
2.397 0.164189532627344
2.398 0.163580589614048
2.399 0.1629744133729
2.4 0.162370993651146
2.401 0.161770320242655
2.402 0.161172382987748
2.403 0.160577171773023
2.404 0.159984676531187
2.405 0.159394887240883
2.406 0.158807793926524
2.407 0.15822338665812
2.408 0.157641655551115
2.409 0.157062590766213
2.41 0.156486182509221
2.411 0.155912421030874
2.412 0.155341296626676
2.413 0.154772799636732
2.414 0.154206920445589
2.415 0.15364364948207
2.416 0.153082977219113
2.417 0.152524894173609
2.418 0.151969390906245
2.419 0.15141645802134
2.42 0.150866086166688
2.421 0.1503182660334
2.422 0.149772988355747
2.423 0.149230243911002
2.424 0.148690023519285
2.425 0.148152318043407
2.426 0.147617118388716
2.427 0.147084415502943
2.428 0.14655420037605
2.429 0.146026464040073
2.43 0.145501197568979
2.431 0.144978392078504
2.432 0.144458038726015
2.433 0.143940128710348
2.434 0.143424653271669
2.435 0.142911603691321
2.436 0.142400971291676
2.437 0.141892747435993
2.438 0.141386923528265
2.439 0.14088349101308
2.44 0.140382441375472
2.441 0.13988376614078
2.442 0.139387456874501
2.443 0.138893505182153
2.444 0.138401902709125
2.445 0.137912641140545
2.446 0.137425712201131
2.447 0.136941107655056
2.448 0.136458819305808
2.449 0.135978838996051
2.45 0.135501158607484
2.451 0.135025770060709
2.452 0.134552665315092
2.453 0.134081836368625
2.454 0.133613275257794
2.455 0.133146974057442
2.456 0.132682924880636
2.457 0.132221119878532
2.458 0.131761551240246
2.459 0.131304211192718
2.46 0.130849092000582
2.461 0.130396185966036
2.462 0.129945485428708
2.463 0.129496982765534
2.464 0.129050670390621
2.465 0.128606540755124
2.466 0.128164586347114
2.467 0.127724799691457
2.468 0.12728717334968
2.469 0.126851699919853
2.47 0.126418372036458
2.471 0.125987182370265
2.472 0.125558123628212
2.473 0.125131188553277
2.474 0.12470636992436
2.475 0.124283660556155
2.476 0.123863053299034
2.477 0.123444541038923
2.478 0.123028116697181
2.479 0.122613773230484
2.48 0.122201503630702
2.481 0.121791300924783
2.482 0.121383158174633
2.483 0.120977068477
2.484 0.120573024963358
2.485 0.120171020799788
2.486 0.119771049186866
2.487 0.119373103359544
2.488 0.118977176587042
2.489 0.118583262172724
2.49 0.118191353453995
2.491 0.117801443802183
2.492 0.117413526622427
2.493 0.117027595353567
2.494 0.116643643468031
2.495 0.116261664471729
2.496 0.115881651903938
2.497 0.115503599337194
2.498 0.115127500377185
2.499 0.114753348662643
2.5 0.114381137865234
2.501 0.114010861689452
2.502 0.113642513872515
2.503 0.113276088184254
2.504 0.112911578427012
2.505 0.112548978435539
2.506 0.112188282076885
2.507 0.111829483250297
2.508 0.111472575887117
2.509 0.111117553950679
2.51 0.110764411436209
2.511 0.110413142370717
2.512 0.110063740812904
2.513 0.109716200853055
2.514 0.109370516612942
2.515 0.109026682245727
2.516 0.108684691935858
2.517 0.108344539898971
2.518 0.1080062203818
2.519 0.107669727662069
2.52 0.107335056048402
2.521 0.107002199880225
2.522 0.106671153527668
2.523 0.106341911391476
2.524 0.106014467902906
2.525 0.10568881752364
2.526 0.105364954745686
2.527 0.105042874091289
2.528 0.104722570112836
2.529 0.104404037392763
2.53 0.104087270543467
2.531 0.103772264207211
2.532 0.103459013056036
2.533 0.103147511791669
2.534 0.102837755145434
2.535 0.102529737878165
2.536 0.102223454780113
2.537 0.101918900670862
2.538 0.101616070399241
2.539 0.101314958843233
2.54 0.101015560909892
2.541 0.100717871535257
2.542 0.100421885684264
2.543 0.100127598350663
2.544 0.0998350045569308
2.545 0.0995440993541907
2.546 0.0992548778221246
2.547 0.0989673350688928
2.548 0.0986814662310499
2.549 0.0983972664734619
2.55 0.0981147309892272
2.551 0.0978338549995917
2.552 0.0975546337538706
2.553 0.097277062529367
2.554 0.0970011366312912
2.555 0.0967268513926844
2.556 0.0964542021743349
2.557 0.0961831843647047
2.558 0.0959137933798475
2.559 0.0956460246633342
2.56 0.0953798736861735
2.561 0.0951153359467363
2.562 0.0948524069706795
2.563 0.0945910823108711
2.564 0.0943313575473133
2.565 0.0940732282870689
2.566 0.093816690164187
2.567 0.0935617388396288
2.568 0.0933083700011947
2.569 0.0930565793634497
2.57 0.0928063626676534
2.571 0.0925577156816861
2.572 0.0923106341999791
2.573 0.0920651140434405
2.574 0.091821151059388
2.575 0.0915787411214757
2.576 0.0913378801296265
2.577 0.091098564009962
2.578 0.0908607887147328
2.579 0.0906245502222516
2.58 0.0903898445368232
2.581 0.0901566676886789
2.582 0.089925015733908
2.583 0.0896948847543919
2.584 0.0894662708577372
2.585 0.0892391701772102
2.586 0.0890135788716717
2.587 0.0887894931255124
2.588 0.0885669091485852
2.589 0.088345823176148
2.59 0.0881262314687903
2.591 0.0879081303123801
2.592 0.0876915160179941
2.593 0.0874763849218572
2.594 0.0872627333852816
2.595 0.0870505577946046
2.596 0.0868398545611273
2.597 0.0866306201210529
2.598 0.086422850935429
2.599 0.0862165434900855
2.6 0.0860116942955762
2.601 0.0858082998871192
2.602 0.0856063568245384
2.603 0.0854058616922064
2.604 0.085206811098985
2.605 0.0850092016781683
2.606 0.0848130300874281
2.607 0.0846182930087525
2.608 0.0844249871483951
2.609 0.0842331092368158
2.61 0.0840426560286271
2.611 0.0838536243025372
2.612 0.0836660108612992
2.613 0.0834798125316529
2.614 0.0832950261642744
2.615 0.0831116486337209
2.616 0.0829296768383785
2.617 0.0827491077004086
2.618 0.082569938165699
2.619 0.0823921652038082
2.62 0.0822157858079176
2.621 0.0820407969947774
2.622 0.0818671958046602
2.623 0.081694979301306
2.624 0.0815241445718768
2.625 0.0813546887269057
2.626 0.0811866089002469
2.627 0.0810199022490292
2.628 0.0808545659536073
2.629 0.0806905972175127
2.63 0.0805279932674086
2.631 0.0803667513530413
2.632 0.0802068687471948
2.633 0.0800483427456438
2.634 0.0798911706671086
2.635 0.0797353498532094
2.636 0.0795808776684219
2.637 0.079427751500031
2.638 0.0792759687580895
2.639 0.0791255268753712
2.64 0.0789764233073305
2.641 0.0788286555320559
2.642 0.0786822210502311
2.643 0.0785371173850897
2.644 0.0783933420823755
2.645 0.0782508927102983
2.646 0.0781097668594959
2.647 0.0779699621429921
2.648 0.0778314761961549
2.649 0.0776943066766582
2.65 0.0775584512644427
2.651 0.0774239076616741
2.652 0.0772906735927066
2.653 0.0771587468040436
2.654 0.0770281250642997
2.655 0.0768988061641624
2.656 0.0767707879163564
2.657 0.0766440681556029
2.658 0.0765186447385886
2.659 0.0763945155439238
2.66 0.0762716784721105
2.661 0.0761501314455049
2.662 0.0760298724082824
2.663 0.0759108993264048
2.664 0.0757932101875816
2.665 0.0756768030012414
2.666 0.0755616757984938
2.667 0.075447826632099
2.668 0.0753352535764322
2.669 0.0752239547274536
2.67 0.075113928202676
2.671 0.0750051721411287
2.672 0.0748976847033336
2.673 0.0747914640712668
2.674 0.0746865084483324
2.675 0.0745828160593296
2.676 0.0744803851504243
2.677 0.0743792139891208
2.678 0.0742793008642257
2.679 0.074180644085829
2.68 0.0740832419852662
2.681 0.0739870929150968
2.682 0.0738921952490741
2.683 0.0737985473821148
2.684 0.0737061477302774
2.685 0.0736149947307294
2.686 0.0735250868417265
2.687 0.0734364225425839
2.688 0.0733490003336483
2.689 0.0732628187362778
2.69 0.0731778762928119
2.691 0.0730941715665496
2.692 0.0730117031417259
2.693 0.0729304696234832
2.694 0.0728504696378527
2.695 0.0727717018317307
2.696 0.0726941648728521
2.697 0.0726178574497709
2.698 0.0725427782718371
2.699 0.0724689260691758
2.7 0.0723962995926639
2.701 0.072324897613911
2.702 0.0722547189252374
2.703 0.0721857623396513
2.704 0.0721180266908359
2.705 0.0720515108331228
2.706 0.071986213641474
2.707 0.0719221340114655
2.708 0.0718592708592651
2.709 0.0717976231216184
2.71 0.0717371897558263
2.711 0.0716779697397296
2.712 0.0716199620716917
2.713 0.0715631657705817
2.714 0.071507579875757
2.715 0.0714532034470485
2.716 0.0714000355647446
2.717 0.0713480753295701
2.718 0.0712973218626818
2.719 0.0712477743056446
2.72 0.0711994318204177
2.721 0.0711522935893489
2.722 0.0711063588151486
2.723 0.0710616267208848
2.724 0.0710180965499663
2.725 0.0709757675661336
2.726 0.0709346390534407
2.727 0.0708947103162467
2.728 0.0708559806792057
2.729 0.0708184494872515
2.73 0.0707821161055877
2.731 0.0707469799196789
2.732 0.0707130403352378
2.733 0.0706802967782161
2.734 0.0706487486947962
2.735 0.0706183955513784
2.736 0.070589236834576
2.737 0.0705612720512043
2.738 0.0705345007282698
2.739 0.0705089224129694
2.74 0.0704845366726761
2.741 0.0704613430949332
2.742 0.0704393412874489
2.743 0.0704185308780887
2.744 0.0703989115148693
2.745 0.0703804828659518
2.746 0.0703632446196387
2.747 0.0703471964843634
2.748 0.0703323381886931
2.749 0.0703186694813152
2.75 0.0703061901310411
2.751 0.0702948999267967
2.752 0.0702847986776218
2.753 0.0702758862126656
2.754 0.0702681623811845
2.755 0.0702616270525387
2.756 0.0702562801161908
2.757 0.0702521214817042
2.758 0.0702491510787402
2.759 0.0702473688570575
2.76 0.0702467747865123
2.761 0.0702473688570575
2.762 0.0702491510787393
2.763 0.0702521214817029
2.764 0.0702562801161903
2.765 0.0702616270525387
2.766 0.0702681623811836
2.767 0.0702758862126651
2.768 0.0702847986776218
2.769 0.0702948999267958
2.77 0.0703061901310402
2.771 0.0703186694813152
2.772 0.0703323381886918
2.773 0.0703471964843629
2.774 0.0703632446196374
2.775 0.0703804828659509
2.776 0.070398911514868
2.777 0.0704185308780874
2.778 0.0704393412874476
2.779 0.0704613430949323
2.78 0.0704845366726752
2.781 0.0705089224129685
2.782 0.0705345007282694
2.783 0.070561272051203
2.784 0.0705892368345746
2.785 0.0706183955513771
2.786 0.0706487486947944
2.787 0.0706802967782147
2.788 0.070713040335237
2.789 0.0707469799196776
2.79 0.0707821161055859
2.791 0.0708184494872501
2.792 0.0708559806792044
2.793 0.0708947103162449
2.794 0.0709346390534389
2.795 0.0709757675661313
2.796 0.0710180965499649
2.797 0.0710616267208821
2.798 0.0711063588151468
2.799 0.0711522935893472
2.8 0.0711994318204168
2.801 0.0712477743056419
2.802 0.07129732186268
2.803 0.0713480753295683
2.804 0.0714000355647415
2.805 0.0714532034470472
2.806 0.0715075798757554
2.807 0.0715631657705789
2.808 0.0716199620716891
2.809 0.0716779697397274
2.81 0.0717371897558241
2.811 0.0717976231216162
2.812 0.0718592708592638
2.813 0.0719221340114626
2.814 0.071986213641472
2.815 0.0720515108331199
2.816 0.0721180266908332
2.817 0.0721857623396485
2.818 0.0722547189252336
2.819 0.0723248976139081
2.82 0.0723962995926613
2.821 0.0724689260691727
2.822 0.0725427782718349
2.823 0.0726178574497678
2.824 0.0726941648728485
2.825 0.0727717018317278
2.826 0.0728504696378502
2.827 0.0729304696234796
2.828 0.0730117031417228
2.829 0.073094171566547
2.83 0.0731778762928084
2.831 0.0732628187362745
2.832 0.0733490003336446
2.833 0.0734364225425805
2.834 0.0735250868417223
2.835 0.073614994730725
2.836 0.073706147730273
2.837 0.0737985473821108
2.838 0.0738921952490701
2.839 0.0739870929150936
2.84 0.0740832419852628
2.841 0.0741806440858244
2.842 0.0742793008642209
2.843 0.0743792139891157
2.844 0.0744803851504203
2.845 0.0745828160593245
2.846 0.0746865084483286
2.847 0.074791464071263
2.848 0.0748976847033296
2.849 0.0750051721411253
2.85 0.0751139282026712
2.851 0.075223954727448
2.852 0.0753352535764282
2.853 0.0754478266320944
2.854 0.0755616757984896
2.855 0.0756768030012367
2.856 0.0757932101875771
2.857 0.0759108993263991
2.858 0.0760298724082786
2.859 0.0761501314454995
2.86 0.0762716784721067
2.861 0.0763945155439187
2.862 0.0765186447385835
2.863 0.0766440681555971
2.864 0.0767707879163511
2.865 0.0768988061641571
2.866 0.0770281250642952
2.867 0.0771587468040393
2.868 0.0772906735927008
2.869 0.0774239076616681
2.87 0.0775584512644376
2.871 0.0776943066766531
2.872 0.0778314761961498
2.873 0.0779699621429857
2.874 0.0781097668594906
2.875 0.0782508927102925
2.876 0.0783933420823706
2.877 0.0785371173850846
2.878 0.0786822210502254
2.879 0.0788286555320505
2.88 0.0789764233073242
2.881 0.0791255268753641
2.882 0.0792759687580822
2.883 0.0794277515000248
2.884 0.0795808776684162
2.885 0.0797353498532045
2.886 0.0798911706671035
2.887 0.0800483427456378
2.888 0.0802068687471893
2.889 0.0803667513530355
2.89 0.0805279932674017
2.891 0.0806905972175072
2.892 0.0808545659536017
2.893 0.0810199022490234
2.894 0.0811866089002393
2.895 0.0813546887268988
2.896 0.0815241445718708
2.897 0.0816949793012984
2.898 0.0818671958046524
2.899 0.0820407969947716
2.9 0.08221578580791
2.901 0.0823921652038013
2.902 0.0825699381656921
2.903 0.0827491077004021
2.904 0.0829296768383703
2.905 0.0831116486337136
2.906 0.0832950261642669
2.907 0.0834798125316452
2.908 0.0836660108612932
2.909 0.083853624302531
2.91 0.0840426560286192
2.911 0.0842331092368083
2.912 0.0844249871483873
2.913 0.0846182930087451
2.914 0.084813030087421
2.915 0.0850092016781616
2.916 0.0852068110989768
2.917 0.0854058616921991
2.918 0.0856063568245302
2.919 0.0858082998871117
2.92 0.0860116942955678
2.921 0.0862165434900772
2.922 0.0864228509354206
2.923 0.0866306201210447
2.924 0.0868398545611191
2.925 0.0870505577945959
2.926 0.0872627333852742
2.927 0.0874763849218496
2.928 0.0876915160179852
2.929 0.0879081303123712
2.93 0.0881262314687818
2.931 0.0883458231761391
2.932 0.0885669091485761
2.933 0.0887894931255042
2.934 0.0890135788716622
2.935 0.0892391701772013
2.936 0.0894662708577281
2.937 0.0896948847543824
2.938 0.0899250157338978
2.939 0.0901566676886691
2.94 0.0903898445368139
2.941 0.0906245502222411
2.942 0.090860788714723
2.943 0.091098564009954
2.944 0.0913378801296165
2.945 0.0915787411214648
2.946 0.0918211510593769
2.947 0.0920651140434314
2.948 0.0923106341999693
2.949 0.0925577156816759
2.95 0.092806362667643
2.951 0.0930565793634388
2.952 0.0933083700011847
2.953 0.093561738839619
2.954 0.0938166901641759
2.955 0.0940732282870584
2.956 0.0943313575473033
2.957 0.0945910823108607
2.958 0.0948524069706682
2.959 0.0951153359467254
2.96 0.0953798736861629
2.961 0.0956460246633233
2.962 0.0959137933798377
2.963 0.0961831843646941
2.964 0.0964542021743231
2.965 0.0967268513926731
2.966 0.0970011366312802
2.967 0.097277062529356
2.968 0.0975546337538606
2.969 0.0978338549995801
2.97 0.0981147309892156
2.971 0.0983972664734498
2.972 0.0986814662310378
2.973 0.0989673350688811
2.974 0.099254877822113
2.975 0.099544099354179
2.976 0.099835004556919
2.977 0.100127598350652
2.978 0.100421885684253
2.979 0.100717871535246
2.98 0.101015560909881
2.981 0.101314958843221
2.982 0.101616070399228
2.983 0.10191890067085
2.984 0.102223454780101
2.985 0.102529737878151
2.986 0.102837755145421
2.987 0.103147511791656
2.988 0.103459013056024
2.989 0.103772264207198
2.99 0.104087270543455
2.991 0.104404037392752
2.992 0.104722570112823
2.993 0.105042874091277
2.994 0.105364954745673
2.995 0.105688817523627
2.996 0.106014467902893
2.997 0.106341911391464
2.998 0.106671153527656
2.999 0.107002199880212
3 0.107335056048388
3.001 0.107669727662054
3.002 0.108006220381787
3.003 0.108344539898956
3.004 0.108684691935845
3.005 0.109026682245712
3.006 0.10937051661293
3.007 0.109716200853041
3.008 0.110063740812891
3.009 0.110413142370706
3.01 0.110764411436195
3.011 0.111117553950667
3.012 0.111472575887102
3.013 0.111829483250283
3.014 0.112188282076869
3.015 0.112548978435525
3.016 0.112911578426997
3.017 0.113276088184239
3.018 0.1136425138725
3.019 0.114010861689437
3.02 0.114381137865219
3.021 0.114753348662629
3.022 0.115127500377172
3.023 0.115503599337178
3.024 0.115881651903925
3.025 0.116261664471716
3.026 0.116643643468015
3.027 0.11702759535355
3.028 0.117413526622412
3.029 0.117801443802168
3.03 0.11819135345398
3.031 0.118583262172708
3.032 0.118977176587026
3.033 0.119373103359528
3.034 0.11977104918685
3.035 0.120171020799773
3.036 0.120573024963341
3.037 0.120977068476983
3.038 0.121383158174616
3.039 0.121791300924764
3.04 0.122201503630686
3.041 0.122613773230468
3.042 0.123028116697164
3.043 0.123444541038905
3.044 0.123863053299018
3.045 0.124283660556138
3.046 0.124706369924342
3.047 0.12513118855326
3.048 0.125558123628197
3.049 0.12598718237025
3.05 0.126418372036442
3.051 0.126851699919836
3.052 0.127287173349663
3.053 0.127724799691441
3.054 0.128164586347097
3.055 0.128606540755106
3.056 0.129050670390603
3.057 0.129496982765517
3.058 0.12994548542869
3.059 0.130396185966019
3.06 0.130849092000563
3.061 0.131304211192699
3.062 0.131761551240229
3.063 0.132221119878512
3.064 0.132682924880617
3.065 0.133146974057421
3.066 0.133613275257774
3.067 0.134081836368606
3.068 0.134552665315072
3.069 0.135025770060691
3.07 0.135501158607466
3.071 0.135978838996031
3.072 0.136458819305789
3.073 0.136941107655035
3.074 0.137425712201113
3.075 0.137912641140527
3.076 0.138401902709104
3.077 0.138893505182136
3.078 0.139387456874482
3.079 0.139883766140759
3.08 0.140382441375454
3.081 0.140883491013058
3.082 0.141386923528245
3.083 0.141892747435973
3.084 0.142400971291655
3.085 0.142911603691303
3.086 0.14342465327165
3.087 0.143940128710328
3.088 0.144458038725995
3.089 0.144978392078484
3.09 0.145501197568956
3.091 0.146026464040052
3.092 0.146554200376027
3.093 0.147084415502924
3.094 0.147617118388695
3.095 0.148152318043385
3.096 0.148690023519265
3.097 0.149230243910981
3.098 0.149772988355723
3.099 0.150318266033377
3.1 0.150866086166666
3.101 0.151416458021316
3.102 0.151969390906222
3.103 0.152524894173586
3.104 0.153082977219091
3.105 0.153643649482049
3.106 0.154206920445567
3.107 0.15477279963671
3.108 0.155341296626652
3.109 0.15591242103085
3.11 0.156486182509196
3.111 0.15706259076619
3.112 0.157641655551089
3.113 0.158223386658095
3.114 0.158807793926499
3.115 0.159394887240859
3.116 0.159984676531163
3.117 0.160577171772998
3.118 0.161172382987724
3.119 0.161770320242629
3.12 0.162370993651122
3.121 0.162974413372874
3.122 0.163580589614025
3.123 0.164189532627319
3.124 0.164801252712312
3.125 0.165415760215529
3.126 0.166033065530634
3.127 0.166653179098613
3.128 0.167276111407958
3.129 0.167901872994829
3.13 0.168530474443246
3.131 0.169161926385257
3.132 0.169796239501123
3.133 0.170433424519503
3.134 0.171073492217625
3.135 0.17171645342148
3.136 0.172362319005993
3.137 0.173011099895215
3.138 0.173662807062511
3.139 0.17431745153074
3.14 0.174975044372431
3.141 0.175635596709993
3.142 0.176299119715885
3.143 0.176965624612818
3.144 0.177635122673927
3.145 0.178307625222985
3.146 0.178983143634579
3.147 0.179661689334292
3.148 0.180343273798938
3.149 0.1810279085567
3.15 0.181715605187373
3.151 0.182406375322524
3.152 0.183100230645715
3.153 0.183797182892693
3.154 0.184497243851578
3.155 0.185200425363069
3.156 0.185906739320654
3.157 0.186616197670796
3.158 0.187328812413146
3.159 0.188044595600735
3.16 0.188763559340192
3.161 0.189485715791935
3.162 0.190211077170389
3.163 0.190939655744183
3.164 0.191671463836363
3.165 0.192406513824594
3.166 0.193144818141377
3.167 0.193886389274262
3.168 0.194631239766041
3.169 0.195379382214981
3.17 0.196130829275024
3.171 0.196885593656011
3.172 0.197643688123891
3.173 0.198405125500928
3.174 0.199169918665939
3.175 0.199938080554496
3.176 0.200709624159146
3.177 0.201484562529641
3.178 0.202262908773141
3.179 0.203044676054457
3.18 0.203829877596252
3.181 0.204618526679287
3.182 0.205410636642622
3.183 0.206206220883869
3.184 0.207005292859382
3.185 0.207807866084526
3.186 0.208613954133877
3.187 0.209423570641462
3.188 0.210236729300982
3.189 0.21105344386606
3.19 0.211873728150447
3.191 0.212697596028287
3.192 0.213525061434339
3.193 0.214356138364186
3.194 0.215190840874518
3.195 0.216029183083343
3.196 0.216871179170225
3.197 0.217716843376531
3.198 0.218566190005673
3.199 0.219419233423334
3.2 0.220275988057752
3.201 0.221136468399907
3.202 0.222000689003805
3.203 0.222868664486722
3.204 0.223740409529432
3.205 0.224615938876473
3.206 0.225495267336379
3.207 0.226378409781967
3.208 0.227265381150529
3.209 0.228156196444154
3.21 0.229050870729916
3.211 0.22994941914018
3.212 0.230851856872819
3.213 0.231758199191512
3.214 0.232668461425959
3.215 0.233582658972168
3.216 0.23450080729272
3.217 0.235422921916992
3.218 0.236349018441471
3.219 0.237279112529983
3.22 0.23821321991397
3.221 0.23915135639275
3.222 0.240093537833793
3.223 0.241039780172986
3.224 0.241990099414902
3.225 0.242944511633052
3.226 0.243903032970209
3.227 0.244865679638608
3.228 0.245832467920291
3.229 0.246803414167339
3.23 0.247778534802155
3.231 0.248757846317748
3.232 0.249741365278012
3.233 0.250729108318023
3.234 0.251721092144265
3.235 0.252717333534989
3.236 0.253717849340418
3.237 0.254722656483114
3.238 0.255731771958192
3.239 0.25674521283365
3.24 0.257762996250634
3.241 0.258785139423757
3.242 0.259811659641354
3.243 0.260842574265798
3.244 0.261877900733797
3.245 0.262917656556667
3.246 0.263961859320663
3.247 0.265010526687213
3.248 0.266063676393301
3.249 0.267121326251715
3.25 0.268183494151341
3.251 0.269250198057492
3.252 0.270321456012212
3.253 0.271397286134547
3.254 0.272477706620897
3.255 0.273562735745294
3.256 0.274652391859735
3.257 0.275746693394453
3.258 0.276845658858267
3.259 0.277949306838867
3.26 0.279057656003175
3.261 0.280170725097584
3.262 0.281288532948356
3.263 0.282411098461878
3.264 0.283538440625026
3.265 0.284670578505452
3.266 0.285807531251937
3.267 0.286949318094685
3.268 0.288095958345664
3.269 0.289247471398959
3.27 0.290403876731023
3.271 0.2915651939011
3.272 0.292731442551492
3.273 0.293902642407929
3.274 0.295078813279844
3.275 0.296259975060803
3.276 0.297446147728742
3.277 0.298637351346368
3.278 0.299833606061494
3.279 0.301034932107342
3.28 0.30224134980293
3.281 0.303452879553376
3.282 0.304669541850288
3.283 0.305891357272049
3.284 0.307118346484234
3.285 0.308350530239913
3.286 0.309587929380012
3.287 0.31083056483368
3.288 0.312078457618618
3.289 0.31333162884146
3.29 0.314590099698123
3.291 0.315853891474138
3.292 0.317123025545051
3.293 0.318397523376774
3.294 0.319677406525916
3.295 0.320962696640198
3.296 0.322253415458771
3.297 0.323549584812621
3.298 0.324851226624929
3.299 0.326158362911414
3.3 0.327471015780745
3.301 0.328789207434891
3.302 0.330112960169505
3.303 0.331442296374295
3.304 0.332777238533406
3.305 0.334117809225827
3.306 0.335464031125696
3.307 0.336815927002792
3.308 0.338173519722812
3.309 0.339536832247845
3.31 0.340905887636705
3.311 0.34228070904534
3.312 0.343661319727229
3.313 0.345047743033774
3.314 0.346440002414678
3.315 0.347838121418363
3.316 0.349242123692367
3.317 0.350652032983721
3.318 0.352067873139365
3.319 0.353489668106569
3.32 0.354917441933306
3.321 0.356351218768697
3.322 0.357791022863356
3.323 0.359236878569888
3.324 0.360688810343223
3.325 0.362146842741073
3.326 0.363611000424321
3.327 0.365081308157464
3.328 0.366557790809033
3.329 0.368040473351975
3.33 0.369529380864101
3.331 0.371024538528534
3.332 0.372525971634097
3.333 0.374033705575755
3.334 0.375547765855025
3.335 0.377068178080478
3.336 0.378594967968056
3.337 0.380128161341624
3.338 0.381667784133327
3.339 0.383213862384057
3.34 0.384766422243914
3.341 0.386325489972599
3.342 0.387891091939906
3.343 0.389463254626133
3.344 0.391042004622555
3.345 0.39262736863186
3.346 0.394219373468612
3.347 0.395818046059681
3.348 0.397423413444706
3.349 0.399035502776616
3.35 0.400654341321964
3.351 0.402279956461495
3.352 0.403912375690577
3.353 0.405551626619641
3.354 0.40719773697468
3.355 0.408850734597699
3.356 0.410510647447193
3.357 0.412177503598642
3.358 0.413851331244928
3.359 0.415532158696877
3.36 0.417220014383698
3.361 0.415532158697022
3.362 0.413851331245073
3.363 0.412177503598783
3.364 0.410510647447336
3.365 0.408850734597834
3.366 0.407197736974814
3.367 0.405551626619776
3.368 0.403912375690712
3.369 0.402279956461632
3.37 0.400654341322096
3.371 0.399035502776746
3.372 0.397423413444843
3.373 0.395818046059805
3.374 0.39421937346874
3.375 0.392627368631994
3.376 0.391042004622688
3.377 0.389463254626265
3.378 0.387891091940036
3.379 0.386325489972731
3.38 0.384766422244044
3.381 0.383213862384188
3.382 0.381667784133451
3.383 0.380128161341748
3.384 0.37859496796818
3.385 0.377068178080597
3.386 0.375547765855152
3.387 0.374033705575873
3.388 0.37252597163422
3.389 0.371024538528658
3.39 0.369529380864223
3.391 0.36804047335209
3.392 0.366557790809151
3.393 0.365081308157585
3.394 0.363611000424435
3.395 0.362146842741184
3.396 0.360688810343338
3.397 0.359236878570004
3.398 0.357791022863473
3.399 0.356351218768806
3.4 0.354917441933421
3.401 0.35348966810668
3.402 0.352067873139475
3.403 0.350652032983829
3.404 0.349242123692479
3.405 0.347838121418478
3.406 0.346440002414789
3.407 0.345047743033882
3.408 0.343661319727338
3.409 0.342280709045446
3.41 0.34090588763681
3.411 0.339536832247952
3.412 0.338173519722921
3.413 0.336815927002897
3.414 0.335464031125806
3.415 0.334117809225928
3.416 0.332777238533513
3.417 0.331442296374393
3.418 0.330112960169602
3.419 0.32878920743499
3.42 0.327471015780844
3.421 0.326158362911514
3.422 0.324851226625029
3.423 0.323549584812725
3.424 0.32225341545887
3.425 0.320962696640294
3.426 0.319677406526014
3.427 0.318397523376869
3.428 0.317123025545149
3.429 0.315853891474232
3.43 0.314590099698217
3.431 0.313331628841559
3.432 0.312078457618715
3.433 0.310830564833774
3.434 0.309587929380108
3.435 0.308350530240007
3.436 0.307118346484328
3.437 0.305891357272142
3.438 0.304669541850377
3.439 0.303452879553472
3.44 0.302241349803022
3.441 0.301034932107435
3.442 0.299833606061583
3.443 0.298637351346458
3.444 0.297446147728825
3.445 0.296259975060886
3.446 0.295078813279933
3.447 0.293902642408011
3.448 0.292731442551582
3.449 0.291565193901186
3.45 0.290403876731107
3.451 0.289247471399038
3.452 0.288095958345752
3.453 0.286949318094767
3.454 0.28580753125202
3.455 0.284670578505538
3.456 0.28353844062511
3.457 0.282411098461963
3.458 0.281288532948438
3.459 0.280170725097668
3.46 0.279057656003254
3.461 0.277949306838951
3.462 0.276845658858344
3.463 0.275746693394532
3.464 0.274652391859814
3.465 0.273562735745376
3.466 0.272477706620972
3.467 0.271397286134619
3.468 0.270321456012283
3.469 0.269250198057569
3.47 0.268183494151418
3.471 0.267121326251793
3.472 0.266063676393383
3.473 0.26501052668729
3.474 0.263961859320734
3.475 0.262917656556746
3.476 0.261877900733872
3.477 0.260842574265873
3.478 0.259811659641426
3.479 0.258785139423829
3.48 0.257762996250709
3.481 0.256745212833722
3.482 0.255731771958266
3.483 0.254722656483187
3.484 0.253717849340491
3.485 0.252717333535054
3.486 0.251721092144335
3.487 0.25072910831809
3.488 0.249741365278084
3.489 0.248757846317814
3.49 0.24777853480222
3.491 0.246803414167406
3.492 0.245832467920361
3.493 0.244865679638676
3.494 0.243903032970272
3.495 0.24294451163312
3.496 0.241990099414965
3.497 0.241039780173053
3.498 0.24009353783386
3.499 0.239151356392815
3.5 0.238213219914033
3.501 0.237279112530046
3.502 0.236349018441533
3.503 0.235422921917053
3.504 0.234500807292778
3.505 0.233582658972231
3.506 0.232668461426019
3.507 0.231758199191572
3.508 0.230851856872881
3.509 0.229949419140238
3.51 0.229050870729977
3.511 0.228156196444214
3.512 0.227265381150592
3.513 0.226378409782024
3.514 0.225495267336439
3.515 0.224615938876528
3.516 0.223740409529489
3.517 0.22286866448678
3.518 0.222000689003864
3.519 0.221136468399963
3.52 0.220275988057808
3.521 0.219419233423393
3.522 0.218566190005725
3.523 0.217716843376585
3.524 0.216871179170279
3.525 0.216029183083398
3.526 0.215190840874574
3.527 0.214356138364241
3.528 0.213525061434392
3.529 0.212697596028345
3.53 0.211873728150502
3.531 0.211053443866112
3.532 0.210236729301036
3.533 0.209423570641515
3.534 0.208613954133931
3.535 0.207807866084579
3.536 0.207005292859433
3.537 0.206206220883917
3.538 0.205410636642674
3.539 0.204618526679337
3.54 0.203829877596303
3.541 0.203044676054507
3.542 0.202262908773192
3.543 0.201484562529691
3.544 0.200709624159198
3.545 0.199938080554546
3.546 0.199169918665989
3.547 0.198405125500977
3.548 0.197643688123938
3.549 0.19688559365606
3.55 0.196130829275071
3.551 0.195379382215026
3.552 0.194631239766087
3.553 0.193886389274308
3.554 0.193144818141425
3.555 0.192406513824639
3.556 0.191671463836407
3.557 0.190939655744228
3.558 0.190211077170433
3.559 0.189485715791978
3.56 0.188763559340233
3.561 0.188044595600777
3.562 0.187328812413187
3.563 0.186616197670839
3.564 0.185906739320697
3.565 0.185200425363112
3.566 0.18449724385162
3.567 0.183797182892737
3.568 0.18310023064576
3.569 0.182406375322566
3.57 0.181715605187413
3.571 0.181027908556743
3.572 0.180343273798979
3.573 0.179661689334336
3.574 0.178983143634617
3.575 0.178307625223026
3.576 0.177635122673968
3.577 0.176965624612857
3.578 0.176299119715926
3.579 0.175635596710033
3.58 0.174975044372471
3.581 0.17431745153078
3.582 0.173662807062554
3.583 0.173011099895256
3.584 0.172362319006031
3.585 0.171716453421518
3.586 0.171073492217664
3.587 0.170433424519541
3.588 0.169796239501162
3.589 0.169161926385295
3.59 0.168530474443285
3.591 0.167901872994869
3.592 0.167276111407997
3.593 0.166653179098652
3.594 0.166033065530672
3.595 0.165415760215568
3.596 0.164801252712352
3.597 0.164189532627357
3.598 0.163580589614061
3.599 0.162974413372913
3.6 0.162370993651158
3.601 0.161770320242668
3.602 0.161172382987761
3.603 0.160577171773036
3.604 0.159984676531199
3.605 0.159394887240896
3.606 0.158807793926536
3.607 0.158223386658133
3.608 0.157641655551127
3.609 0.157062590766226
3.61 0.156486182509234
3.611 0.155912421030887
3.612 0.155341296626688
3.613 0.154772799636744
3.614 0.154206920445601
3.615 0.153643649482082
3.616 0.153082977219125
3.617 0.152524894173621
3.618 0.151969390906257
3.619 0.151416458021351
3.62 0.150866086166699
3.621 0.150318266033411
3.622 0.149772988355758
3.623 0.149230243911013
3.624 0.148690023519296
3.625 0.148152318043418
3.626 0.147617118388727
3.627 0.147084415502955
3.628 0.146554200376061
3.629 0.146026464040084
3.63 0.14550119756899
3.631 0.144978392078516
3.632 0.144458038726026
3.633 0.143940128710359
3.634 0.14342465327168
3.635 0.142911603691332
3.636 0.142400971291687
3.637 0.141892747436004
3.638 0.141386923528276
3.639 0.140883491013091
3.64 0.140382441375483
3.641 0.139883766140791
3.642 0.139387456874512
3.643 0.138893505182163
3.644 0.138401902709136
3.645 0.137912641140555
3.646 0.137425712201141
3.647 0.136941107655066
3.648 0.136458819305819
3.649 0.135978838996061
3.65 0.135501158607494
3.651 0.135025770060719
3.652 0.134552665315102
3.653 0.134081836368635
3.654 0.133613275257804
3.655 0.133146974057452
3.656 0.132682924880646
3.657 0.132221119878542
3.658 0.131761551240256
3.659 0.131304211192728
3.66 0.130849092000592
3.661 0.130396185966045
3.662 0.129945485428718
3.663 0.129496982765544
3.664 0.129050670390631
3.665 0.128606540755133
3.666 0.128164586347124
3.667 0.127724799691466
3.668 0.12728717334969
3.669 0.126851699919863
3.67 0.126418372036467
3.671 0.125987182370274
3.672 0.125558123628221
3.673 0.125131188553286
3.674 0.124706369924369
3.675 0.124283660556164
3.676 0.123863053299043
3.677 0.123444541038932
3.678 0.12302811669719
3.679 0.122613773230493
3.68 0.122201503630711
3.681 0.121791300924792
3.682 0.121383158174641
3.683 0.120977068477009
3.684 0.120573024963366
3.685 0.120171020799796
3.686 0.119771049186874
3.687 0.119373103359553
3.688 0.11897717658705
3.689 0.118583262172732
3.69 0.118191353454003
3.691 0.117801443802191
3.692 0.117413526622435
3.693 0.117027595353575
3.694 0.116643643468039
3.695 0.116261664471738
3.696 0.115881651903946
3.697 0.115503599337202
3.698 0.115127500377193
3.699 0.114753348662651
3.7 0.114381137865242
3.701 0.11401086168946
3.702 0.113642513872523
3.703 0.113276088184262
3.704 0.11291157842702
3.705 0.112548978435547
3.706 0.112188282076893
3.707 0.111829483250304
3.708 0.111472575887124
3.709 0.111117553950687
3.71 0.110764411436217
3.711 0.110413142370725
3.712 0.110063740812911
3.713 0.109716200853062
3.714 0.10937051661295
3.715 0.109026682245735
3.716 0.108684691935864
3.717 0.108344539898979
3.718 0.108006220381807
3.719 0.107669727662076
3.72 0.107335056048409
3.721 0.107002199880231
3.722 0.106671153527675
3.723 0.106341911391483
3.724 0.106014467902913
3.725 0.105688817523647
3.726 0.105364954745693
3.727 0.105042874091296
3.728 0.104722570112843
3.729 0.10440403739277
3.73 0.104087270543474
3.731 0.103772264207218
3.732 0.103459013056043
3.733 0.103147511791675
3.734 0.10283775514544
3.735 0.102529737878171
3.736 0.102223454780119
3.737 0.101918900670869
3.738 0.101616070399248
3.739 0.101314958843239
3.74 0.101015560909899
3.741 0.100717871535264
3.742 0.100421885684271
3.743 0.100127598350669
3.744 0.0998350045569374
3.745 0.0995440993541971
3.746 0.0992548778221307
3.747 0.0989673350688989
3.748 0.0986814662310559
3.749 0.098397266473468
3.75 0.0981147309892334
3.751 0.0978338549995978
3.752 0.0975546337538766
3.753 0.0972770625293725
3.754 0.0970011366312972
3.755 0.09672685139269
3.756 0.0964542021743404
3.757 0.0961831843647105
3.758 0.0959137933798533
3.759 0.0956460246633402
3.76 0.0953798736861793
3.761 0.0951153359467418
3.762 0.0948524069706853
3.763 0.0945910823108767
3.764 0.094331357547319
3.765 0.0940732282870747
3.766 0.0938166901641926
3.767 0.0935617388396346
3.768 0.0933083700012001
3.769 0.0930565793634548
3.77 0.0928063626676587
3.771 0.0925577156816917
3.772 0.0923106341999844
3.773 0.0920651140434456
3.774 0.0918211510593929
3.775 0.0915787411214808
3.776 0.0913378801296316
3.777 0.0910985640099671
3.778 0.0908607887147381
3.779 0.0906245502222565
3.78 0.0903898445368281
3.781 0.0901566676886838
3.782 0.0899250157339129
3.783 0.0896948847543966
3.784 0.0894662708577416
3.785 0.0892391701772148
3.786 0.0890135788716766
3.787 0.0887894931255171
3.788 0.0885669091485901
3.789 0.0883458231761522
3.79 0.0881262314687952
3.791 0.0879081303123852
3.792 0.087691516017999
3.793 0.0874763849218618
3.794 0.0872627333852865
3.795 0.0870505577946092
3.796 0.0868398545611313
3.797 0.0866306201210574
3.798 0.086422850935433
3.799 0.0862165434900903
3.8 0.0860116942955802
3.801 0.0858082998871235
3.802 0.0856063568245429
3.803 0.0854058616922104
3.804 0.0852068110989894
3.805 0.0850092016781727
3.806 0.0848130300874319
3.807 0.0846182930087567
3.808 0.0844249871483993
3.809 0.08423310923682
3.81 0.0840426560286309
3.811 0.0838536243025412
3.812 0.083666010861303
3.813 0.0834798125316574
3.814 0.0832950261642786
3.815 0.0831116486337249
3.816 0.0829296768383823
3.817 0.0827491077004123
3.818 0.0825699381657028
3.819 0.0823921652038118
3.82 0.0822157858079213
3.821 0.082040796994781
3.822 0.081867195804664
3.823 0.0816949793013098
3.824 0.0815241445718806
3.825 0.0813546887269094
3.826 0.0811866089002506
3.827 0.081019902249033
3.828 0.0808545659536108
3.829 0.0806905972175163
3.83 0.0805279932674121
3.831 0.0803667513530453
3.832 0.0802068687471984
3.833 0.0800483427456475
3.834 0.0798911706671122
3.835 0.0797353498532127
3.836 0.0795808776684253
3.837 0.0794277515000343
3.838 0.0792759687580926
3.839 0.0791255268753741
3.84 0.0789764233073336
3.841 0.078828655532059
3.842 0.0786822210502343
3.843 0.0785371173850928
3.844 0.0783933420823784
3.845 0.0782508927103012
3.846 0.0781097668594992
3.847 0.0779699621429948
3.848 0.0778314761961578
3.849 0.0776943066766611
3.85 0.0775584512644454
3.851 0.0774239076616772
3.852 0.0772906735927092
3.853 0.0771587468040462
3.854 0.0770281250643023
3.855 0.0768988061641653
3.856 0.0767707879163588
3.857 0.0766440681556058
3.858 0.076518644738591
3.859 0.0763945155439265
3.86 0.0762716784721131
3.861 0.0761501314455073
3.862 0.0760298724082853
3.863 0.075910899326407
3.864 0.075793210187584
3.865 0.0756768030012436
3.866 0.0755616757984965
3.867 0.0754478266321013
3.868 0.0753352535764342
3.869 0.075223954727456
3.87 0.0751139282026783
3.871 0.0750051721411309
3.872 0.0748976847033358
3.873 0.074791464071269
3.874 0.0746865084483344
3.875 0.0745828160593318
3.876 0.0744803851504265
3.877 0.0743792139891224
3.878 0.0742793008642277
3.879 0.0741806440858301
3.88 0.0740832419852684
3.881 0.073987092915099
3.882 0.0738921952490761
3.883 0.073798547382117
3.884 0.0737061477302792
3.885 0.0736149947307307
3.886 0.073525086841729
3.887 0.0734364225425852
3.888 0.0733490003336497
3.889 0.0732628187362792
3.89 0.0731778762928137
3.891 0.0730941715665518
3.892 0.0730117031417277
3.893 0.0729304696234845
3.894 0.0728504696378551
3.895 0.0727717018317326
3.896 0.0726941648728536
3.897 0.0726178574497724
3.898 0.0725427782718384
3.899 0.0724689260691775
3.9 0.0723962995926657
3.901 0.0723248976139124
3.902 0.072254718925238
3.903 0.0721857623396525
3.904 0.0721180266908379
3.905 0.0720515108331246
3.906 0.0719862136414753
3.907 0.0719221340114666
3.908 0.0718592708592669
3.909 0.07179762312162
3.91 0.0717371897558272
3.911 0.0716779697397305
3.912 0.0716199620716926
3.913 0.0715631657705829
3.914 0.0715075798757581
3.915 0.0714532034470499
3.916 0.0714000355647455
3.917 0.0713480753295714
3.918 0.0712973218626827
3.919 0.0712477743056454
3.92 0.0711994318204199
3.921 0.0711522935893507
3.922 0.0711063588151495
3.923 0.0710616267208852
3.924 0.0710180965499676
3.925 0.070975767566134
3.926 0.0709346390534411
3.927 0.0708947103162476
3.928 0.0708559806792071
3.929 0.0708184494872528
3.93 0.0707821161055886
3.931 0.0707469799196798
3.932 0.0707130403352387
3.933 0.070680296778217
3.934 0.0706487486947971
3.935 0.0706183955513788
3.936 0.0705892368345769
3.937 0.0705612720512039
3.938 0.0705345007282712
3.939 0.0705089224129702
3.94 0.070484536672677
3.941 0.0704613430949337
3.942 0.0704393412874489
3.943 0.0704185308780887
3.944 0.0703989115148693
3.945 0.0703804828659522
3.946 0.0703632446196387
3.947 0.0703471964843638
3.948 0.0703323381886927
3.949 0.0703186694813156
3.95 0.070306190131042
3.951 0.0702948999267972
3.952 0.0702847986776218
3.953 0.0702758862126656
3.954 0.0702681623811841
3.955 0.0702616270525387
3.956 0.0702562801161899
3.957 0.0702521214817038
3.958 0.0702491510787402
3.959 0.0702473688570575
3.96 0.0702467747865128
3.961 0.0702473688570571
3.962 0.0702491510787393
3.963 0.0702521214817033
3.964 0.0702562801161899
3.965 0.0702616270525387
3.966 0.0702681623811836
3.967 0.0702758862126647
3.968 0.0702847986776214
3.969 0.0702948999267958
3.97 0.0703061901310407
3.971 0.0703186694813147
3.972 0.0703323381886918
3.973 0.0703471964843625
3.974 0.0703632446196374
3.975 0.0703804828659504
3.976 0.0703989115148675
3.977 0.0704185308780869
3.978 0.0704393412874471
3.979 0.0704613430949319
3.98 0.0704845366726747
3.981 0.0705089224129685
3.982 0.0705345007282685
3.983 0.0705612720512021
3.984 0.0705892368345746
3.985 0.0706183955513762
3.986 0.0706487486947944
3.987 0.0706802967782147
3.988 0.0707130403352356
3.989 0.0707469799196772
3.99 0.0707821161055855
3.991 0.0708184494872488
3.992 0.0708559806792031
3.993 0.0708947103162449
3.994 0.0709346390534371
3.995 0.0709757675661309
3.996 0.0710180965499636
3.997 0.0710616267208817
3.998 0.0711063588151459
3.999 0.0711522935893463
4 0.0711994318204163
4.001 0.071247774305641
4.002 0.0712973218626787
4.003 0.0713480753295674
4.004 0.0714000355647411
4.005 0.0714532034470459
4.006 0.0715075798757536
4.007 0.071563165770578
4.008 0.0716199620716873
4.009 0.0716779697397256
4.01 0.0717371897558223
4.011 0.0717976231216144
4.012 0.0718592708592611
4.013 0.0719221340114617
4.014 0.0719862136414702
4.015 0.0720515108331186
4.016 0.0721180266908323
4.017 0.0721857623396476
4.018 0.0722547189252323
4.019 0.0723248976139064
4.02 0.0723962995926595
4.021 0.0724689260691713
4.022 0.0725427782718326
4.023 0.0726178574497669
4.024 0.0726941648728476
4.025 0.0727717018317264
4.026 0.072850469637848
4.027 0.0729304696234787
4.028 0.073011703141721
4.029 0.0730941715665456
4.03 0.0731778762928066
4.031 0.0732628187362723
4.032 0.0733490003336428
4.033 0.0734364225425779
4.034 0.0735250868417219
4.035 0.0736149947307236
4.036 0.0737061477302721
4.037 0.0737985473821099
4.038 0.0738921952490679
4.039 0.0739870929150914
4.04 0.0740832419852597
4.041 0.074180644085823
4.042 0.07427930086422
4.043 0.0743792139891144
4.044 0.0744803851504181
4.045 0.0745828160593232
4.046 0.0746865084483259
4.047 0.0747914640712599
4.048 0.0748976847033269
4.049 0.0750051721411222
4.05 0.0751139282026694
4.051 0.0752239547274476
4.052 0.0753352535764251
4.053 0.0754478266320926
4.054 0.0755616757984874
4.055 0.0756768030012345
4.056 0.0757932101875736
4.057 0.0759108993263982
4.058 0.0760298724082751
4.059 0.0761501314454982
4.06 0.0762716784721027
4.061 0.076394515543917
4.062 0.0765186447385808
4.063 0.0766440681555953
4.064 0.0767707879163484
4.065 0.0768988061641558
4.066 0.0770281250642912
4.067 0.0771587468040358
4.068 0.077290673592699
4.069 0.0774239076616654
4.07 0.0775584512644336
4.071 0.07769430667665
4.072 0.0778314761961463
4.073 0.0779699621429839
4.074 0.0781097668594879
4.075 0.0782508927102894
4.076 0.078393342082367
4.077 0.0785371173850811
4.078 0.0786822210502209
4.079 0.0788286555320461
4.08 0.0789764233073225
4.081 0.0791255268753623
4.082 0.0792759687580809
4.083 0.0794277515000221
4.084 0.0795808776684126
4.085 0.0797353498532001
4.086 0.0798911706670999
4.087 0.0800483427456342
4.088 0.0802068687471849
4.089 0.080366751353032
4.09 0.080527993267399
4.091 0.0806905972175027
4.092 0.0808545659535973
4.093 0.081019902249019
4.094 0.0811866089002384
4.095 0.0813546887268952
4.096 0.0815241445718664
4.097 0.0816949793012949
4.098 0.0818671958046506
4.099 0.0820407969947672
4.1 0.0822157858079073
4.101 0.0823921652037978
4.102 0.0825699381656877
4.103 0.0827491077003977
4.104 0.0829296768383685
4.105 0.0831116486337091
4.106 0.0832950261642624
4.107 0.0834798125316425
4.108 0.0836660108612888
4.109 0.0838536243025265
4.11 0.0840426560286156
4.111 0.0842331092368047
4.112 0.0844249871483829
4.113 0.0846182930087398
4.114 0.0848130300874166
4.115 0.0850092016781572
4.116 0.0852068110989732
4.117 0.0854058616921947
4.118 0.0856063568245267
4.119 0.0858082998871064
4.12 0.0860116942955633
4.121 0.0862165434900737
4.122 0.0864228509354161
4.123 0.0866306201210403
4.124 0.0868398545611138
4.125 0.0870505577945915
4.126 0.0872627333852689
4.127 0.0874763849218443
4.128 0.0876915160179816
4.129 0.0879081303123668
4.13 0.0881262314687756
4.131 0.0883458231761347
4.132 0.0885669091485717
4.133 0.0887894931254989
4.134 0.0890135788716577
4.135 0.0892391701771968
4.136 0.0894662708577227
4.137 0.089694884754377
4.138 0.0899250157338942
4.139 0.0901566676886638
4.14 0.0903898445368085
4.141 0.0906245502222367
4.142 0.0908607887147186
4.143 0.0910985640099486
4.144 0.0913378801296112
4.145 0.0915787411214612
4.146 0.0918211510593734
4.147 0.0920651140434252
4.148 0.092310634199964
4.149 0.0925577156816715
4.15 0.0928063626676376
4.151 0.0930565793634344
4.152 0.0933083700011803
4.153 0.0935617388396128
4.154 0.0938166901641715
4.155 0.0940732282870531
4.156 0.094331357547297
4.157 0.0945910823108544
4.158 0.0948524069706629
4.159 0.0951153359467209
4.16 0.0953798736861575
4.161 0.095646024663318
4.162 0.0959137933798315
4.163 0.0961831843646879
4.164 0.0964542021743169
4.165 0.0967268513926669
4.166 0.097001136631274
4.167 0.0972770625293498
4.168 0.0975546337538535
4.169 0.0978338549995748
4.17 0.0981147309892103
4.171 0.0983972664734445
4.172 0.0986814662310316
4.173 0.098967335068874
4.174 0.0992548778221076
4.175 0.0995440993541727
4.176 0.0998350045569127
4.177 0.100127598350644
4.178 0.100421885684247
4.179 0.100717871535238
4.18 0.101015560909874
4.181 0.101314958843213
4.182 0.101616070399221
4.183 0.101918900670844
4.184 0.102223454780093
4.185 0.102529737878146
4.186 0.102837755145415
4.187 0.103147511791649
4.188 0.103459013056017
4.189 0.103772264207191
4.19 0.104087270543449
4.191 0.104404037392743
4.192 0.104722570112816
4.193 0.10504287409127
4.194 0.105364954745665
4.195 0.105688817523621
4.196 0.106014467902886
4.197 0.106341911391455
4.198 0.106671153527648
4.199 0.107002199880204
4.2 0.107335056048382
4.201 0.107669727662048
4.202 0.108006220381781
4.203 0.10834453989895
4.204 0.108684691935838
4.205 0.109026682245705
4.206 0.109370516612921
4.207 0.109716200853033
4.208 0.110063740812884
4.209 0.110413142370695
4.21 0.110764411436187
4.211 0.111117553950659
4.212 0.111472575887094
4.213 0.111829483250275
4.214 0.112188282076864
4.215 0.112548978435518
4.216 0.112911578426989
4.217 0.113276088184233
4.218 0.113642513872494
4.219 0.11401086168943
4.22 0.114381137865212
4.221 0.11475334866262
4.222 0.115127500377163
4.223 0.115503599337172
4.224 0.115881651903916
4.225 0.116261664471707
4.226 0.116643643468009
4.227 0.117027595353543
4.228 0.117413526622402
4.229 0.11780144380216
4.23 0.118191353453971
4.231 0.1185832621727
4.232 0.118977176587017
4.233 0.11937310335952
4.234 0.119771049186841
4.235 0.120171020799764
4.236 0.120573024963333
4.237 0.120977068476975
4.238 0.121383158174607
4.239 0.121791300924757
4.24 0.122201503630679
4.241 0.122613773230457
4.242 0.123028116697157
4.243 0.123444541038898
4.244 0.123863053299011
4.245 0.124283660556131
4.246 0.124706369924331
4.247 0.125131188553253
4.248 0.125558123628187
4.249 0.125987182370238
4.25 0.12641837203643
4.251 0.126851699919825
4.252 0.127287173349655
4.253 0.127724799691428
4.254 0.128164586347088
4.255 0.128606540755099
4.256 0.129050670390594
4.257 0.129496982765508
4.258 0.12994548542868
4.259 0.130396185966008
4.26 0.130849092000551
4.261 0.13130421119269
4.262 0.131761551240217
4.263 0.132221119878503
4.264 0.132682924880609
4.265 0.133146974057416
4.266 0.133613275257767
4.267 0.134081836368596
4.268 0.134552665315061
4.269 0.135025770060681
4.27 0.135501158607456
4.271 0.135978838996021
4.272 0.136458819305778
4.273 0.136941107655025
4.274 0.137425712201102
4.275 0.137912641140515
4.276 0.138401902709095
4.277 0.138893505182123
4.278 0.13938745687447
4.279 0.139883766140748
4.28 0.140382441375444
4.281 0.140883491013051
4.282 0.141386923528236
4.283 0.141892747435962
4.284 0.142400971291647
4.285 0.142911603691289
4.286 0.143424653271637
4.287 0.143940128710314
4.288 0.144458038725984
4.289 0.144978392078473
4.29 0.145501197568946
4.291 0.146026464040043
4.292 0.146554200376015
4.293 0.14708441550291
4.294 0.147617118388684
4.295 0.148152318043373
4.296 0.148690023519249
4.297 0.149230243910967
4.298 0.149772988355714
4.299 0.150318266033368
4.3 0.150866086166653
4.301 0.151416458021306
4.302 0.151969390906212
4.303 0.152524894173576
4.304 0.153082977219078
4.305 0.153643649482037
4.306 0.154206920445553
4.307 0.154772799636698
4.308 0.15534129662664
4.309 0.155912421030841
4.31 0.156486182509186
4.311 0.157062590766177
4.312 0.157641655551082
4.313 0.158223386658085
4.314 0.158807793926488
4.315 0.159394887240845
4.316 0.159984676531149
4.317 0.160577171772987
4.318 0.161172382987713
4.319 0.161770320242615
4.32 0.162370993651111
4.321 0.162974413372863
4.322 0.163580589614011
4.323 0.164189532627306
4.324 0.164801252712303
4.325 0.165415760215518
4.326 0.166033065530623
4.327 0.166653179098599
4.328 0.167276111407947
4.329 0.167901872994818
4.33 0.168530474443232
4.331 0.169161926385243
4.332 0.169796239501109
4.333 0.170433424519487
4.334 0.171073492217612
4.335 0.171716453421466
4.336 0.172362319005979
4.337 0.173011099895204
4.338 0.173662807062501
4.339 0.174317451530726
4.34 0.174975044372417
4.341 0.175635596709977
4.342 0.176299119715871
4.343 0.176965624612802
4.344 0.177635122673912
4.345 0.178307625222969
4.346 0.178983143634561
4.347 0.17966168933428
4.348 0.180343273798924
4.349 0.181027908556686
4.35 0.181715605187355
4.351 0.182406375322509
4.352 0.183100230645703
4.353 0.183797182892679
4.354 0.184497243851562
4.355 0.185200425363053
4.356 0.185906739320638
4.357 0.18661619767078
4.358 0.18732881241313
4.359 0.188044595600717
4.36 0.188763559340174
4.361 0.189485715791919
4.362 0.190211077170373
4.363 0.190939655744167
4.364 0.191671463836348
4.365 0.192406513824578
4.366 0.193144818141365
4.367 0.193886389274244
4.368 0.194631239766023
4.369 0.195379382214965
4.37 0.196130829275006
4.371 0.196885593655997
4.372 0.197643688123872
4.373 0.19840512550091
4.374 0.19916991866593
4.375 0.199938080554482
4.376 0.200709624159131
4.377 0.201484562529627
4.378 0.202262908773122
4.379 0.203044676054441
4.38 0.203829877596236
4.381 0.204618526679271
4.382 0.205410636642606
4.383 0.206206220883852
4.384 0.207005292859366
4.385 0.20780786608451
4.386 0.208613954133861
4.387 0.209423570641444
4.388 0.210236729300965
4.389 0.211053443866044
4.39 0.211873728150429
4.391 0.212697596028276
4.392 0.21352506143432
4.393 0.214356138364167
4.394 0.215190840874502
4.395 0.216029183083325
4.396 0.216871179170207
4.397 0.217716843376511
4.398 0.218566190005651
4.399 0.219419233423316
4.4 0.220275988057734
4.401 0.221136468399889
4.402 0.222000689003787
4.403 0.2228686644867
4.404 0.223740409529414
4.405 0.224615938876452
4.406 0.225495267336361
4.407 0.226378409781947
4.408 0.227265381150511
4.409 0.228156196444134
4.41 0.229050870729898
4.411 0.22994941914016
4.412 0.2308518568728
4.413 0.231758199191491
4.414 0.23266846142594
4.415 0.233582658972148
4.416 0.234500807292699
4.417 0.235422921916971
4.418 0.236349018441452
4.419 0.237279112529965
4.42 0.238213219913948
4.421 0.239151356392728
4.422 0.240093537833779
4.423 0.241039780172965
4.424 0.241990099414878
4.425 0.242944511633034
4.426 0.243903032970188
4.427 0.24486567963859
4.428 0.24583246792027
4.429 0.246803414167317
4.43 0.247778534802134
4.431 0.24875784631773
4.432 0.249741365277995
4.433 0.250729108317998
4.434 0.251721092144244
4.435 0.252717333534967
4.436 0.253717849340401
4.437 0.2547226564831
4.438 0.255731771958175
4.439 0.256745212833628
4.44 0.257762996250616
4.441 0.258785139423733
4.442 0.259811659641329
4.443 0.260842574265777
4.444 0.261877900733779
4.445 0.262917656556649
4.446 0.263961859320638
4.447 0.265010526687192
4.448 0.266063676393294
4.449 0.267121326251694
4.45 0.268183494151319
4.451 0.269250198057474
4.452 0.270321456012184
4.453 0.271397286134523
4.454 0.272477706620876
4.455 0.273562735745273
4.456 0.274652391859707
4.457 0.275746693394428
4.458 0.276845658858246
4.459 0.277949306838845
4.46 0.279057656003147
4.461 0.280170725097559
4.462 0.281288532948334
4.463 0.282411098461857
4.464 0.283538440625005
4.465 0.28467057850543
4.466 0.285807531251912
4.467 0.28694931809466
4.468 0.288095958345643
4.469 0.289247471398934
4.47 0.290403876730998
4.471 0.291565193901071
4.472 0.292731442551471
4.473 0.2939026424079
4.474 0.295078813279819
4.475 0.296259975060774
4.476 0.297446147728717
4.477 0.298637351346343
4.478 0.299833606061469
4.479 0.301034932107317
4.48 0.302241349802909
4.481 0.303452879553355
4.482 0.304669541850259
4.483 0.305891357272028
4.484 0.307118346484206
4.485 0.308350530239888
4.486 0.309587929379987
4.487 0.310830564833651
4.488 0.31207845761859
4.489 0.313331628841436
4.49 0.314590099698094
4.491 0.315853891474109
4.492 0.31712302554503
4.493 0.318397523376746
4.494 0.319677406525891
4.495 0.320962696640169
4.496 0.322253415458746
4.497 0.323549584812596
4.498 0.324851226624904
4.499 0.326158362911386
4.5 0.327471015780709
4.501 0.328789207434859
4.502 0.330112960169473
4.503 0.331442296374263
4.504 0.332777238533382
4.505 0.334117809225795
4.506 0.335464031125671
4.507 0.336815927002764
4.508 0.338173519722787
4.509 0.339536832247816
4.51 0.340905887636676
4.511 0.342280709045308
4.512 0.3436613197272
4.513 0.345047743033739
4.514 0.346440002414649
4.515 0.347838121418338
4.516 0.349242123692335
4.517 0.350652032983692
4.518 0.35206787313933
4.519 0.353489668106537
4.52 0.354917441933278
4.521 0.356351218768662
4.522 0.357791022863328
4.523 0.359236878569853
4.524 0.360688810343191
4.525 0.362146842741037
4.526 0.363611000424292
4.527 0.365081308157436
4.528 0.366557790809004
4.529 0.36804047335194
4.53 0.369529380864073
4.531 0.371024538528506
4.532 0.372525971634065
4.533 0.374033705575719
4.534 0.375547765854993
4.535 0.377068178080442
4.536 0.378594967968024
4.537 0.380128161341592
4.538 0.381667784133292
4.539 0.383213862384029
4.54 0.384766422243885
4.541 0.38632548997257
4.542 0.387891091939874
4.543 0.389463254626094
4.544 0.391042004622523
4.545 0.392627368631825
4.546 0.394219373468573
4.547 0.395818046059642
4.548 0.397423413444674
4.549 0.399035502776577
4.55 0.400654341321928
4.551 0.402279956461463
4.552 0.403912375690549
4.553 0.405551626619609
4.554 0.407197736974645
4.555 0.408850734597664
4.556 0.410510647447158
4.557 0.41217750359861
4.558 0.413851331244899
4.559 0.415532158696841
4.56 0.417220014383659
4.561 0.415532158697058
4.562 0.413851331245109
4.563 0.412177503598818
4.564 0.410510647447372
4.565 0.408850734597869
4.566 0.407197736974849
4.567 0.405551626619811
4.568 0.403912375690747
4.569 0.402279956461667
4.57 0.40065434132213
4.571 0.39903550277678
4.572 0.397423413444877
4.573 0.395818046059839
4.574 0.394219373468774
4.575 0.392627368632028
4.576 0.391042004622722
4.577 0.389463254626298
4.578 0.38789109194007
4.579 0.386325489972765
4.58 0.384766422244077
4.581 0.383213862384221
4.582 0.381667784133484
4.583 0.380128161341781
4.584 0.378594967968213
4.585 0.377068178080629
4.586 0.375547765855185
4.587 0.374033705575905
4.588 0.372525971634252
4.589 0.37102453852869
4.59 0.369529380864254
4.591 0.368040473352122
4.592 0.366557790809183
4.593 0.365081308157617
4.594 0.363611000424466
4.595 0.362146842741215
4.596 0.360688810343369
4.597 0.359236878570035
4.598 0.357791022863503
4.599 0.356351218768837
4.6 0.354917441933452
4.601 0.35348966810671
4.602 0.352067873139505
4.603 0.350652032983859
4.604 0.349242123692509
4.605 0.347838121418508
4.606 0.346440002414819
4.607 0.345047743033912
4.608 0.343661319727368
4.609 0.342280709045475
4.61 0.340905887636839
4.611 0.339536832247981
4.612 0.33817351972295
4.613 0.336815927002926
4.614 0.335464031125834
4.615 0.334117809225957
4.616 0.332777238533542
4.617 0.331442296374422
4.618 0.33011296016963
4.619 0.328789207435018
4.62 0.327471015780873
4.621 0.326158362911542
4.622 0.324851226625057
4.623 0.323549584812753
4.624 0.322253415458898
4.625 0.320962696640321
4.626 0.319677406526041
4.627 0.318397523376896
4.628 0.317123025545177
4.629 0.31585389147426
4.63 0.314590099698244
4.631 0.313331628841586
4.632 0.312078457618742
4.633 0.310830564833801
4.634 0.309587929380134
4.635 0.308350530240033
4.636 0.307118346484354
4.637 0.305891357272168
4.638 0.304669541850403
4.639 0.303452879553498
4.64 0.302241349803047
4.641 0.30103493210746
4.642 0.299833606061609
4.643 0.298637351346483
4.644 0.297446147728851
4.645 0.296259975060912
4.646 0.295078813279958
4.647 0.293902642408036
4.648 0.292731442551607
4.649 0.291565193901211
4.65 0.290403876731131
4.651 0.289247471399062
4.652 0.288095958345776
4.653 0.286949318094791
4.654 0.285807531252044
4.655 0.284670578505562
4.656 0.283538440625134
4.657 0.282411098461987
4.658 0.281288532948462
4.659 0.280170725097691
4.66 0.279057656003278
4.661 0.277949306838975
4.662 0.276845658858367
4.663 0.275746693394555
4.664 0.274652391859837
4.665 0.273562735745399
4.666 0.272477706620995
4.667 0.271397286134642
4.668 0.270321456012306
4.669 0.269250198057592
4.67 0.26818349415144
4.671 0.267121326251816
4.672 0.266063676393405
4.673 0.265010526687312
4.674 0.263961859320756
4.675 0.262917656556768
4.676 0.261877900733894
4.677 0.260842574265895
4.678 0.259811659641448
4.679 0.258785139423851
4.68 0.257762996250731
4.681 0.256745212833743
4.682 0.255731771958287
4.683 0.254722656483208
4.684 0.253717849340513
4.685 0.252717333535076
4.686 0.251721092144356
4.687 0.250729108318111
4.688 0.249741365278105
4.689 0.248757846317835
4.69 0.247778534802241
4.691 0.246803414167427
4.692 0.245832467920381
4.693 0.244865679638696
4.694 0.243903032970292
4.695 0.24294451163314
4.696 0.241990099414985
4.697 0.241039780173074
4.698 0.24009353783388
4.699 0.239151356392834
4.7 0.238213219914053
4.701 0.237279112530066
4.702 0.236349018441553
4.703 0.235422921917073
4.704 0.234500807292798
4.705 0.233582658972251
4.706 0.232668461426038
4.707 0.231758199191591
4.708 0.2308518568729
4.709 0.229949419140257
4.71 0.229050870729996
4.711 0.228156196444233
4.712 0.227265381150611
4.713 0.226378409782043
4.714 0.225495267336458
4.715 0.224615938876546
4.716 0.223740409529507
4.717 0.222868664486798
4.718 0.222000689003882
4.719 0.221136468399982
4.72 0.220275988057827
4.721 0.219419233423411
4.722 0.218566190005743
4.723 0.217716843376603
4.724 0.216871179170297
4.725 0.216029183083416
4.726 0.215190840874592
4.727 0.214356138364258
4.728 0.21352506143441
4.729 0.212697596028363
4.73 0.211873728150519
4.731 0.211053443866129
4.732 0.210236729301053
4.733 0.209423570641532
4.734 0.208613954133948
4.735 0.207807866084596
4.736 0.20700529285945
4.737 0.206206220883934
4.738 0.205410636642691
4.739 0.204618526679354
4.74 0.20382987759632
4.741 0.203044676054523
4.742 0.202262908773209
4.743 0.201484562529708
4.744 0.200709624159214
4.745 0.199938080554563
4.746 0.199169918666005
4.747 0.198405125500993
4.748 0.197643688123954
4.749 0.196885593656076
4.75 0.196130829275087
4.751 0.195379382215042
4.752 0.194631239766103
4.753 0.193886389274323
4.754 0.19314481814144
4.755 0.192406513824655
4.756 0.191671463836423
4.757 0.190939655744244
4.758 0.190211077170449
4.759 0.189485715791994
4.76 0.188763559340249
4.761 0.188044595600792
4.762 0.187328812413202
4.763 0.186616197670854
4.764 0.185906739320712
4.765 0.185200425363127
4.766 0.184497243851635
4.767 0.183797182892752
4.768 0.183100230645774
4.769 0.18240637532258
4.77 0.181715605187428
4.771 0.181027908556758
4.772 0.180343273798994
4.773 0.17966168933435
4.774 0.178983143634632
4.775 0.178307625223041
4.776 0.177635122673982
4.777 0.176965624612871
4.778 0.17629911971594
4.779 0.175635596710047
4.78 0.174975044372485
4.781 0.174317451530794
4.782 0.173662807062568
4.783 0.17301109989527
4.784 0.172362319006045
4.785 0.171716453421532
4.786 0.171073492217678
4.787 0.170433424519555
4.788 0.169796239501176
4.789 0.169161926385309
4.79 0.168530474443298
4.791 0.167901872994882
4.792 0.16727611140801
4.793 0.166653179098665
4.794 0.166033065530685
4.795 0.165415760215581
4.796 0.164801252712366
4.797 0.16418953262737
4.798 0.163580589614074
4.799 0.162974413372925
4.8 0.162370993651171
4.801 0.161770320242681
4.802 0.161172382987773
4.803 0.160577171773048
4.804 0.159984676531212
4.805 0.159394887240908
4.806 0.158807793926549
4.807 0.158223386658145
4.808 0.157641655551139
4.809 0.157062590766238
4.81 0.156486182509246
4.811 0.155912421030899
4.812 0.1553412966267
4.813 0.154772799636756
4.814 0.154206920445613
4.815 0.153643649482094
4.816 0.153082977219137
4.817 0.152524894173633
4.818 0.151969390906269
4.819 0.151416458021363
4.82 0.150866086166711
4.821 0.150318266033423
4.822 0.14977298835577
4.823 0.149230243911025
4.824 0.148690023519308
4.825 0.14815231804343
4.826 0.147617118388739
4.827 0.147084415502966
4.828 0.146554200376072
4.829 0.146026464040096
4.83 0.145501197569001
4.831 0.144978392078527
4.832 0.144458038726037
4.833 0.14394012871037
4.834 0.143424653271691
4.835 0.142911603691343
4.836 0.142400971291698
4.837 0.141892747436014
4.838 0.141386923528287
4.839 0.140883491013101
4.84 0.140382441375494
4.841 0.139883766140801
4.842 0.139387456874523
4.843 0.138893505182174
4.844 0.138401902709146
4.845 0.137912641140566
4.846 0.137425712201151
4.847 0.136941107655077
4.848 0.136458819305829
4.849 0.135978838996071
4.85 0.135501158607504
4.851 0.135025770060729
4.852 0.134552665315112
4.853 0.134081836368645
4.854 0.133613275257814
4.855 0.133146974057462
4.856 0.132682924880655
4.857 0.132221119878552
4.858 0.131761551240266
4.859 0.131304211192738
4.86 0.130849092000602
4.861 0.130396185966055
4.862 0.129945485428727
4.863 0.129496982765553
4.864 0.12905067039064
4.865 0.128606540755143
4.866 0.128164586347133
4.867 0.127724799691475
4.868 0.127287173349699
4.869 0.126851699919872
4.87 0.126418372036476
4.871 0.125987182370283
4.872 0.12555812362823
4.873 0.125131188553296
4.874 0.124706369924378
4.875 0.124283660556173
4.876 0.123863053299052
4.877 0.123444541038941
4.878 0.123028116697199
4.879 0.122613773230502
4.88 0.12220150363072
4.881 0.1217913009248
4.882 0.12138315817465
4.883 0.120977068477017
4.884 0.120573024963375
4.885 0.120171020799805
4.886 0.119771049186883
4.887 0.119373103359561
4.888 0.118977176587058
4.889 0.118583262172741
4.89 0.118191353454012
4.891 0.117801443802199
4.892 0.117413526622443
4.893 0.117027595353583
4.894 0.116643643468048
4.895 0.116261664471746
4.896 0.115881651903954
4.897 0.11550359933721
4.898 0.115127500377201
4.899 0.114753348662659
4.9 0.11438113786525
4.901 0.114010861689468
4.902 0.11364251387253
4.903 0.11327608818427
4.904 0.112911578427028
4.905 0.112548978435555
4.906 0.1121882820769
4.907 0.111829483250312
4.908 0.111472575887132
4.909 0.111117553950695
4.91 0.110764411436224
4.911 0.110413142370732
4.912 0.110063740812919
4.913 0.109716200853069
4.914 0.109370516612957
4.915 0.109026682245742
4.916 0.108684691935872
4.917 0.108344539898986
4.918 0.108006220381815
4.919 0.107669727662083
4.92 0.107335056048416
4.921 0.107002199880239
4.922 0.106671153527682
4.923 0.10634191139149
4.924 0.10601446790292
4.925 0.105688817523654
4.926 0.1053649547457
4.927 0.105042874091303
4.928 0.10472257011285
4.929 0.104404037392777
4.93 0.104087270543481
4.931 0.103772264207225
4.932 0.103459013056049
4.933 0.103147511791682
4.934 0.102837755145447
4.935 0.102529737878178
4.936 0.102223454780125
4.937 0.101918900670875
4.938 0.101616070399254
4.939 0.101314958843246
4.94 0.101015560909905
4.941 0.10071787153527
4.942 0.100421885684277
4.943 0.100127598350676
4.944 0.0998350045569434
4.945 0.0995440993542033
4.946 0.0992548778221368
4.947 0.0989673350689049
4.948 0.0986814662310618
4.949 0.098397266473474
4.95 0.0981147309892392
4.951 0.0978338549996036
4.952 0.0975546337538825
4.953 0.0972770625293786
4.954 0.0970011366313028
4.955 0.0967268513926958
4.956 0.0964542021743466
4.957 0.0961831843647163
4.958 0.0959137933798591
4.959 0.0956460246633462
4.96 0.0953798736861851
4.961 0.0951153359467476
4.962 0.0948524069706911
4.963 0.0945910823108824
4.964 0.0943313575473244
4.965 0.0940732282870798
4.966 0.0938166901641981
4.967 0.0935617388396399
4.968 0.0933083700012054
4.969 0.0930565793634601
4.97 0.0928063626676638
4.971 0.0925577156816968
4.972 0.0923106341999895
4.973 0.0920651140434507
4.974 0.0918211510593983
4.975 0.0915787411214859
4.976 0.0913378801296367
4.977 0.0910985640099722
4.978 0.090860788714743
4.979 0.0906245502222616
4.98 0.0903898445368332
4.981 0.0901566676886887
4.982 0.0899250157339175
4.983 0.0896948847544015
4.984 0.0894662708577467
4.985 0.0892391701772202
4.986 0.0890135788716817
4.987 0.0887894931255215
4.988 0.088566909148595
4.989 0.0883458231761569
4.99 0.0881262314687998
4.991 0.0879081303123894
4.992 0.0876915160180032
4.993 0.0874763849218667
4.994 0.0872627333852909
4.995 0.0870505577946135
4.996 0.0868398545611362
4.997 0.0866306201210616
4.998 0.0864228509354379
4.999 0.0862165434900943
5 0.0860116942955851
5.001 0.0858082998871277
5.002 0.0856063568245473
5.003 0.0854058616922151
5.004 0.0852068110989932
5.005 0.0850092016781767
5.006 0.0848130300874363
5.007 0.0846182930087611
5.008 0.0844249871484037
5.009 0.0842331092368243
5.01 0.0840426560286351
5.011 0.0838536243025454
5.012 0.083666010861307
5.013 0.0834798125316611
5.014 0.0832950261642824
5.015 0.0831116486337289
5.016 0.082929676838386
5.017 0.0827491077004161
5.018 0.0825699381657063
5.019 0.0823921652038158
5.02 0.0822157858079251
5.021 0.0820407969947852
5.022 0.0818671958046675
5.023 0.0816949793013131
5.024 0.0815241445718842
5.025 0.081354688726913
5.026 0.081186608900254
5.027 0.0810199022490363
5.028 0.0808545659536144
5.029 0.0806905972175198
5.03 0.0805279932674157
5.031 0.0803667513530482
5.032 0.0802068687472017
5.033 0.0800483427456509
5.034 0.0798911706671153
5.035 0.0797353498532161
5.036 0.0795808776684284
5.037 0.0794277515000374
5.038 0.0792759687580957
5.039 0.0791255268753777
5.04 0.0789764233073367
5.041 0.0788286555320623
5.042 0.0786822210502374
5.043 0.0785371173850959
5.044 0.0783933420823815
5.045 0.0782508927103043
5.046 0.0781097668595021
5.047 0.0779699621429981
5.048 0.0778314761961607
5.049 0.0776943066766642
5.05 0.0775584512644483
5.051 0.0774239076616796
5.052 0.0772906735927124
5.053 0.0771587468040493
5.054 0.0770281250643052
5.055 0.076898806164168
5.056 0.0767707879163613
5.057 0.0766440681556086
5.058 0.0765186447385937
5.059 0.076394515543929
5.06 0.0762716784721156
5.061 0.07615013144551
5.062 0.0760298724082875
5.063 0.0759108993264097
5.064 0.0757932101875869
5.065 0.0756768030012462
5.066 0.0755616757984989
5.067 0.0754478266321037
5.068 0.0753352535764367
5.069 0.0752239547274585
5.07 0.0751139282026803
5.071 0.0750051721411333
5.072 0.074897684703338
5.073 0.0747914640712708
5.074 0.0746865084483368
5.075 0.0745828160593336
5.076 0.0744803851504292
5.077 0.0743792139891244
5.078 0.0742793008642295
5.079 0.0741806440858324
5.08 0.0740832419852704
5.081 0.073987092915101
5.082 0.0738921952490785
5.083 0.0737985473821188
5.084 0.0737061477302809
5.085 0.0736149947307327
5.086 0.0735250868417305
5.087 0.073436422542587
5.088 0.0733490003336521
5.089 0.0732628187362814
5.09 0.0731778762928157
5.091 0.0730941715665538
5.092 0.0730117031417292
5.093 0.0729304696234867
5.094 0.0728504696378562
5.095 0.072771701831734
5.096 0.0726941648728556
5.097 0.0726178574497742
5.098 0.0725427782718406
5.099 0.0724689260691789
5.1 0.0723962995926672
5.101 0.0723248976139137
5.102 0.0722547189252394
5.103 0.0721857623396542
5.104 0.0721180266908394
5.105 0.0720515108331254
5.106 0.0719862136414773
5.107 0.071922134011468
5.108 0.0718592708592682
5.109 0.0717976231216213
5.11 0.0717371897558288
5.111 0.0716779697397323
5.112 0.0716199620716942
5.113 0.0715631657705837
5.114 0.0715075798757587
5.115 0.0714532034470512
5.116 0.0714000355647468
5.117 0.0713480753295728
5.118 0.0712973218626836
5.119 0.0712477743056468
5.12 0.0711994318204203
5.121 0.0711522935893516
5.122 0.0711063588151508
5.123 0.0710616267208861
5.124 0.0710180965499685
5.125 0.0709757675661344
5.126 0.0709346390534416
5.127 0.0708947103162481
5.128 0.0708559806792071
5.129 0.0708184494872528
5.13 0.0707821161055899
5.131 0.0707469799196807
5.132 0.0707130403352392
5.133 0.0706802967782183
5.134 0.070648748694798
5.135 0.0706183955513797
5.136 0.0705892368345777
5.137 0.0705612720512052
5.138 0.0705345007282707
5.139 0.0705089224129707
5.14 0.070484536672677
5.141 0.0704613430949341
5.142 0.0704393412874498
5.143 0.07041853087809
5.144 0.0703989115148702
5.145 0.0703804828659522
5.146 0.0703632446196392
5.147 0.0703471964843643
5.148 0.0703323381886936
5.149 0.070318669481316
5.15 0.0703061901310416
5.151 0.0702948999267967
5.152 0.0702847986776227
5.153 0.070275886212666
5.154 0.0702681623811845
5.155 0.0702616270525387
5.156 0.0702562801161908
5.157 0.0702521214817038
5.158 0.0702491510787397
5.159 0.0702473688570571
5.16 0.0702467747865123
5.161 0.0702473688570571
5.162 0.0702491510787393
5.163 0.0702521214817038
5.164 0.0702562801161903
5.165 0.0702616270525378
5.166 0.0702681623811832
5.167 0.0702758862126647
5.168 0.0702847986776214
5.169 0.0702948999267963
5.17 0.0703061901310398
5.171 0.0703186694813147
5.172 0.0703323381886913
5.173 0.0703471964843625
5.174 0.0703632446196369
5.175 0.07038048286595
5.176 0.0703989115148671
5.177 0.0704185308780865
5.178 0.0704393412874467
5.179 0.0704613430949315
5.18 0.0704845366726743
5.181 0.070508922412968
5.182 0.0705345007282676
5.183 0.0705612720512017
5.184 0.0705892368345737
5.185 0.0706183955513762
5.186 0.0706487486947935
5.187 0.0706802967782134
5.188 0.0707130403352352
5.189 0.0707469799196763
5.19 0.0707821161055855
5.191 0.0708184494872484
5.192 0.0708559806792031
5.193 0.0708947103162432
5.194 0.0709346390534367
5.195 0.0709757675661296
5.196 0.0710180965499632
5.197 0.0710616267208812
5.198 0.0711063588151446
5.199 0.0711522935893449
5.2 0.0711994318204145
5.201 0.0712477743056397
5.202 0.0712973218626778
5.203 0.0713480753295661
5.204 0.0714000355647397
5.205 0.0714532034470454
5.206 0.0715075798757527
5.207 0.0715631657705766
5.208 0.0716199620716869
5.209 0.0716779697397243
5.21 0.0717371897558214
5.211 0.0717976231216135
5.212 0.0718592708592607
5.213 0.0719221340114604
5.214 0.0719862136414684
5.215 0.0720515108331177
5.216 0.0721180266908306
5.217 0.0721857623396454
5.218 0.0722547189252309
5.219 0.0723248976139055
5.22 0.0723962995926586
5.221 0.07246892606917
5.222 0.0725427782718304
5.223 0.0726178574497651
5.224 0.0726941648728454
5.225 0.0727717018317247
5.226 0.0728504696378467
5.227 0.0729304696234765
5.228 0.0730117031417188
5.229 0.0730941715665434
5.23 0.0731778762928053
5.231 0.0732628187362709
5.232 0.0733490003336419
5.233 0.0734364225425761
5.234 0.0735250868417197
5.235 0.0736149947307214
5.236 0.073706147730269
5.237 0.0737985473821072
5.238 0.073892195249067
5.239 0.0739870929150892
5.24 0.074083241985258
5.241 0.0741806440858208
5.242 0.0742793008642164
5.243 0.0743792139891117
5.244 0.0744803851504159
5.245 0.0745828160593205
5.246 0.0746865084483241
5.247 0.0747914640712577
5.248 0.0748976847033247
5.249 0.0750051721411209
5.25 0.0751139282026658
5.251 0.0752239547274445
5.252 0.0753352535764233
5.253 0.0754478266320899
5.254 0.0755616757984847
5.255 0.0756768030012314
5.256 0.0757932101875718
5.257 0.0759108993263942
5.258 0.076029872408272
5.259 0.0761501314454951
5.26 0.0762716784720996
5.261 0.0763945155439139
5.262 0.0765186447385786
5.263 0.0766440681555927
5.264 0.0767707879163462
5.265 0.0768988061641518
5.266 0.0770281250642895
5.267 0.0771587468040327
5.268 0.0772906735926955
5.269 0.0774239076616636
5.27 0.0775584512644309
5.271 0.0776943066766465
5.272 0.0778314761961445
5.273 0.0779699621429804
5.274 0.0781097668594843
5.275 0.0782508927102872
5.276 0.078393342082363
5.277 0.0785371173850775
5.278 0.07868222105022
5.279 0.0788286555320452
5.28 0.0789764233073189
5.281 0.0791255268753583
5.282 0.0792759687580773
5.283 0.0794277515000177
5.284 0.079580877668409
5.285 0.0797353498531965
5.286 0.0798911706670955
5.287 0.0800483427456316
5.288 0.0802068687471813
5.289 0.0803667513530284
5.29 0.0805279932673963
5.291 0.0806905972174992
5.292 0.0808545659535946
5.293 0.0810199022490155
5.294 0.081186608900234
5.295 0.0813546887268917
5.296 0.0815241445718629
5.297 0.0816949793012931
5.298 0.0818671958046462
5.299 0.0820407969947636
5.3 0.082215785807902
5.301 0.0823921652037933
5.302 0.0825699381656833
5.303 0.0827491077003941
5.304 0.0829296768383632
5.305 0.0831116486337065
5.306 0.0832950261642598
5.307 0.0834798125316381
5.308 0.0836660108612843
5.309 0.0838536243025212
5.31 0.0840426560286112
5.311 0.0842331092368012
5.312 0.0844249871483793
5.313 0.0846182930087354
5.314 0.0848130300874121
5.315 0.0850092016781527
5.316 0.0852068110989679
5.317 0.0854058616921893
5.318 0.0856063568245231
5.319 0.0858082998871019
5.32 0.0860116942955598
5.321 0.0862165434900692
5.322 0.0864228509354117
5.323 0.086630620121035
5.324 0.0868398545611093
5.325 0.087050557794587
5.326 0.0872627333852654
5.327 0.087476384921839
5.328 0.0876915160179763
5.329 0.0879081303123614
5.33 0.0881262314687739
5.331 0.0883458231761294
5.332 0.0885669091485672
5.333 0.0887894931254936
5.334 0.0890135788716524
5.335 0.0892391701771924
5.336 0.0894662708577174
5.337 0.0896948847543726
5.338 0.0899250157338898
5.339 0.0901566676886603
5.34 0.0903898445368032
5.341 0.0906245502222314
5.342 0.0908607887147141
5.343 0.0910985640099424
5.344 0.0913378801296059
5.345 0.091578741121455
5.346 0.0918211510593672
5.347 0.0920651140434199
5.348 0.0923106341999596
5.349 0.0925577156816653
5.35 0.0928063626676323
5.351 0.0930565793634281
5.352 0.0933083700011741
5.353 0.0935617388396075
5.354 0.0938166901641662
5.355 0.0940732282870487
5.356 0.0943313575472908
5.357 0.09459108231085
5.358 0.0948524069706576
5.359 0.0951153359467138
5.36 0.0953798736861522
5.361 0.0956460246633117
5.362 0.0959137933798253
5.363 0.0961831843646825
5.364 0.0964542021743124
5.365 0.0967268513926625
5.366 0.0970011366312686
5.367 0.0972770625293435
5.368 0.0975546337538473
5.369 0.0978338549995685
5.37 0.0981147309892032
5.371 0.0983972664734392
5.372 0.0986814662310262
5.373 0.0989673350688696
5.374 0.0992548778221014
5.375 0.0995440993541656
5.376 0.0998350045569065
5.377 0.100127598350638
5.378 0.10042188568424
5.379 0.100717871535233
5.38 0.101015560909867
5.381 0.101314958843209
5.382 0.101616070399216
5.383 0.101918900670839
5.384 0.102223454780088
5.385 0.102529737878139
5.386 0.102837755145408
5.387 0.103147511791643
5.388 0.10345901305601
5.389 0.103772264207185
5.39 0.104087270543443
5.391 0.104404037392737
5.392 0.104722570112811
5.393 0.105042874091263
5.394 0.105364954745659
5.395 0.105688817523613
5.396 0.106014467902878
5.397 0.106341911391448
5.398 0.106671153527641
5.399 0.107002199880196
5.4 0.107335056048375
5.401 0.107669727662041
5.402 0.108006220381772
5.403 0.108344539898943
5.404 0.108684691935829
5.405 0.109026682245698
5.406 0.109370516612915
5.407 0.109716200853028
5.408 0.110063740812875
5.409 0.110413142370688
5.41 0.110764411436181
5.411 0.111117553950649
5.412 0.111472575887089
5.413 0.111829483250267
5.414 0.112188282076855
5.415 0.112548978435509
5.416 0.112911578426984
5.417 0.113276088184224
5.418 0.113642513872483
5.419 0.114010861689422
5.42 0.114381137865204
5.421 0.114753348662614
5.422 0.115127500377154
5.423 0.115503599337163
5.424 0.115881651903907
5.425 0.116261664471697
5.426 0.116643643468
5.427 0.117027595353535
5.428 0.117413526622395
5.429 0.117801443802152


==> graphics/com_vel-002.dat <==
0 0.0499999999999997
0.001 0.0498449122613087
0.002 0.0496896753265341
0.003 0.049534353341582
0.004 0.0493790109152646
0.005 0.0492237119985355
0.006 0.0490685198942331
0.007 0.0489134983735161
0.008 0.0487587101877236
0.009 0.0486042185603682
0.01 0.0484500860683932
0.011 0.0482963746519822
0.012 0.0481431467284106
0.013 0.0479904637071663
0.014 0.0478383874785209
0.015 0.0476869792973386
0.016 0.0475362997927184
0.017 0.0473864100790264
0.018 0.0472373706421082
0.019 0.0470892413485957
0.02 0.0469420825547624
0.021 0.046795953994928
0.022 0.0466509147909276
0.023 0.0465070245582927
0.024 0.0463643422971575
0.025 0.0462229264016528
0.026 0.0460828357635709
0.027 0.0459441286658167
0.028 0.0458068627917235
0.029 0.0456710963258985
0.03 0.0455368868505907
0.031 0.0455152080016971
0.032 0.0454945445471329
0.033 0.045474877985059
0.034 0.0454561895502057
0.035 0.0454384613071712
0.036 0.0454216750498106
0.037 0.0454058123071758
0.038 0.0453908554343445
0.039 0.0453767865143697
0.04 0.0453635873641655
0.041 0.0453512406229436
0.042 0.0453397286566612
0.043 0.0453290339242328
0.044 0.0453191386169118
0.045 0.045310025742792
0.046 0.045301678035472
0.047 0.0452940779597592
0.048 0.0452872087933804
0.049 0.045281053538572
0.05 0.0452755949277815
0.051 0.0452708165023582
0.052 0.0452667015272796
0.053 0.0452632333538849
0.054 0.0452603950624937
0.055 0.0452581705368502
0.056 0.0452565433833252
0.057 0.0452554969365019
0.058 0.0452550153302854
0.059 0.0452550824205431
0.06 0.0452556821450726
0.061 0.0452903690471139
0.062 0.0453260593353251
0.063 0.0453627366396335
0.064 0.045400384678135
0.065 0.0454389869037687
0.066 0.045478527566281
0.067 0.0455189906443575
0.068 0.0455603602023027
0.069 0.0456026200383025
0.07 0.0456457547415466
0.071 0.0456897486293799
0.072 0.0457345861023244
0.073 0.0457802512938166
0.074 0.0458267291225526
0.075 0.0458740042347298
0.076 0.0459220613572196
0.077 0.0459708849491142
0.078 0.046020460248951
0.079 0.0460707722221465
0.08 0.0461218059124953
0.081 0.0461735460953181
0.082 0.0462259783195499
0.083 0.0462790878605805
0.084 0.0463328600698376
0.085 0.0463872800297636
0.086 0.0464423335905388
0.087 0.0464980063284316
0.088 0.0465542838935694
0.089 0.046611152009411
0.09 0.0466685961298246
0.091 0.0467566498934558
0.092 0.0468456645160412
0.093 0.0469356292357368
0.094 0.0470265330114273
0.095 0.0471183655471797
0.096 0.0472111162635269
0.097 0.0473047746409577
0.098 0.0473993302194541
0.099 0.0474947722598344
0.1 0.0475910907610942
0.101 0.047688275439085
0.102 0.0477863160674487
0.103 0.0478852024771806
0.104 0.0479849242203801
0.105 0.0480854715802753
0.106 0.0481868345574275
0.107 0.048289003208109
0.108 0.0483919676439283
0.109 0.0484957176979742
0.11 0.0486002439273237
0.111 0.0487055366070695
0.112 0.0488115860660003
0.113 0.048918382686224
0.114 0.0490259165719192
0.115 0.0491341785440246
0.116 0.0492431591422436
0.117 0.0493528489580966
0.118 0.0494632386344971
0.119 0.0495743185371476
0.12 0.0496860797411492
0.121 0.0499309274599862
0.122 0.0501767500163225
0.123 0.0504235439360296
0.124 0.0506713057699734
0.125 0.0509200318534923
0.126 0.0511697190278788
0.127 0.0514203639180171
0.128 0.0516719631731122
0.129 0.0519245134665314
0.13 0.0521780112564949
0.131 0.0524324535035979
0.132 0.0526878369526676
0.133 0.052944158372005
0.134 0.0532014145532437
0.135 0.0534596023111917
0.136 0.0537187182461859
0.137 0.053978759456426
0.138 0.054239722825221
0.139 0.0545016052584491
0.14 0.0547644036843174
0.141 0.055028115053281
0.142 0.0552927361021143
0.143 0.0555582640607809
0.144 0.0558246959454561
0.145 0.0560920287938804
0.146 0.0563602596652508
0.147 0.0566293856400944
0.148 0.0568994035862739
0.149 0.0571703108598757
0.15 0.0574421046044487
0.151 0.0577277633160603
0.152 0.058014265510017
0.153 0.0583016249692033
0.154 0.0585898554218894
0.155 0.0588789703109231
0.156 0.0591689834874791
0.157 0.0594599085187003
0.158 0.0597517589188752
0.159 0.0600445481497913
0.16 0.0603382896212256
0.161 0.0606329966912823
0.162 0.0609286824383528
0.163 0.0612253603461598
0.164 0.0615230436203558
0.165 0.0618217454165298
0.166 0.0621214788406497
0.167 0.0624222569494355
0.168 0.0627240927507742
0.169 0.063026998978865
0.17 0.0633309887692169
0.171 0.06363607498545
0.172 0.0639422704438896
0.173 0.0642495879139229
0.174 0.0645580401183515
0.175 0.0648676397337688
0.176 0.0651783991696573
0.177 0.0654903312314385
0.178 0.0658034484593538
0.179 0.0661177633489304
0.18 0.0664332883512822
0.181 0.0667618829712461
0.182 0.067091411463271
0.183 0.0674218923837536
0.184 0.0677533439975179
0.185 0.0680857849256196
0.186 0.0684192335001286
0.187 0.0687537079795573
0.188 0.0690892265493778
0.189 0.069425807322637
0.19 0.0697634683404742
0.191 0.0701022275727084
0.192 0.070442102708333
0.193 0.0707831117846262
0.194 0.0711252725607656
0.195 0.0714686027268784
0.196 0.0718131199043962
0.197 0.0721588416467961
0.198 0.072505785440053
0.199 0.0728539687030995
0.2 0.0732034087885237
0.201 0.0735541227811469
0.202 0.0739061281022216
0.203 0.0742594419081185
0.204 0.0746140812908851
0.205 0.0749700632786128
0.206 0.0753274048360922
0.207 0.0756861228652474
0.208 0.0760462342056935
0.209 0.0764077556351514
0.21 0.0767707036781097
0.211 0.0771458747705093
0.212 0.0775221038889296
0.213 0.0778994137912148
0.214 0.0782778271419787
0.215 0.0786573665134977
0.216 0.0790380543863029
0.217 0.0794199131499356
0.218 0.0798029651036935
0.219 0.0801872322772605
0.22 0.0805727369694396
0.221 0.0809595012129267
0.222 0.0813475469528523
0.223 0.0817368960475992
0.224 0.0821275702693409
0.225 0.0825195913048568
0.226 0.0829129807560759
0.227 0.0833077601407953
0.228 0.0837039508933505
0.229 0.0841015742008183
0.23 0.0845006514948976
0.231 0.0849012039634837
0.232 0.0853032527135757
0.233 0.0857068187719263
0.234 0.0861119230856794
0.235 0.0865185865230118
0.236 0.0869268298737226
0.237 0.0873366738499175
0.238 0.0877481390864988
0.239 0.0881612461419233
0.24 0.0885760153544991
0.241 0.0890023330727186
0.242 0.0894298546857447
0.243 0.0898586074496231
0.244 0.0902886185083741
0.245 0.0907199148948543
0.246 0.0911525235316286
0.247 0.0915864712317503
0.248 0.0920217846997218
0.249 0.0924584905322811
0.25 0.0928966152192403
0.251 0.0933361851442953
0.252 0.0937772264680574
0.253 0.0942197654801256
0.254 0.0946638282509398
0.255 0.0951094407480628
0.256 0.095556628837153
0.257 0.0960054182825051
0.258 0.0964558347481031
0.259 0.096907903798234
0.26 0.0973616508983265
0.261 0.0978171014157408
0.262 0.0982742806205396
0.263 0.0987332136861323
0.264 0.099193925603516
0.265 0.0996564414397511
0.266 0.10012078608328
0.267 0.100586984328977
0.268 0.101055060878933
0.269 0.101525040343122
0.27 0.101996947240206
0.271 0.102479905552961
0.272 0.102964236530669
0.273 0.103449972323506
0.274 0.103937144949213
0.275 0.104425786294013
0.276 0.104915928113719
0.277 0.105407602034664
0.278 0.105900839510402
0.279 0.106395671953524
0.28 0.106892130608136
0.281 0.107390246592953
0.282 0.107890050902119
0.283 0.10839157440626
0.284 0.108894847853473
0.285 0.109399901870253
0.286 0.109906766962436
0.287 0.11041547351614
0.288 0.110926051798701
0.289 0.111438531959585
0.29 0.111952944031399
0.291 0.112469317930643
0.292 0.112987683463253
0.293 0.113508070309574
0.294 0.114030508043602
0.295 0.114555026127012
0.296 0.115081653909811
0.297 0.115610420631441
0.298 0.116141355421454
0.299 0.116674487300614
0.3 0.117209845181578
0.301 0.117755930072757
0.302 0.118303581436978
0.303 0.118852836786375
0.304 0.119403733478345
0.305 0.119956308716641
0.306 0.120510599552681
0.307 0.121066642886469
0.308 0.121624475468071
0.309 0.122184133970073
0.31 0.122745654771843
0.311 0.123309074180197
0.312 0.123874428356431
0.313 0.124441753317578
0.314 0.125011084937433
0.315 0.125582458947642
0.316 0.126155910938924
0.317 0.126731476362021
0.318 0.127309190528945
0.319 0.127889088613932
0.32 0.1284712056545
0.321 0.129055576552752
0.322 0.129642236076093
0.323 0.130231218858659
0.324 0.13082255940195
0.325 0.131416292076238
0.326 0.132012451121446
0.327 0.132611070797614
0.328 0.133212184934661
0.329 0.133815827387525
0.33 0.134422031884875
0.331 0.135038809300628
0.332 0.135657374579913
0.333 0.136277771143932
0.334 0.136900042234546
0.335 0.137524230915684
0.336 0.138150380074609
0.337 0.138778532423501
0.338 0.139408730500511
0.339 0.140041016671364
0.34 0.140675433130643
0.341 0.141312021903061
0.342 0.141950824844724
0.343 0.142591883644572
0.344 0.143235239825617
0.345 0.143880934746226
0.346 0.144529009601311
0.347 0.145179505423797
0.348 0.145832463085804
0.349 0.146487923548093
0.35 0.147145927113061
0.351 0.147806514177797
0.352 0.148469724983603
0.353 0.149135599617028
0.354 0.149804178011297
0.355 0.150475499947341
0.356 0.151149605055057
0.357 0.15182653281445
0.358 0.152506322556907
0.359 0.153189013466295
0.36 0.153874644580156
0.361 0.154570865566139
0.362 0.155269126322618
0.363 0.15596947681797
0.364 0.156671966813955
0.365 0.157376645867574
0.366 0.15808356333238
0.367 0.158792768360348
0.368 0.159504309903118
0.369 0.160218236713738
0.37 0.160934597348326
0.371 0.161653440167199
0.372 0.162374813336786
0.373 0.163098764830874
0.374 0.163825342781428
0.375 0.164554594427712
0.376 0.165286567174732
0.377 0.166021308240999
0.378 0.166758864650697
0.379 0.167499283158407
0.38 0.168242610426449
0.381 0.168988892936454
0.382 0.169738176990582
0.383 0.170490508713013
0.384 0.171245934051185
0.385 0.172004498777377
0.386 0.17276624849012
0.387 0.173531228615196
0.388 0.174299484407436
0.389 0.175071060951869
0.39 0.175846003164946
0.391 0.176631726263291
0.392 0.177419774863293
0.393 0.178210206220084
0.394 0.179003077352225
0.395 0.179798445043496
0.396 0.1805963658447
0.397 0.181396896075398
0.398 0.182200091825929
0.399 0.18300600895888
0.4 0.183814703111001
0.401 0.184626229694902
0.402 0.185440643900987
0.403 0.186258000698701
0.404 0.187078354838773
0.405 0.187901760854664
0.406 0.188728273480762
0.407 0.189557946396819
0.408 0.190390833494602
0.409 0.191226988455184
0.41 0.19206646475081
0.411 0.192909315646326
0.412 0.193755594200992
0.413 0.194605353269971
0.414 0.195458645505903
0.415 0.196315523360482
0.416 0.197176039086117
0.417 0.198040244737428
0.418 0.198908192172868
0.419 0.199779933056177
0.42 0.200655518857905
0.421 0.201542261855063
0.422 0.202431653472264
0.423 0.203323759141782
0.424 0.204218644025333
0.425 0.205116373016411
0.426 0.206017010741953
0.427 0.206920621564871
0.428 0.207827269585807
0.429 0.208737018645123
0.43 0.209649932324989
0.431 0.210566073951379
0.432 0.211485506596136
0.433 0.212408293078743
0.434 0.213334495968428
0.435 0.214264177586107
0.436 0.215197399995571
0.437 0.216134224968771
0.438 0.217074714088327
0.439 0.218018928696162
0.44 0.218966929895368
0.441 0.219918778552149
0.442 0.220874535297577
0.443 0.221834260529544
0.444 0.222798014414411
0.445 0.223765856888937
0.446 0.224737847662053
0.447 0.225714046216579
0.448 0.226694511503209
0.449 0.227679302365966
0.45 0.22866847760039
0.451 0.229669377170718
0.452 0.230673290264693
0.453 0.231680291490785
0.454 0.232690455290132
0.455 0.233703855502165
0.456 0.234720565817717
0.457 0.235740659626587
0.458 0.23676421001952
0.459 0.237791289790869
0.46 0.238821971440729
0.461 0.239856327177338
0.462 0.240894428919029
0.463 0.241936348296782
0.464 0.242982156656409
0.465 0.24403192506064
0.466 0.245085724291355
0.467 0.246143624851568
0.468 0.247205696968202
0.469 0.248272010593468
0.47 0.249342635407614
0.471 0.250417640820628
0.472 0.251497095974661
0.473 0.252581069745599
0.474 0.253669630745839
0.475 0.254762847325867
0.476 0.255860787576466
0.477 0.256963519330643
0.478 0.258071110165719
0.479 0.259183627405351
0.48 0.260301138121439
0.481 0.261431160225739
0.482 0.262564606270173
0.483 0.263701561319565
0.484 0.264842110087108
0.485 0.265986336937414
0.486 0.267134325888517
0.487 0.268286160615243
0.488 0.269441924451168
0.489 0.270601700391963
0.49 0.271765571097346
0.491 0.272933618894076
0.492 0.274105925778477
0.493 0.275282573418797
0.494 0.276463643157841
0.495 0.277649216015682
0.496 0.278839372691788
0.497 0.280034193567728
0.498 0.28123375870968
0.499 0.282438147870842
0.5 0.283647440493622
0.501 0.284861715712307
0.502 0.286081052355452
0.503 0.287305528948212
0.504 0.288535223714679
0.505 0.289770214580217
0.506 0.291010579173705
0.507 0.292256394830055
0.508 0.293507738592399
0.509 0.294764687214335
0.51 0.296027317162256
0.511 0.297303481948112
0.512 0.298583531776088
0.513 0.299867563637427
0.514 0.301155674122008
0.515 0.30244795942187
0.516 0.303744515333729
0.517 0.305045437262208
0.518 0.306350820223033
0.519 0.307660758845583
0.52 0.308975347376495
0.521 0.310294679681862
0.522 0.311618849250877
0.523 0.312947949198211
0.524 0.314282072267155
0.525 0.315621310832396
0.526 0.316965756902899
0.527 0.318315502124773
0.528 0.319670637783866
0.529 0.321031254808859
0.53 0.322397443773951
0.531 0.323769294901316
0.532 0.325146898064192
0.533 0.326530342789157
0.534 0.327919718259504
0.535 0.329315113317157
0.536 0.330716616465772
0.537 0.332124315873374
0.538 0.333538299374683
0.539 0.334958654473834
0.54 0.33638546834714
0.541 0.336337912565157
0.542 0.336294523471456
0.543 0.336255331230263
0.544 0.336220365951466
0.545 0.335151205485693
0.546 0.334086673647643
0.547 0.333026834915151
0.548 0.331971753584445
0.549 0.330921493771688
0.55 0.329876119414491
0.551 0.328835694273446
0.552 0.327800281933725
0.553 0.326769945806566
0.554 0.325744749130766
0.555 0.324724754974058
0.556 0.323710026234898
0.557 0.322700625643571
0.558 0.321696615764012
0.559 0.320698058994917
0.56 0.319705017571439
0.561 0.318717553566471
0.562 0.317735728892232
0.563 0.316759605301477
0.564 0.315789244389061
0.565 0.314824707593204
0.566 0.313866056197046
0.567 0.312913351329788
0.568 0.311966653968289
0.569 0.311026024938292
0.57 0.310091524915762
0.571 0.309096487598269
0.572 0.308113444158241
0.573 0.307141926905032
0.574 0.306181470441523
0.575 0.305231611646892
0.576 0.304291889659592
0.577 0.303361845860465
0.578 0.302441023856014
0.579 0.301528969461597
0.58 0.300625230685111
0.581 0.299729357710425
0.582 0.298840902881052
0.583 0.297959420683934
0.584 0.297084467733466
0.585 0.296215602755408
0.586 0.295352386571123
0.587 0.294494382081687
0.588 0.293641154252454
0.589 0.292792270097206
0.59 0.291947298663106
0.591 0.291105811015094
0.592 0.290267380220749
0.593 0.289431581335241
0.594 0.288597991386265
0.595 0.287766189359196
0.596 0.286935756182224
0.597 0.28610627471176
0.598 0.285277329717768
0.599 0.284448507869274
0.6 0.283619397720055
0.601 0.282714126666082
0.602 0.28181427675814
0.603 0.280919787110185
0.604 0.280030597218819
0.605 0.279146646960703
0.606 0.278267876589823
0.607 0.277394226734611
0.608 0.27652563839562
0.609 0.275662052942421
0.61 0.274803412111317
0.611 0.273949658002608
0.612 0.273100733077894
0.613 0.272256580157525
0.614 0.271417142418178
0.615 0.270582363390163
0.616 0.269752186954841
0.617 0.268926557342259
0.618 0.268105419128504
0.619 0.26728871723337
0.62 0.266476396917784
0.621 0.265668403781335
0.622 0.264864683760022
0.623 0.264065183123548
0.624 0.263269848473352
0.625 0.262478626739771
0.626 0.261691465179926
0.627 0.260908311375358
0.628 0.260129113229639
0.629 0.25935381896616
0.63 0.258582377125718
0.631 0.257751910651136
0.632 0.256925797293287
0.633 0.256104017313476
0.634 0.255286551154312
0.635 0.254473379438369
0.636 0.253664482967027
0.637 0.252859842719186
0.638 0.252059439850078
0.639 0.251263255690077
0.64 0.250471271743574
0.641 0.249683469687613
0.642 0.248899831371
0.643 0.248120338812862
0.644 0.24734497420164
0.645 0.246573719893957
0.646 0.245806558413368
0.647 0.245043472449327
0.648 0.244284444856002
0.649 0.243529458651203
0.65 0.242778497015277
0.651 0.242031543289979
0.652 0.241288580977303
0.653 0.240549593738621
0.654 0.239814565393395
0.655 0.239083479918151
0.656 0.238356321445507
0.657 0.237633074263003
0.658 0.236913722812168
0.659 0.23619825168737
0.66 0.23548664563488
0.661 0.234723432483009
0.662 0.233964171438527
0.663 0.233208844908069
0.664 0.232457435461519
0.665 0.231709925831119
0.666 0.230966298910169
0.667 0.230226537752052
0.668 0.229490625569053
0.669 0.228758545731345
0.67 0.228030281765922
0.671 0.2273058173555
0.672 0.226585136337527
0.673 0.225868222703012
0.674 0.22515506059561
0.675 0.224445634310536
0.676 0.223739928293531
0.677 0.223037927139896
0.678 0.222339615593336
0.679 0.221644978545191
0.68 0.220954001033225
0.681 0.220266668240726
0.682 0.219582965495543
0.683 0.218902878269057
0.684 0.218226392175266
0.685 0.21755349296982
0.686 0.21688416654896
0.687 0.216218398948682
0.688 0.215556176343796
0.689 0.214897485046957
0.69 0.21424231150772
0.691 0.213543153797304
0.692 0.212847610406555
0.693 0.212155663955375
0.694 0.211467297218774
0.695 0.210782493125729
0.696 0.210101234758397
0.697 0.209423505350806
0.698 0.208749288287981
0.699 0.208078567104854
0.7 0.207411325485296
0.701 0.206747547261007
0.702 0.206087216410609
0.703 0.205430317058582
0.704 0.204776833474299
0.705 0.204126750071056
0.706 0.203480051405042
0.707 0.202836722174418
0.708 0.202196747218355
0.709 0.201560111516029
0.71 0.200926800185719
0.711 0.200296798483835
0.712 0.199670091803946
0.713 0.199046665675946
0.714 0.198426505765063
0.715 0.197809597870972
0.716 0.197195927926834
0.717 0.19658548199843
0.718 0.19597824628328
0.719 0.195374207109656
0.72 0.194773350935842
0.721 0.194130004018214
0.722 0.193489956748282
0.723 0.192853192157545
0.724 0.192219693424218
0.725 0.191589443872178
0.726 0.19096242696997
0.727 0.190338626329823
0.728 0.18971802570664
0.729 0.189100608997087
0.73 0.188486360238521
0.731 0.187875263608142
0.732 0.18726730342201
0.733 0.186662464134004
0.734 0.18606073033501
0.735 0.18546208675191
0.736 0.184866518246682
0.737 0.184274009815467
0.738 0.183684546587657
0.739 0.183098113824946
0.74 0.182514696920543
0.741 0.181934281398179
0.742 0.181356852911197
0.743 0.180782397241753
0.744 0.180210900299893
0.745 0.179642348122688
0.746 0.179076726873381
0.747 0.178514022840523
0.748 0.177954222437103
0.749 0.177397312199718
0.75 0.176843278787718
0.751 0.176255642569205
0.752 0.175671022397793
0.753 0.175089401465748
0.754 0.174510763105236
0.755 0.173935090787355
0.756 0.173362368121182
0.757 0.172792578852796
0.758 0.172225706864388
0.759 0.171661736173282
0.76 0.171100650931015
0.761 0.170542435422444
0.762 0.169987074064756
0.763 0.169434551406705
0.764 0.168884852127569
0.765 0.168337961036299
0.766 0.167793863070669
0.767 0.16725254329632
0.768 0.166713986905969
0.769 0.166178179218442
0.77 0.165645105677904
0.771 0.165114751852948
0.772 0.16458710343573
0.773 0.164062146241177
0.774 0.16353986620609
0.775 0.163020249388382
0.776 0.162503281966135
0.777 0.161988949997975
0.778 0.161477239867709
0.779 0.160968138113616
0.78 0.160461631390879
0.781 0.159920848242778
0.782 0.15938281144602
0.783 0.158847504848006
0.784 0.158314912427448
0.785 0.157785018293496
0.786 0.157257806684871
0.787 0.156733261968935
0.788 0.156211368640803
0.789 0.15569211132249
0.79 0.15517547476204
0.791 0.154661443832627
0.792 0.154150003531702
0.793 0.153641138980164
0.794 0.153134835421473
0.795 0.152631078220842
0.796 0.152129852864396
0.797 0.151631144958259
0.798 0.151134940227857
0.799 0.150641224441713
0.8 0.150149983555484
0.801 0.149661203648815
0.802 0.149174870917302
0.803 0.148690971671738
0.804 0.148209492337307
0.805 0.147730419452805
0.806 0.147253739669849
0.807 0.146779439752119
0.808 0.146307506574534
0.809 0.145837927122579
0.81 0.14537068849145
0.811 0.144875517956157
0.812 0.144382852035347
0.813 0.143892674847963
0.814 0.143404970637892
0.815 0.142919723773176
0.816 0.142436918745081
0.817 0.141956540167295
0.818 0.14147857277502
0.819 0.141003001424236
0.82 0.140529811090755
0.821 0.140058986869478
0.822 0.139590513973499
0.823 0.139124377733373
0.824 0.138660563596184
0.825 0.138199057124864
0.826 0.137739843997328
0.827 0.137282910005655
0.828 0.13682824105537
0.829 0.13637582316462
0.83 0.135925642463392
0.831 0.135477685192736
0.832 0.135031937704029
0.833 0.13458838645815
0.834 0.134147018024826
0.835 0.133707819081826
0.836 0.133270776414133
0.837 0.132835876913355
0.838 0.132403107576868
0.839 0.131972455507163
0.84 0.131543907911099
0.841 0.13109371893165
0.842 0.130645808334667
0.843 0.130200160900239
0.844 0.129756761525692
0.845 0.129315595224578
0.846 0.12887664712605
0.847 0.128439902473957
0.848 0.128005346626067
0.849 0.1275729650533
0.85 0.127142743338913
0.851 0.126714667177757
0.852 0.126288722375429
0.853 0.125864894847627
0.854 0.125443170619256
0.855 0.125023535823743
0.856 0.124605976702273
0.857 0.124190479603032
0.858 0.123777030980471
0.859 0.123365617394569
0.86 0.122956225510096
0.861 0.122548842095879
0.862 0.12214345402413
0.863 0.121740048269655
0.864 0.121338611909184
0.865 0.120939132120654
0.866 0.120541596182558
0.867 0.120145991473158
0.868 0.119752305469839
0.869 0.119360525748422
0.87 0.118970639982509
0.871 0.118555112547522
0.872 0.118141648607113
0.873 0.117730233905128
0.874 0.117320854293803
0.875 0.116913495733123
0.876 0.116508144289956
0.877 0.11610478613739
0.878 0.115703407553947
0.879 0.11530399492289
0.88 0.114906534731435
0.881 0.114511013570077
0.882 0.114117418131902
0.883 0.11372573521177
0.884 0.113335951705694
0.885 0.112948054610098
0.886 0.112562031021143
0.887 0.112177868134035
0.888 0.111795553242296
0.889 0.111415073737109
0.89 0.111036417106662
0.891 0.110659570935435
0.892 0.110284522903537
0.893 0.109911260786053
0.894 0.109539772452378
0.895 0.109170045865581
0.896 0.108802069081734
0.897 0.108435830249245
0.898 0.108071317608262
0.899 0.10770851949003
0.9 0.107347424316221
0.901 0.106971013207529
0.902 0.106596479494126
0.903 0.10622380928587
0.904 0.105852988795347
0.905 0.105484004337103
0.906 0.105116842326956
0.907 0.10475148928129
0.908 0.104387931816363
0.909 0.104026156647565
0.91 0.103666150588784
0.911 0.103307900551651
0.912 0.102951393544943
0.913 0.102596616673823
0.914 0.102243557139193
0.915 0.101892202237046
0.916 0.10154253935778
0.917 0.101194555985554
0.918 0.100848239697636
0.919 0.1005035781637
0.92 0.100160559145261
0.921 0.0998191704949691
0.922 0.0994794001560151
0.923 0.0991412361614807
0.924 0.0988046666336916
0.925 0.09846967978364
0.926 0.0981362639103199
0.927 0.097804407400134
0.928 0.0974740987263113
0.929 0.0971453264482473
0.93 0.0968180792109109
0.931 0.0964734179608533
0.932 0.0961304503358782
0.933 0.0957891636040752
0.934 0.0954495451271879
0.935 0.0951115823600355
0.936 0.0947752628497808
0.937 0.0944405742353546
0.938 0.0941075042467412
0.939 0.0937760407044127
0.94 0.0934461715186617
0.941 0.0931178846889408
0.942 0.0927911683033232
0.943 0.09246601053781
0.944 0.092142399655723
0.945 0.0918203240071379
0.946 0.0914997720282251
0.947 0.0911807322406842
0.948 0.090863193251129
0.949 0.0905471437505271
0.95 0.0902325725135238
0.951 0.089919468397957
0.952 0.089607820344223
0.953 0.0892976173747159
0.954 0.088988848593233
0.955 0.0886815031844555
0.956 0.0883755704133
0.957 0.0880710396244497
0.958 0.0877679002417178
0.959 0.0874661417675592
0.96 0.0871657537824814
0.961 0.086849991383658
0.962 0.0865357595702211
0.963 0.0862230463382565
0.964 0.0859118397708138
0.965 0.0856021280372993
0.966 0.0852938993929324
0.967 0.0849871421780825
0.968 0.0846818448176965
0.969 0.0843779958207245
0.97 0.0840755837794845
0.971 0.0837745973691245
0.972 0.0834750253469809
0.973 0.0831768565520846
0.974 0.0828800799045338
0.975 0.0825846844049234
0.976 0.0822906591338216
0.977 0.0819979932511408
0.978 0.0817066759956771
0.979 0.0814166966844516
0.98 0.0811280447122501
0.981 0.0808407095510179
0.982 0.0805546807493747
0.983 0.0802699479319992
0.984 0.0799865007991705
0.985 0.0797043291262236
0.986 0.0794234227629751
0.987 0.0791437716332623
0.988 0.0788653657343989
0.989 0.0785881951366523
0.99 0.078312249982739
0.991 0.0780227294198965
0.992 0.0777345894252516
0.993 0.0774478186968652
0.994 0.0771624060135165
0.995 0.0768783402340704
0.996 0.0765956102969616
0.997 0.0763142052196579
0.998 0.0760341140980176
0.999 0.0757553261058482
1 0.0754778304942835
1.001 0.0752016165912462
1.002 0.0749266738009492
1.003 0.0746529916033231
1.004 0.0743805595534828
1.005 0.0741093672812507
1.006 0.0738394044905436
1.007 0.0735706609589376
1.008 0.0733031265371034
1.009 0.0730367911482961
1.01 0.0727716447878613
1.011 0.0725076775227295
1.012 0.0722448794908839
1.013 0.0719832409008998
1.014 0.0717227520314194
1.015 0.0714634032306818
1.016 0.0712051849160113
1.017 0.0709480875733522
1.018 0.0706921017567726
1.019 0.0704372180880203
1.02 0.0701834272559689
1.021 0.0699176722020202
1.022 0.0696531592102365
1.023 0.0693898776732978
1.024 0.0691278170585556
1.025 0.0688669669075512
1.026 0.0686073168354349
1.027 0.0683488565304859
1.028 0.068091575753582
1.029 0.0678354643376925
1.03 0.0675805121873432
1.031 0.0673267092781756
1.032 0.0670740456564027
1.033 0.0668225114383061
1.034 0.0665720968097649
1.035 0.0663227920257572
1.036 0.0660745874098636
1.037 0.0658274733537951
1.038 0.0655814403169198
1.039 0.0653364788257744
1.04 0.0650925794735978
1.041 0.0648497329198658
1.042 0.0646079298898159
1.043 0.0643671611739652
1.044 0.0641274176276916
1.045 0.0638886901707828
1.046 0.063650969786932
1.047 0.0634142475233075
1.048 0.0631785144901378
1.049 0.0629437618602399
1.05 0.0627099808685586
1.051 0.0624585272579655
1.052 0.0622081856919637
1.053 0.0619589461234421
1.054 0.0617107985749838
1.055 0.0614637331383212
1.056 0.0612177399739232
1.057 0.0609728093104219
1.058 0.0607289314442027
1.059 0.0604860967388979
1.06 0.0602442956248949
1.061 0.0600035185989189
1.062 0.0597637562235047
1.063 0.0595249991265472
1.064 0.0592872380008989
1.065 0.0590504636038278
1.066 0.0588146667566031
1.067 0.0585798383440451
1.068 0.0583459693140655
1.069 0.0581130506772404
1.07 0.0578810735063622
1.071 0.0576500289359954
1.072 0.0574199081620165
1.073 0.0571907024412319
1.074 0.0569624030909072
1.075 0.0567350014883808
1.076 0.0565084890705779
1.077 0.0562828573336517
1.078 0.056058097832539
1.079 0.0558342021805483
1.08 0.0556111620489568
1.081 0.0553876513665011
1.082 0.0551651463140563
1.083 0.0549436368298938
1.084 0.0547231129194687
1.085 0.0545035646549966
1.086 0.0542849821749252
1.087 0.0540673556835102
1.088 0.0538506754503416
1.089 0.0536349318098702
1.09 0.0534201151609477
1.091 0.0532062159663585
1.092 0.0529932247524002
1.093 0.0527811321083963
1.094 0.0525699286862871
1.095 0.0523596052001492
1.096 0.0521501524257635
1.097 0.051941561200207
1.098 0.0517338224213753
1.099 0.0515269270475753
1.1 0.0513208660970944
1.101 0.0511156306477708
1.102 0.0509112118365698
1.103 0.0507076008591803
1.104 0.0505047889695614
1.105 0.0503027674795651
1.106 0.0501015277585221
1.107 0.0499010612328153
1.108 0.049701359385467
1.109 0.049502413755781
1.11 0.0493042159388926
1.111 0.0490976347056866
1.112 0.0488919349239132
1.113 0.0486871081000701
1.114 0.0484831457984495
1.115 0.0482800396406926
1.116 0.0480777813054155
1.117 0.0478763625277654
1.118 0.0476757750990573
1.119 0.0474760108663685
1.12 0.0472770617321422
1.121 0.0470789196537994
1.122 0.0468815766433281
1.123 0.0466850247669263
1.124 0.0464892561446057
1.125 0.0462942629498213
1.126 0.0461000374090695
1.127 0.045906571801524
1.128 0.0457138584586932
1.129 0.0455218897640049
1.13 0.0453306581524801
1.131 0.0451401561103134
1.132 0.0449503761745702
1.133 0.0447613109327773
1.134 0.0445729530226165
1.135 0.0443852951315378
1.136 0.0441983299963857
1.137 0.0440120504031126
1.138 0.0438264491863713
1.139 0.0436415192292131
1.14 0.0434572534626995
1.141 0.0432656146613168
1.142 0.0430747553889647
1.143 0.0428846677713259
1.144 0.0426953439870499
1.145 0.0425067762673525
1.146 0.0423189568956396
1.147 0.0421318782071505
1.148 0.0419455325885965
1.149 0.0417599124777915
1.15 0.0415750103632857
1.151 0.0413908187839842
1.152 0.0412073303288495
1.153 0.0410245376364734
1.154 0.0408424333947905
1.155 0.040661010340685
1.156 0.0404802612596557
1.157 0.0403001789855069
1.158 0.0401207564168667
1.159 0.0399419865195578
1.16 0.0397638622704839
1.161 0.0395863766259123
1.162 0.0394095226351998
1.163 0.0392332934156726
1.164 0.0390576821305399
1.165 0.0388826819886151
1.166 0.0387082862439915
1.167 0.038534488195703
1.168 0.0383612811873827
1.169 0.038188658607001
1.17 0.0380166138865144
1.171 0.0378380702205621
1.172 0.0376602120908508
1.173 0.0374830321354164
1.174 0.0373065230410211
1.175 0.0371306775428794
1.176 0.0369554884242677
1.177 0.0367809485162081
1.178 0.0366070506970896
1.179 0.0364337878923894
1.18 0.0362611530742698
1.181 0.0360891392613011
1.182 0.0359177395181342
1.183 0.0357469469551133
1.184 0.0355767547280392
1.185 0.0354071560377702
1.186 0.0352381441299379
1.187 0.0350697122946092
1.188 0.0349018538659931
1.189 0.0347345622221284
1.19 0.0345678307845415
1.191 0.0344016530179708
1.192 0.0342360224300427
1.193 0.0340709325709497
1.194 0.0339063770331991
1.195 0.0337423494512416
1.196 0.0335788435012591
1.197 0.0334158529007739
1.198 0.0332533714084357
1.199 0.0330913928236714
1.2 0.0329299109864207
1.201 0.0327626950815663
1.202 0.0325960770870901
1.203 0.0324300500919938
1.204 0.0322646072302752
1.205 0.0320997416806238
1.206 0.0319354466660941
1.207 0.0317717154538135
1.208 0.0316085413546194
1.209 0.0314459177227776
1.21 0.0312838379556875
1.211 0.0311222954935584
1.212 0.0309612838190835
1.213 0.030800796457167
1.214 0.0306408269746207
1.215 0.0304813689798449
1.216 0.0303224160309354
1.217 0.0301639618263332
1.218 0.0300060000983888
1.219 0.0298485246198801
1.22 0.0296915292036984
1.221 0.0295350077025809
1.222 0.0293789539102325
1.223 0.0292233617509567
1.224 0.0290682251962035
1.225 0.0289135382561106
1.226 0.0287592949792686
1.227 0.0286054894524311
1.228 0.0284521158002238
1.229 0.0282991681849159
1.23 0.0281466408060856
1.231 0.0279890510278443
1.232 0.0278319773754133
1.233 0.0276754127512581
1.234 0.027519340819524
1.235 0.0273637551686824
1.236 0.0272086494280021
1.237 0.0270540172672954
1.238 0.0268998523966517
1.239 0.0267461485661223
1.24 0.0265928995654463
1.241 0.0264400992237462
1.242 0.0262877414092707
1.243 0.0261358200290914
1.244 0.0259843290288632
1.245 0.0258332623924885
1.246 0.0256826141418954
1.247 0.025532378336746
1.248 0.0253825490741474
1.249 0.0252331204884459
1.25 0.0250840867508794
1.251 0.024935442069343
1.252 0.0247871806881443
1.253 0.0246392968877427
1.254 0.024491784984451
1.255 0.0243446393302128
1.256 0.0241978543123508
1.257 0.0240514243532804
1.258 0.0239053439102804
1.259 0.0237596074752307
1.26 0.0236142095743922
1.261 0.023447647569674
1.262 0.0232815057059914
1.263 0.0231157777742052
1.264 0.0229504576042204
1.265 0.0227855390645808
1.266 0.0226210160622499
1.267 0.0224568825423778
1.268 0.0222931324879623
1.269 0.0221297599196013
1.27 0.0219667588952301
1.271 0.0218041235098473
1.272 0.0216418478952178
1.273 0.021479926219654
1.274 0.0213183526877411
1.275 0.0211571215400598
1.276 0.0209962270529118
1.277 0.0208356635381106
1.278 0.0206754253427177
1.279 0.0205155068487235
1.28 0.0203559024728516
1.281 0.0201966066663447
1.282 0.020037613914605
1.283 0.0198789187370611
1.284 0.0197205156868277
1.285 0.0195623993505605
1.286 0.0194045643481064
1.287 0.0192470053323449
1.288 0.0190897169889066
1.289 0.0189326940359969
1.29 0.0187759312240307
1.291 0.0186170700151079
1.292 0.0184585673343067
1.293 0.0183004160710705
1.294 0.0181426091565699
1.295 0.0179851395632732
1.296 0.0178280003047679
1.297 0.0176711844353871
1.298 0.0175146850499356
1.299 0.0173584952834341
1.3 0.0172026083107063
1.301 0.0170470173462313
1.302 0.0168917156437659
1.303 0.0167378919932043
1.304 0.0165846085072089
1.305 0.0164316797715694
1.306 0.0162790419722919
1.307 0.0161266702483783
1.308 0.015974552234461
1.309 0.0158226795908852
1.31 0.0156710452919894
1.311 0.0155196427579212
1.312 0.0153684655763919
1.313 0.0152175074135867
1.314 0.0150667619853121
1.315 0.0149162230476374
1.316 0.0147658843937588
1.317 0.0146157398527832
1.318 0.0144657832891563
1.319 0.014316008602314
1.32 0.0141664097264072
1.321 0.0140361474700899
1.322 0.0139061919119453
1.323 0.0137765354996422
1.324 0.0136471707200415
1.325 0.0135180901009973
1.326 0.0133892862117044
1.327 0.0132607516626106
1.328 0.013132479105205
1.329 0.0130044612317139
1.33 0.0128766907748268
1.331 0.0127491605074082
1.332 0.0126218632421715
1.333 0.0124947918313927
1.334 0.0123679391666579
1.335 0.0122412981785135
1.336 0.0121148618362422
1.337 0.0119886231475197
1.338 0.0118625751581621
1.339 0.011736710951859
1.34 0.0116110236498563
1.341 0.0114855064107071
1.342 0.0113601524299814
1.343 0.0112349549399942
1.344 0.0111099072095527
1.345 0.0109850025436468
1.346 0.0108602342832415
1.347 0.0107355958049387
1.348 0.0106110805207729
1.349 0.01048668187793
1.35 0.0103623933584563
1.351 0.0102097131113164
1.352 0.0100572566006234
1.353 0.0099050166475464
1.354 0.00975298611760766
1.355 0.0096011579173149
1.356 0.00944952499283401
1.357 0.00929808032938537
1.358 0.009146816950879
1.359 0.00899572791955255
1.36 0.00884480633570816
1.361 0.00869404533740222
1.362 0.0085434381002225
1.363 0.00839297783696492
1.364 0.00824265779734823
1.365 0.00809247126777869
1.366 0.00794241157107199
1.367 0.00779247206614368
1.368 0.00764264614780916
1.369 0.00749292724645603
1.37 0.00734330882784407
1.371 0.00719378439277331
1.372 0.00704434747687009
1.373 0.00689499165032436
1.374 0.00674571051761637
1.375 0.0065964977172991
1.376 0.00644734692171372
1.377 0.00629825183673456
1.378 0.00614920620154499
1.379 0.00600020378837652
1.38 0.00585123840226901
1.381 0.00572837022281323
1.382 0.00560570431159566
1.383 0.00548323120066464
1.384 0.00536094146673411
1.385 0.00523882573359043
1.386 0.00511687467259903
1.387 0.00499507900261527
1.388 0.00487342948975001
1.389 0.00475191694700406
1.39 0.00463053223393548
1.391 0.00450926625636202
1.392 0.00438810996594961
1.393 0.00426705435992419
1.394 0.00414609048070027
1.395 0.00402520941555359
1.396 0.00390440229629581
1.397 0.00378366029891361
1.398 0.00366297464327534
1.399 0.00354233659279183
1.4 0.00342173745405394
1.401 0.00330116857656456
1.402 0.00318062135237057
1.403 0.00306008721577875
1.404 0.0029395576430317
1.405 0.00281902415197852
1.406 0.00269847830175604
1.407 0.0025779116925163
1.408 0.00245731596506775
1.409 0.00233668280063549
1.41 0.00221600392046837
1.411 0.00206038174815632
1.412 0.00190484469775714
1.413 0.0017493857427946
1.414 0.00159399789882769
1.415 0.00143867421956743
1.416 0.00128340779548833
1.417 0.0011281917531939
1.418 0.000973019255048756
1.419 0.000817883498866412
1.42 0.000662777717610446
1.421 0.000507695179185632
1.422 0.000352629186116096
1.423 0.000197573075328513
1.424 4.25202178779269e-05
1.425 -0.00011253598130668
1.426 -0.000267602083677212
1.427 -0.000422684617293988
1.428 -0.000577790077091117
1.429 -0.000732924925132735
1.43 -0.000888095590853306
1.431 -0.00104330847130263
1.432 -0.00119856993136027
1.433 -0.00135388630402709
1.434 -0.00150926389061987
1.435 -0.00166470896102185
1.436 -0.0018202277539194
1.437 -0.00197582647704752
1.438 -0.00213151130740823
1.439 -0.00228728839150187
1.44 -0.0024431638455493
1.441 -0.00259937646250068
1.442 -0.0027555231642644
1.443 -0.00291161456874981
1.444 -0.00306766124145541
1.445 -0.00322367369587484
1.446 -0.00337966239394491
1.447 -0.00353563774640655
1.448 -0.00369161011322944
1.449 -0.00384758980394497
1.45 -0.00400358707805952
1.451 -0.00415961214539862
1.452 -0.00431567516650846
1.453 -0.00447178625302741
1.454 -0.00462795546801291
1.455 -0.00478419282637155
1.456 -0.004940508295148
1.457 -0.0050969117939611
1.458 -0.00525341319529194
1.459 -0.00541002232489483
1.46 -0.00556674896210256
1.461 -0.00572360284021348
1.462 -0.00588059364681885
1.463 -0.0060377310241601
1.464 -0.00619502456947215
1.465 -0.00635248383529584
1.466 -0.00651011832985676
1.467 -0.00666793751735828
1.468 -0.00682595081836615
1.469 -0.00698416761010752
1.47 -0.00714259722678847
1.471 -0.00726200895363088
1.472 -0.00738141650181858
1.473 -0.0075008301739967
1.474 -0.00762026022899517
1.475 -0.00773971687873484
1.476 -0.00785921028747627
1.477 -0.00797875057183159
1.478 -0.00809834780101369
1.479 -0.00821801199714192
1.48 -0.00833775313562769
1.481 -0.0084575811454661
1.482 -0.00857750590964265
1.483 -0.00869753726543654
1.484 -0.00881768500478539
1.485 -0.0089379588746344
1.486 -0.00905836857726841
1.487 -0.00917892377065173
1.488 -0.00929963406876655
1.489 -0.00942050904194318
1.49 -0.00954155821719537
1.491 -0.00966279107854642
1.492 -0.00978421706735833
1.493 -0.00990584558266877
1.494 -0.0100276859814825
1.495 -0.0101497475791214
1.496 -0.0102720396495264
1.497 -0.0103945714255784
1.498 -0.0105173520994226
1.499 -0.0106403908227526
1.5 -0.0107636967071436
1.501 -0.0108917035974232
1.502 -0.0110198348328435
1.503 -0.0111480966863738
1.504 -0.0112764954012941
1.505 -0.0114050371917753
1.506 -0.0115337282432467
1.507 -0.0116625747126486
1.508 -0.0117915827286345
1.509 -0.0119207583918277
1.51 -0.0120501077750069
1.511 -0.0121796369233312
1.512 -0.0123093518545585
1.513 -0.0124392585592216
1.514 -0.012569363000874
1.515 -0.0126996711162561
1.516 -0.0128301888155521
1.517 -0.0129609219825534
1.518 -0.0130918764748522
1.519 -0.0132230581240766
1.52 -0.013354472736056
1.521 -0.0134861260910483
1.522 -0.013618023943914
1.523 -0.0137501720243136
1.524 -0.0138825760368988
1.525 -0.0140152416615249
1.526 -0.0141481745534132
1.527 -0.0142813803433626
1.528 -0.0144148646379183
1.529 -0.0145486330195723
1.53 -0.0146826910469383
1.531 -0.0148714290324694
1.532 -0.0150603629945518
1.533 -0.0152495007947133
1.534 -0.015438850251807
1.535 -0.0156284191464343
1.536 -0.0158182152225213
1.537 -0.0160082461880302
1.538 -0.0161985197153514
1.539 -0.0163890434416296
1.54 -0.0165798249690394
1.541 -0.0167708718650494
1.542 -0.0169621916626871
1.543 -0.0171537918608066
1.544 -0.0173456799243511
1.545 -0.0175378632846094
1.546 -0.0177303493394648
1.547 -0.0179231454536559
1.548 -0.0181162589590259
1.549 -0.018309697154771
1.55 -0.0185034673077032
1.551 -0.0186975766524828
1.552 -0.0188920323918975
1.553 -0.0190868416970344
1.554 -0.0192820117075903
1.555 -0.0194775495320811
1.556 -0.0196734622480952
1.557 -0.0198697569025304
1.558 -0.0200664405118147
1.559 -0.020263520062137
1.56 -0.0204610025097282
1.561 -0.0206570369107639
1.562 -0.0208532568883613
1.563 -0.0210496770651571
1.564 -0.0212463119970417
1.565 -0.0214431761735179
1.566 -0.021640284018195
1.567 -0.021837649889274
1.568 -0.0220352880800625
1.569 -0.0222332128194227
1.57 -0.0224314382722953
1.571 -0.022629978540175
1.572 -0.0228288476615967
1.573 -0.023028059612602
1.574 -0.0232276283072453
1.575 -0.0234275675980368
1.576 -0.0236278912764268
1.577 -0.0238286130732567
1.578 -0.0240297466592481
1.579 -0.0242313056454445
1.58 -0.0244333035836666
1.581 -0.0246357539669974
1.582 -0.0248386702301652
1.583 -0.0250420657500624
1.584 -0.0252459538461654
1.585 -0.0254503477809418
1.586 -0.0256552607603434
1.587 -0.0258607059341909
1.588 -0.0260666963966558
1.589 -0.0262732451866442
1.59 -0.0264803652882731
1.591 -0.0266865036260084
1.592 -0.0268929125848508
1.593 -0.0270996079366626
1.594 -0.0273066053825207
1.595 -0.0275139205532209
1.596 -0.0277215690097677
1.597 -0.0279295662439065
1.598 -0.0281379276786411
1.599 -0.0283466686687712
1.6 -0.0285558045014105
1.601 -0.028765350396506
1.602 -0.0289753215073198
1.603 -0.0291857329210094
1.604 -0.0293965996590584
1.605 -0.029607936677808
1.606 -0.0298197588689801
1.607 -0.0300320810601361
1.608 -0.0302449180151995
1.609 -0.030458284434924
1.61 -0.0306721949573799
1.611 -0.030886664158461
1.612 -0.0311017065523253
1.613 -0.0313173365919157
1.614 -0.0315335686693924
1.615 -0.0317504171166244
1.616 -0.0319678962056312
1.617 -0.0321860201490926
1.618 -0.0324048031007524
1.619 -0.0326242591559189
1.62 -0.0328444023518995
1.621 -0.0329909490731988
1.622 -0.033137840381794
1.623 -0.0332850918740512
1.624 -0.0334327190850518
1.625 -0.033580737485013
1.626 -0.0337291624785172
1.627 -0.0338780094046179
1.628 -0.0340272935372035
1.629 -0.0341770300854658
1.63 -0.0343272341943695
1.631 -0.034477920945178
1.632 -0.0346291053558953
1.633 -0.0347808023818004
1.634 -0.0349330269158898
1.635 -0.0350857937893959
1.636 -0.0352391177722439
1.637 -0.0353930135735291
1.638 -0.0355474958419903
1.639 -0.0357025791664884
1.64 -0.0358582780764611
1.641 -0.0360146070423775
1.642 -0.0361715804762011
1.643 -0.0363292127318761
1.644 -0.0364875181057195
1.645 -0.0366465108369351
1.646 -0.0368062051080043
1.647 -0.0369666150451658
1.648 -0.0371277547188555
1.649 -0.0372896381441055
1.65 -0.037452279281013
1.651 -0.0376223871234777
1.652 -0.0377930343981663
1.653 -0.0379642300122926
1.654 -0.0381359828375904
1.655 -0.0383083017108739
1.656 -0.0384811954344622
1.657 -0.0386546727764618
1.658 -0.0388287424710627
1.659 -0.0390034132188035
1.66 -0.0391786936868177
1.661 -0.0393545925091528
1.662 -0.0395311182869613
1.663 -0.0397082795888076
1.664 -0.0398860849509216
1.665 -0.0400645428774471
1.666 -0.0402436618406967
1.667 -0.0404234502814033
1.668 -0.0406039166089685
1.669 -0.0407850692017143
1.67 -0.0409669164071612
1.671 -0.0411494665422204
1.672 -0.0413327278934884
1.673 -0.0415167087174331
1.674 -0.0417014172406995
1.675 -0.0418868616603089
1.676 -0.0420730501439003
1.677 -0.0422599908299763
1.678 -0.042447691828145
1.679 -0.0426361612193198
1.68 -0.0428254070559844
1.681 -0.0430214579935584
1.682 -0.0432181174021633
1.683 -0.0434153961968795
1.684 -0.0436133052489432
1.685 -0.0438118553863682
1.686 -0.0440110573943554
1.687 -0.0442109220156872
1.688 -0.044411459951022
1.689 -0.0446126818592784
1.69 -0.0448145983579274
1.691 -0.0450172200233406
1.692 -0.0452205573911055
1.693 -0.0454246209563395
1.694 -0.0456294211740388
1.695 -0.0458349684593648
1.696 -0.0460412731879689
1.697 -0.0462483456963116
1.698 -0.0464561962819743
1.699 -0.0466648352039571
1.7 -0.0468742726830155
1.701 -0.0470845189019129
1.702 -0.0472955840057735
1.703 -0.047507478102345
1.704 -0.0477202112623218
1.705 -0.0479337935196422
1.706 -0.0481482348717709
1.707 -0.0483635452799937
1.708 -0.0485797346697086
1.709 -0.0487968129307172
1.71 -0.0490147899175195
1.711 -0.0492391772823056
1.712 -0.049464244548015
1.713 -0.0496900053804768
1.714 -0.0499164733899693
1.715 -0.0501436621319428
1.716 -0.0503715851074707
1.717 -0.0506002557637437
1.718 -0.0508296874944604
1.719 -0.0510598936402629
1.72 -0.0512908874891743
1.721 -0.0515226822769708
1.722 -0.0517552911876127
1.723 -0.0519887273536795
1.724 -0.0522230038567053
1.725 -0.0524581337276663
1.726 -0.0526941299473252
1.727 -0.0529310054466306
1.728 -0.0531687731071511
1.729 -0.0534074457613945
1.73 -0.0536470361932543
1.731 -0.0538875571383991
1.732 -0.0541290212846125
1.733 -0.0543714412722197
1.734 -0.0546148296944347
1.735 -0.0548591990977223
1.736 -0.0551045619822345
1.737 -0.0553509308020968
1.738 -0.0555983179658497
1.739 -0.055846735836759
1.74 -0.0560961967332229
1.741 -0.0563517775847641
1.742 -0.0566081221362062
1.743 -0.0568652470392477
1.744 -0.0571231688775126
1.745 -0.0573819041671908
1.746 -0.0576414693577018
1.747 -0.0579018808321893
1.748 -0.0581631549080621
1.749 -0.0584253078374936
1.75 -0.0586883558079651
1.751 -0.0589523149427178
1.752 -0.0592172013013258
1.753 -0.0594830308801487
1.754 -0.0597498196128385
1.755 -0.0600175833708399
1.756 -0.0602863379638678
1.757 -0.0605560991403868
1.758 -0.0608268825881492
1.759 -0.0610987039345979
1.76 -0.0613715787473888
1.761 -0.0616455225348509
1.762 -0.0619205507464685
1.763 -0.0621966787733367
1.764 -0.0624739219486109
1.765 -0.0627522955479896
1.766 -0.0630318147901689
1.767 -0.0633124948372936
1.768 -0.0635943507953734
1.769 -0.0638773977148077
1.77 -0.0641616505907533
1.771 -0.0645869369065774
1.772 -0.0650131214184928
1.773 -0.065440226313244
1.774 -0.0658682736767568
1.775 -0.06629728549897
1.776 -0.066727283676013
1.777 -0.0671582900113082
1.778 -0.0675903262164882
1.779 -0.068023413911997
1.78 -0.0684575746279631
1.781 -0.0688928298048293
1.782 -0.0693292007940681
1.783 -0.0697667088588528
1.784 -0.070205375174776
1.785 -0.0706452208305176
1.786 -0.0710862668284872
1.787 -0.0715285340855484
1.788 -0.0719720434336316
1.789 -0.0724168156204585
1.79 -0.0728628713101428
1.791 -0.0733102310838808
1.792 -0.0737589154405346
1.793 -0.0742089447973572
1.794 -0.0746603394906168
1.795 -0.075113119776148
1.796 -0.0755673058301368
1.797 -0.0760229177495328
1.798 -0.0764799755528751
1.799 -0.0769384991807816
1.8 -0.0773985084966142
1.801 -0.0778500469379164
1.802 -0.0783024178282669
1.803 -0.078755661797934
1.804 -0.0792098192993698
1.805 -0.0796649306082337
1.806 -0.08012103582476
1.807 -0.0805781748750281
1.808 -0.0810363875123216
1.809 -0.0814957133184258
1.81 -0.0819561917049351
1.811 -0.0824178619146284
1.812 -0.0828807630226426
1.813 -0.0833449339379278
1.814 -0.0838104134043414
1.815 -0.0842772400020707
1.816 -0.0847454521487735
1.817 -0.0852150881009726
1.818 -0.0856861859551972
1.819 -0.0861587836492086
1.82 -0.086632918963276
1.821 -0.0871086295213759
1.822 -0.087585952792393
1.823 -0.0880649260913902
1.824 -0.0885455865806996
1.825 -0.0890279712711426
1.826 -0.0895121170231981
1.827 -0.0899980605482771
1.828 -0.090485838409691
1.829 -0.0909754870239733
1.83 -0.0914670426619271
1.831 -0.0919520129164159
1.832 -0.0924380101023614
1.833 -0.0929250781419899
1.834 -0.0934132607672387
1.835 -0.0939026015210999
1.836 -0.0943931437589271
1.837 -0.0948849306499574
1.838 -0.0953780051786363
1.839 -0.0958724101461177
1.84 -0.0963681881715851
1.841 -0.0968653816937184
1.842 -0.097364032972018
1.843 -0.0978641840883317
1.844 -0.0983658769480045
1.845 -0.0988691532814343
1.846 -0.0993740546452643
1.847 -0.0998806224238631
1.848 -0.10038889783051
1.849 -0.100898921908877
1.85 -0.101410735534222
1.851 -0.101924379414712
1.852 -0.10243989409276
1.853 -0.102957319946288
1.854 -0.103476697189977
1.855 -0.103998065876577
1.856 -0.10452146589814
1.857 -0.105046936987259
1.858 -0.105574518718304
1.859 -0.106104250508708
1.86 -0.106636171620104
1.861 -0.107163016896411
1.862 -0.107691112253763
1.863 -0.10822050453447
1.864 -0.108751240379926
1.865 -0.109283366232157
1.866 -0.109816928335239
1.867 -0.110351972736825
1.868 -0.110888545289643
1.869 -0.111426691652952
1.87 -0.111966457294146
1.871 -0.112507887490059
1.872 -0.113051027328567
1.873 -0.113595921710004
1.874 -0.114142615348556
1.875 -0.114691152773725
1.876 -0.115241578331842
1.877 -0.115793936187318
1.878 -0.116348270324212
1.879 -0.116904624547517
1.88 -0.117463042484519
1.881 -0.118023567586313
1.882 -0.11858624312902
1.883 -0.119151112215229
1.884 -0.119718217775334
1.885 -0.120287602568766
1.886 -0.120859309185541
1.887 -0.121433380047371
1.888 -0.12200985740903
1.889 -0.122588783359713
1.89 -0.123170199824249
1.891 -0.123747985061791
1.892 -0.124327259707568
1.893 -0.12490807416948
1.894 -0.12549047864115
1.895 -0.126074523103442
1.896 -0.126660257326069
1.897 -0.127247730869145
1.898 -0.127836993084884
1.899 -0.128428093119053
1.9 -0.129021079912725
1.901 -0.129616002203748
1.902 -0.13021290852828
1.903 -0.130811847222454
1.904 -0.131412866423831
1.905 -0.132016014072922
1.906 -0.132621337914808
1.907 -0.133228885500485
1.908 -0.13383870418851
1.909 -0.134450841146435
1.91 -0.135065343352241
1.911 -0.135682257595842
1.912 -0.1363016304806
1.913 -0.136923508424666
1.914 -0.137547937662474
1.915 -0.13817496424614
1.916 -0.138804634046828
1.917 -0.139436992756292
1.918 -0.140072085888192
1.919 -0.140709958779426
1.92 -0.141350656591651
1.921 -0.141989139404998
1.922 -0.14262937067121
1.923 -0.143271405081072
1.924 -0.1439152970942
1.925 -0.144561100941018
1.926 -0.145208870624307
1.927 -0.145858659921104
1.928 -0.146510522384268
1.929 -0.147164511344278
1.93 -0.147820679910937
1.931 -0.148479080975033
1.932 -0.149139767210103
1.933 -0.149802791074056
1.934 -0.150468204810746
1.935 -0.151136060451769
1.936 -0.151806409817955
1.937 -0.152479304521197
1.938 -0.153154795965707
1.939 -0.153832935350126
1.94 -0.154513773668561
1.941 -0.155197361712625
1.942 -0.155883750072696
1.943 -0.156572989139645
1.944 -0.157265129106281
1.945 -0.157960219968956
1.946 -0.158658311529044
1.947 -0.159359453394471
1.948 -0.16006369498127
1.949 -0.160771085514934
1.95 -0.16148167403206
1.951 -0.162191457486815
1.952 -0.162903272363079
1.953 -0.163617178408953
1.954 -0.164333235121513
1.955 -0.165051501748531
1.956 -0.165772037290462
1.957 -0.166494900502249
1.958 -0.167220149895316
1.959 -0.167947843739376
1.96 -0.168678040064257
1.961 -0.169410796661777
1.962 -0.170146171087595
1.963 -0.170884220662954
1.964 -0.171625002476533
1.965 -0.172368573386228
1.966 -0.173114990020976
1.967 -0.17386430878238
1.968 -0.174616585846597
1.969 -0.175371877166058
1.97 -0.176130238471182
1.971 -0.176891725271998
1.972 -0.177656392859973
1.973 -0.178424296309658
1.974 -0.179195490480377
1.975 -0.179970030017814
1.976 -0.180747969355853
1.977 -0.18152936271805
1.978 -0.182314264119235
1.979 -0.183102727367296
1.98 -0.18389480606475
1.981 -0.184687507374231
1.982 -0.185482551178792
1.983 -0.186280003149652
1.984 -0.187079928683035
1.985 -0.187882392902302
1.986 -0.188687460659914
1.987 -0.189495196539659
1.988 -0.190305664858572
1.989 -0.191118929668994
1.99 -0.191935054760675
1.991 -0.192754103662725
1.992 -0.193576139645613
1.993 -0.194401225723222
1.994 -0.195229424654772
1.995 -0.196060798946768
1.996 -0.196895410854883
1.997 -0.197733322386064
1.998 -0.198574595300285
1.999 -0.19941929111261
2 -0.200267471094901
2.001 -0.201119196277773
2.002 -0.201974527452485
2.003 -0.202833525172807
2.004 -0.203696249756739
2.005 -0.204562761288384
2.006 -0.205433119619979
2.007 -0.206307384373336
2.008 -0.207185614941918
2.009 -0.20806787049238
2.01 -0.208954209966455
2.011 -0.209479470065913
2.012 -0.210007318066152
2.013 -0.210537820396257
2.014 -0.211071043231084
2.015 -0.211607052484513
2.016 -0.212145913808652
2.017 -0.212687692594901
2.018 -0.213232453975803
2.019 -0.213780262826875
2.02 -0.214331183768416
2.021 -0.214885281167859
2.022 -0.215442619141323
2.023 -0.216003261555762
2.024 -0.216567272030935
2.025 -0.217134713941204
2.026 -0.21770565041755
2.027 -0.218280144349335
2.028 -0.218858258386316
2.029 -0.219440054940457
2.03 -0.220025596187775
2.031 -0.220614944070139
2.032 -0.221208160297227
2.033 -0.221805306348197
2.034 -0.222406443473575
2.035 -0.223011632697051
2.036 -0.22362093481718
2.037 -0.224234410409153
2.038 -0.224852119826671
2.039 -0.225474123203583
2.04 -0.226100480455642
2.041 -0.226768652652922
2.042 -0.227440275702007
2.043 -0.22811538390827
2.044 -0.228794011460849
2.045 -0.229476192434589
2.046 -0.230161960791387
2.047 -0.230851350381045
2.048 -0.231544394942367
2.049 -0.232241128103952
2.05 -0.232941583385133
2.051 -0.233645794196824
2.052 -0.234353793842464
2.053 -0.235065615518779
2.054 -0.235781292316685
2.055 -0.236500857222145
2.056 -0.23722434311708
2.057 -0.237951782780097
2.058 -0.238683208887374
2.059 -0.239418654013577
2.06 -0.240158150632506
2.061 -0.240901731118074
2.062 -0.241649427744972
2.063 -0.242401272689725
2.064 -0.243157298031247
2.065 -0.243917535751681
2.066 -0.244682017737266
2.067 -0.245450775779095
2.068 -0.246223841573926
2.069 -0.247001246724857
2.07 -0.24778302274219
2.071 -0.248603127527836
2.072 -0.249426934401469
2.073 -0.25025448850959
2.074 -0.251085834833897
2.075 -0.251921018106499
2.076 -0.252760083088103
2.077 -0.253603074277031
2.078 -0.254450036013962
2.079 -0.255301012482741
2.08 -0.256156047711772
2.081 -0.257015185574916
2.082 -0.257878469792794
2.083 -0.258745943934036
2.084 -0.25961765141648
2.085 -0.26049363550829
2.086 -0.261373939329202
2.087 -0.26225860585174
2.088 -0.263147677902279
2.089 -0.2640411981623
2.09 -0.264939209169528
2.091 -0.265841753318965
2.092 -0.266748872864247
2.093 -0.267660609918585
2.094 -0.268577006455855
2.095 -0.269498104312043
2.096 -0.270423945185862
2.097 -0.271354570640225
2.098 -0.272290022103304
2.099 -0.273230340869304
2.1 -0.274175568099946
2.101 -0.275157027152361
2.102 -0.276142460810871
2.103 -0.27713192864256
2.104 -0.278125489985178
2.105 -0.279123203949838
2.106 -0.280125129423408
2.107 -0.281131325070156
2.108 -0.282141849333714
2.109 -0.283156760438676
2.11 -0.284176116392319
2.111 -0.285199974986354
2.112 -0.286228393798603
2.113 -0.287261430194571
2.114 -0.288299141329241
2.115 -0.289341584148532
2.116 -0.290388815391259
2.117 -0.291440891590441
2.118 -0.29249786907497
2.119 -0.293559803971381
2.12 -0.294626752205288
2.121 -0.29569876950302
2.122 -0.296775911393044
2.123 -0.297858233207813
2.124 -0.298945790085118
2.125 -0.300038636969559
2.126 -0.301136828614283
2.127 -0.302240419582299
2.128 -0.303349464248123
2.129 -0.304464016799137
2.13 -0.305584131237115
2.131 -0.306738981354124
2.132 -0.307898144645412
2.133 -0.309061696376564
2.134 -0.310229711513954
2.135 -0.31140226472834
2.136 -0.312579430397651
2.137 -0.313761282609275
2.138 -0.31494789516259
2.139 -0.316139341570672
2.14 -0.317335695063085
2.141 -0.318537028587679
2.142 -0.319743414813052
2.143 -0.320954926130511
2.144 -0.3221716346563
2.145 -0.323393612233724
2.146 -0.324620930435228
2.147 -0.325853660564587
2.148 -0.327091873659014
2.149 -0.328335640491041
2.15 -0.329585031570734
2.151 -0.330840117147689
2.152 -0.332100967213108
2.153 -0.333367651501772
2.154 -0.334640239493947
2.155 -0.335918800417695
2.156 -0.337203403250396
2.157 -0.338494116721015
2.158 -0.339791009312024
2.159 -0.341094149261239
2.16 -0.342403604563666
2.161 -0.342302581576987
2.162 -0.341137509782922
2.163 -0.339977113541779
2.164 -0.338821685435602
2.165 -0.337671730783357
2.166 -0.336526798072789
2.167 -0.335386763275162
2.168 -0.334251627289567
2.169 -0.333121422730617
2.17 -0.331996192217335
2.171 -0.330875981478264
2.172 -0.329760837161765
2.173 -0.328650806141486
2.174 -0.327545935296615
2.175 -0.326446271442666
2.176 -0.325351861309995
2.177 -0.324262751537804
2.178 -0.323178988672643
2.179 -0.322100619169028
2.18 -0.32102768938984
2.181 -0.319960245607016
2.182 -0.31889833400282
2.183 -0.317842000670432
2.184 -0.316791291614965
2.185 -0.315746252754218
2.186 -0.314706929919742
2.187 -0.31367336885753
2.188 -0.312645615229055
2.189 -0.311623714611949
2.19 -0.310607712500946
2.191 -0.309529594364591
2.192 -0.308458526016374
2.193 -0.307394362023391
2.194 -0.306336957746442
2.195 -0.305286169330292
2.196 -0.304241853696323
2.197 -0.303203868536797
2.198 -0.302172072308988
2.199 -0.301146324229418
2.2 -0.300126484268493
2.201 -0.299112413144914
2.202 -0.298103972320167
2.203 -0.297101023993214
2.204 -0.296103431094915
2.205 -0.295111057282635
2.206 -0.294123766935256
2.207 -0.293141425147409
2.208 -0.292163897724657
2.209 -0.291191051178128
2.21 -0.290222752719015
2.211 -0.289258870253992
2.212 -0.288299272379664
2.213 -0.287343828377597
2.214 -0.286392408209516
2.215 -0.28544488251194
2.216 -0.284501122591298
2.217 -0.28356100041922
2.218 -0.282624388627326
2.219 -0.281691160502551
2.22 -0.280761189982319
2.221 -0.279779717683117
2.222 -0.278803260841564
2.223 -0.277831778427652
2.224 -0.27686522970305
2.225 -0.275903574217752
2.226 -0.274946771807988
2.227 -0.27399478259406
2.228 -0.273047566978282
2.229 -0.272105085643067
2.23 -0.271167299548865
2.231 -0.270234169932359
2.232 -0.269305658304303
2.233 -0.268381726447746
2.234 -0.267462336416109
2.235 -0.266547450531404
2.236 -0.265637031382049
2.237 -0.264731041821242
2.238 -0.263829444965014
2.239 -0.262932204190379
2.24 -0.262039283133531
2.241 -0.261150645688036
2.242 -0.260266256002996
2.243 -0.259386078481188
2.244 -0.258510077777407
2.245 -0.257638218796623
2.246 -0.256770466692183
2.247 -0.255906786864256
2.248 -0.255047144957821
2.249 -0.254191506861201
2.25 -0.253339838704071
2.251 -0.252451909107082
2.252 -0.251568369387432
2.253 -0.250689190723715
2.254 -0.249814344517763
2.255 -0.248943802393177
2.256 -0.248077536193808
2.257 -0.247215517982161
2.258 -0.246357720038025
2.259 -0.245504114856961
2.26 -0.244654675148548
2.261 -0.243809373835154
2.262 -0.242968184050454
2.263 -0.242131079137791
2.264 -0.241298032648891
2.265 -0.240469018342338
2.266 -0.239644010182141
2.267 -0.238822982336342
2.268 -0.238005909175551
2.269 -0.237192765271746
2.27 -0.236383525396438
2.271 -0.235578164519749
2.272 -0.234776657808732
2.273 -0.233978980626264
2.274 -0.233185108529386
2.275 -0.232395017268231
2.276 -0.231608682784532
2.277 -0.230826081210368
2.278 -0.23004718886679
2.279 -0.229271982262609
2.28 -0.228500438092866
2.281 -0.227689888455667
2.282 -0.226883299694413
2.283 -0.226080645320564
2.284 -0.225281899049532
2.285 -0.2244870347992
2.286 -0.223696026688531
2.287 -0.222908849036227
2.288 -0.222125476359257
2.289 -0.221345883371644
2.29 -0.220570044982922
2.291 -0.219797936296854
2.292 -0.219029532610203
2.293 -0.218264809411176
2.294 -0.217503742378304
2.295 -0.216746307378848
2.296 -0.215992480467943
2.297 -0.215242237886848
2.298 -0.214495556061881
2.299 -0.213752411603046
2.3 -0.213012781302915
2.301 -0.212276642135239
2.302 -0.21154397125367
2.303 -0.210814745990628
2.304 -0.210088943855949
2.305 -0.209366542535777
2.306 -0.208647519891268
2.307 -0.20793185395745
2.308 -0.207219522941821
2.309 -0.206510505223444
2.31 -0.205804779351649
2.311 -0.205064540471017
2.312 -0.204327890806686
2.313 -0.203594804723806
2.314 -0.20286525678021
2.315 -0.202139221725056
2.316 -0.201416674497054
2.317 -0.200697590223316
2.318 -0.199981944217961
2.319 -0.199269711980877
2.32 -0.198560869196359
2.321 -0.197855391731856
2.322 -0.197153255636603
2.323 -0.196454437140679
2.324 -0.195758912653306
2.325 -0.195066658761993
2.326 -0.194377652231061
2.327 -0.193691870000566
2.328 -0.193009289184942
2.329 -0.192329887071904
2.33 -0.191653641121292
2.331 -0.190980528963664
2.332 -0.190310528399306
2.333 -0.189643617397061
2.334 -0.18897977409303
2.335 -0.188318976789586
2.336 -0.187661203954043
2.337 -0.187006434217585
2.338 -0.186354646374184
2.339 -0.185705819379512
2.34 -0.185059932349635
2.341 -0.184373229530284
2.342 -0.183689773006375
2.343 -0.183009537747367
2.344 -0.182332498907199
2.345 -0.181658631821869
2.346 -0.18098791200778
2.347 -0.1803203151604
2.348 -0.179655817153043
2.349 -0.178994394035421
2.35 -0.178336022032659
2.351 -0.177680677543837
2.352 -0.17702833714105
2.353 -0.176378977567937
2.354 -0.175732575738658
2.355 -0.175089108736637
2.356 -0.174448553813414
2.357 -0.173810888387455
2.358 -0.173176090043089
2.359 -0.172544136529163
2.36 -0.171915005758064
2.361 -0.171288675804584
2.362 -0.170665124904646
2.363 -0.170044331454322
2.364 -0.169426274008648
2.365 -0.168810931280578
2.366 -0.168198282139897
2.367 -0.167588305612016
2.368 -0.166980980877012
2.369 -0.166376287268511
2.37 -0.165774204272613
2.371 -0.165157742283519
2.372 -0.164544231165149
2.373 -0.163933645721423
2.374 -0.163325960934535
2.375 -0.162721151962749
2.376 -0.162119194139044
2.377 -0.161520062969785
2.378 -0.160923734133397
2.379 -0.160330183479324
2.38 -0.159739387026643
2.381 -0.159151320963008
2.382 -0.158565961643429
2.383 -0.157983285589069
2.384 -0.157403269486095
2.385 -0.156825890184578
2.386 -0.15625112469731
2.387 -0.155678950198601
2.388 -0.155109344023213
2.389 -0.154542283665283
2.39 -0.153977746777067
2.391 -0.153415711168039
2.392 -0.152856154803548
2.393 -0.152299055803895
2.394 -0.151744392443216
2.395 -0.151192143148357
2.396 -0.150642286497859
2.397 -0.150094801220847
2.398 -0.149549666196042
2.399 -0.149006860450595
2.4 -0.148466363159236
2.401 -0.147888533059558
2.402 -0.147313340963034
2.403 -0.14674076366459
2.404 -0.146170778125201
2.405 -0.145603361468073
2.406 -0.145038490976736
2.407 -0.144476144093615
2.408 -0.143916298418903
2.409 -0.143358931709369
2.41 -0.142804021877277
2.411 -0.142251546989223
2.412 -0.141701485265184
2.413 -0.141153815077288
2.414 -0.140608514948868
2.415 -0.140065563553384
2.416 -0.139524939713246
2.417 -0.138986622398896
2.418 -0.138450590727763
2.419 -0.137916823963133
2.42 -0.137385301513222
2.421 -0.136856002930119
2.422 -0.136328907908729
2.423 -0.135803996285936
2.424 -0.135281248039354
2.425 -0.134760643286496
2.426 -0.134242162283789
2.427 -0.133725785425578
2.428 -0.133211493243133
2.429 -0.132699266403682
2.43 -0.132189085709479
2.431 -0.131658862504979
2.432 -0.131131029020356
2.433 -0.130605561505388
2.434 -0.130082436371808
2.435 -0.129561630190407
2.436 -0.129043119689327
2.437 -0.128526881752741
2.438 -0.128012893419716
2.439 -0.127501131882997
2.44 -0.1269915744881
2.441 -0.126484198732025
2.442 -0.125978982262341
2.443 -0.125475902875978
2.444 -0.124974938518261
2.445 -0.124476067281804
2.446 -0.123979267405537
2.447 -0.123484517273599
2.448 -0.122991795414312
2.449 -0.122501080499224
2.45 -0.122012351341999
2.451 -0.121525586897458
2.452 -0.121040766260536
2.453 -0.120557868665439
2.454 -0.120076873484357
2.455 -0.119597760226794
2.456 -0.11912050853842
2.457 -0.118645098200142
2.458 -0.118171509127145
2.459 -0.117699721367879
2.46 -0.117229715103212
2.461 -0.116758658647557
2.462 -0.11628974519763
2.463 -0.115822952234447
2.464 -0.115358257387659
2.465 -0.114895638434135
2.466 -0.114435073296933
2.467 -0.11397654004415
2.468 -0.113520016887842
2.469 -0.113065482183122
2.47 -0.112612914426938
2.471 -0.11216229225722
2.472 -0.111713594451877
2.473 -0.111266799927718
2.474 -0.110821887739431
2.475 -0.11037883707879
2.476 -0.109937627273461
2.477 -0.109498237786097
2.478 -0.109060648213472
2.479 -0.108624838285407
2.48 -0.108190787863869
2.481 -0.107758476941982
2.482 -0.107327885643192
2.483 -0.106898994220194
2.484 -0.106471783054148
2.485 -0.106046232653668
2.486 -0.105622323653947
2.487 -0.105200036815813
2.488 -0.104779353024905
2.489 -0.104360253290708
2.49 -0.103942718745739
2.491 -0.103488797430978
2.492 -0.103036756331173
2.493 -0.102586575527233
2.494 -0.102138235237666
2.495 -0.101691715813716
2.496 -0.1012469977371
2.497 -0.100804061618724
2.498 -0.10036288819757
2.499 -0.0999234583398494
2.5 -0.0994857530379681
2.501 -0.0990497534096714
2.502 -0.0986154406970784
2.503 -0.0981827962659489
2.504 -0.0977518016046906
2.505 -0.0973224383234969
2.506 -0.0968946881534502
2.507 -0.0964685329457317
2.508 -0.0960439546706811
2.509 -0.095620935417056
2.51 -0.0951994573910513
2.511 -0.0947795029155915
2.512 -0.0943610544293687
2.513 -0.0939440944861611
2.514 -0.0935286057538636
2.515 -0.0931145710137749
2.516 -0.0927019731597223
2.517 -0.0922907951973138
2.518 -0.0918810202431312
2.519 -0.0914726315239388
2.52 -0.0910656123757848
2.521 -0.0906451503693368
2.522 -0.0902263847161208
2.523 -0.0898092942623364
2.524 -0.0893938579897891
2.525 -0.0889800550133872
2.526 -0.0885678645795691
2.527 -0.0881572660652424
2.528 -0.0877482389767439
2.529 -0.0873407629489752
2.53 -0.0869348177443523
2.531 -0.0865303832519888
2.532 -0.0861274394867376
2.533 -0.0857259665882949
2.534 -0.0853259448202756
2.535 -0.0849273545694173
2.536 -0.0845301763445918
2.537 -0.084134390775891
2.538 -0.0837399786139763
2.539 -0.0833469207289433
2.54 -0.0829551981096378
2.541 -0.0825647918627069
2.542 -0.0821756832118525
2.543 -0.0817878534968612
2.544 -0.0814012841728345
2.545 -0.0810159568093831
2.546 -0.080631853089823
2.547 -0.0802489548102173
2.548 -0.0798672438787098
2.549 -0.0794867023146665
2.55 -0.079107312247881
2.551 -0.0787401204638783
2.552 -0.0783744288563473
2.553 -0.078010217523397
2.554 -0.0776474666843734
2.555 -0.0772861566801771
2.556 -0.0769262679726583
2.557 -0.0765677811438895
2.558 -0.0762106768953949
2.559 -0.0758549360472595
2.56 -0.0755005395372586
2.561 -0.0751474684200979
2.562 -0.0747957038665266
2.563 -0.0744452271624329
2.564 -0.0740960197080894
2.565 -0.0737480630173686
2.566 -0.073401338716805
2.567 -0.0730558285448767
2.568 -0.0727115143511949
2.569 -0.0723683780956055
2.57 -0.0720264018475653
2.571 -0.0716855677851796
2.572 -0.0713458581945123
2.573 -0.0710072554688297
2.574 -0.0706697421077312
2.575 -0.070333300716472
2.576 -0.0699979140051901
2.577 -0.0696635647880753
2.578 -0.0693302359826976
2.579 -0.0689979106092697
2.58 -0.0686665717898364
2.581 -0.0683220949972948
2.582 -0.0679788931569492
2.583 -0.0676369499977819
2.584 -0.0672962493536358
2.585 -0.0669567751609165
2.586 -0.0666185114573656
2.587 -0.0662814423811158
2.588 -0.0659455521699412
2.589 -0.0656108251605031
2.59 -0.0652772457876691
2.591 -0.0649447985837917
2.592 -0.0646134681780249
2.593 -0.0642832392955987
2.594 -0.0639540967571742
2.595 -0.0636260254780914
2.596 -0.0632990104678113
2.597 -0.0629730368291323
2.598 -0.0626480897575537
2.599 -0.0623241545405923
2.6 -0.0620012165572137
2.601 -0.061679261277055
2.602 -0.06135827425988
2.603 -0.0610382411548413
2.604 -0.0607191476998873
2.605 -0.0604009797211592
2.606 -0.060083723132294
2.607 -0.0597673639338408
2.608 -0.0594518882126182
2.609 -0.0591372821411183
2.61 -0.0588235319768797
2.611 -0.0584673378503663
2.612 -0.0581122409551052
2.613 -0.0577582251852322
2.614 -0.057405274541136
2.615 -0.0570533731239732
2.616 -0.0567025051333615
2.617 -0.0563526548662844
2.618 -0.0560038067161668
2.619 -0.0556559451721551
2.62 -0.0553090548184057
2.621 -0.0549631203333908
2.622 -0.0546181264892502
2.623 -0.0542740581511129
2.624 -0.0539309002763655
2.625 -0.0535886379141153
2.626 -0.0532472562044493
2.627 -0.0529067403777423
2.628 -0.0525670757541472
2.629 -0.0522282477427827
2.63 -0.0518902418411981
2.631 -0.0515530436347717
2.632 -0.0512166387959628
2.633 -0.0508810130837887
2.634 -0.0505461523431581
2.635 -0.0502120425042691
2.636 -0.0498786695819806
2.637 -0.0495460196752268
2.638 -0.0492140789663681
2.639 -0.0488828337206517
2.64 -0.0485522702856205
2.641 -0.0482495645548232
2.642 -0.0479478507265081
2.643 -0.0476471102548738
2.644 -0.0473473246968342
2.645 -0.0470484757140422
2.646 -0.0467505450729722
2.647 -0.0464535146445674
2.648 -0.0461573664035044
2.649 -0.0458620824274803
2.65 -0.0455676448964649
2.651 -0.0452740360919935
2.652 -0.0449812383963988
2.653 -0.0446892342921203
2.654 -0.0443980063609124
2.655 -0.0441075372831829
2.656 -0.0438178098372403
2.657 -0.0435288068986411
2.658 -0.0432405114393962
2.659 -0.0429529065273637
2.66 -0.0426659753254536
2.661 -0.0423797010909923
2.662 -0.0420940671750598
2.663 -0.0418090570217672
2.664 -0.041524654167591
2.665 -0.0412408422407158
2.666 -0.0409576049603296
2.667 -0.0406749261359867
2.668 -0.0403927896669723
2.669 -0.0401111795416244
2.67 -0.039830079836641
2.671 -0.0395389651813283
2.672 -0.039248630186292
2.673 -0.0389590607250541
2.674 -0.0386702427562696
2.675 -0.0383821623220406
2.676 -0.0380948055469407
2.677 -0.0378081586373776
2.678 -0.0375222078808879
2.679 -0.0372369396455944
2.68 -0.0369523403795706
2.681 -0.0366683966103221
2.682 -0.0363850949441566
2.683 -0.0361024220656459
2.684 -0.0358203647370397
2.685 -0.0355389097977492
2.686 -0.0352580441637497
2.687 -0.0349777548270203
2.688 -0.0346980288550356
2.689 -0.0344188533901689
2.69 -0.0341402156491963
2.691 -0.0338621029227253
2.692 -0.0335845025747011
2.693 -0.0333074020418135
2.694 -0.0330307888330152
2.695 -0.0327546505289784
2.696 -0.0324789747816106
2.697 -0.0322037493135127
2.698 -0.0319289619174221
2.699 -0.0316546004557958
2.7 -0.0313806528602207
2.701 -0.0310978480805671
2.702 -0.0308156790533583
2.703 -0.0305341320400639
2.704 -0.0302531933827513
2.705 -0.0299728495025399
2.706 -0.0296930868987599
2.707 -0.0294138921483393
2.708 -0.029135251905111
2.709 -0.0288571528993657
2.71 -0.028579581937231
2.711 -0.028302525900073
2.712 -0.0280259717440351
2.713 -0.0277499064994333
2.714 -0.0274743172702854
2.715 -0.0271991912336611
2.716 -0.0269245156392891
2.717 -0.026650277808903
2.718 -0.026376465135803
2.719 -0.0261030650842878
2.72 -0.0258300651891826
2.721 -0.025557453055254
2.722 -0.0252852163567629
2.723 -0.0250133428369397
2.724 -0.0247418203074614
2.725 -0.0244706366479897
2.726 -0.0241997798056308
2.727 -0.0239292377944706
2.728 -0.0236589986950773
2.729 -0.0233890506540314
2.73 -0.0231193818834159
2.731 -0.0228417928627903
2.732 -0.0225647046765039
2.733 -0.0222881035683727
2.734 -0.0220119758602466
2.735 -0.0217363079506267
2.736 -0.0214610863139719
2.737 -0.0211862974999661
2.738 -0.0209119281329759
2.739 -0.0206379649114995
2.74 -0.0203643946076148
2.741 -0.0200912040664668
2.742 -0.0198183802056762
2.743 -0.0195459100148725
2.744 -0.0192737805550942
2.745 -0.0190019789583377
2.746 -0.0187304924270009
2.747 -0.0184593082333627
2.748 -0.0181884137190768
2.749 -0.0179177962946309
2.75 -0.0176474434389322
2.751 -0.017377342698682
2.752 -0.0171074816879629
2.753 -0.016837848087712
2.754 -0.016568429645233
2.755 -0.0162992141736865
2.756 -0.0160301895516687
2.757 -0.0157613437226498
2.758 -0.015492664694552
2.759 -0.0152241405392492
2.76 -0.0149557593920441
2.761 -0.0146232326129296
2.762 -0.0142910596346148
2.763 -0.0139592255148724
2.764 -0.013627715400468
2.765 -0.0132965145212237
2.766 -0.0129656081876924
2.767 -0.0126349817900393
2.768 -0.0123046207972384
2.769 -0.0119745107565311
2.77 -0.0116446372927539
2.771 -0.0113149861077515
2.772 -0.0109855429798381
2.773 -0.0106562937632456
2.774 -0.0103272243874995
2.775 -0.00999832085695579
2.776 -0.00966956925016675
2.777 -0.00934095571936338
2.778 -0.00901246648986978
2.779 -0.00868408785966256
2.78 -0.0083558061987251
2.781 -0.00802760794858354
2.782 -0.00769947962169073
2.783 -0.00737140780100381
2.784 -0.00704337913942233
2.785 -0.00671538035919407
2.786 -0.00638739825153209
2.787 -0.00605941967595426
2.788 -0.00573143155995324
2.789 -0.00540342089832057
2.79 -0.00507537475271285
2.791 -0.0047469329691961
2.792 -0.00441879347266571
2.793 -0.00409093450655506
2.794 -0.00376333442464782
2.795 -0.0034359716900415
2.796 -0.00310882487445261
2.797 -0.00278187265731556
2.798 -0.00245509382496427
2.799 -0.00212846726990268
2.8 -0.00180197198995664
2.801 -0.00147558708747562
2.802 -0.00114929176862142
2.803 -0.000823065342539607
2.804 -0.000496887220575578
2.805 -0.000170736915553036
2.806 0.000155405959032409
2.807 0.000481561689698729
2.808 0.000807750463834559
2.809 0.00113399237030732
2.81 0.00146030740035863
2.811 0.00178671544821279
2.812 0.00211323631181305
2.813 0.002439889693611
2.814 0.00276669520126404
2.815 0.00309367234835296
2.816 0.00342084055503431
2.817 0.00374821914880527
2.818 0.00407582736518635
2.819 0.00440368434842747
2.82 0.00473180915213733
2.821 0.00506057221907592
2.822 0.00538918702481615
2.823 0.00571767580069214
2.824 0.00604606066833718
2.825 0.00637436364053235
2.826 0.00670260662208203
2.827 0.00703081141064954
2.828 0.00735899969747907
2.829 0.00768719306828656
2.83 0.00801541300400627
2.831 0.00834368088157439
2.832 0.00867201797474974
2.833 0.00900044545480935
2.834 0.00932898439141352
2.835 0.00965765575331324
2.836 0.0099864804091563
2.837 0.0103154791281696
2.838 0.0106446725809157
2.839 0.0109740813401306
2.84 0.0113037258814001
2.841 0.011633626583837
2.842 0.0119638037308843
2.843 0.012294277511056
2.844 0.0126250680185786
2.845 0.0129561952541743
2.846 0.0132876791256989
2.847 0.0136195394489261
2.848 0.013951795948194
2.849 0.0142844682570805
2.85 0.0146175759191219
2.851 0.0149514770668415
2.852 0.0152853876409689
2.853 0.0156193303571741
2.854 0.0159533278218315
2.855 0.0162874025329259
2.856 0.0166215768808706
2.857 0.0169558731493471
2.858 0.0172903135160963
2.859 0.0176249200536944
2.86 0.0179597147304016
2.861 0.0182947194108803
2.862 0.018629955857018
2.863 0.0189654457287173
2.864 0.0193012105846525
2.865 0.0196372718829861
2.866 0.0199736509821885
2.867 0.0203103691417851
2.868 0.0206474475230967
2.869 0.0209849071899433
2.87 0.0213227691094414
2.871 0.0216610541527082
2.872 0.0219997830956256
2.873 0.0223389766194522
2.874 0.0226786553117274
2.875 0.0230188396668036
2.876 0.0233595500866475
2.877 0.0237008068815533
2.878 0.0240426302707696
2.879 0.0243850403832515
2.88 0.0247280572583623
2.881 0.0250720613725088
2.882 0.0254162313913751
2.883 0.0257605909724472
2.884 0.0261051636620755
2.885 0.0264499728964258
2.886 0.0267950420023736
2.887 0.0271403941983391
2.888 0.0274860525950234
2.889 0.0278320401962701
2.89 0.0281783798999026
2.891 0.0285250944984954
2.892 0.0288722066801974
2.893 0.0292197390294689
2.894 0.0295677140279076
2.895 0.029916154055031
2.896 0.0302650813890491
2.897 0.0306145182076347
2.898 0.0309644865886489
2.899 0.0313150085109557
2.9 0.0316661058551287
2.901 0.0320178004042395
2.902 0.0323701138446154
2.903 0.0327230677664951
2.904 0.0330766836648049
2.905 0.0334309829399198
2.906 0.0337859868983795
2.907 0.0341417167535422
2.908 0.0344981936263561
2.909 0.0348554385460652
2.91 0.035213472450883
2.911 0.0355727337761552
2.912 0.0359323183914625
2.913 0.0362922513842263
2.914 0.0366525577266183
2.915 0.0370132622766093
2.916 0.0373743897788418
2.917 0.0377359648654153
2.918 0.0380980120567751
2.919 0.0384605557626187
2.92 0.0388236202826605
2.921 0.0391872298074829
2.922 0.039551408419404
2.923 0.0399161800932485
2.924 0.0402815686972212
2.925 0.0406475979936863
2.926 0.0410142916399646
2.927 0.0413816731891415
2.928 0.0417497660909279
2.929 0.0421185936923131
2.93 0.0424881792384911
2.931 0.0428585458735735
2.932 0.0432297166413417
2.933 0.0436017144860612
2.934 0.0439745622532277
2.935 0.0443482826902961
2.936 0.0447228984475131
2.937 0.0450984320785913
2.938 0.0454749060414471
2.939 0.0458523426989971
2.94 0.0462307643198717
2.941 0.0466107011786842
2.942 0.0469911221627451
2.943 0.0473720542899112
2.944 0.0477535244564209
2.945 0.0481355594379506
2.946 0.0485181858904365
2.947 0.0489014303510539
2.948 0.0492853192390871
2.949 0.0496698788568787
2.95 0.0500551353906903
2.951 0.0504411149115548
2.952 0.0508278433762551
2.953 0.0512153466280999
2.954 0.0516036503978021
2.955 0.0519927803043808
2.956 0.0523827618560392
2.957 0.0527736204509228
2.958 0.0531653813780633
2.959 0.0535580698181344
2.96 0.0539517108443926
2.961 0.0543463294233334
2.962 0.0547419504156789
2.963 0.055138598577117
2.964 0.0555362985591205
2.965 0.0559350749097515
2.966 0.0563349520744651
2.967 0.0567359543968917
2.968 0.0571381061196481
2.969 0.0575414313850958
2.97 0.0579459542361451
2.971 0.0583523292566362
2.972 0.0587593553904351
2.973 0.0591670620995175
2.974 0.0595754787155163
2.975 0.0599846344408031
2.976 0.0603945583493935
2.977 0.0608052793879897
2.978 0.0612168263769456
2.979 0.0616292280112341
2.98 0.0620425128614242
2.981 0.0624567093746125
2.982 0.0628718458754045
2.983 0.0632879505667779
2.984 0.0637050515310989
2.985 0.0641231767310433
2.986 0.0645423540104894
2.987 0.0649626110953866
2.988 0.0653839755947855
2.989 0.0658064750016521
2.99 0.0662301366938029
2.991 0.0666549879347772
2.992 0.0670810558747274
2.993 0.0675083675512473
2.994 0.0679369498903499
2.995 0.0683668297072567
2.996 0.0687980337072629
2.997 0.0692305884866395
2.998 0.0696645205334289
2.999 0.0700998562282991
3 0.0705366218454136
3.001 0.070975627883587
3.002 0.0714154610704652
3.003 0.0718561538415503
3.004 0.0722977384908593
3.005 0.0727402471721714
3.006 0.0731837118999468
3.007 0.0736281645505388
3.008 0.0740736368631746
3.009 0.0745201604410483
3.01 0.0749677667524069
3.011 0.0754164871314811
3.012 0.0758663527795716
3.013 0.076317394766157
3.014 0.0767696440297422
3.015 0.0772231313790235
3.016 0.0776778874938555
3.017 0.0781339429262061
3.018 0.0785913281010927
3.019 0.0790500733177475
3.02 0.0795102087504603
3.021 0.0799717644495308
3.022 0.0804347703423141
3.023 0.0808992562341336
3.024 0.0813652518092777
3.025 0.0818327866318275
3.026 0.082301890146675
3.027 0.0827725916805367
3.028 0.0832449204426939
3.029 0.0837189055260565
3.03 0.0841945759080047
3.031 0.0846729293117561
3.032 0.0851522980833101
3.033 0.0856327181792238
3.034 0.0861142254010768
3.035 0.0865968553967711
3.036 0.0870806436616354
3.037 0.0875656255397384
3.038 0.0880518362249284
3.039 0.0885393107619927
3.04 0.0890280840479385
3.041 0.0895181908329935
3.042 0.0900096657218217
3.043 0.0905025431745644
3.044 0.0909968575080697
3.045 0.0914926428969476
3.046 0.0919899333746396
3.047 0.0924887628345618
3.048 0.0929891650312103
3.049 0.0934911735811295
3.05 0.0939948219640944
3.051 0.0945001435241793
3.052 0.0950071714707368
3.053 0.0955159388794855
3.054 0.096026478693568
3.055 0.0965388237245364
3.056 0.0970530066534533
3.057 0.0975690600318675
3.058 0.0980870162828227
3.059 0.0986069077018424
3.06 0.099128766458026
3.061 0.0996538090410127
3.062 0.100180070819969
3.063 0.100707591839431
3.064 0.10123641197292
3.065 0.10176657092445
3.066 0.102298108229785
3.067 0.102831063257641
3.068 0.10336547521116
3.069 0.103901383128952
3.07 0.10443882588661
3.071 0.104977842197845
3.072 0.105518470615683
3.073 0.106060749533761
3.074 0.106604717187658
3.075 0.107150411655977
3.076 0.107697870861592
3.077 0.108247132572866
3.078 0.10879823440495
3.079 0.109351213820775
3.08 0.109906108132353
3.081 0.110462954502013
3.082 0.111021789943381
3.083 0.111582651322739
3.084 0.11214557535997
3.085 0.112710598629861
3.086 0.113277757563189
3.087 0.113847088447808
3.088 0.114418627429741
3.089 0.114992410514452
3.09 0.115568473567709
3.091 0.116148284179955
3.092 0.116729537155322
3.093 0.117312277213009
3.094 0.117896548882618
3.095 0.118482396505809
3.096 0.119069864237496
3.097 0.11965899604753
3.098 0.12024983572203
3.099 0.120842426864764
3.1 0.121436812898591
3.101 0.122033037066837
3.102 0.122631142434663
3.103 0.12323117189048
3.104 0.123833168147308
3.105 0.124437173744109
3.106 0.125043231047062
3.107 0.125651382251032
3.108 0.12626166938082
3.109 0.126874134292405
3.11 0.127488818674421
3.111 0.128105764049336
3.112 0.128725011774686
3.113 0.12934660304452
3.114 0.129970578890535
3.115 0.130596980183358
3.116 0.131225847633831
3.117 0.131857221794199
3.118 0.132491143059416
3.119 0.133127651668236
3.12 0.133766787704644
3.121 0.134410303863232
3.122 0.135055508876905
3.123 0.135702452748873
3.124 0.136351185271359
3.125 0.137001756027311
3.126 0.137654214392062
3.127 0.138308609534804
3.128 0.138964990420259
3.129 0.139623405810246
3.13 0.140283904265067
3.131 0.140946534145306
3.132 0.141611343613193
3.133 0.142278380634201
3.134 0.142947692978461
3.135 0.143619328222359
3.136 0.144293333750019
3.137 0.144969756754641
3.138 0.145648644240158
3.139 0.146330043022513
3.14 0.147013999731245
3.141 0.147700560810971
3.142 0.148389772522519
3.143 0.149081680944658
3.144 0.149776331975338
3.145 0.15047377133304
3.146 0.1511740445584
3.147 0.151877197015288
3.148 0.152583273892348
3.149 0.15329232020429
3.15 0.154004380793282
3.151 0.15472153080942
3.152 0.155440643606982
3.153 0.156161775116797
3.154 0.156884981034334
3.155 0.157610316821554
3.156 0.158337837708804
3.157 0.159067598696472
3.158 0.159799654556858
3.159 0.160534059835818
3.16 0.161270868854511
3.161 0.162010135711143
3.162 0.162751914282644
3.163 0.163496258226379
3.164 0.164243220981666
3.165 0.164992855771757
3.166 0.16574521560524
3.167 0.166500353277635
3.168 0.167258321373259
3.169 0.168019172266714
3.17 0.168782958124413
3.171 0.169549730906247
3.172 0.170319542367188
3.173 0.171092444058875
3.174 0.171868487331104
3.175 0.172647723333423
3.176 0.173430203016543
3.177 0.174215977134159
3.178 0.175005096244098
3.179 0.175797610710157
3.18 0.176593570703309
3.181 0.177395417565412
3.182 0.178199532604081
3.183 0.179005978384297
3.184 0.17981481720832
3.185 0.180626111117372
3.186 0.181439921894041
3.187 0.182256311063983
3.188 0.183075339897955
3.189 0.183897069413834
3.19 0.184721560378494
3.191 0.185548873309542
3.192 0.186379068477467
3.193 0.187212205907424
3.194 0.188048345380984
3.195 0.188887546438203
3.196 0.189729868379273
3.197 0.190575370266437
3.198 0.191424110925808
3.199 0.192276148949167
3.2 0.193131542695717
3.201 0.193990350293749
3.202 0.194852629642839
3.203 0.195718438414976
3.204 0.196587834056819
3.205 0.197460873791173
3.206 0.198337614618639
3.207 0.199218113319581
3.208 0.200102426455607
3.209 0.200990610371265
3.21 0.201882721195856
3.211 0.202418501357362
3.212 0.202956791906482
3.213 0.203497656701971
3.214 0.204041159357467
3.215 0.204587363234773
3.216 0.205136331443033
3.217 0.205688126839802
3.218 0.206242812032611
3.219 0.206800449380892
3.22 0.207361100997715
3.221 0.20792482875181
3.222 0.208491694269343
3.223 0.209061758935887
3.224 0.209635083898171
3.225 0.210211730065973
3.226 0.210791758113901
3.227 0.211375228483307
3.228 0.211962201383965
3.229 0.212552736795943
3.23 0.213146894471329
3.231 0.213744733936075
3.232 0.214346314491594
3.233 0.214951695216694
3.234 0.21556093496921
3.235 0.216174092387657
3.236 0.216791225893029
3.237 0.217412393690472
3.238 0.218037653770932
3.239 0.218667063912856
3.24 0.219300681683844
3.241 0.219980273612255
3.242 0.220663240402095
3.243 0.221349614038704
3.244 0.222039426398813
3.245 0.222732709252531
3.246 0.223429494264642
3.247 0.224129812995535
3.248 0.224833696901994
3.249 0.225541177338143
3.25 0.226252285556182
3.251 0.226967052707255
3.252 0.227685509842241
3.253 0.228407687912559
3.254 0.229133617770863
3.255 0.229863330171952
3.256 0.230596855773557
3.257 0.231334225137072
3.258 0.232075468728371
3.259 0.232820616918407
3.26 0.233569699984185
3.261 0.234322748109617
3.262 0.235079791385817
3.263 0.23584085981236
3.264 0.236605983297643
3.265 0.237375191659852
3.266 0.238148514627674
3.267 0.238925981840914
3.268 0.239707622851368
3.269 0.240493467123309
3.27 0.241283544034536
3.271 0.242115644220955
3.272 0.242951370933248
3.273 0.24379076727419
3.274 0.244633876188049
3.275 0.245480740462972
3.276 0.246331402732648
3.277 0.247185905477567
3.278 0.248044291026326
3.279 0.248906601556931
3.28 0.249772879097693
3.281 0.250643165528648
3.282 0.251517502582741
3.283 0.252395931846926
3.284 0.253278494763252
3.285 0.254165232630093
3.286 0.255056186603292
3.287 0.255951397697271
3.288 0.256850906786168
3.289 0.257754754604956
3.29 0.258662981750419
3.291 0.259575628682539
3.292 0.260492735725279
3.293 0.261414343067998
3.294 0.262340490766165
3.295 0.263271218742719
3.296 0.264206566789069
3.297 0.265146574566034
3.298 0.266091281604998
3.299 0.26704072730906
3.3 0.267994950953708
3.301 0.26898868898155
3.302 0.269986326217531
3.303 0.270987920433061
3.304 0.271993529175661
3.305 0.273003209771677
3.306 0.274017019328701
3.307 0.275035014737359
3.308 0.276057252672754
3.309 0.277083789596531
3.31 0.27811468175842
3.311 0.279149985197767
3.312 0.280189755745398
3.313 0.28123404902527
3.314 0.282282920455711
3.315 0.283336425251521
3.316 0.284394618425385
3.317 0.285457554789282
3.318 0.286525288956356
3.319 0.287597875342237
3.32 0.288675368166866
3.321 0.289757821455966
3.322 0.290845289042227
3.323 0.291937824567447
3.324 0.293035481483554
3.325 0.294138313054279
3.326 0.295246372356891
3.327 0.296359712283151
3.328 0.297478385541357
3.329 0.298602444657432
3.33 0.299731941976491
3.331 0.299637263553251
3.332 0.29954624986648
3.333 0.299458914446979
3.334 0.299375273228958
3.335 0.29929534290316
3.336 0.299219140391451
3.337 0.299146682680718
3.338 0.299077986769527
3.339 0.299013069650397
3.34 0.298951948305182
3.341 0.29889463970219
3.342 0.298841160795484
3.343 0.298791528524447
3.344 0.298745759813031
3.345 0.298703871570643
3.346 0.298665880689887
3.347 0.298631804047162
3.348 0.298601658501782
3.349 0.298575460895344
3.35 0.298553228051866
3.351 0.298534976776878
3.352 0.298520723856721
3.353 0.298510486057738
3.354 0.298504280125137
3.355 0.298502122784008
3.356 0.298504030737386
3.357 0.298510020666053
3.358 0.298520240218519
3.359 0.298534575824342
3.36 0.298553044045949
3.361 0.298575661442984
3.362 0.29758335384626
3.363 0.296631390917502
3.364 0.29571766672796
3.365 0.294840287709804
3.366 0.293996528882767
3.367 0.293183851224268
3.368 0.29239990469894
3.369 0.291642381605564
3.37 0.290908986512949
3.371 0.290197443805024
3.372 0.289505492932994
3.373 0.288830881290053
3.374 0.288171365043451
3.375 0.287524716826037
3.376 0.286888719443631
3.377 0.286261165787582
3.378 0.285639858755135
3.379 0.285022611172839
3.38 0.284407245721285
3.381 0.283791594860353
3.382 0.283173500755335
3.383 0.282550815203325
3.384 0.281921399560351
3.385 0.281283122026935
3.386 0.280633855583732
3.387 0.279971488446615
3.388 0.279293918114601
3.389 0.278599050988294
3.39 0.277884790274137
3.391 0.277040577606475
3.392 0.276205056090285
3.393 0.275377957633466
3.394 0.274559015513852
3.395 0.273747964355447
3.396 0.272944540114398
3.397 0.272148480067662
3.398 0.271359522802739
3.399 0.270577408207944
3.4 0.269801877462687
3.401 0.269032673027726
3.402 0.268269538635823
3.403 0.267512219282149
3.404 0.266760461215057
3.405 0.266014011926628
3.406 0.265272620143423
3.407 0.264536035817327
3.408 0.263804010116434
3.409 0.263076295415871
3.41 0.262352645288913
3.411 0.261632814497959
3.412 0.26091655898571
3.413 0.260203635866247
3.414 0.25949380341634
3.415 0.258786821066719
3.416 0.258082449393524
3.417 0.257380450109533
3.418 0.256680586055784
3.419 0.25598262119306
3.42 0.25528632059348
3.421 0.254504053228655
3.422 0.253726137323257
3.423 0.252952552980615
3.424 0.252183280487735
3.425 0.25141830031141
3.426 0.250657593096327
3.427 0.249901139663642
3.428 0.249148921009664
3.429 0.248400918304547
3.43 0.247657112891299
3.431 0.246917486284457
3.432 0.246182020168937
3.433 0.245450696398929
3.434 0.24472349699678
3.435 0.24400040415171
3.436 0.243281400218774
3.437 0.242566467597859
3.438 0.241855588976687
3.439 0.24114874720331
3.44 0.240445925287129
3.441 0.239747106397753
3.442 0.239052273864054
3.443 0.238361411172905
3.444 0.237674501968243
3.445 0.236991530049945
3.446 0.236312479372831
3.447 0.235637334045491
3.448 0.234966078329394
3.449 0.234298696637828
3.45 0.233635173534706
3.451 0.232913123625478
3.452 0.232194852936041
3.453 0.231480355080425
3.454 0.230769623782294
3.455 0.230062652873994
3.456 0.229359436295691
3.457 0.228659968094785
3.458 0.227964242425096
3.459 0.227272253546275
3.46 0.226583995823042
3.461 0.225899463724541
3.462 0.225218651823686
3.463 0.224541554796512
3.464 0.223868167421457
3.465 0.223198484578738
3.466 0.222532501249726
3.467 0.221870212516302
3.468 0.221211613560205
3.469 0.220556699662329
3.47 0.219905466202158
3.471 0.219257908657164
3.472 0.218614022602154
3.473 0.217973803708639
3.474 0.217337247744242
3.475 0.216704350572072
3.476 0.216075108150164
3.477 0.215449516530785
3.478 0.214827571859957
3.479 0.214209270376837
3.48 0.213594608413054
3.481 0.212921143684054
3.482 0.212251144571239
3.483 0.211584604034553
3.484 0.210921515139658
3.485 0.210261871057471
3.486 0.209605665063149
3.487 0.208952890535721
3.488 0.208303540957194
3.489 0.207657609912004
3.49 0.207015091086319
3.491 0.206375978267402
3.492 0.205740265342929
3.493 0.205107946300392
3.494 0.204479015226447
3.495 0.203853466306241
3.496 0.203231293822785
3.497 0.202612492156393
3.498 0.201997055783997
3.499 0.20138497927851
3.5 0.200776257308304
3.501 0.200170884636516
3.502 0.199568856120505
3.503 0.198970166711213
3.504 0.198374811452545
3.505 0.197782785480871
3.506 0.197194084024395
3.507 0.19660870240247
3.508 0.196026636025211
3.509 0.195447880392777
3.51 0.194872431094872
3.511 0.19423574372124
3.512 0.193602245353535
3.513 0.192971927048239
3.514 0.192344779971402
3.515 0.191720795397443
3.516 0.191099964708295
3.517 0.190482279392689
3.518 0.18986773104532
3.519 0.189256311366257
3.52 0.188648012160249
3.521 0.188042825335964
3.522 0.187440742905445
3.523 0.186841756983246
3.524 0.186245859785966
3.525 0.185653043631425
3.526 0.185063300938143
3.527 0.184476624224593
3.528 0.183893006108574
3.529 0.183312439306616
3.53 0.182734916633218
3.531 0.182160431000376
3.532 0.181588975416832
3.533 0.181020542987487
3.534 0.180455126912809
3.535 0.179892720488159
3.536 0.179333317103242
3.537 0.178776910241451
3.538 0.178223493479271
3.539 0.17767306048572
3.54 0.17712560502171
3.541 0.176543099368523
3.542 0.175963539844759
3.543 0.175386915171869
3.544 0.174813214186443
3.545 0.174242425838785
3.546 0.173674539191728
3.547 0.173109543419934
3.548 0.17254742780911
3.549 0.171988181755212
3.55 0.171431794763677
3.551 0.17087825644883
3.552 0.170327556533017
3.553 0.169779684845978
3.554 0.169234631324126
3.555 0.16869238600977
3.556 0.168152939050543
3.557 0.167616280698576
3.558 0.16708240130989
3.559 0.166551291343644
3.56 0.166022941361539
3.561 0.165497342027061
3.562 0.16497448410486
3.563 0.164454358460041
3.564 0.163936956057526
3.565 0.163422267961407
3.566 0.162910285334282
3.567 0.162400999436556
3.568 0.161894401625903
3.569 0.161390483356536
3.57 0.16088923617861
3.571 0.160335084249578
3.572 0.159783612500236
3.573 0.159234809505227
3.574 0.158688663952073
3.575 0.158145164638441
3.576 0.157604300470574
3.577 0.157066060462454
3.578 0.15653043373499
3.579 0.155997409515189
3.58 0.155466977135556
3.581 0.154939126033333
3.582 0.154413845749806
3.583 0.153891125929602
3.584 0.153370956320027
3.585 0.152853326770325
3.586 0.152338227231029
3.587 0.151825647753339
3.588 0.151315578488343
3.589 0.15080800968643
3.59 0.150302931696631
3.591 0.1498003349659
3.592 0.149300210038523
3.593 0.148802547555416
3.594 0.148307338253507
3.595 0.14781457296514
3.596 0.147324242617361
3.597 0.146836338231364
3.598 0.146350850921793
3.599 0.145867771896167
3.6 0.145387092454229
3.601 0.144871011919304
3.602 0.144357396351996
3.603 0.143846232195794
3.604 0.143337506012159
3.605 0.142831204477661
3.606 0.142327314382437
3.607 0.141825822629282
3.608 0.141326716232766
3.609 0.14082998231842
3.61 0.140335608122047
3.611 0.139843580988907
3.612 0.139353888372992
3.613 0.138866517836256
3.614 0.138381457047957
3.615 0.137898693783816
3.616 0.137418215925359
3.617 0.136940011459212
3.618 0.136464068476327
3.619 0.135990375171311
3.62 0.135518919841708
3.621 0.135049690887292
3.622 0.134582676809358
3.623 0.134117866210073
3.624 0.133655247791766
3.625 0.133194810356242
3.626 0.132736542804077
3.627 0.132280434133998
3.628 0.131826473442194
3.629 0.131374649921629
3.63 0.130924952861425
3.631 0.130458617292308
3.632 0.129994527694361
3.633 0.129532670187226
3.634 0.129073031003991
3.635 0.128615596489076
3.636 0.128160353096961
3.637 0.127707287391351
3.638 0.127256386044374
3.639 0.126807635835743
3.64 0.126361023652101
3.641 0.125916536486262
3.642 0.125474161436386
3.643 0.125033885705414
3.644 0.124595696600213
3.645 0.124159581530861
3.646 0.123725528010078
3.647 0.123293523652328
3.648 0.122863556173207
3.649 0.122435613388785
3.65 0.122009683214832
3.651 0.121585753666187
3.652 0.121163812856039
3.653 0.120743848995258
3.654 0.12032585039176
3.655 0.119909805449763
3.656 0.119495702669204
3.657 0.119083530644995
3.658 0.118673278066434
3.659 0.118264933716514
3.66 0.117858486471321
3.661 0.117422584369813
3.662 0.116988695580679
3.663 0.116556807610678
3.664 0.116126908071125
3.665 0.115698984674585
3.666 0.11527302523324
3.667 0.114849017657949
3.668 0.114426949957489
3.669 0.114006810237794
3.67 0.11358858670133
3.671 0.113172267646404
3.672 0.112757841466481
3.673 0.112345296649539
3.674 0.111934621777451
3.675 0.111525805525278
3.676 0.111118836660644
3.677 0.11071370404309
3.678 0.110310396623448
3.679 0.109908903443248
3.68 0.109509213634007
3.681 0.109111316416659
3.682 0.108715201100941
3.683 0.108320857084731
3.684 0.1079282738535
3.685 0.107537440979645
3.686 0.107148348122001
3.687 0.106760985025066
3.688 0.106375341518555
3.689 0.10599140751675
3.69 0.105609173017909
3.691 0.105200844359285
3.692 0.104794335180092
3.693 0.104389632782394
3.694 0.103986724569756
3.695 0.10358559804385
3.696 0.103186240802906
3.697 0.102788640540803
3.698 0.102392785046207
3.699 0.101998662202088
3.7 0.101606259984836
3.701 0.101215566463707
3.702 0.100826569800153
3.703 0.100439258247209
3.704 0.100053620148782
3.705 0.0996696439391247
3.706 0.0992873181421108
3.707 0.098906631370655
3.708 0.0985275723260769
3.709 0.0981501297974788
3.71 0.0977742926611603
3.711 0.0974000498799686
3.712 0.0970273905027538
3.713 0.0966563036636945
3.714 0.0962867785817857
3.715 0.0959188045601646
3.716 0.0955523709855882
3.717 0.0951874673278219
3.718 0.094824083139087
3.719 0.0944622080534522
3.72 0.0941018317862314
3.721 0.0936969610099328
3.722 0.0932937215584182
3.723 0.0928921001846222
3.724 0.0924920837451934
3.725 0.0920936591950335
3.726 0.0916968135851382
3.727 0.0913015340613483
3.728 0.090907807863564
3.729 0.0905156223250512
3.73 0.090124964871725
3.731 0.089735823021537
3.732 0.0893481843837717
3.733 0.0889620366584909
3.734 0.0885773676357998
3.735 0.0881941651952771
3.736 0.0878124173053377
3.737 0.0874321120226021
3.738 0.0870532374912529
3.739 0.086675781942481
3.74 0.0862997336937693
3.741 0.0859250811484255
3.742 0.0855518127949013
3.743 0.0851799172061641
3.744 0.0848093830391563
3.745 0.0844401990342206
3.746 0.0840723540144677
3.747 0.0837058368851885
3.748 0.0833406366333548
3.749 0.0829767423269793
3.75 0.0826141431145417
3.751 0.0822574222593079
3.752 0.0819021956589385
3.753 0.0815484479740362
3.754 0.0811961639668709
3.755 0.0808453285011358
3.756 0.0804959265412725
3.757 0.080147943151892
3.758 0.0798013634970349
3.759 0.0794561728394846
3.76 0.0791123565400819
3.761 0.0787699000570094
3.762 0.0784287889451023
3.763 0.0780890088551252
3.764 0.0777505455331577
3.765 0.077413384819883
3.766 0.0770775126499072
3.767 0.0767429150511095
3.768 0.076409578143968
3.769 0.0760774881409106
3.77 0.0757466313456373
3.771 0.0754169941525002
3.772 0.0750885630458535
3.773 0.0747613245994123
3.774 0.0744352654755903
3.775 0.074110372424908
3.776 0.0737866322853344
3.777 0.073464031981703
3.778 0.0731425585250713
3.779 0.0728221990120933
3.78 0.0725029406244441
3.781 0.0721375866857053
3.782 0.0717735110082279
3.783 0.0714107005857355
3.784 0.0710491425082648
3.785 0.0706888239563553
3.786 0.0703297321987567
3.787 0.0699718545912352
3.788 0.0696151785758151
3.789 0.069259691680121
3.79 0.0689053815167204
3.791 0.0685522357825831
3.792 0.0682002422584028
3.793 0.0678493888080676
3.794 0.0674996633780325
3.795 0.0671510539967456
3.796 0.0668035487741147
3.797 0.0664571359008843
3.798 0.0661118036480383
3.799 0.0657675403663023
3.8 0.0654243344855503
3.801 0.0650821745142142
3.802 0.0647410490387935
3.803 0.0644009467232504
3.804 0.0640618563084813
3.805 0.0637237666117765
3.806 0.0633866665263108
3.807 0.0630505450205395
3.808 0.0627153911377259
3.809 0.0623811939953514
3.81 0.0620479427847063
3.811 0.0617317885961188
3.812 0.0614168007128268
3.813 0.0611029636952661
3.814 0.0607902621976177
3.815 0.0604786809688807
3.816 0.0601682048526206
3.817 0.0598588187866142
3.818 0.0595505078021145
3.819 0.0592432570232644
3.82 0.0589370516664508
3.821 0.0586318770395807
3.822 0.0583277185414856
3.823 0.0580245616612178
3.824 0.0577223919774758
3.825 0.0574211951579069
3.826 0.0571209569584782
3.827 0.0568216632228604
3.828 0.0565232998817893
3.829 0.0562258529524323
3.83 0.055929308537794
3.831 0.0556336528260935
3.832 0.0553388720901411
3.833 0.0550449526867347
3.834 0.0547518810560769
3.835 0.0544596437211802
3.836 0.0541682272872011
3.837 0.0538776184409691
3.838 0.0535878039503017
3.839 0.0532987706634813
3.84 0.0530105055086556
3.841 0.0526718108096035
3.842 0.0523340685285955
3.843 0.0519972661766199
3.844 0.0516613913531614
3.845 0.0513264317400842
3.846 0.0509923750993304
3.847 0.0506592092717527
3.848 0.0503269221763615
3.849 0.0499955018097634
3.85 0.0496649362455502
3.851 0.0493352136338106
3.852 0.0490063222004263
3.853 0.0486782502467502
3.854 0.0483509861489011
3.855 0.0480245183572888
3.856 0.0476988353961268
3.857 0.0473739258628506
3.858 0.0470497784275886
3.859 0.0467263818327112
3.86 0.0464037248922591
3.861 0.0460817964914455
3.862 0.0457605855861737
3.863 0.0454400812025289
3.864 0.045120272436253
3.865 0.0448011484522602
3.866 0.0444826984841226
3.867 0.0441649118336487
3.868 0.0438477778703617
3.869 0.0435312860309737
3.87 0.0432154258189914
3.871 0.0429289339531109
3.872 0.0426433092658949
3.873 0.0423585360798331
3.874 0.0420745988047837
3.875 0.0417914819402039
3.876 0.0415091700754803
3.877 0.0412276478895986
3.878 0.0409469001505471
3.879 0.0406669117147146
3.88 0.0403876675262917
3.881 0.040109152616578
3.882 0.0398313521034165
3.883 0.0395542511905109
3.884 0.0392778351668736
3.885 0.0390020894061417
3.886 0.0387269993660032
3.887 0.038452550587556
3.888 0.0381787286947389
3.889 0.037905519393711
3.89 0.0376329084722504
3.891 0.0373608817991949
3.892 0.037089425323801
3.893 0.0368185250752192
3.894 0.0365481671618741
3.895 0.0362783377708981
3.896 0.036009023167568
3.897 0.0357402096947113
3.898 0.0354718837721874
3.899 0.035204031896298
3.9 0.0349366406392423
3.901 0.0346560070054992
3.902 0.0343760343131165
3.903 0.0340967112472404
3.904 0.0338180265638904
3.905 0.0335399690880965
3.906 0.0332625277129263
3.907 0.0329856913989204
3.908 0.0327094491734962
3.909 0.0324337901304878
3.91 0.0321587034296467
3.911 0.0318841782961752
3.912 0.0316102040202744
3.913 0.0313367699566055
3.914 0.0310638655239335
3.915 0.0307914802045526
3.916 0.030519603543919
3.917 0.0302482251501459
3.918 0.0299773346935623
3.919 0.0297069219062811
3.92 0.0294369765817319
3.921 0.029167488574196
3.922 0.0288984477984437
3.923 0.0286298442292372
3.924 0.0283616679009005
3.925 0.0280939089068967
3.926 0.0278265573994092
3.927 0.0275596035889115
3.928 0.0272930377437396
3.929 0.0270268501897112
3.93 0.0267610313096233
3.931 0.0264834653901102
3.932 0.0262064275378151
3.933 0.0259299062896579
3.934 0.0256538902514371
3.935 0.0253783680962309
3.936 0.0251033285634762
3.937 0.0248287604584519
3.938 0.0245546526517044
3.939 0.0242809940785693
3.94 0.0240077737386988
3.941 0.0237349806956317
3.942 0.0234626040762636
3.943 0.0231906330704292
3.944 0.0229190569304394
3.945 0.0226478649706289
3.946 0.0223770465668729
3.947 0.022106591156197
3.948 0.0218364882362654
3.949 0.0215667273649778
3.95 0.0212972981600492
3.951 0.0210281902985342
3.952 0.0207593935164086
3.953 0.0204908976081283
3.954 0.0202226924262525
3.955 0.0199547678809243
3.956 0.0196871139395496
3.957 0.0194197206263076
3.958 0.0191525780217906
3.959 0.0188856762625474
3.96 0.0186190055406725
3.961 0.0183418121676219
3.962 0.0180650207809662
3.963 0.0177886193466234
3.964 0.0175125958994976
3.965 0.0172369385420103
3.966 0.0169616354432833
3.967 0.016686674838594
3.968 0.0164120450288051
3.969 0.0161377343798918
3.97 0.0158637313224838
3.971 0.0155900243513742
3.972 0.015316602025019
3.973 0.015043452965125
3.974 0.0147705658561601
3.975 0.0144979294448645
3.976 0.0142255325398438
3.977 0.0139533640110506
3.978 0.0136814127893958
3.979 0.0134096678662707
3.98 0.0131381182930899
3.981 0.012866753180868
3.982 0.012595561699776
3.983 0.0123245330787037
3.984 0.0120536566048276
3.985 0.0117829216231697
3.986 0.0115123175361817
3.987 0.0112418338033342
3.988 0.0109714599406545
3.989 0.0107011855203183
3.99 0.0104310001702893
3.991 0.0100868477341465
3.992 0.00974295460591682
3.993 0.009399306892245
3.994 0.00905589078384617
3.995 0.00871269254877123
3.996 0.00836969853004793
3.997 0.00802689514447602
3.998 0.00768426888187061
3.999 0.00734180630445932
4 0.00699949404635973
4.001 0.00665731881297179
4.002 0.0063152673805393
4.003 0.00597332659551748
4.004 0.00563148337419327
4.005 0.0052897247020236
4.006 0.00494803763318908
4.007 0.00460640929011472
4.008 0.00426482686290479
4.009 0.00392327760884329
4.01 0.00358174885195886
4.011 0.0032402279824468
4.012 0.0028987024562414
4.013 0.00255715979447092
4.014 0.00221558758302859
4.015 0.00187397347203162
4.016 0.0015323051754118
4.017 0.00119057047035367
4.018 0.000848757196898688
4.019 0.000506853257475538
4.02 0.000164846616320833
4.021 -0.000105956295198824
4.022 -0.000376517481174655
4.023 -0.000646857764054561
4.024 -0.000916997870557154
4.025 -0.0011869584272685
4.026 -0.00145675995967378
4.027 -0.0017264228924396
4.028 -0.00199596754994508
4.029 -0.0022654141570027
4.03 -0.00253478283962305
4.031 -0.00280409362566715
4.032 -0.00307336644564671
4.033 -0.00334262113343899
4.034 -0.00361187742700555
4.035 -0.00388115496909718
4.036 -0.00415047330799248
4.037 -0.00441985189819788
4.038 -0.00468931010117611
4.039 -0.00495886718599791
4.04 -0.00522854233009286
4.041 -0.00549835461988041
4.042 -0.00576832305150691
4.043 -0.00603846653148854
4.044 -0.0063088038774186
4.045 -0.00657935381863557
4.046 -0.00685013499688075
4.047 -0.00712116596691962
4.048 -0.00739246519727891
4.049 -0.00766405107084298
4.05 -0.00793594188550093
4.051 -0.0082174626661393
4.052 -0.00849899545317566
4.053 -0.00878055393666928
4.054 -0.00906215173789457
4.055 -0.00934380241049175
4.056 -0.00962551944116685
4.057 -0.00990731625030907
4.058 -0.0101892061924538
4.059 -0.0104712025568165
4.06 -0.0107533185677644
4.061 -0.0110355673853276
4.062 -0.0113179621056471
4.063 -0.0116005157615026
4.064 -0.0118832413227469
4.065 -0.0121661516967974
4.066 -0.0124492597291376
4.067 -0.0127325782037076
4.068 -0.0130161198434213
4.069 -0.0132998973106223
4.07 -0.013583923207522
4.071 -0.0138682100767012
4.072 -0.0141527704014766
4.073 -0.0144376166064325
4.074 -0.0147227610578234
4.075 -0.0150082160640045
4.076 -0.0152939938758925
4.077 -0.0155801066874124
4.078 -0.0158665666358994
4.079 -0.0161533858025066
4.08 -0.0164405762127104
4.081 -0.0168297609891524
4.082 -0.017219111211536
4.083 -0.0176086434129154
4.084 -0.017998374036784
4.085 -0.0183883194437094
4.086 -0.018778495913827
4.087 -0.0191689196481509
4.088 -0.0195596067692718
4.089 -0.0199505733220257
4.09 -0.0203418352741017
4.091 -0.0207334085166893
4.092 -0.0211253088649562
4.093 -0.0215175520586831
4.094 -0.0219101537628073
4.095 -0.0223031295680222
4.096 -0.0226964949912846
4.097 -0.0230902654764227
4.098 -0.0234844563946397
4.099 -0.0238790830451387
4.1 -0.0242741606555396
4.101 -0.024669704382566
4.102 -0.0250657293124984
4.103 -0.0254622504617098
4.104 -0.0258592827772118
4.105 -0.0262568411371866
4.106 -0.0266549403514796
4.107 -0.0270535951621828
4.108 -0.0274528202440709
4.109 -0.0278526302051676
4.11 -0.028253039587207
4.111 -0.0286515940557612
4.112 -0.0290503127470348
4.113 -0.0294492246686018
4.114 -0.0298483586920104
4.115 -0.0302477435536536
4.116 -0.0306474078558609
4.117 -0.0310473800678313
4.118 -0.0314476885266499
4.119 -0.0318483614382848
4.12 -0.032249426878585
4.121 -0.0326509127942731
4.122 -0.0330528470039033
4.123 -0.0334552571988289
4.124 -0.0338581709441887
4.125 -0.0342616156798709
4.126 -0.034665618721412
4.127 -0.0350702072610157
4.128 -0.0354754083684114
4.129 -0.0358812489918413
4.13 -0.0362877559589632
4.131 -0.0366949559777756
4.132 -0.0371028756375688
4.133 -0.0375115414097153
4.134 -0.0379209796486786
4.135 -0.0383312165928747
4.136 -0.0387422783655548
4.137 -0.0391541909757008
4.138 -0.0395669803188742
4.139 -0.0399806721780761
4.14 -0.0403952922246426
4.141 -0.040689455874514
4.142 -0.0409839247909264
4.143 -0.0412787280385501
4.144 -0.0415738945585137
4.145 -0.0418694531641191
4.146 -0.0421654325401749
4.147 -0.0424618612433977
4.148 -0.0427587677032322
4.149 -0.0430561802228002
4.15 -0.0433541269797796
4.151 -0.0436526360273768
4.152 -0.0439517352953264
4.153 -0.044251452590761
4.154 -0.0445518155991993
4.155 -0.0448528518854629
4.156 -0.0451545888945949
4.157 -0.0454570539527319
4.158 -0.0457602742681638
4.159 -0.0460642769320102
4.16 -0.0463690889193225
4.161 -0.046674737089904
4.162 -0.0469812481891611
4.163 -0.0472886488490052
4.164 -0.0475969655887838
4.165 -0.0479062248160367
4.166 -0.0482164528274514
4.167 -0.0485276758097228
4.168 -0.0488399198403533
4.169 -0.0491532108884718
4.17 -0.0494675748157568
4.171 -0.0497941327220429
4.172 -0.0501213435403082
4.173 -0.0504492250443535
4.174 -0.0507777949310354
4.175 -0.051107070821189
4.176 -0.0514370702603846
4.177 -0.0517678107195991
4.178 -0.0520993095957081
4.179 -0.0524315842121346
4.18 -0.0527646518194002
4.181 -0.0530985295957199
4.182 -0.0534332346474997
4.183 -0.0537687840099384
4.184 -0.0541051946475809
4.185 -0.0544424834548063
4.186 -0.0547806672565187
4.187 -0.0551197628085099
4.188 -0.05545978679812
4.189 -0.0558007558446718
4.19 -0.0561426865001682
4.191 -0.0564855952496417
4.192 -0.0568294985117233
4.193 -0.0571744126392538
4.194 -0.0575203539197073
4.195 -0.0578673385757022
4.196 -0.0582153827655756
4.197 -0.0585645025838502
4.198 -0.0589147140617139
4.199 -0.0592660331675448
4.2 -0.0596184758074179
4.201 -0.0601348819278731
4.202 -0.0606521209249248
4.203 -0.0611702161872608
4.204 -0.0616891909925764
4.205 -0.0622090685136038
4.206 -0.0627298718206238
4.207 -0.063251623882761
4.208 -0.063774347568944
4.209 -0.064298065648671
4.21 -0.0648228007928065
4.211 -0.0653485755744675
4.212 -0.0658754124696308
4.213 -0.0664033338579445
4.214 -0.0669323620235049
4.215 -0.0674625191555208
4.216 -0.0679938273490674
4.217 -0.0685263086058751
4.218 -0.0690599848349898
4.219 -0.0695948778535469
4.22 -0.0701310093873848
4.221 -0.070668401071844
4.222 -0.0712070744524555
4.223 -0.0717470509856339
4.224 -0.0722883520393835
4.225 -0.0728309988939506
4.226 -0.0733750127424896
4.227 -0.0739204146918632
4.228 -0.0744672257631542
4.229 -0.0750154668924997
4.23 -0.0755651589315998
4.231 -0.0761092326222882
4.232 -0.0766540749238599
4.233 -0.077199730446758
4.234 -0.0777462436027513
4.235 -0.0782936586061017
4.236 -0.0788420194751024
4.237 -0.0793913700335583
4.238 -0.0799417539122717
4.239 -0.0804932145504908
4.24 -0.08104579519745
4.241 -0.0815995389137422
4.242 -0.0821544885727665
4.243 -0.0827106868622161
4.244 -0.0832681762855187
4.245 -0.0838269991631655
4.246 -0.0843871976341963
4.247 -0.0849488136575553
4.248 -0.0855118890134665
4.249 -0.0860764653049159
4.25 -0.0866425839588959
4.251 -0.0872102862278025
4.252 -0.0877796131908155
4.253 -0.088350605755202
4.254 -0.0889233046576734
4.255 -0.0894977504656438
4.256 -0.0900739835786599
4.257 -0.0906520442295567
4.258 -0.0912319724859048
4.259 -0.0918138082511633
4.26 -0.0923975912660404
4.261 -0.0929774701047954
4.262 -0.0935583473701696
4.263 -0.094140271731638
4.264 -0.094723291644635
4.265 -0.0953074553522629
4.266 -0.0958928108866691
4.267 -0.0964794060708041
4.268 -0.0970672885199708
4.269 -0.0976565056433948
4.27 -0.098247104645846
4.271 -0.0988391325291604
4.272 -0.0994326360938049
4.273 -0.100027661940515
4.274 -0.100624256471673
4.275 -0.101222465892938
4.276 -0.101822336214767
4.277 -0.102423913253863
4.278 -0.103027242634744
4.279 -0.103632369791094
4.28 -0.10423933996741
4.281 -0.104848198220302
4.282 -0.105458989420083
4.283 -0.106071758252043
4.284 -0.106686549218047
4.285 -0.107303406637904
4.286 -0.107922374650706
4.287 -0.108543497216314
4.288 -0.109166818116697
4.289 -0.109792380957383
4.29 -0.110420229168671
4.291 -0.111045513239093
4.292 -0.111672057431383
4.293 -0.112299914052411
4.294 -0.11292913518201
4.295 -0.113559772674454
4.296 -0.114191878160347
4.297 -0.114825503048188
4.298 -0.115460698526061
4.299 -0.116097515563517
4.3 -0.116736004912995
4.301 -0.117376217111638
4.302 -0.118018202482868
4.303 -0.118662011138097
4.304 -0.119307692978275
4.305 -0.119955297695576
4.306 -0.120604874774958
4.307 -0.121256473495786
4.308 -0.121910142933371
4.309 -0.122565931960541
4.31 -0.123223889249303
4.311 -0.123884063272234
4.312 -0.124546502304172
4.313 -0.125211254423583
4.314 -0.125878367514188
4.315 -0.126547889266407
4.316 -0.127219867178961
4.317 -0.127894348560207
4.318 -0.128571380529623
4.319 -0.129251010019378
4.32 -0.12993328377579
4.321 -0.130614304227409
4.322 -0.131296864515795
4.323 -0.131981021297634
4.324 -0.132666830986005
4.325 -0.133354349752133
4.326 -0.134043633527157
4.327 -0.134734738004212
4.328 -0.135427718639898
4.329 -0.136122630656295
4.33 -0.136819529042744
4.331 -0.13751846855751
4.332 -0.138219503729702
4.333 -0.138922688860887
4.334 -0.139628078026939
4.335 -0.140335725079626
4.336 -0.14104568364847
4.337 -0.141758007142374
4.338 -0.142472748751345
4.339 -0.143189961448096
4.34 -0.14390969798974
4.341 -0.144632010919609
4.342 -0.145356952568555
4.343 -0.146084575056916
4.344 -0.146814930295929
4.345 -0.147548069989413
4.346 -0.148284045635368
4.347 -0.149022908527494
4.348 -0.149764709756785
4.349 -0.150509500213192
4.35 -0.151257330587008
4.351 -0.152005223196034
4.352 -0.152754957698187
4.353 -0.153506595863893
4.354 -0.154260199199772
4.355 -0.155015828950653
4.356 -0.155773546101506
4.357 -0.156533411379409
4.358 -0.157295485255594
4.359 -0.158059827947264
4.36 -0.15882649941952
4.361 -0.159595559387466
4.362 -0.160367067317859
4.363 -0.161141082431124
4.364 -0.161917663703269
4.365 -0.162696869867672
4.366 -0.163478759416956
4.367 -0.164263390604801
4.368 -0.165050821447835
4.369 -0.165841109727298
4.37 -0.166634312991022
4.371 -0.167430488555036
4.372 -0.168229693505462
4.373 -0.169031984700282
4.374 -0.16983741877091
4.375 -0.17064605212412
4.376 -0.171457940943672
4.377 -0.172273141191987
4.378 -0.173091708611945
4.379 -0.173913698728458
4.38 -0.174739166850231
4.381 -0.175566035835026
4.382 -0.176395076000063
4.383 -0.177226355030934
4.384 -0.178059940325407
4.385 -0.178895898995842
4.386 -0.179734297871187
4.387 -0.180575203499109
4.388 -0.181418682148335
4.389 -0.182264799810485
4.39 -0.183113622202427
4.391 -0.183965214768128
4.392 -0.184819642680833
4.393 -0.185676970845178
4.394 -0.186537263899157
4.395 -0.187400586216158
4.396 -0.188267001906954
4.397 -0.189136574821727
4.398 -0.190009368552088
4.399 -0.190885446432911
4.4 -0.191764871544449
4.401 -0.192647706714207
4.402 -0.19353401451876
4.403 -0.194423857285969
4.404 -0.195317297096415
4.405 -0.1962143957858
4.406 -0.19711521494641
4.407 -0.198019815929142
4.408 -0.198928259845411
4.409 -0.199840607568875
4.41 -0.200756919737333
4.411 -0.201312908765058
4.412 -0.201871331417837
4.413 -0.202432256023294
4.414 -0.202995750645056
4.415 -0.203561883074187
4.416 -0.204130720828201
4.417 -0.20470233115177
4.418 -0.205276781018675
4.419 -0.205854137133676
4.42 -0.206434465934508
4.421 -0.207017833593967
4.422 -0.207604306021935
4.423 -0.208193948867388
4.424 -0.208786827520387
4.425 -0.209383007114064
4.426 -0.209982552526629
4.427 -0.210585528383299
4.428 -0.211191999058238
4.429 -0.211802028676561
4.43 -0.21241568111613
4.431 -0.213033020009602
4.432 -0.21365410874624
4.433 -0.214279010473754
4.434 -0.214907788100288
4.435 -0.215540504296175
4.436 -0.216177221495779
4.437 -0.216818001899487
4.438 -0.217462907475271
4.439 -0.218111999960643
4.44 -0.218765340864456
4.441 -0.219461076833207
4.442 -0.220160128731359
4.443 -0.220862532401905
4.444 -0.221568323560396
4.445 -0.222277537797338
4.446 -0.222990210579472
4.447 -0.223706377250998
4.448 -0.224426073034488
4.449 -0.225149333031849
4.45 -0.225876192225348
4.451 -0.226606685478468
4.452 -0.227340847536981
4.453 -0.228078713029656
4.454 -0.22882031646948
4.455 -0.229565692254262
4.456 -0.230314874667717
4.457 -0.231067897880424
4.458 -0.231824795950588
4.459 -0.232585602825032
4.46 -0.233350352340031
4.461 -0.2341190782222
4.462 -0.234891814089301
4.463 -0.2356685934513
4.464 -0.236449449711063
4.465 -0.237234416165306
4.466 -0.238023526005439
4.467 -0.238816812318241
4.468 -0.239614308086983
4.469 -0.240416046192037
4.47 -0.24122205941195
4.471 -0.242066898071843
4.472 -0.242915319177409
4.473 -0.243767369150558
4.474 -0.244623094238646
4.475 -0.245482540517068
4.476 -0.246345753890954
4.477 -0.247212780096842
4.478 -0.248083664703913
4.479 -0.248958453115294
4.48 -0.249837190569385
4.481 -0.250719922141203
4.482 -0.251606692743544
4.483 -0.252497547128384
4.484 -0.253392529888135
4.485 -0.254291685456789
4.486 -0.255195058111281
4.487 -0.256102691972735
4.488 -0.257014631007638
4.489 -0.257930919029015
4.49 -0.258851599697788
4.491 -0.259776716523825
4.492 -0.260706312867302
4.493 -0.261640431939737
4.494 -0.262579116805344
4.495 -0.263522410382028
4.496 -0.264470355442653
4.497 -0.265422994616223
4.498 -0.266380370388957
4.499 -0.267342525105469
4.5 -0.268309500969973
4.501 -0.269313132254685
4.502 -0.270320631364685
4.503 -0.271332058893732
4.504 -0.272347475197945
4.505 -0.273366940399118
4.506 -0.274390514386738
4.507 -0.275418256820277
4.508 -0.2764502271309
4.509 -0.277486484523097
4.51 -0.278527087976788
4.511 -0.279572096248794
4.512 -0.280621567874587
4.513 -0.281675561170272
4.514 -0.282734134234087
4.515 -0.283797344948175
4.516 -0.284865250980284
4.517 -0.285937909785438
4.518 -0.287015378607621
4.519 -0.288097714481366
4.52 -0.289184974233678
4.521 -0.290277214485191
4.522 -0.291374491652278
4.523 -0.29247686194835
4.524 -0.293584381385716
4.525 -0.294697105776847
4.526 -0.295815090736329
4.527 -0.296938391682126
4.528 -0.298067063837291
4.529 -0.299201162231599
4.53 -0.300340741702937
4.531 -0.30023145449664
4.532 -0.300125823105042
4.533 -0.30002386222193
4.534 -0.2999255903132
4.535 -0.299831027052492
4.536 -0.299740192505521
4.537 -0.299653106866739
4.538 -0.299569790376976
4.539 -0.299490263295129
4.54 -0.299414545889755
4.541 -0.299342658435749
4.542 -0.299274621211021
4.543 -0.299210454498121
4.544 -0.299150178580046
4.545 -0.299093813742354
4.546 -0.299041380270247
4.547 -0.298992898448728
4.548 -0.298948388560661
4.549 -0.29890787088582
4.55 -0.298871365700604
4.551 -0.298838893276417
4.552 -0.298810473878944
4.553 -0.29878612776613
4.554 -0.298765875188491
4.555 -0.298749736386271
4.556 -0.298737731589
4.557 -0.298729881015568
4.558 -0.298726334502795
4.559 -0.29872698344198
4.56 -0.298731847952761
4.561 -0.298740948167713
4.562 -0.297733752148369
4.563 -0.296766921577479
4.564 -0.295838477846132
4.565 -0.294946523263281
4.566 -0.294088213095054
4.567 -0.293261003298377
4.568 -0.292462539420661
4.569 -0.291690511191762
4.57 -0.290942625147941
4.571 -0.290216599896473
4.572 -0.289510173187796
4.573 -0.288821093452442
4.574 -0.288147112444934
4.575 -0.287486001143685
4.576 -0.286835540705894
4.577 -0.28619352237965
4.578 -0.285557747424283
4.579 -0.284926027033612
4.58 -0.2842961822605
4.581 -0.283666043942445
4.582 -0.283033452627323
4.583 -0.28239625850005
4.584 -0.281752321309579
4.585 -0.281099505069031
4.586 -0.280435683762207
4.587 -0.279758744011345
4.588 -0.279066581726886
4.589 -0.278357097911155
4.59 -0.277628197994568
4.591 -0.276797577203901
4.592 -0.275975665213251
4.593 -0.275162193076729
4.594 -0.274356893221228
4.595 -0.273559499423044
4.596 -0.272769746793852
4.597 -0.271987371769389
4.598 -0.27121211209935
4.599 -0.270443706837329
4.6 -0.269681896331282
4.601 -0.268926422213812
4.602 -0.268177027392621
4.603 -0.26743345604113
4.604 -0.266695453588948
4.605 -0.265962766569054
4.606 -0.2652351428075
4.607 -0.264512331469351
4.608 -0.263794082938784
4.609 -0.263080148809979
4.61 -0.262370281878014
4.611 -0.261664236130052
4.612 -0.260961766736307
4.613 -0.260262630041235
4.614 -0.259566583554711
4.615 -0.258873385943446
4.616 -0.25818279702218
4.617 -0.25749457774512
4.618 -0.25680849019742
4.619 -0.256124297586686
4.62 -0.255441764234548
4.621 -0.254670257302926
4.622 -0.253903071006773
4.623 -0.253140187953744
4.624 -0.252381590926288
4.625 -0.251627262875952
4.626 -0.250877186920678
4.627 -0.250131346343284
4.628 -0.249389724590149
4.629 -0.248652305270096
4.63 -0.247919072153293
4.631 -0.247190009170139
4.632 -0.246465100410165
4.633 -0.245744330120993
4.634 -0.245027682707303
4.635 -0.244315142729706
4.636 -0.243606694903735
4.637 -0.242902324098798
4.638 -0.242202015337121
4.639 -0.241505753792755
4.64 -0.240813524790538
4.641 -0.240125313805108
4.642 -0.239441106459841
4.643 -0.238760888525875
4.644 -0.238084645921149
4.645 -0.237412364709401
4.646 -0.236744031099154
4.647 -0.236079631442832
4.648 -0.235419152235688
4.649 -0.234762580114873
4.65 -0.234109901858575
4.651 -0.23339608414518
4.652 -0.232686020251171
4.653 -0.231979706227399
4.654 -0.231277138223392
4.655 -0.230578312486234
4.656 -0.229883225359598
4.657 -0.229191873283196
4.658 -0.228504252792059
4.659 -0.227820360515966
4.66 -0.227140193178872
4.661 -0.226463747598294
4.662 -0.22579102068475
4.663 -0.22512200944111
4.664 -0.224456710962142
4.665 -0.223795122433719
4.666 -0.223137241132535
4.667 -0.222483064425294
4.668 -0.221832589768316
4.669 -0.221185814706851
4.67 -0.220542736874552
4.671 -0.219903353993072
4.672 -0.219267663871341
4.673 -0.218635664405076
4.674 -0.218007353576278
4.675 -0.217382729452662
4.676 -0.216761790187188
4.677 -0.216144534017392
4.678 -0.215530959265069
4.679 -0.214921064335589
4.68 -0.214314847717472
4.681 -0.213639461899203
4.682 -0.21296752154426
4.683 -0.212299021651353
4.684 -0.211633957315738
4.685 -0.210972323728425
4.686 -0.210314116175639
4.687 -0.209659330038321
4.688 -0.209007960791299
4.689 -0.208360004002789
4.69 -0.207715455333925
4.691 -0.20707431053802
4.692 -0.206436565460025
4.693 -0.205802216035981
4.694 -0.205171258292376
4.695 -0.204543688345683
4.696 -0.203919502401721
4.697 -0.203298696755107
4.698 -0.202681267788673
4.699 -0.202067211972911
4.7 -0.201456525865536
4.701 -0.200849206110791
4.702 -0.200245249438996
4.703 -0.199644652665955
4.704 -0.199047412692489
4.705 -0.198453526503823
4.706 -0.19786299116915
4.707 -0.197275803841091
4.708 -0.196691961755068
4.709 -0.196111462228929
4.71 -0.195534302662376
4.711 -0.19490378775115
4.712 -0.194276461574187
4.713 -0.193652316224062
4.714 -0.193031343897671
4.715 -0.19241353689534
4.716 -0.191798887620096
4.717 -0.19118738857707
4.718 -0.190579032372762
4.719 -0.189973811714376
4.72 -0.18937171940912
4.721 -0.188772748363702
4.722 -0.188176891583574
4.723 -0.187584142172305
4.724 -0.186994493330927
4.725 -0.186407938357446
4.726 -0.185824470646058
4.727 -0.185244083686567
4.728 -0.18466677106379
4.729 -0.184092526456991
4.73 -0.183521343639218
4.731 -0.182953216476653
4.732 -0.182388138928138
4.733 -0.181826105044501
4.734 -0.181267108967953
4.735 -0.180711144931535
4.736 -0.180158207258582
4.737 -0.179608290362089
4.738 -0.179061388744103
4.739 -0.178517496995192
4.74 -0.177976609793976
4.741 -0.177398609700141
4.742 -0.176823544281575
4.743 -0.176251404145215
4.744 -0.175682180004002
4.745 -0.175115862675826
4.746 -0.17455244308257
4.747 -0.173991912249319
4.748 -0.173434261303777
4.749 -0.172879481475485
4.75 -0.172327564095222
4.751 -0.171778500594282
4.752 -0.171232282503863
4.753 -0.170688901454398
4.754 -0.170148349174894
4.755 -0.169610617492317
4.756 -0.169075698330895
4.757 -0.168543583711564
4.758 -0.168014265751282
4.759 -0.167487736662352
4.76 -0.166963988751924
4.761 -0.166443014421292
4.762 -0.165924806165304
4.763 -0.165409356571741
4.764 -0.164896658320729
4.765 -0.164386704184112
4.766 -0.163879487024876
4.767 -0.163374999796568
4.768 -0.162873235542705
4.769 -0.162374187396123
4.77 -0.161877848578481
4.771 -0.16132678715937
4.772 -0.160778398641399
4.773 -0.160232673324707
4.774 -0.159689601613636
4.775 -0.159149174014458
4.776 -0.158611381134264
4.777 -0.158076213680043
4.778 -0.157543662458115
4.779 -0.157013718373311
4.78 -0.156486372428396
4.781 -0.155961615723349
4.782 -0.155439439454818
4.783 -0.154919834915436
4.784 -0.154402793493118
4.785 -0.15388830667053
4.786 -0.153376366024469
4.787 -0.152866963225106
4.788 -0.152360090035555
4.789 -0.15185573831114
4.79 -0.151353899998817
4.791 -0.150854567136554
4.792 -0.150357731852784
4.793 -0.149863386365743
4.794 -0.14937152298298
4.795 -0.14888213410061
4.796 -0.148395212202873
4.797 -0.147910749861488
4.798 -0.147428739735102
4.799 -0.146949174568738
4.8 -0.146472047193138
4.801 -0.145970988176064
4.802 -0.145472394905171
4.803 -0.144976255560809
4.804 -0.144482558431627
4.805 -0.143991291912869
4.806 -0.143502444505221
4.807 -0.143016004813966
4.808 -0.142531961548308
4.809 -0.142050303520599
4.81 -0.141571019645624
4.811 -0.141094098939977
4.812 -0.140619530521354
4.813 -0.140147303607763
4.814 -0.139677407517028
4.815 -0.139209831665944
4.816 -0.138744565569689
4.817 -0.138281598841193
4.818 -0.137820921190417
4.819 -0.137362522423707
4.82 -0.136906392443182
4.821 -0.136452521246032
4.822 -0.136000898923884
4.823 -0.135551515662228
4.824 -0.135104361739737
4.825 -0.134659427527609
4.826 -0.134216703488985
4.827 -0.133776180178322
4.828 -0.133337848240781
4.829 -0.132901698411612
4.83 -0.132467721515514
4.831 -0.13199947561466
4.832 -0.131533457981788
4.833 -0.131069657513036
4.834 -0.130608063206459
4.835 -0.130148664159336
4.836 -0.129691449566737
4.837 -0.129236408720648
4.838 -0.128783531009322
4.839 -0.128332805916553
4.84 -0.127884223021005
4.841 -0.127437771995606
4.842 -0.126993442606801
4.843 -0.126551224714079
4.844 -0.1261111082692
4.845 -0.125673083315646
4.846 -0.125237139987975
4.847 -0.124803268511179
4.848 -0.124371459200124
4.849 -0.123941702458862
4.85 -0.123513988780074
4.851 -0.123088308744448
4.852 -0.122664653020155
4.853 -0.122243012362115
4.854 -0.121823377611533
4.855 -0.121405739695222
4.856 -0.120990089625115
4.857 -0.120576418497611
4.858 -0.120164717493018
4.859 -0.119754977875024
4.86 -0.119347190990058
4.861 -0.118892312892188
4.862 -0.118439455376832
4.863 -0.117988606523862
4.864 -0.117539754516998
4.865 -0.117092887639515
4.866 -0.116647994272552
4.867 -0.116205062894102
4.868 -0.115764082078141
4.869 -0.115325040494055
4.87 -0.114887926905841
4.871 -0.114452730171572
4.872 -0.114019439242658
4.873 -0.113588043163231
4.874 -0.113158531069537
4.875 -0.112730892189243
4.876 -0.112305115840847
4.877 -0.111881191433057
4.878 -0.111459108464141
4.879 -0.111038856521295
4.88 -0.11062042528013
4.881 -0.110203804503912
4.882 -0.1097889840431
4.883 -0.10937595383465
4.884 -0.108964703901456
4.885 -0.108555224351769
4.886 -0.10814750537858
4.887 -0.107741537259072
4.888 -0.107337310354016
4.889 -0.106934815107173
4.89 -0.106534042044758
4.891 -0.106126990466548
4.892 -0.105721796541759
4.893 -0.105318446337657
4.894 -0.104916926026083
4.895 -0.104517221881997
4.896 -0.104119320282645
4.897 -0.103723207706615
4.898 -0.103328870733277
4.899 -0.102936296041944
4.9 -0.102545470411279
4.901 -0.102156380718432
4.902 -0.101769013938572
4.903 -0.101383357143996
4.904 -0.10099939750357
4.905 -0.100617122281989
4.906 -0.100236518839177
4.907 -0.0998575746295258
4.908 -0.0994802772012954
4.909 -0.0991046141959747
4.91 -0.0987305733475525
4.911 -0.098358142481926
4.912 -0.097987309516257
4.913 -0.0976180624583071
4.914 -0.0972503894058354
4.915 -0.0968842785458727
4.916 -0.0965197181542523
4.917 -0.0961566965949042
4.918 -0.0957952023191778
4.919 -0.0954352238653695
4.92 -0.0950767498579466
4.921 -0.0946939011321462
4.922 -0.0943126944440475
4.923 -0.0939331177836972
4.924 -0.0935551592352262
4.925 -0.093178806973961
4.926 -0.0928040492651268
4.927 -0.0924308744629051
4.928 -0.0920592710097844
4.929 -0.0916892274358692
4.93 -0.0913207323583179
4.931 -0.0909537744807165
4.932 -0.0905883425924481
4.933 -0.09022442556807
4.934 -0.0898620123668286
4.935 -0.0895010920319359
4.936 -0.0891416536900739
4.937 -0.0887836865507882
4.938 -0.0884271799058548
4.939 -0.0880721231287778
4.94 -0.0877185056742124
4.941 -0.0873663170773573
4.942 -0.0870155469533775
4.943 -0.0866661849969545
4.944 -0.0863182209816229
4.945 -0.0859716447592257
4.946 -0.0856264462594614
4.947 -0.0852826154892334
4.948 -0.0849401425321743
4.949 -0.0845990175480529
4.95 -0.0842592307723398
4.951 -0.0838978533079904
4.952 -0.0835379448474547
4.953 -0.0831794932777212
4.954 -0.0828224865766182
4.955 -0.0824669128100719
4.956 -0.082112760130879
4.957 -0.0817600167778289
4.958 -0.0814086710750051
4.959 -0.0810587114312844
4.96 -0.0807101263395924
4.961 -0.0803629043763915
4.962 -0.0800170342010372
4.963 -0.0796725045552882
4.964 -0.0793293042626305
4.965 -0.0789874222277934
4.966 -0.0786468474360493
4.967 -0.078307568952831
4.968 -0.0779695759230008
4.969 -0.0776328575703729
4.97 -0.0772974031971732
4.971 -0.0769632021834324
4.972 -0.0766302439864958
4.973 -0.0762985181404578
4.974 -0.0759680142556255
4.975 -0.0756387220179528
4.976 -0.0753106311885884
4.977 -0.0749837316032682
4.978 -0.0746580131718485
4.979 -0.0743334658777665
4.98 -0.0740100797774932
4.981 -0.0736402468334801
4.982 -0.073271712247496
4.983 -0.072904463270876
4.984 -0.072538487249549
4.985 -0.0721737716188853
4.986 -0.0718103039016809
4.987 -0.0714480717070066
4.988 -0.0710870627295495
4.989 -0.0707272647488986
4.99 -0.0703686656289409
4.991 -0.0700112533172827
4.992 -0.0696550158445999
4.993 -0.0692999413241722
4.994 -0.0689460179511866
4.995 -0.0685932340021839
4.996 -0.0682415778345182
4.997 -0.0678910378857477
4.998 -0.0675416026730847
4.999 -0.0671932607928834
5 -0.0668460009200182
5.001 -0.0664998118073439
5.002 -0.0661546822851176
5.003 -0.0658106012605592
5.004 -0.0654675577171902
5.005 -0.0651255407143725
5.006 -0.064784539386718
5.007 -0.0644445429436028
5.008 -0.0641055406686372
5.009 -0.0637675219190947
5.01 -0.0634304761254781
5.011 -0.0631101606835067
5.012 -0.0627910335925138
5.013 -0.0624730794241726
5.014 -0.0621562828446977
5.015 -0.061840628615595
5.016 -0.0615261015934546
5.017 -0.0612126867294727
5.018 -0.0609003690687005
5.019 -0.0605891337495055
5.02 -0.0602789660028377
5.021 -0.0599698511515847
5.022 -0.0596617746099317
5.023 -0.0593547218826805
5.024 -0.0590486785646817
5.025 -0.0587436303400409
5.026 -0.0584395629816144
5.027 -0.0581364623503165
5.028 -0.0578343143945158
5.029 -0.0575331051493308
5.03 -0.0572328207361579
5.031 -0.0569334473619145
5.032 -0.0566349713184773
5.033 -0.0563373789821091
5.034 -0.0560406568127935
5.035 -0.0557447913536431
5.036 -0.0554497692303518
5.037 -0.0551555771506085
5.038 -0.0548622019034022
5.039 -0.0545696303585801
5.04 -0.0542778494661621
5.041 -0.0539701846159825
5.042 -0.0536635029370999
5.043 -0.0533577924968877
5.044 -0.0530530414425936
5.045 -0.0527492379992074
5.046 -0.0524463704683784
5.047 -0.0521444272277606
5.048 -0.0518433967303241
5.049 -0.0515432675039421
5.05 -0.0512440281507126
5.051 -0.0509456673465653
5.052 -0.050648173840631
5.053 -0.0503515364547704
5.054 -0.0500557440830494
5.055 -0.0497607856912083
5.056 -0.0494666503162224
5.057 -0.0491733270656996
5.058 -0.0488808051174182
5.059 -0.0485890737188866
5.06 -0.048298122186734
5.061 -0.0480079399063202
5.062 -0.0477185163311901
5.063 -0.0474298409826101
5.064 -0.0471419034491163
5.065 -0.0468546933859576
5.066 -0.0465682005147121
5.067 -0.0462824146227537
5.068 -0.0459973255627945
5.069 -0.0457129232524581
5.07 -0.0454291976737588
5.071 -0.0450919669067523
5.072 -0.0447555632809498
5.073 -0.0444199742048368
5.074 -0.0440851871728569
5.075 -0.0437511897599535
5.076 -0.0434179696194111
5.077 -0.0430855144818753
5.078 -0.0427538121545298
5.079 -0.0424228505205842
5.08 -0.04209261753866
5.081 -0.0417631012422955
5.082 -0.0414342897393721
5.083 -0.0411061712115919
5.084 -0.0407787339139763
5.085 -0.0404519661742712
5.086 -0.0401258563924854
5.087 -0.0398003930404021
5.088 -0.0394755646609864
5.089 -0.0391513598679301
5.09 -0.0388277673451128
5.091 -0.0385047758461343
5.092 -0.0381823741937861
5.093 -0.0378605512795892
5.094 -0.0375392960632154
5.095 -0.0372185975721656
5.096 -0.0368984449011092
5.097 -0.0365788272114722
5.098 -0.0362597337309867
5.099 -0.0359411537531703
5.1 -0.0356230766369192
5.101 -0.0353412427798844
5.102 -0.0350601650722621
5.103 -0.0347798269966692
5.104 -0.0345002121246206
5.105 -0.0342213041189799
5.106 -0.033943086734185
5.107 -0.033665543815951
5.108 -0.0333886593006965
5.109 -0.0331124172149025
5.11 -0.0328368016744842
5.111 -0.0325617968840953
5.112 -0.0322873871365786
5.113 -0.0320135568122189
5.114 -0.0317402903781443
5.115 -0.0314675723877244
5.116 -0.0311953874798951
5.117 -0.0309237203785517
5.118 -0.0306525558919343
5.119 -0.0303818789120298
5.12 -0.0301116744139142
5.121 -0.0298419274551687
5.122 -0.0295726231752678
5.123 -0.0293037467950212
5.124 -0.0290352836159059
5.125 -0.0287672190195541
5.126 -0.0284995384670753
5.127 -0.0282322274985881
5.128 -0.0279652717325544
5.129 -0.0276986568652071
5.13 -0.0274323686700446
5.131 -0.027103354260284
5.132 -0.0267748689566592
5.133 -0.0264469002030784
5.134 -0.0261194355245816
5.135 -0.0257924625215724
5.136 -0.0254659688676288
5.137 -0.025139942308456
5.138 -0.0248143706611529
5.139 -0.0244892418136329
5.14 -0.0241645437241941
5.141 -0.0238402644208416
5.142 -0.0235163920008731
5.143 -0.0231929146304255
5.144 -0.0228698205438797
5.145 -0.0225470980433831
5.146 -0.0222247354983931
5.147 -0.0219027213451605
5.148 -0.0215810440862345
5.149 -0.0212596922900193
5.15 -0.0209386545902416
5.151 -0.0206179196855233
5.152 -0.0202974763388478
5.153 -0.0199773133771751
5.154 -0.0196574196909046
5.155 -0.0193377842334157
5.156 -0.0190183960206188
5.157 -0.0186992441305858
5.158 -0.0183803177029226
5.159 -0.018061605938443
5.16 -0.0177430980986987
5.161 -0.017419011948644
5.162 -0.0170953916574732
5.163 -0.0167722187361869
5.164 -0.0164494747949443
5.165 -0.0161271415418129
5.166 -0.015805200781968
5.167 -0.0154836344168192
5.168 -0.0151624244433668
5.169 -0.0148415529534368
5.17 -0.0145210021330368
5.171 -0.0142007542616054
5.172 -0.0138807917113689
5.173 -0.0135610969466
5.174 -0.013241652522968
5.175 -0.0129224410868493
5.176 -0.0126034453746691
5.177 -0.0122846482122698
5.178 -0.0119660325141492
5.179 -0.01164758128289
5.18 -0.0113292776084693
5.181 -0.0110111046675869
5.182 -0.0106930457230844
5.183 -0.0103750841232565
5.184 -0.0100572033012456
5.185 -0.00973938677433588
5.186 -0.00942161814343366
5.187 -0.0091038810923907
5.188 -0.00878615938737556
5.189 -0.00846843687626952
5.19 -0.00815069748807737
5.191 -0.00782776868938962
5.192 -0.00750515688724126
5.193 -0.00718284301713208
5.194 -0.00686080811358237
5.195 -0.00653903330893031
5.196 -0.00621749983252998
5.197 -0.00589618900990151
5.198 -0.00557508226209146
5.199 -0.00525416110489819
5.2 -0.00493340714821727
5.201 -0.00461280209529485
5.202 -0.00429232774205836
5.203 -0.00397196597643743
5.204 -0.00365169877760148
5.205 -0.00333150821540997
5.206 -0.00301137644960017
5.207 -0.00269128572924074
5.208 -0.00237121839196135
5.209 -0.00205115686331273
5.21 -0.00173108365616853
5.211 -0.00141098137000738
5.212 -0.00109083269031364
5.213 -0.000770620387899881
5.214 -0.000450327318262171
5.215 -0.000129936420940924
5.216 0.000190569281053445
5.217 0.000511206681931589
5.218 0.000831992593664869
5.219 0.00115294374673297
5.22 0.00147407679062471
5.221 0.00172705843174024
5.222 0.00197985488459264
5.223 0.0022324845048864
5.224 0.00248496556383036
5.225 0.00273731624433039
5.226 0.00298955464028598
5.227 0.00324169875678539
5.228 0.00349376651058753
5.229 0.00374577573081859
5.23 0.00399774415949008
5.231 0.00424968945227703
5.232 0.00450162917908381
5.233 0.00475358082472303
5.234 0.00500556178951487
5.235 0.00525758938997995
5.236 0.00550968085941027
5.237 0.00576185334853108
5.238 0.00601412392611129
5.239 0.00626650957957373
5.24 0.00651902721563335
5.241 0.00677169366087531
5.242 0.00702452566235273
5.243 0.0072775398882164
5.244 0.00753075292830141
5.245 0.00778418129472481
5.246 0.00803784142242325
5.247 0.0082917496698436
5.248 0.00854592231938478
5.249 0.00880037557808497
5.25 0.00905512557812064
5.251 0.00940459569424147
5.252 0.00975415209193568
5.253 0.0101038073049838
5.254 0.0104535737955687
5.255 0.0108034639603652
5.256 0.0111534901327611
5.257 0.0115036645840199
5.258 0.0118539995238596
5.259 0.0122045071009364
5.26 0.0125551994034142
5.261 0.0129060884593323
5.262 0.0132571862371693
5.263 0.0136085046461264
5.264 0.0139600555367141
5.265 0.0143118507011956
5.266 0.0146639018738826
5.267 0.015016220731714
5.268 0.0153688188946452
5.269 0.0157217079260388
5.27 0.0160748993331544
5.271 0.0164284045674782
5.272 0.0167822350252708
5.273 0.0171364020478625
5.274 0.0174909169221349
5.275 0.0178457908808857
5.276 0.0182010351033215
5.277 0.0185566607153994
5.278 0.0189126787901897
5.279 0.0192691003483607
5.28 0.0196259363585227
5.281 0.0199850107253488
5.282 0.0203441775511891
5.283 0.0207034601426391
5.284 0.0210628816950407
5.285 0.0214224652933649
5.286 0.0217822339131848
5.287 0.0221422104214082
5.288 0.0225024175771575
5.289 0.0228628780326059
5.29 0.0232236143336982
5.291 0.0235846489210357
5.292 0.0239460041306575
5.293 0.0243077021947894
5.294 0.0246697652426373
5.295 0.0250322153012069
5.296 0.0253950742960624
5.297 0.0257583640520495
5.298 0.0261221062941324
5.299 0.0264863226480527
5.3 0.0268510346411777
5.301 0.0272162637032379
5.302 0.0275820311669957
5.303 0.0279483582690279
5.304 0.0283152661504933
5.305 0.0286827758577796
5.306 0.0290509083433082
5.307 0.0294196844662023
5.308 0.0297891249929459
5.309 0.030159250598248
5.31 0.0305300818655581
5.311 0.0309034152450402
5.312 0.0312769943002074
5.313 0.031650844414005
5.314 0.0320249908511458
5.315 0.0323994587589981
5.316 0.0327742731686662
5.317 0.0331494589957454
5.318 0.0335250410412653
5.319 0.0339010439925702
5.32 0.0342774924241095
5.321 0.0346544107983714
5.322 0.0350318234666967
5.323 0.0354097546700842
5.324 0.0357882285401677
5.325 0.036167269099853
5.326 0.0365469002643114
5.327 0.0369271458416706
5.328 0.0373080295338811
5.329 0.0376895749375934
5.33 0.0380718055448646
5.331 0.0384547447440517
5.332 0.0388384158204297
5.333 0.0392228419571942
5.334 0.0396080462360936
5.335 0.0399940516382264
5.336 0.0403808810449087
5.337 0.0407685572383336
5.338 0.0411571029023589
5.339 0.0415465406232988
5.34 0.0419368928906048
5.341 0.0422104851270119
5.342 0.0424844569585074
5.343 0.0427588336843496
5.344 0.0430336404978682
5.345 0.0433089024825766
5.346 0.0435846446116245
5.347 0.0438608917480284
5.348 0.0441376686454531
5.349 0.044414999948956
5.35 0.0446929101958597
5.351 0.0449714238164941
5.352 0.045250565135077
5.353 0.045530358370472
5.354 0.0458108276370172
5.355 0.046091996945364
5.356 0.0463738902032316
5.357 0.04665653121616
5.358 0.0469399436884236
5.359 0.0472241512236417
5.36 0.0475091773257197
5.361 0.0477950453994955
5.362 0.0480817787515196
5.363 0.0483694005909062
5.364 0.0486579340299707
5.365 0.0489474020850683
5.366 0.0492378276772447
5.367 0.0495292336330601
5.368 0.0498216426853125
5.369 0.0501150774736856
5.37 0.0504095605455745
5.371 0.05071952562366
5.372 0.051030202422166
5.373 0.0513416054214543
5.374 0.0516537490408082
5.375 0.0519666476393336
5.376 0.0522803155165643
5.377 0.0525947669130386
5.378 0.0529100160108233
5.379 0.053226076933803
5.38 0.0535429637483231
5.381 0.0538606904635314
5.382 0.0541792710318449
5.383 0.0544987193493742
5.384 0.0548190492564434
5.385 0.0551402745379553
5.386 0.0554624089237826
5.387 0.0557854660893402
5.388 0.0561094596558964
5.389 0.0564344031910194
5.39 0.0567603102090562
5.391 0.057087194171467
5.392 0.057415068487303
5.393 0.0577439465135867
5.394 0.05807384155579
5.395 0.0584047668681224
5.396 0.058736735654079
5.397 0.0590697610666822
5.398 0.0594038562090849
5.399 0.0597390341347451
5.4 0.0600753078479597
5.401 0.0605784776896687
5.402 0.0610825260624231
5.403 0.0615874734819059
5.404 0.0620933403668669
5.405 0.0626001470449467
5.406 0.0631079137549113
5.407 0.0636166606479911
5.408 0.0641264077884165
5.409 0.0646371751544773
5.41 0.0651489826389822
5.411 0.0656618500499724
5.412 0.0661757971114566
5.413 0.0666908434639852
5.414 0.0672070086653047
5.415 0.067724312191015
5.416 0.0682427734352053
5.417 0.0687624117111226
5.418 0.0692832462516647
5.419 0.0698052962101972
5.42 0.0703285806610618
5.421 0.0708531186001611
5.422 0.0713789289456409
5.423 0.0719060305384959
5.424 0.0724344421431424
5.425 0.0729641824480153
5.426 0.0734952700661879
5.427 0.0740277235359213
5.428 0.074561561321317
5.429 0.075096801812818
5.43 nan
5.431 nan
5.432 nan
5.433 nan
5.434 nan
5.435 nan
5.436 nan
5.437 nan
5.438 nan
5.439 nan
5.44 nan
5.441 nan
5.442 nan
5.443 nan
5.444 nan
5.445 nan
5.446 nan
5.447 nan
5.448 nan
5.449 nan
5.45 nan
5.451 nan
5.452 nan
5.453 nan
5.454 nan
5.455 nan
5.456 nan
5.457 nan
5.458 nan
5.459 nan
5.46 nan
5.461 nan
5.462 nan
5.463 nan
5.464 nan
5.465 nan
5.466 nan
5.467 nan
5.468 nan
5.469 nan
5.47 nan
5.471 nan
5.472 nan
5.473 nan
5.474 nan
5.475 nan
5.476 nan
5.477 nan
5.478 nan
5.479 nan
5.48 nan
5.481 nan
5.482 nan
5.483 nan
5.484 nan
5.485 nan
5.486 nan
5.487 nan
5.488 nan
5.489 nan
5.49 nan
5.491 nan
5.492 nan
5.493 nan
5.494 nan
5.495 nan
5.496 nan
5.497 nan
5.498 nan
5.499 nan
5.5 nan
5.501 nan
5.502 nan
5.503 nan
5.504 nan
5.505 nan
5.506 nan
5.507 nan
5.508 nan
5.509 nan
5.51 nan
5.511 nan
5.512 nan
5.513 nan
5.514 nan
5.515 nan
5.516 nan
5.517 nan
5.518 nan
5.519 nan
5.52 nan
5.521 nan
5.522 nan
5.523 nan
5.524 nan
5.525 nan
5.526 nan
5.527 nan
5.528 nan
5.529 nan
5.53 nan
5.531 nan
5.532 nan
5.533 nan
5.534 nan
5.535 nan
5.536 nan
5.537 nan
5.538 nan
5.539 nan
5.54 nan
5.541 nan
5.542 nan
5.543 nan
5.544 nan
5.545 nan
5.546 nan
5.547 nan
5.548 nan
5.549 nan
5.55 nan
5.551 nan
5.552 nan
5.553 nan
5.554 nan
5.555 nan
5.556 nan
5.557 nan
5.558 nan
5.559 nan
5.56 nan
5.561 nan
5.562 nan
5.563 nan
5.564 nan
5.565 nan
5.566 nan
5.567 nan
5.568 nan
5.569 nan
5.57 nan
5.571 nan
5.572 nan
5.573 nan
5.574 nan
5.575 nan
5.576 nan
5.577 nan
5.578 nan
5.579 nan
5.58 nan
5.581 nan
5.582 nan
5.583 nan
5.584 nan
5.585 nan
5.586 nan
5.587 nan
5.588 nan
5.589 nan
5.59 nan
5.591 nan
5.592 nan
5.593 nan
5.594 nan
5.595 nan
5.596 nan
5.597 nan
5.598 nan
5.599 nan
5.6 nan
5.601 nan
5.602 nan
5.603 nan
5.604 nan
5.605 nan
5.606 nan
5.607 nan
5.608 nan
5.609 nan
5.61 nan
5.611 nan
5.612 nan
5.613 nan
5.614 nan
5.615 nan
5.616 nan
5.617 nan
5.618 nan
5.619 nan
5.62 nan
5.621 nan
5.622 nan
5.623 nan
5.624 nan
5.625 nan
5.626 nan
5.627 nan
5.628 nan
5.629 nan
5.63 nan
5.631 nan
5.632 nan
5.633 nan
5.634 nan
5.635 nan
5.636 nan
5.637 nan
5.638 nan
5.639 nan
5.64 nan
5.641 nan
5.642 nan
5.643 nan
5.644 nan
5.645 nan
5.646 nan
5.647 nan
5.648 nan
5.649 nan
5.65 nan
5.651 nan
5.652 nan
5.653 nan
5.654 nan
5.655 nan
5.656 nan
5.657 nan
5.658 nan
5.659 nan
5.66 nan
5.661 nan
5.662 nan
5.663 nan
5.664 nan
5.665 nan
5.666 nan
5.667 nan
5.668 nan
5.669 nan
5.67 nan
5.671 nan
5.672 nan
5.673 nan
5.674 nan
5.675 nan
5.676 nan
5.677 nan
5.678 nan
5.679 nan
5.68 nan
5.681 nan
5.682 nan
5.683 nan
5.684 nan
5.685 nan
5.686 nan
5.687 nan
5.688 nan
5.689 nan
5.69 nan
5.691 nan
5.692 nan
5.693 nan
5.694 nan
5.695 nan
5.696 nan
5.697 nan
5.698 nan
5.699 nan
5.7 nan
5.701 nan
5.702 nan
5.703 nan
5.704 nan
5.705 nan
5.706 nan
5.707 nan
5.708 nan
5.709 nan
5.71 nan
5.711 nan
5.712 nan
5.713 nan
5.714 nan
5.715 nan
5.716 nan
5.717 nan
5.718 nan
5.719 nan
5.72 nan
5.721 nan
5.722 nan
5.723 nan
5.724 nan
5.725 nan
5.726 nan
5.727 nan
5.728 nan
5.729 nan
5.73 nan
5.731 nan
5.732 nan
5.733 nan
5.734 nan
5.735 nan
5.736 nan
5.737 nan
5.738 nan
5.739 nan
5.74 nan
5.741 nan
5.742 nan
5.743 nan
5.744 nan
5.745 nan
5.746 nan
5.747 nan
5.748 nan
5.749 nan
5.75 nan
5.751 nan
5.752 nan
5.753 nan
5.754 nan
5.755 nan
5.756 nan
5.757 nan
5.758 nan
5.759 nan
5.76 nan
5.761 nan
5.762 nan
5.763 nan
5.764 nan
5.765 nan
5.766 nan
5.767 nan
5.768 nan
5.769 nan
5.77 nan
5.771 nan
5.772 nan
5.773 nan
5.774 nan
5.775 nan
5.776 nan
5.777 nan
5.778 nan
5.779 nan
5.78 nan
5.781 nan
5.782 nan
5.783 nan
5.784 nan
5.785 nan
5.786 nan
5.787 nan
5.788 nan
5.789 nan
5.79 nan
5.791 nan
5.792 nan
5.793 nan
5.794 nan
5.795 nan
5.796 nan
5.797 nan
5.798 nan
5.799 nan
5.8 nan
5.801 nan
5.802 nan
5.803 nan
5.804 nan
5.805 nan
5.806 nan
5.807 nan
5.808 nan
5.809 nan
5.81 nan
5.811 nan
5.812 nan
5.813 nan
5.814 nan
5.815 nan
5.816 nan
5.817 nan
5.818 nan
5.819 nan
5.82 nan
5.821 nan
5.822 nan
5.823 nan
5.824 nan
5.825 nan
5.826 nan
5.827 nan
5.828 nan
5.829 nan
5.83 nan
5.831 nan
5.832 nan
5.833 nan
5.834 nan
5.835 nan
5.836 nan
5.837 nan
5.838 nan
5.839 nan
5.84 nan
5.841 nan
5.842 nan
5.843 nan
5.844 nan
5.845 nan
5.846 nan
5.847 nan
5.848 nan
5.849 nan
5.85 nan
5.851 nan
5.852 nan
5.853 nan
5.854 nan
5.855 nan
5.856 nan
5.857 nan
5.858 nan
5.859 nan
5.86 nan
5.861 nan
5.862 nan
5.863 nan
5.864 nan
5.865 nan
5.866 nan
5.867 nan
5.868 nan
5.869 nan
5.87 nan
5.871 nan
5.872 nan
5.873 nan
5.874 nan
5.875 nan
5.876 nan
5.877 nan
5.878 nan
5.879 nan
5.88 nan
5.881 nan
5.882 nan
5.883 nan
5.884 nan
5.885 nan
5.886 nan
5.887 nan
5.888 nan
5.889 nan
5.89 nan
5.891 nan
5.892 nan
5.893 nan
5.894 nan
5.895 nan
5.896 nan
5.897 nan
5.898 nan
5.899 nan
5.9 nan
5.901 nan
5.902 nan
5.903 nan
5.904 nan
5.905 nan
5.906 nan
5.907 nan
5.908 nan
5.909 nan
5.91 nan
5.911 nan
5.912 nan
5.913 nan
5.914 nan
5.915 nan
5.916 nan
5.917 nan
5.918 nan
5.919 nan
5.92 nan
5.921 nan
5.922 nan
5.923 nan
5.924 nan
5.925 nan
5.926 nan
5.927 nan
5.928 nan
5.929 nan
5.93 nan
5.931 nan
5.932 nan
5.933 nan
5.934 nan
5.935 nan
5.936 nan
5.937 nan
5.938 nan
5.939 nan
5.94 nan
5.941 nan
5.942 nan
5.943 nan
5.944 nan
5.945 nan
5.946 nan
5.947 nan
5.948 nan
5.949 nan
5.95 nan
5.951 nan
5.952 nan
5.953 nan
5.954 nan
5.955 nan
5.956 nan
5.957 nan
5.958 nan
5.959 nan
5.96 nan
5.961 nan
5.962 nan
5.963 nan
5.964 nan
5.965 nan
5.966 nan
5.967 nan
5.968 nan
5.969 nan
5.97 nan
5.971 nan
5.972 nan
5.973 nan
5.974 nan
5.975 nan
5.976 nan
5.977 nan
5.978 nan
5.979 nan
5.98 nan
5.981 nan
5.982 nan
5.983 nan
5.984 nan
5.985 nan
5.986 nan
5.987 nan
5.988 nan
5.989 nan
5.99 nan
5.991 nan
5.992 nan
5.993 nan
5.994 nan
5.995 nan
5.996 nan
5.997 nan
5.998 nan
5.999 nan
6 nan
6.001 nan
6.002 nan
6.003 nan
6.004 nan
6.005 nan
6.006 nan
6.007 nan
6.008 nan
6.009 nan
6.01 nan
6.011 nan
6.012 nan
6.013 nan
6.014 nan
6.015 nan
6.016 nan
6.017 nan
6.018 nan
6.019 nan
6.02 nan
6.021 nan
6.022 nan
6.023 nan
6.024 nan
6.025 nan
6.026 nan
6.027 nan
6.028 nan
6.029 nan
6.03 nan
6.031 nan
6.032 nan
6.033 nan
6.034 nan
6.035 nan
6.036 nan
6.037 nan
6.038 nan
6.039 nan
6.04 nan
6.041 nan
6.042 nan
6.043 nan
6.044 nan
6.045 nan
6.046 nan
6.047 nan
6.048 nan
6.049 nan
6.05 nan
6.051 nan
6.052 nan
6.053 nan
6.054 nan
6.055 nan
6.056 nan
6.057 nan
6.058 nan
6.059 nan
6.06 nan
6.061 nan
6.062 nan
6.063 nan
6.064 nan
6.065 nan
6.066 nan
6.067 nan
6.068 nan
6.069 nan
6.07 nan
6.071 nan
6.072 nan
6.073 nan
6.074 nan
6.075 nan
6.076 nan
6.077 nan
6.078 nan
6.079 nan
6.08 nan
6.081 nan
6.082 nan
6.083 nan
6.084 nan
6.085 nan
6.086 nan
6.087 nan
6.088 nan
6.089 nan
6.09 nan
6.091 nan
6.092 nan
6.093 nan
6.094 nan
6.095 nan
6.096 nan
6.097 nan
6.098 nan
6.099 nan
6.1 nan
6.101 nan
6.102 nan
6.103 nan
6.104 nan
6.105 nan
6.106 nan
6.107 nan
6.108 nan
6.109 nan
6.11 nan
6.111 nan
6.112 nan
6.113 nan
6.114 nan
6.115 nan
6.116 nan
6.117 nan
6.118 nan
6.119 nan
6.12 nan
6.121 nan
6.122 nan
6.123 nan
6.124 nan
6.125 nan
6.126 nan
6.127 nan
6.128 nan
6.129 nan
6.13 nan
6.131 nan
6.132 nan
6.133 nan
6.134 nan
6.135 nan
6.136 nan
6.137 nan
6.138 nan
6.139 nan
6.14 nan
6.141 nan
6.142 nan
6.143 nan
6.144 nan
6.145 nan
6.146 nan
6.147 nan
6.148 nan
6.149 nan
6.15 nan
6.151 nan
6.152 nan
6.153 nan
6.154 nan
6.155 nan
6.156 nan
6.157 nan
6.158 nan
6.159 nan
6.16 nan
6.161 nan
6.162 nan
6.163 nan
6.164 nan
6.165 nan
6.166 nan
6.167 nan
6.168 nan
6.169 nan
6.17 nan
6.171 nan
6.172 nan
6.173 nan
6.174 nan
6.175 nan
6.176 nan
6.177 nan
6.178 nan
6.179 nan
6.18 nan
6.181 nan
6.182 nan
6.183 nan
6.184 nan
6.185 nan
6.186 nan
6.187 nan
6.188 nan
6.189 nan
6.19 nan
6.191 nan
6.192 nan
6.193 nan
6.194 nan
6.195 nan
6.196 nan
6.197 nan
6.198 nan
6.199 nan
6.2 nan
6.201 nan
6.202 nan
6.203 nan
6.204 nan
6.205 nan
6.206 nan
6.207 nan
6.208 nan
6.209 nan
6.21 nan
6.211 nan
6.212 nan
6.213 nan
6.214 nan
6.215 nan
6.216 nan
6.217 nan
6.218 nan
6.219 nan
6.22 nan
6.221 nan
6.222 nan
6.223 nan
6.224 nan
6.225 nan
6.226 nan
6.227 nan
6.228 nan
6.229 nan
6.23 nan
6.231 nan
6.232 nan
6.233 nan
6.234 nan
6.235 nan
6.236 nan
6.237 nan
6.238 nan
6.239 nan
6.24 nan
6.241 nan
6.242 nan
6.243 nan
6.244 nan
6.245 nan
6.246 nan
6.247 nan
6.248 nan
6.249 nan
6.25 nan
6.251 nan
6.252 nan
6.253 nan
6.254 nan
6.255 nan
6.256 nan
6.257 nan
6.258 nan
6.259 nan
6.26 nan
6.261 nan
6.262 nan
6.263 nan
6.264 nan
6.265 nan
6.266 nan
6.267 nan
6.268 nan
6.269 nan
6.27 nan
6.271 nan
6.272 nan
6.273 nan
6.274 nan
6.275 nan
6.276 nan
6.277 nan
6.278 nan
6.279 nan
6.28 nan
6.281 nan
6.282 nan
6.283 nan
6.284 nan
6.285 nan
6.286 nan
6.287 nan
6.288 nan
6.289 nan
6.29 nan
6.291 nan
6.292 nan
6.293 nan
6.294 nan
6.295 nan
6.296 nan
6.297 nan
6.298 nan
6.299 nan
6.3 nan
6.301 nan
6.302 nan
6.303 nan
6.304 nan
6.305 nan
6.306 nan
6.307 nan
6.308 nan
6.309 nan
6.31 nan
6.311 nan
6.312 nan
6.313 nan
6.314 nan
6.315 nan
6.316 nan
6.317 nan
6.318 nan
6.319 nan
6.32 nan
6.321 nan
6.322 nan
6.323 nan
6.324 nan
6.325 nan
6.326 nan
6.327 nan
6.328 nan
6.329 nan
6.33 nan
6.331 nan
6.332 nan
6.333 nan
6.334 nan
6.335 nan
6.336 nan
6.337 nan
6.338 nan
6.339 nan
6.34 nan
6.341 nan
6.342 nan
6.343 nan
6.344 nan
6.345 nan
6.346 nan
6.347 nan
6.348 nan
6.349 nan
6.35 nan
6.351 nan
6.352 nan
6.353 nan
6.354 nan
6.355 nan
6.356 nan
6.357 nan
6.358 nan
6.359 nan
6.36 nan
6.361 nan
6.362 nan
6.363 nan
6.364 nan
6.365 nan
6.366 nan
6.367 nan
6.368 nan
6.369 nan
6.37 nan
6.371 nan
6.372 nan
6.373 nan
6.374 nan
6.375 nan
6.376 nan
6.377 nan
6.378 nan
6.379 nan
6.38 nan
6.381 nan
6.382 nan
6.383 nan
6.384 nan
6.385 nan
6.386 nan
6.387 nan
6.388 nan
6.389 nan
6.39 nan
6.391 nan
6.392 nan
6.393 nan
6.394 nan
6.395 nan
6.396 nan
6.397 nan
6.398 nan
6.399 nan
6.4 nan
6.401 nan
6.402 nan
6.403 nan
6.404 nan
6.405 nan
6.406 nan
6.407 nan
6.408 nan
6.409 nan
6.41 nan
6.411 nan
6.412 nan
6.413 nan
6.414 nan
6.415 nan
6.416 nan
6.417 nan
6.418 nan
6.419 nan
6.42 nan
6.421 nan
6.422 nan
6.423 nan
6.424 nan
6.425 nan
6.426 nan
6.427 nan
6.428 nan
6.429 nan
6.43 nan
6.431 nan
6.432 nan
6.433 nan
6.434 nan
6.435 nan
6.436 nan
6.437 nan
6.438 nan
6.439 nan
6.44 nan
6.441 nan
6.442 nan
6.443 nan
6.444 nan
6.445 nan
6.446 nan
6.447 nan
6.448 nan
6.449 nan
6.45 nan
6.451 nan
6.452 nan
6.453 nan
6.454 nan
6.455 nan
6.456 nan
6.457 nan
6.458 nan
6.459 nan
6.46 nan
6.461 nan
6.462 nan
6.463 nan
6.464 nan
6.465 nan
6.466 nan
6.467 nan
6.468 nan
6.469 nan
6.47 nan
6.471 nan
6.472 nan
6.473 nan
6.474 nan
6.475 nan
6.476 nan
6.477 nan
6.478 nan
6.479 nan
6.48 nan
6.481 nan
6.482 nan
6.483 nan
6.484 nan
6.485 nan
6.486 nan
6.487 nan
6.488 nan
6.489 nan
6.49 nan
6.491 nan
6.492 nan
6.493 nan
6.494 nan
6.495 nan
6.496 nan
6.497 nan
6.498 nan
6.499 nan
6.5 nan
6.501 nan
6.502 nan
6.503 nan
6.504 nan
6.505 nan
6.506 nan
6.507 nan
6.508 nan
6.509 nan
6.51 nan
6.511 nan
6.512 nan
6.513 nan
6.514 nan
6.515 nan
6.516 nan
6.517 nan
6.518 nan
6.519 nan
6.52 nan
6.521 nan
6.522 nan
6.523 nan
6.524 nan
6.525 nan
6.526 nan
6.527 nan
6.528 nan
6.529 nan
6.53 nan
6.531 nan
6.532 nan
6.533 nan
6.534 nan
6.535 nan
6.536 nan
6.537 nan
6.538 nan
6.539 nan
6.54 nan
6.541 nan
6.542 nan
6.543 nan
6.544 nan
6.545 nan
6.546 nan
6.547 nan
6.548 nan
6.549 nan
6.55 nan
6.551 nan
6.552 nan
6.553 nan
6.554 nan
6.555 nan
6.556 nan
6.557 nan
6.558 nan
6.559 nan
6.56 nan
6.561 nan
6.562 nan
6.563 nan
6.564 nan
6.565 nan
6.566 nan
6.567 nan
6.568 nan
6.569 nan
6.57 nan
6.571 nan
6.572 nan
6.573 nan
6.574 nan
6.575 nan
6.576 nan
6.577 nan
6.578 nan
6.579 nan
6.58 nan
6.581 nan
6.582 nan
6.583 nan
6.584 nan
6.585 nan
6.586 nan
6.587 nan
6.588 nan
6.589 nan
6.59 nan
6.591 nan
6.592 nan
6.593 nan
6.594 nan
6.595 nan
6.596 nan
6.597 nan
6.598 nan
6.599 nan
6.6 nan
6.601 nan
6.602 nan
6.603 nan
6.604 nan
6.605 nan
6.606 nan
6.607 nan
6.608 nan
6.609 nan
6.61 nan
6.611 nan
6.612 nan
6.613 nan
6.614 nan
6.615 nan
6.616 nan
6.617 nan
6.618 nan
6.619 nan
6.62 nan
6.621 nan
6.622 nan
6.623 nan
6.624 nan
6.625 nan
6.626 nan
6.627 nan
6.628 nan
6.629 nan
6.63 nan
6.631 nan
6.632 nan
6.633 nan
6.634 nan
6.635 nan
6.636 nan
6.637 nan
6.638 nan
6.639 nan
6.64 nan
6.641 nan
6.642 nan
6.643 nan
6.644 nan
6.645 nan
6.646 nan
6.647 nan
6.648 nan
6.649 nan
6.65 nan
6.651 nan
6.652 nan
6.653 nan
6.654 nan
6.655 nan
6.656 nan
6.657 nan
6.658 nan
6.659 nan
6.66 nan
6.661 nan
6.662 nan
6.663 nan
6.664 nan
6.665 nan
6.666 nan
6.667 nan
6.668 nan
6.669 nan
6.67 nan
6.671 nan
6.672 nan
6.673 nan
6.674 nan
6.675 nan
6.676 nan
6.677 nan
6.678 nan
6.679 nan
6.68 nan
6.681 nan
6.682 nan
6.683 nan
6.684 nan
6.685 nan
6.686 nan
6.687 nan
6.688 nan
6.689 nan
6.69 nan
6.691 nan
6.692 nan
6.693 nan
6.694 nan
6.695 nan
6.696 nan
6.697 nan
6.698 nan
6.699 nan
6.7 nan
6.701 nan
6.702 nan
6.703 nan
6.704 nan
6.705 nan
6.706 nan
6.707 nan
6.708 nan
6.709 nan
6.71 nan
6.711 nan
6.712 nan
6.713 nan
6.714 nan
6.715 nan
6.716 nan
6.717 nan
6.718 nan
6.719 nan
6.72 nan
6.721 nan
6.722 nan
6.723 nan
6.724 nan
6.725 nan
6.726 nan
6.727 nan
6.728 nan
6.729 nan
6.73 nan
6.731 nan
6.732 nan
6.733 nan
6.734 nan
6.735 nan
6.736 nan
6.737 nan
6.738 nan
6.739 nan
6.74 nan
6.741 nan
6.742 nan
6.743 nan
6.744 nan
6.745 nan
6.746 nan
6.747 nan
6.748 nan
6.749 nan
6.75 nan
6.751 nan
6.752 nan
6.753 nan
6.754 nan
6.755 nan
6.756 nan
6.757 nan
6.758 nan
6.759 nan
6.76 nan
6.761 nan
6.762 nan
6.763 nan
6.764 nan
6.765 nan
6.766 nan
6.767 nan
6.768 nan
6.769 nan
6.77 nan
6.771 nan
6.772 nan
6.773 nan
6.774 nan
6.775 nan
6.776 nan
6.777 nan
6.778 nan
6.779 nan
6.78 nan
6.781 nan
6.782 nan
6.783 nan
6.784 nan
6.785 nan
6.786 nan
6.787 nan
6.788 nan
6.789 nan
6.79 nan
6.791 nan
6.792 nan
6.793 nan
6.794 nan
6.795 nan
6.796 nan
6.797 nan
6.798 nan
6.799 nan
6.8 nan
6.801 nan
6.802 nan
6.803 nan
6.804 nan
6.805 nan
6.806 nan
6.807 nan
6.808 nan
6.809 nan
6.81 nan
6.811 nan
6.812 nan
6.813 nan
6.814 nan
6.815 nan
6.816 nan
6.817 nan
6.818 nan
6.819 nan
6.82 nan
6.821 nan
6.822 nan
6.823 nan
6.824 nan
6.825 nan
6.826 nan
6.827 nan
6.828 nan
6.829 nan
6.83 nan
6.831 nan
6.832 nan
6.833 nan
6.834 nan
6.835 nan
6.836 nan
6.837 nan
6.838 nan
6.839 nan
6.84 nan
6.841 nan
6.842 nan
6.843 nan
6.844 nan
6.845 nan
6.846 nan
6.847 nan
6.848 nan
6.849 nan
6.85 nan
6.851 nan
6.852 nan
6.853 nan
6.854 nan
6.855 nan
6.856 nan
6.857 nan
6.858 nan
6.859 nan
6.86 nan
6.861 nan
6.862 nan
6.863 nan
6.864 nan
6.865 nan
6.866 nan
6.867 nan
6.868 nan
6.869 nan
6.87 nan
6.871 nan
6.872 nan
6.873 nan
6.874 nan
6.875 nan
6.876 nan
6.877 nan
6.878 nan
6.879 nan
6.88 nan
6.881 nan
6.882 nan
6.883 nan
6.884 nan
6.885 nan
6.886 nan
6.887 nan
6.888 nan
6.889 nan
6.89 nan
6.891 nan
6.892 nan
6.893 nan
6.894 nan
6.895 nan
6.896 nan
6.897 nan
6.898 nan
6.899 nan
6.9 nan
6.901 nan
6.902 nan
6.903 nan
6.904 nan
6.905 nan
6.906 nan
6.907 nan
6.908 nan
6.909 nan
6.91 nan
6.911 nan
6.912 nan
6.913 nan
6.914 nan
6.915 nan
6.916 nan
6.917 nan
6.918 nan
6.919 nan
6.92 nan
6.921 nan
6.922 nan
6.923 nan
6.924 nan
6.925 nan
6.926 nan
6.927 nan
6.928 nan
6.929 nan


==> graphics/com_vel-003.dat <==
0 0.05
0.001 0.0496817248989494
0.002 0.0493746689248041
0.003 0.0490788320775641
0.004 0.0487942143572295
0.005 0.0485208157638001
0.006 0.0482586362972761
0.007 0.0480076759576574
0.008 0.047767934744944
0.009 0.0475394126591359
0.01 0.0473221097002332
0.011 0.0471160258682358
0.012 0.0469211611631437
0.013 0.0467375155849569
0.014 0.0465650891336754
0.015 0.0464038818092992
0.016 0.0462538936118284
0.017 0.0461151245412629
0.018 0.0459875745976027
0.019 0.0458712437808478
0.02 0.0457661320909982
0.021 0.045672239528054
0.022 0.045589566092015
0.023 0.0455181117828814
0.024 0.0454578766006531
0.025 0.0454088605453301
0.026 0.0453710636169125
0.027 0.0453444858154001
0.028 0.0453291271407931
0.029 0.0453249875930914
0.03 0.0453320671722959
0.031 0.045352629832238
0.032 0.0453711441443988
0.033 0.0453876101087783
0.034 0.0454020277253766
0.035 0.0454143969941935
0.036 0.0454247179152292
0.037 0.0454329904884837
0.038 0.0454392147139568
0.039 0.0454433905916487
0.04 0.0454455181215593
0.041 0.0454455973036886
0.042 0.0454436281380367
0.043 0.0454396106246034
0.044 0.0454335447633889
0.045 0.0454254305543932
0.046 0.0454152679976161
0.047 0.0454030570930578
0.048 0.0453887978407182
0.049 0.0453724902405974
0.05 0.0453541342926952
0.051 0.0453337299970118
0.052 0.0453112773535471
0.053 0.0452867763623012
0.054 0.0452602270232739
0.055 0.0452316293364654
0.056 0.0452009833018756
0.057 0.0451682889195046
0.058 0.0451335461893522
0.059 0.0450967551114186
0.06 0.0450579156857037
0.061 0.0451337696728101
0.062 0.045207763161278
0.063 0.0452798961511072
0.064 0.0453501686422979
0.065 0.04541858063485
0.066 0.0454851321287636
0.067 0.0455498231240386
0.068 0.045612653620675
0.069 0.0456736236186728
0.07 0.0457327331180321
0.071 0.0457899821187528
0.072 0.0458453706208349
0.073 0.0458988986242784
0.074 0.0459505661290834
0.075 0.0460003731352498
0.076 0.0460483196427776
0.077 0.0460944056516669
0.078 0.0461386311619176
0.079 0.0461809961735297
0.08 0.0462215006865032
0.081 0.0462601447008382
0.082 0.0462969282165346
0.083 0.0463318512335924
0.084 0.0463649137520117
0.085 0.0463961157717923
0.086 0.0464254572929345
0.087 0.046452938315438
0.088 0.0464785588393029
0.089 0.0465023188645293
0.09 0.0465242183911163
0.091 0.0466425931713738
0.092 0.0467598637342889
0.093 0.0468760300798614
0.094 0.0469910922080915
0.095 0.0471050501189791
0.096 0.0472179038125242
0.097 0.0473296532887269
0.098 0.047440298547587
0.099 0.0475498395891047
0.1 0.0476582764132799
0.101 0.0477656090201127
0.102 0.0478718374096029
0.103 0.0479769615817507
0.104 0.048080981536556
0.105 0.0481838972740188
0.106 0.0482857087941392
0.107 0.048386416096917
0.108 0.0484860191823524
0.109 0.0485845180504453
0.11 0.0486819127011958
0.111 0.0487782031346037
0.112 0.0488733893506692
0.113 0.0489674713493922
0.114 0.0490604491307727
0.115 0.0491523226948108
0.116 0.0492430920415063
0.117 0.0493327571708594
0.118 0.04942131808287
0.119 0.0495087747775382
0.12 0.0495951272548657
0.121 0.0498643647154085
0.122 0.050133298010193
0.123 0.0504019271392191
0.124 0.0506702521024868
0.125 0.0509382728999961
0.126 0.051205989531747
0.127 0.0514734019977396
0.128 0.0517405102979738
0.129 0.0520073144324495
0.13 0.0522738144011669
0.131 0.052540010204126
0.132 0.0528059018413266
0.133 0.0530714893127688
0.134 0.0533367726184527
0.135 0.0536017517583782
0.136 0.0538664267325453
0.137 0.054130797540954
0.138 0.0543948641836043
0.139 0.0546586266604963
0.14 0.0549220849716298
0.141 0.055185239117005
0.142 0.0554480890966218
0.143 0.0557106349104802
0.144 0.0559728765585802
0.145 0.0562348140409219
0.146 0.0564964473575051
0.147 0.05675777650833
0.148 0.0570188014933965
0.149 0.0572795223127046
0.15 0.0575399389662543
0.151 0.0578068527090544
0.152 0.0580761406543438
0.153 0.0583478028021226
0.154 0.0586218391523908
0.155 0.0588982497051482
0.156 0.059177034460395
0.157 0.0594581934181311
0.158 0.0597417265783566
0.159 0.0600276339410714
0.16 0.0603159155062756
0.161 0.0606065712739691
0.162 0.0608996012441519
0.163 0.061195005416824
0.164 0.0614927837919855
0.165 0.0617929363696363
0.166 0.0620954631497765
0.167 0.062400364132406
0.168 0.0627076393175248
0.169 0.063017288705133
0.17 0.0633293122952305
0.171 0.0636437100878174
0.172 0.0639604820828936
0.173 0.0642796282804591
0.174 0.0646011486805139
0.175 0.0649250432830581
0.176 0.0652513120880916
0.177 0.0655799550956145
0.178 0.0659109723056267
0.179 0.0662443637181282
0.18 0.0665801293331182
0.181 0.0668803331688192
0.182 0.0671836878272917
0.183 0.0674901933085359
0.184 0.0677998496125516
0.185 0.0681126567393388
0.186 0.0684286146888977
0.187 0.0687477234612281
0.188 0.06906998305633
0.189 0.0693953934742036
0.19 0.0697239547148487
0.191 0.0700556667782653
0.192 0.0703905296644536
0.193 0.0707285433734134
0.194 0.0710697079051447
0.195 0.0714140232596477
0.196 0.0717614894369222
0.197 0.0721121064369682
0.198 0.0724658742597859
0.199 0.0728227929053751
0.2 0.0731828623737359
0.201 0.0735460826648682
0.202 0.0739124537787721
0.203 0.0742819757154476
0.204 0.0746546484748946
0.205 0.0750304720571132
0.206 0.0754094464621034
0.207 0.0757915716898652
0.208 0.0761768477403985
0.209 0.0765652746137034
0.21 0.0769568523097789
0.211 0.0772958736665535
0.212 0.0776387485248559
0.213 0.077985476884686
0.214 0.0783360587460439
0.215 0.0786904941089295
0.216 0.0790487829733429
0.217 0.0794109253392841
0.218 0.0797769212067529
0.219 0.0801467705757496
0.22 0.080520473446274
0.221 0.0808980298183262
0.222 0.0812794396919061
0.223 0.0816647030670138
0.224 0.0820538199436492
0.225 0.0824467903218124
0.226 0.0828436142015033
0.227 0.083244291582722
0.228 0.0836488224654684
0.229 0.0840572068497426
0.23 0.0844694447355446
0.231 0.0848855361228743
0.232 0.0853054810117317
0.233 0.085729279402117
0.234 0.0861569312940299
0.235 0.0865884366874707
0.236 0.0870237955824391
0.237 0.0874630079789354
0.238 0.0879060738769594
0.239 0.0883529932765111
0.24 0.0888037661775924
0.241 0.0891857130477187
0.242 0.0895722750324013
0.243 0.0899634521316401
0.244 0.0903592443454353
0.245 0.0907596516737867
0.246 0.0911646741166945
0.247 0.0915743116741585
0.248 0.0919885643461788
0.249 0.0924074321327554
0.25 0.0928309150338883
0.251 0.0932590130495775
0.252 0.093691726179823
0.253 0.0941290544246248
0.254 0.0945709977839829
0.255 0.0950175562578972
0.256 0.0954687298463679
0.257 0.0959245185493949
0.258 0.0963849223669781
0.259 0.0968499412991176
0.26 0.0973195753458135
0.261 0.0977938245070656
0.262 0.098272688782874
0.263 0.0987561681732387
0.264 0.0992442626781597
0.265 0.099736972297637
0.266 0.100234297031671
0.267 0.10073623688026
0.268 0.101242791843407
0.269 0.101753961921109
0.27 0.102269747113367
0.271 0.10269944014461
0.272 0.103134584330426
0.273 0.103575179670817
0.274 0.104021226165781
0.275 0.104472723815319
0.276 0.10492967261943
0.277 0.105392072578116
0.278 0.105859923691375
0.279 0.106333225959208
0.28 0.106811979381615
0.281 0.107296183958595
0.282 0.107785839690149
0.283 0.108280946576277
0.284 0.108781504616979
0.285 0.109287513812254
0.286 0.109798974162103
0.287 0.110315885666526
0.288 0.110838248325523
0.289 0.111366062139093
0.29 0.111899327107237
0.291 0.112438043229955
0.292 0.112982210507247
0.293 0.113531828939112
0.294 0.114086898525552
0.295 0.114647419266564
0.296 0.115213391162151
0.297 0.115784814212312
0.298 0.116361688417046
0.299 0.116944013776354
0.3 0.117531790290235
0.301 0.118014915309022
0.302 0.11850441363212
0.303 0.119000285259529
0.304 0.119502530191249
0.305 0.12001114842728
0.306 0.120526139967622
0.307 0.121047504812274
0.308 0.121575242961238
0.309 0.122109354414513
0.31 0.122649839172099
0.311 0.123196697233996
0.312 0.123749928600203
0.313 0.124309533270722
0.314 0.124875511245552
0.315 0.125447862524692
0.316 0.126026587108144
0.317 0.126611684995907
0.318 0.12720315618798
0.319 0.127801000684365
0.32 0.12840521848506
0.321 0.129015809590067
0.322 0.129632773999384
0.323 0.130256111713013
0.324 0.130885822730952
0.325 0.131521907053203
0.326 0.132164364679764
0.327 0.132813195610637
0.328 0.13346839984582
0.329 0.134129977385314
0.33 0.134797928229119
0.331 0.13534111192114
0.332 0.135891690297134
0.333 0.1364496633571
0.334 0.137015031101038
0.335 0.137587793528949
0.336 0.138167950640833
0.337 0.138755502436689
0.338 0.139350448916517
0.339 0.139952790080319
0.34 0.140562525928092
0.341 0.141179656459838
0.342 0.141804181675557
0.343 0.142436101575248
0.344 0.143075416158912
0.345 0.143722125426548
0.346 0.144376229378157
0.347 0.145037728013738
0.348 0.145706621333292
0.349 0.146382909336818
0.35 0.147066592024317
0.351 0.147757669395789
0.352 0.148456141451232
0.353 0.149162008190649
0.354 0.149875269614038
0.355 0.150595925721399
0.356 0.151323976512733
0.357 0.152059421988039
0.358 0.152802262147318
0.359 0.15355249699057
0.36 0.154310126517796
0.361 0.154921019874751
0.362 0.155540443779461
0.363 0.156168398231925
0.364 0.156804883232144
0.365 0.157449898780118
0.366 0.158103444875847
0.367 0.158765521519331
0.368 0.159436128710569
0.369 0.160115266449562
0.37 0.160802934736309
0.371 0.161499133570812
0.372 0.162203862953069
0.373 0.162917122883081
0.374 0.163638913360848
0.375 0.164369234386369
0.376 0.165108085959645
0.377 0.165855468080676
0.378 0.166611380749462
0.379 0.167375823966002
0.38 0.168148797730298
0.381 0.168930302042347
0.382 0.169720336902152
0.383 0.170518902309711
0.384 0.171325998265026
0.385 0.172141624768094
0.386 0.172965781818918
0.387 0.173798469417496
0.388 0.174639687563829
0.389 0.175489436257917
0.39 0.176347715499759
0.391 0.177035084547834
0.392 0.177732252739879
0.393 0.178439220075895
0.394 0.179155986555882
0.395 0.179882552179839
0.396 0.180618916947767
0.397 0.181365080859665
0.398 0.182121043915535
0.399 0.182886806115374
0.4 0.183662367459185
0.401 0.184447727946966
0.402 0.185242887578718
0.403 0.18604784635444
0.404 0.186862604274133
0.405 0.187687161337797
0.406 0.188521517545431
0.407 0.189365672897036
0.408 0.190219627392612
0.409 0.191083381032158
0.41 0.191956933815675
0.411 0.192840285743163
0.412 0.193733436814621
0.413 0.19463638703005
0.414 0.195549136389449
0.415 0.196471684892819
0.416 0.19740403254016
0.417 0.198346179331472
0.418 0.199298125266754
0.419 0.200259870346006
0.42 0.20123141456923
0.421 0.202005226387164
0.422 0.202790261678399
0.423 0.203586520442934
0.424 0.204394002680768
0.425 0.205212708391903
0.426 0.206042637576338
0.427 0.206883790234073
0.428 0.207736166365108
0.429 0.208599765969443
0.43 0.209474589047078
0.431 0.210360635598013
0.432 0.211257905622249
0.433 0.212166399119784
0.434 0.213086116090619
0.435 0.214017056534755
0.436 0.21495922045219
0.437 0.215912607842926
0.438 0.216877218706961
0.439 0.217853053044297
0.44 0.218840110854933
0.441 0.219838392138868
0.442 0.220847896896104
0.443 0.22186862512664
0.444 0.222900576830476
0.445 0.223943752007612
0.446 0.224998150658048
0.447 0.226063772781784
0.448 0.22714061837882
0.449 0.228228687449157
0.45 0.229327979992793
0.451 0.230199547468192
0.452 0.231083944265321
0.453 0.231981170384182
0.454 0.232891225824774
0.455 0.233814110587096
0.456 0.23474982467115
0.457 0.235698368076934
0.458 0.236659740804449
0.459 0.237633942853696
0.46 0.238620974224673
0.461 0.239620834917381
0.462 0.24063352493182
0.463 0.24165904426799
0.464 0.242697392925891
0.465 0.243748570905522
0.466 0.244812578206885
0.467 0.245889414829979
0.468 0.246979080774803
0.469 0.248081576041359
0.47 0.249196900629645
0.471 0.250325054539663
0.472 0.251466037771411
0.473 0.25261985032489
0.474 0.253786492200101
0.475 0.254965963397042
0.476 0.256158263915714
0.477 0.257363393756117
0.478 0.258581352918251
0.479 0.259812141402116
0.48 0.261055759207711
0.481 0.262037810756529
0.482 0.26303451389963
0.483 0.264045868637016
0.484 0.265071874968686
0.485 0.26611253289464
0.486 0.267167842414878
0.487 0.2682378035294
0.488 0.269322416238207
0.489 0.270421680541297
0.49 0.271535596438672
0.491 0.272664163930331
0.492 0.273807383016273
0.493 0.274965253696501
0.494 0.276137775971012
0.495 0.277324949839807
0.496 0.278526775302887
0.497 0.27974325236025
0.498 0.280974381011898
0.499 0.28222016125783
0.5 0.283480593098046
0.501 0.284755676532546
0.502 0.286045411561331
0.503 0.287349798184399
0.504 0.288668836401752
0.505 0.290002526213389
0.506 0.29135086761931
0.507 0.292713860619515
0.508 0.294091505214004
0.509 0.295483801402777
0.51 0.296890749185835
0.511 0.297997642680767
0.512 0.299121263864361
0.513 0.300261612736616
0.514 0.301418689297533
0.515 0.302592493547112
0.516 0.303783025485353
0.517 0.304990285112255
0.518 0.306214272427819
0.519 0.307454987432045
0.52 0.308712430124932
0.521 0.309986600506481
0.522 0.311277498576692
0.523 0.312585124335564
0.524 0.313909477783099
0.525 0.315250558919294
0.526 0.316608367744152
0.527 0.317982904257671
0.528 0.319374168459852
0.529 0.320782160350695
0.53 0.322206879930199
0.531 0.323648327198365
0.532 0.325106502155193
0.533 0.326581404800682
0.534 0.328073035134833
0.535 0.329581393157646
0.536 0.331106478869121
0.537 0.332648292269257
0.538 0.334206833358055
0.539 0.335782102135514
0.54 0.337374098601635
0.541 0.336083663510159
0.542 0.334811685495647
0.543 0.333558164558099
0.544 0.332323100697514
0.545 0.331106493913894
0.546 0.329908344207237
0.547 0.328728651577545
0.548 0.327567416024816
0.549 0.326424637549051
0.55 0.32530031615025
0.551 0.324194451828413
0.552 0.32310704458354
0.553 0.32203809441563
0.554 0.320987601324685
0.555 0.319955565310703
0.556 0.318941986373686
0.557 0.317946864513632
0.558 0.316970199730542
0.559 0.316011992024416
0.56 0.315072241395254
0.561 0.314150947843056
0.562 0.313248111367821
0.563 0.312363731969551
0.564 0.311497809648245
0.565 0.310650344403902
0.566 0.309821336236523
0.567 0.309010785146108
0.568 0.308218691132658
0.569 0.307445054196171
0.57 0.306689874336647
0.571 0.306837554405091
0.572 0.306920697079058
0.573 0.306939302358549
0.574 0.306893370243563
0.575 0.3067829007341
0.576 0.306607893830161
0.577 0.306368349531745
0.578 0.306064267838853
0.579 0.305695648751484
0.58 0.305262492269639
0.581 0.304764798393317
0.582 0.304202567122518
0.583 0.303575798457243
0.584 0.302884492397491
0.585 0.302128648943263
0.586 0.301308268094558
0.587 0.300423349851376
0.588 0.299473894213718
0.589 0.298459901181584
0.59 0.297381370754972
0.591 0.296238302933884
0.592 0.29503069771832
0.593 0.293758555108279
0.594 0.292421875103761
0.595 0.291020657704767
0.596 0.289554902911296
0.597 0.288024610723349
0.598 0.286429781140925
0.599 0.284770414164025
0.6 0.283046509792648
0.601 0.28226339070039
0.602 0.28147789141798
0.603 0.280690011945418
0.604 0.279899752282704
0.605 0.279107112429837
0.606 0.278312092386818
0.607 0.277514692153647
0.608 0.276714911730323
0.609 0.275912751116847
0.61 0.275108210313219
0.611 0.274301289319439
0.612 0.273491988135507
0.613 0.272680306761422
0.614 0.271866245197185
0.615 0.271049803442795
0.616 0.270230981498254
0.617 0.26940977936356
0.618 0.268586197038714
0.619 0.267760234523716
0.62 0.266931891818565
0.621 0.266101168923262
0.622 0.265268065837807
0.623 0.2644325825622
0.624 0.26359471909644
0.625 0.262754475440528
0.626 0.261911851594464
0.627 0.261066847558248
0.628 0.260219463331879
0.629 0.259369698915358
0.63 0.258517554308686
0.631 0.257699989463468
0.632 0.256885759279155
0.633 0.256074863755748
0.634 0.255267302893247
0.635 0.254463076691652
0.636 0.253662185150962
0.637 0.252864628271177
0.638 0.252070406052299
0.639 0.251279518494325
0.64 0.250491965597258
0.641 0.249707747361096
0.642 0.24892686378584
0.643 0.248149314871489
0.644 0.247375100618044
0.645 0.246604221025504
0.646 0.24583667609387
0.647 0.245072465823142
0.648 0.244311590213319
0.649 0.243554049264402
0.65 0.24279984297639
0.651 0.242048971349284
0.652 0.241301434383084
0.653 0.240557232077789
0.654 0.2398163644334
0.655 0.239078831449917
0.656 0.238344633127339
0.657 0.237613769465666
0.658 0.236886240464899
0.659 0.236162046125038
0.66 0.235441186446083
0.661 0.234687581773726
0.662 0.23393708846134
0.663 0.233189706508926
0.664 0.232445435916483
0.665 0.231704276684012
0.666 0.230966228811512
0.667 0.230231292298983
0.668 0.229499467146425
0.669 0.228770753353839
0.67 0.228045150921224
0.671 0.227322659848581
0.672 0.226603280135908
0.673 0.225887011783208
0.674 0.225173854790478
0.675 0.22446380915772
0.676 0.223756874884933
0.677 0.223053051972118
0.678 0.222352340419274
0.679 0.221654740226401
0.68 0.2209602513935
0.681 0.22026887392057
0.682 0.219580607807611
0.683 0.218895453054624
0.684 0.218213409661608
0.685 0.217534477628563
0.686 0.21685865695549
0.687 0.216185947642388
0.688 0.215516349689257
0.689 0.214849863096098
0.69 0.21418648786291
0.691 0.213499136546038
0.692 0.212814416556125
0.693 0.212132327893172
0.694 0.211452870557178
0.695 0.210776044548145
0.696 0.210101849866071
0.697 0.209430286510956
0.698 0.208761354482802
0.699 0.208095053781607
0.7 0.207431384407372
0.701 0.206770346360096
0.702 0.20611193963978
0.703 0.205456164246424
0.704 0.204803020180028
0.705 0.204152507440591
0.706 0.203504626028114
0.707 0.202859375942597
0.708 0.20221675718404
0.709 0.201576769752442
0.71 0.200939413647803
0.711 0.200304688870125
0.712 0.199672595419406
0.713 0.199043133295647
0.714 0.198416302498848
0.715 0.197792103029008
0.716 0.197170534886128
0.717 0.196551598070208
0.718 0.195935292581247
0.719 0.195321618419246
0.72 0.194710575584205
0.721 0.194080233064311
0.722 0.193452121826394
0.723 0.192826241870452
0.724 0.192202593196485
0.725 0.191581175804495
0.726 0.19096198969448
0.727 0.19034503486644
0.728 0.189730311320377
0.729 0.189117819056289
0.73 0.188507558074177
0.731 0.18789952837404
0.732 0.187293729955879
0.733 0.186690162819694
0.734 0.186088826965484
0.735 0.185489722393251
0.736 0.184892849102992
0.737 0.18429820709471
0.738 0.183705796368403
0.739 0.183115616924072
0.74 0.182527668761716
0.741 0.181941951881337
0.742 0.181358466282932
0.743 0.180777211966504
0.744 0.180198188932051
0.745 0.179621397179574
0.746 0.179046836709073
0.747 0.178474507520547
0.748 0.177904409613997
0.749 0.177336542989423
0.75 0.176770907646824
0.751 0.17619838509127
0.752 0.175627682518688
0.753 0.175058799929078
0.754 0.17449173732244
0.755 0.173926494698774
0.756 0.173363072058081
0.757 0.17280146940036
0.758 0.172241686725611
0.759 0.171683724033834
0.76 0.17112758132503
0.761 0.170573258599197
0.762 0.170020755856337
0.763 0.169470073096449
0.764 0.168921210319533
0.765 0.16837416752559
0.766 0.167828944714619
0.767 0.167285541886619
0.768 0.166743959041592
0.769 0.166204196179538
0.77 0.165666253300455
0.771 0.165130130404345
0.772 0.164595827491207
0.773 0.164063344561041
0.774 0.163532681613847
0.775 0.163003838649625
0.776 0.162476815668376
0.777 0.161951612670099
0.778 0.161428229654794
0.779 0.160906666622461
0.78 0.1603869235731
0.781 0.159861483447478
0.782 0.159337574297458
0.783 0.158815196123042
0.784 0.158294348924228
0.785 0.157775032701018
0.786 0.15725724745341
0.787 0.156740993181405
0.788 0.156226269885004
0.789 0.155713077564205
0.79 0.155201416219009
0.791 0.154691285849416
0.792 0.154182686455426
0.793 0.153675618037039
0.794 0.153170080594254
0.795 0.152666074127073
0.796 0.152163598635495
0.797 0.15166265411952
0.798 0.151163240579147
0.799 0.150665358014378
0.8 0.150169006425211
0.801 0.149674185811648
0.802 0.149180896173687
0.803 0.148689137511329
0.804 0.148198909824574
0.805 0.147710213113423
0.806 0.147223047377874
0.807 0.146737412617928
0.808 0.146253308833585
0.809 0.145770736024844
0.81 0.145289694191708
0.811 0.144811232727646
0.812 0.14433397885325
0.813 0.14385793256852
0.814 0.143383093873455
0.815 0.142909462768056
0.816 0.142437039252322
0.817 0.141965823326255
0.818 0.141495814989853
0.819 0.141027014243117
0.82 0.140559421086047
0.821 0.140093035518643
0.822 0.139627857540904
0.823 0.139163887152831
0.824 0.138701124354424
0.825 0.138239569145682
0.826 0.137779221526607
0.827 0.137320081497197
0.828 0.136862149057452
0.829 0.136405424207374
0.83 0.135949906946961
0.831 0.135495597276214
0.832 0.135042495195133
0.833 0.134590600703718
0.834 0.134139913801968
0.835 0.133690434489884
0.836 0.133242162767466
0.837 0.132795098634714
0.838 0.132349242091627
0.839 0.131904593138206
0.84 0.13146115177445
0.841 0.131028146913214
0.842 0.130596109121307
0.843 0.130165038398728
0.844 0.129734934745479
0.845 0.129305798161559
0.846 0.128877628646968
0.847 0.128450426201706
0.848 0.128024190825773
0.849 0.12759892251917
0.85 0.127174621281895
0.851 0.126751287113949
0.852 0.126328920015333
0.853 0.125907519986045
0.854 0.125487087026087
0.855 0.125067621135457
0.856 0.124649122314157
0.857 0.124231590562186
0.858 0.123815025879543
0.859 0.12339942826623
0.86 0.122984797722246
0.861 0.122571134247591
0.862 0.122158437842265
0.863 0.121746708506268
0.864 0.121335946239601
0.865 0.120926151042262
0.866 0.120517322914252
0.867 0.120109461855572
0.868 0.11970256786622
0.869 0.119296640946198
0.87 0.118891681095506
0.871 0.118492245811605
0.872 0.118093629185343
0.873 0.117695831216721
0.874 0.117298851905738
0.875 0.116902691252396
0.876 0.116507349256693
0.877 0.116112825918629
0.878 0.115719121238205
0.879 0.115326235215421
0.88 0.114934167850276
0.881 0.114542919142771
0.882 0.114152489092906
0.883 0.11376287770068
0.884 0.113374084966094
0.885 0.112986110889147
0.886 0.11259895546984
0.887 0.112212618708173
0.888 0.111827100604145
0.889 0.111442401157757
0.89 0.111058520369009
0.891 0.1106754582379
0.892 0.110293214764431
0.893 0.109911789948601
0.894 0.109531183790412
0.895 0.109151396289861
0.896 0.108772427446951
0.897 0.10839427726168
0.898 0.108016945734048
0.899 0.107640432864056
0.9 0.107264738651702
0.901 0.106905509666255
0.902 0.106546864876135
0.903 0.106188804281341
0.904 0.105831327881874
0.905 0.105474435677734
0.906 0.10511812766892
0.907 0.104762403855433
0.908 0.104407264237272
0.909 0.104052708814438
0.91 0.10369873758693
0.911 0.10334535055475
0.912 0.102992547717895
0.913 0.102640329076368
0.914 0.102288694630166
0.915 0.101937644379292
0.916 0.101587178323744
0.917 0.101237296463523
0.918 0.100887998798628
0.919 0.10053928532906
0.92 0.100191156054819
0.921 0.0998436109759036
0.922 0.0994966500923153
0.923 0.0991502734040536
0.924 0.0988044809111185
0.925 0.09845927261351
0.926 0.0981146485112281
0.927 0.0977706086042728
0.928 0.0974271528926441
0.929 0.097084281376342
0.93 0.0967419940553685
0.931 0.0964129751374479
0.932 0.0960844636330602
0.933 0.0957564595422053
0.934 0.0954289628648833
0.935 0.095101973601094
0.936 0.0947754917508376
0.937 0.094449517314114
0.938 0.0941240502909233
0.939 0.0937990906812653
0.94 0.0934746384851402
0.941 0.0931506937025479
0.942 0.0928272563334885
0.943 0.0925043263779618
0.944 0.092181903835968
0.945 0.0918599887075071
0.946 0.0915385809925789
0.947 0.0912176806911836
0.948 0.0908972878033211
0.949 0.0905774023289914
0.95 0.0902580242681945
0.951 0.0899391536209305
0.952 0.0896207903871993
0.953 0.0893029345670009
0.954 0.0889855861603353
0.955 0.0886687451672026
0.956 0.0883524115876027
0.957 0.0880365854215356
0.958 0.0877212666690014
0.959 0.08740645533
0.96 0.0870921514045304
0.961 0.0867915216883965
0.962 0.0864912782945267
0.963 0.0861914212229211
0.964 0.0858919504735798
0.965 0.0855928660465026
0.966 0.0852941679416895
0.967 0.0849958561591407
0.968 0.0846979306988561
0.969 0.0844003915608356
0.97 0.0841032387450794
0.971 0.0838064722515873
0.972 0.0835100920803594
0.973 0.0832140982313957
0.974 0.0829184907046962
0.975 0.0826232695002608
0.976 0.0823284346180897
0.977 0.0820339860581827
0.978 0.08173992382054
0.979 0.0814462479051614
0.98 0.081152958312047
0.981 0.0808600550411968
0.982 0.0805675380926108
0.983 0.0802754074662889
0.984 0.0799836631622313
0.985 0.0796923051804378
0.986 0.0794013335209085
0.987 0.0791107481836434
0.988 0.0788205491686425
0.989 0.0785307364759058
0.99 0.0782413101054343
0.991 0.0779663737907936
0.992 0.0776917187611458
0.993 0.0774173450164911
0.994 0.0771432525568293
0.995 0.0768694413821605
0.996 0.0765959114924847
0.997 0.0763226628878019
0.998 0.076049695568112
0.999 0.0757770095334151
1 0.0755046047837112
1.001 0.0752324813190003
1.002 0.0749606391392824
1.003 0.0746890782445575
1.004 0.0744177986348255
1.005 0.0741468003100865
1.006 0.0738760832703405
1.007 0.0736056475155875
1.008 0.0733354930458275
1.009 0.0730656198610604
1.01 0.0727960279612863
1.011 0.0725267173465053
1.012 0.0722576880167171
1.013 0.071988939971922
1.014 0.0717204732121199
1.015 0.0714522877373107
1.016 0.0711843835474945
1.017 0.0709167606426713
1.018 0.0706494190228411
1.019 0.0703823586880039
1.02 0.0701155796381586
1.021 0.0698637737865792
1.022 0.0696121613884716
1.023 0.0693607424438359
1.024 0.069109516952672
1.025 0.06885848491498
1.026 0.0686076463307599
1.027 0.0683570012000116
1.028 0.0681065495227351
1.029 0.0678562912989305
1.03 0.0676062265285978
1.031 0.0673563552117369
1.032 0.0671066773483479
1.033 0.0668571929384307
1.034 0.0666079019819854
1.035 0.066358804479012
1.036 0.0661099004295104
1.037 0.0658611898334806
1.038 0.0656126726909227
1.039 0.0653643490018367
1.04 0.0651162187662225
1.041 0.0648682819840802
1.042 0.0646205386554097
1.043 0.0643729887802111
1.044 0.0641256323584843
1.045 0.0638784693902294
1.046 0.0636314998754463
1.047 0.0633847238141351
1.048 0.0631381412062957
1.049 0.0628917520519282
1.05 0.0626455563510335
1.051 0.0624070220771757
1.052 0.0621686062273584
1.053 0.0619303088015818
1.054 0.0616921297998458
1.055 0.0614540692221504
1.056 0.0612161270684956
1.057 0.0609783033388814
1.058 0.0607405980333078
1.059 0.0605030111517749
1.06 0.0602655426942825
1.061 0.0600281926608308
1.062 0.0597909610514197
1.063 0.0595538478660492
1.064 0.0593168531047193
1.065 0.0590799767674301
1.066 0.0588432188541814
1.067 0.0586065793649734
1.068 0.058370058299806
1.069 0.0581336556586792
1.07 0.057897371441593
1.071 0.0576612056485474
1.072 0.0574251582795424
1.073 0.0571892293345781
1.074 0.0569534188136544
1.075 0.0567177267167712
1.076 0.0564821530439287
1.077 0.0562466977951268
1.078 0.0560113609703656
1.079 0.0557761425696449
1.08 0.0555410425929639
1.081 0.0553323025454195
1.082 0.0551234924234275
1.083 0.0549146122269877
1.084 0.0547056619561003
1.085 0.0544966416107652
1.086 0.0542875511909823
1.087 0.0540783906967518
1.088 0.0538691601280736
1.089 0.0536598594849477
1.09 0.0534504887673741
1.091 0.0532410479753528
1.092 0.0530315371088839
1.093 0.0528219561679672
1.094 0.0526123051526028
1.095 0.0524025840627908
1.096 0.0521927928985311
1.097 0.0519829316598236
1.098 0.0517730003466685
1.099 0.0515629989590657
1.1 0.0513529274970152
1.101 0.051142785960517
1.102 0.0509325743495711
1.103 0.0507222926641776
1.104 0.0505119409043363
1.105 0.0503015190700473
1.106 0.0500910271613107
1.107 0.0498804651781264
1.108 0.0496698331204943
1.109 0.0494591309884146
1.11 0.0492483587818863
1.111 0.0490532560864924
1.112 0.0488581772015375
1.113 0.0486631221270214
1.114 0.0484680908629442
1.115 0.048273083409306
1.116 0.0480780997661066
1.117 0.0478831399333461
1.118 0.0476882039110246
1.119 0.0474932916991419
1.12 0.0472984032976981
1.121 0.0471035387066933
1.122 0.0469086979261273
1.123 0.0467138809560002
1.124 0.046519087796312
1.125 0.0463243184470628
1.126 0.0461295729082524
1.127 0.0459348511798809
1.128 0.0457401532619484
1.129 0.0455454791544547
1.13 0.0453508288573999
1.131 0.0451562023707841
1.132 0.0449615996946071
1.133 0.044767020828869
1.134 0.0445724657735699
1.135 0.0443779345287096
1.136 0.0441834270942882
1.137 0.0439889434703057
1.138 0.0437944836567622
1.139 0.0436000476536575
1.14 0.0434056354609927
1.141 0.0432246123818366
1.142 0.0430435738114538
1.143 0.0428625197498444
1.144 0.0426814501970082
1.145 0.0425003651529455
1.146 0.042319264617656
1.147 0.0421381485911399
1.148 0.0419570170733971
1.149 0.0417758700644276
1.15 0.0415947075642315
1.151 0.0414135295728086
1.152 0.0412323360901592
1.153 0.041051127116283
1.154 0.0408699026511802
1.155 0.0406886626948507
1.156 0.0405074072472945
1.157 0.0403261363085116
1.158 0.0401448498785021
1.159 0.0399635479572659
1.16 0.0397822305448031
1.161 0.0396008976411136
1.162 0.0394195492461974
1.163 0.0392381853600545
1.164 0.0390568059826849
1.165 0.0388754111140887
1.166 0.0386940007542658
1.167 0.0385125749032163
1.168 0.03833113356094
1.169 0.0381496767274371
1.17 0.0379682044027067
1.171 0.0377996127338655
1.172 0.0376309611023163
1.173 0.0374622495080588
1.174 0.0372934779510932
1.175 0.0371246464314194
1.176 0.0369557549490375
1.177 0.0367868035039474
1.178 0.0366177920961491
1.179 0.0364487207256427
1.18 0.036279589392428
1.181 0.0361103980965053
1.182 0.0359411468378743
1.183 0.0357718356165352
1.184 0.0356024644324879
1.185 0.0354330332857324
1.186 0.0352635421762688
1.187 0.035093991104097
1.188 0.0349243800692171
1.189 0.0347547090716289
1.19 0.0345849781113327
1.191 0.0344151871883282
1.192 0.0342453363026156
1.193 0.0340754254541948
1.194 0.0339054546430658
1.195 0.0337354238692287
1.196 0.0335653331326834
1.197 0.0333951824334299
1.198 0.0332249717714683
1.199 0.0330547011467985
1.2 0.0328843705594205
1.201 0.0327265092244271
1.202 0.0325685445654725
1.203 0.0324104765825569
1.204 0.0322523052756801
1.205 0.0320940306448423
1.206 0.0319356526900433
1.207 0.0317771714112832
1.208 0.031618586808562
1.209 0.0314598988818797
1.21 0.0313011076312362
1.211 0.0311422130566317
1.212 0.0309832151580661
1.213 0.0308241139355393
1.214 0.0306649093890514
1.215 0.0305056015186025
1.216 0.0303461903241924
1.217 0.0301866758058212
1.218 0.0300270579634889
1.219 0.0298673367971954
1.22 0.0297075123069409
1.221 0.0295475844927253
1.222 0.0293875533545485
1.223 0.0292274188924107
1.224 0.0290671811063117
1.225 0.0289068399962516
1.226 0.0287463955622304
1.227 0.0285858478042481
1.228 0.0284251967223047
1.229 0.0282644423164001
1.23 0.0281035845865354
1.231 0.0279548263883928
1.232 0.0278059210193105
1.233 0.0276568684792885
1.234 0.027507668768327
1.235 0.0273583218864257
1.236 0.0272088278335849
1.237 0.0270591866098044
1.238 0.0269093982150842
1.239 0.0267594626494244
1.24 0.026609379912825
1.241 0.026459150005286
1.242 0.0263087729268073
1.243 0.0261582486773889
1.244 0.0260075772570309
1.245 0.0258567586657333
1.246 0.0257057929034961
1.247 0.0255546799703192
1.248 0.0254034198662026
1.249 0.0252520125911464
1.25 0.0251004581451506
1.251 0.0249487565282152
1.252 0.02479690774034
1.253 0.0246449117815253
1.254 0.0244927686517709
1.255 0.0243404783510769
1.256 0.0241880408794432
1.257 0.0240354562368699
1.258 0.023882724423357
1.259 0.0237298454389044
1.26 0.0235768192835131
1.261 0.0234174577871703
1.262 0.0232579376109016
1.263 0.0230982587547071
1.264 0.0229384212185868
1.265 0.0227784250025408
1.266 0.0226182701065689
1.267 0.0224579565306712
1.268 0.0222974842748478
1.269 0.0221368533390985
1.27 0.0219760637234234
1.271 0.0218151154278226
1.272 0.0216540084522959
1.273 0.0214927427968435
1.274 0.0213313184614652
1.275 0.0211697354461612
1.276 0.0210079937509313
1.277 0.0208460933757757
1.278 0.0206840343206943
1.279 0.020521816585687
1.28 0.020359440170754
1.281 0.0201969050758952
1.282 0.0200342113011105
1.283 0.0198713588464001
1.284 0.0197083477117639
1.285 0.0195451778972019
1.286 0.019381849402714
1.287 0.0192183622283004
1.288 0.019054716373961
1.289 0.0188909118396958
1.29 0.0187269486255057
1.291 0.0185784799841062
1.292 0.018429615557542
1.293 0.0182803553458131
1.294 0.0181306993489196
1.295 0.0179806475668615
1.296 0.0178301999996387
1.297 0.0176793566472512
1.298 0.0175281175096992
1.299 0.0173764825869824
1.3 0.0172244518791011
1.301 0.017072025386055
1.302 0.0169192031078444
1.303 0.0167659850444691
1.304 0.0166123711959291
1.305 0.0164583615622245
1.306 0.0163039561433553
1.307 0.0161491549393214
1.308 0.0159939579501228
1.309 0.0158383651757596
1.31 0.0156823766162318
1.311 0.0155259922715393
1.312 0.0153692121416822
1.313 0.0152120362266604
1.314 0.015054464526474
1.315 0.014896497041123
1.316 0.0147381337706073
1.317 0.0145793747149269
1.318 0.0144202198740819
1.319 0.0142606692480723
1.32 0.0141007228368952
1.321 0.0139831662189733
1.322 0.0138650033248362
1.323 0.0137462341544837
1.324 0.0136268587079159
1.325 0.0135068769851328
1.326 0.0133862889861344
1.327 0.0132650947109207
1.328 0.0131432941594916
1.329 0.0130208873318473
1.33 0.0128978742279876
1.331 0.0127742548479126
1.332 0.0126500291916223
1.333 0.0125251972591167
1.334 0.0123997590503958
1.335 0.0122737145654596
1.336 0.012147063804308
1.337 0.0120198067669412
1.338 0.011891943453359
1.339 0.0117634738635615
1.34 0.0116343979975487
1.341 0.0115047158553206
1.342 0.0113744274368771
1.343 0.0112435327422184
1.344 0.0111120317713443
1.345 0.010979924524255
1.346 0.0108472110009503
1.347 0.0107138912014303
1.348 0.010579965125695
1.349 0.0104454327737443
1.35 0.0103102941455812
1.351 0.0101669872807257
1.352 0.0100231203186933
1.353 0.00987869325948377
1.354 0.00973370610309728
1.355 0.00958815884953377
1.356 0.00944205149879325
1.357 0.00929538405087571
1.358 0.00914815650578116
1.359 0.00900036886350959
1.36 0.008852021124061
1.361 0.0087031132874354
1.362 0.00855364535363279
1.363 0.00840361732265316
1.364 0.00825302919449652
1.365 0.00810188096916286
1.366 0.00795017264665218
1.367 0.00779790422696449
1.368 0.00764507571009979
1.369 0.00749168709605807
1.37 0.00733773838483933
1.371 0.00718322957644358
1.372 0.00702816067087081
1.373 0.00687253166812103
1.374 0.00671634256819424
1.375 0.00655959337109043
1.376 0.0064022840768096
1.377 0.00624441468535176
1.378 0.0060859851967169
1.379 0.00592699561090503
1.38 0.0057674459279143
1.381 0.00566273715647525
1.382 0.00555696993801411
1.383 0.00545014427253088
1.384 0.00534226016002557
1.385 0.00523331760049816
1.386 0.00512331659394867
1.387 0.00501225714037709
1.388 0.00490013923978342
1.389 0.00478696289216766
1.39 0.00467272809752981
1.391 0.00455743485586987
1.392 0.00444108316718784
1.393 0.00432367303148372
1.394 0.00420520444875752
1.395 0.00408567741900923
1.396 0.00396509194223884
1.397 0.00384344801844637
1.398 0.00372074564763181
1.399 0.00359698482979516
1.4 0.00347216556493642
1.401 0.00334628785305559
1.402 0.00321935169415268
1.403 0.00309135708822767
1.404 0.00296230403528058
1.405 0.00283219253531139
1.406 0.00270102258832012
1.407 0.00256879419430676
1.408 0.00243550735327131
1.409 0.00230116206521377
1.41 0.00216575833013507
1.411 0.00201876618637989
1.412 0.00187110840582898
1.413 0.00172278498848235
1.414 0.00157379593434001
1.415 0.00142414124340194
1.416 0.00127382091566815
1.417 0.00112283495113864
1.418 0.000971183349813404
1.419 0.000818866111692451
1.42 0.000665883236775776
1.421 0.00051223472506338
1.422 0.000357920576555263
1.423 0.000202940791251425
1.424 4.7295369151865e-05
1.425 -0.000109015689743415
1.426 -0.000265992385434417
1.427 -0.00042363471792114
1.428 -0.000581942687203584
1.429 -0.000740916293281749
1.43 -0.000900555536155636
1.431 -0.00106086041582524
1.432 -0.00122183093229057
1.433 -0.00138346708555162
1.434 -0.00154576887560839
1.435 -0.00170873630246089
1.436 -0.0018723693661091
1.437 -0.00203666806655303
1.438 -0.00220163240379269
1.439 -0.00236726237782807
1.44 -0.00253355798865916
1.441 -0.00267159143768376
1.442 -0.0028109184866681
1.443 -0.00295153913561217
1.444 -0.00309345338451598
1.445 -0.00323666123337953
1.446 -0.00338116268220282
1.447 -0.00352695773098584
1.448 -0.0036740463797286
1.449 -0.0038224286284311
1.45 -0.00397210447709333
1.451 -0.00412307392571531
1.452 -0.00427533697429702
1.453 -0.00442889362283846
1.454 -0.00458374387133965
1.455 -0.00473988771980057
1.456 -0.00489732516822123
1.457 -0.00505605621660163
1.458 -0.00521608086494177
1.459 -0.00537739911324164
1.46 -0.00554001096150125
1.461 -0.00570391640972059
1.462 -0.00586911545789968
1.463 -0.0060356081060385
1.464 -0.00620339435413706
1.465 -0.00637247420219536
1.466 -0.00654284765021339
1.467 -0.00671451469819116
1.468 -0.00688747534612867
1.469 -0.00706172959402592
1.47 -0.00723727744188382
1.471 -0.00733596527499168
1.472 -0.00743606243220823
1.473 -0.00753756891353348
1.474 -0.00764048471896742
1.475 -0.00774480984851006
1.476 -0.00785054430216139
1.477 -0.00795768807992143
1.478 -0.00806624118179016
1.479 -0.00817620360776758
1.48 -0.0082875753578537
1.481 -0.00840035643204852
1.482 -0.00851454683035204
1.483 -0.00863014655276425
1.484 -0.00874715559928515
1.485 -0.00886557396991476
1.486 -0.00898540166465306
1.487 -0.00910663868350005
1.488 -0.00922928502645574
1.489 -0.00935334069352013
1.49 -0.00947880568469322
1.491 -0.009605679999975
1.492 -0.00973396363936548
1.493 -0.00986365660286465
1.494 -0.00999475889047252
1.495 -0.0101272705021891
1.496 -0.0102611914380143
1.497 -0.0103965216979483
1.498 -0.010533261281991
1.499 -0.0106714101901423
1.5 -0.0108109684224014
1.501 -0.0109297643512841
1.502 -0.0110493890354324
1.503 -0.0111698424748464
1.504 -0.0112911246695262
1.505 -0.0114132356194717
1.506 -0.0115361753246829
1.507 -0.0116599437851598
1.508 -0.0117845410009024
1.509 -0.0119099669719107
1.51 -0.0120362216981848
1.511 -0.0121633051797245
1.512 -0.01229121741653
1.513 -0.0124199584086012
1.514 -0.0125495281559381
1.515 -0.0126799266585407
1.516 -0.012811153916409
1.517 -0.012943209929543
1.518 -0.0130760946979428
1.519 -0.0132098082216082
1.52 -0.0133443505005394
1.521 -0.0134797215347363
1.522 -0.0136159213241989
1.523 -0.0137529498689272
1.524 -0.0138908071689213
1.525 -0.014029493224181
1.526 -0.0141690080347065
1.527 -0.0143093516004977
1.528 -0.0144505239215546
1.529 -0.0145925249978772
1.53 -0.0147353548294655
1.531 -0.014916074468994
1.532 -0.0150977876025215
1.533 -0.0152804942300479
1.534 -0.0154641943515734
1.535 -0.0156488879670978
1.536 -0.0158345750766212
1.537 -0.0160212556801436
1.538 -0.016208929777665
1.539 -0.0163975973691854
1.54 -0.0165872584547047
1.541 -0.0167779130342231
1.542 -0.0169695611077404
1.543 -0.0171622026752567
1.544 -0.017355837736772
1.545 -0.0175504662922862
1.546 -0.0177460883417995
1.547 -0.0179427038853117
1.548 -0.0181403129228229
1.549 -0.0183389154543331
1.55 -0.0185385114798423
1.551 -0.0187391009993504
1.552 -0.0189406840128576
1.553 -0.0191432605203637
1.554 -0.0193468305218688
1.555 -0.0195513940173729
1.556 -0.019756951006876
1.557 -0.019963501490378
1.558 -0.0201710454678791
1.559 -0.0203795829393791
1.56 -0.020589113904879
1.561 -0.0207595835961376
1.562 -0.0209321627791145
1.563 -0.0211068514538097
1.564 -0.0212836496202233
1.565 -0.0214625572783552
1.566 -0.0216435744282055
1.567 -0.0218267010697741
1.568 -0.022011937203061
1.569 -0.0221992828280663
1.57 -0.0223887379447899
1.571 -0.0225803025532319
1.572 -0.0227739766533922
1.573 -0.0229697602452708
1.574 -0.0231676533288677
1.575 -0.023367655904183
1.576 -0.0235697679712167
1.577 -0.0237739895299687
1.578 -0.023980320580439
1.579 -0.0241887611226276
1.58 -0.0243993111565346
1.581 -0.02461197068216
1.582 -0.0248267396995036
1.583 -0.0250436182085656
1.584 -0.025262606209346
1.585 -0.0254837037018446
1.586 -0.0257069106860617
1.587 -0.025932227161997
1.588 -0.0261596531296507
1.589 -0.0263891885890227
1.59 -0.0266208335401131
1.591 -0.0267990689996945
1.592 -0.0269796645910464
1.593 -0.0271626203141688
1.594 -0.0273479361690617
1.595 -0.0275356121557251
1.596 -0.027725648274159
1.597 -0.0279180445243634
1.598 -0.0281128009063383
1.599 -0.0283099174200837
1.6 -0.0285093940655996
1.601 -0.028711230842886
1.602 -0.0289154277519429
1.603 -0.0291219847927703
1.604 -0.0293309019653682
1.605 -0.0295421792697366
1.606 -0.0297558167058755
1.607 -0.0299718142737849
1.608 -0.0301901719734647
1.609 -0.0304108898049151
1.61 -0.030633967768136
1.611 -0.0308594058631274
1.612 -0.0310872040898893
1.613 -0.0313173624484217
1.614 -0.0315498809387245
1.615 -0.0317847595607979
1.616 -0.0320219983146418
1.617 -0.0322615972002562
1.618 -0.032503556217641
1.619 -0.0327478753667964
1.62 -0.0329945546477213
1.621 -0.0331081003467934
1.622 -0.0332242231873384
1.623 -0.0333429231693562
1.624 -0.0334642002928468
1.625 -0.0335880545578102
1.626 -0.0337144859642465
1.627 -0.0338434945121555
1.628 -0.0339750802015375
1.629 -0.0341092430323922
1.63 -0.0342459830047198
1.631 -0.0343853001185202
1.632 -0.0345271943737934
1.633 -0.0346716657705395
1.634 -0.0348187143087583
1.635 -0.0349683399884501
1.636 -0.0351205428096146
1.637 -0.035275322772252
1.638 -0.0354326798763622
1.639 -0.0355926141219452
1.64 -0.035755125509001
1.641 -0.0359202140375297
1.642 -0.0360878797075312
1.643 -0.0362581225190055
1.644 -0.0364309424719527
1.645 -0.0366063395663727
1.646 -0.0367843138022655
1.647 -0.0369648651796312
1.648 -0.0371479936984696
1.649 -0.0373336993587809
1.65 -0.037521982160565
1.651 -0.037678879475853
1.652 -0.0378373456371255
1.653 -0.0379973806443825
1.654 -0.038158984497624
1.655 -0.0383221571968501
1.656 -0.0384868987420607
1.657 -0.0386532091332558
1.658 -0.0388210883704355
1.659 -0.0389905364535997
1.66 -0.0391615533827485
1.661 -0.0393341391578817
1.662 -0.0395082937789996
1.663 -0.0396840172461019
1.664 -0.0398613095591888
1.665 -0.0400401707182602
1.666 -0.0402206007233162
1.667 -0.0404025995743566
1.668 -0.0405861672713817
1.669 -0.0407713038143912
1.67 -0.0409580092033853
1.671 -0.0411462834383639
1.672 -0.0413361265193271
1.673 -0.0415275384462748
1.674 -0.041720519219207
1.675 -0.0419150688381238
1.676 -0.0421111873030251
1.677 -0.0423088746139109
1.678 -0.0425081307707813
1.679 -0.0427089557736362
1.68 -0.0429113496224765
1.681 -0.0430909280119591
1.682 -0.0432724096664215
1.683 -0.0434557945858636
1.684 -0.0436410827702857
1.685 -0.0438282742196875
1.686 -0.0440173689340692
1.687 -0.0442083669134306
1.688 -0.0444012681577719
1.689 -0.044596072667093
1.69 -0.0447927804413939
1.691 -0.0449913914806747
1.692 -0.0451919057849352
1.693 -0.0453943233541756
1.694 -0.0455986441883957
1.695 -0.0458048682875957
1.696 -0.0460129956517756
1.697 -0.0462230262809352
1.698 -0.0464349601750746
1.699 -0.0466487973341939
1.7 -0.046864537758293
1.701 -0.0470821814473719
1.702 -0.0473017284014306
1.703 -0.0475231786204691
1.704 -0.0477465321044875
1.705 -0.0479717888534856
1.706 -0.0481989488674636
1.707 -0.0484280121464214
1.708 -0.048658978690359
1.709 -0.0488918484992764
1.71 -0.0491266215731727
1.711 -0.0493294006283494
1.712 -0.0495345387010189
1.713 -0.0497420357911812
1.714 -0.0499518918988364
1.715 -0.0501641070239843
1.716 -0.050378681166625
1.717 -0.0505956143267586
1.718 -0.0508149065043849
1.719 -0.0510365576995041
1.72 -0.051260567912116
1.721 -0.0514869371422208
1.722 -0.0517156653898184
1.723 -0.0519467526549088
1.724 -0.052180198937492
1.725 -0.052416004237568
1.726 -0.0526541685551369
1.727 -0.0528946918901985
1.728 -0.0531375742427529
1.729 -0.0533828156128002
1.73 -0.0536304160003403
1.731 -0.0538803754053731
1.732 -0.0541326938278988
1.733 -0.0543873712679173
1.734 -0.0546444077254286
1.735 -0.0549038032004327
1.736 -0.0551655576929296
1.737 -0.0554296712029193
1.738 -0.0556961437304019
1.739 -0.0559649752753772
1.74 -0.0562361658378463
1.741 -0.0564645747290716
1.742 -0.0566958422070483
1.743 -0.0569299682717764
1.744 -0.0571669529232559
1.745 -0.0574067961614867
1.746 -0.0576494979864689
1.747 -0.0578950583982026
1.748 -0.0581434773966875
1.749 -0.0583947549819239
1.75 -0.0586488911539116
1.751 -0.0589058859126507
1.752 -0.0591657392581412
1.753 -0.0594284511903831
1.754 -0.0596940217093764
1.755 -0.059962450815121
1.756 -0.060233738507617
1.757 -0.0605078847868644
1.758 -0.0607848896528632
1.759 -0.0610647531056133
1.76 -0.0613474751451149
1.761 -0.0616330557713678
1.762 -0.061921494984372
1.763 -0.0622127927841277
1.764 -0.0625069491706348
1.765 -0.0628039641438932
1.766 -0.063103837703903
1.767 -0.0634065698506642
1.768 -0.0637121605841767
1.769 -0.0640206099044407
1.77 -0.064331917811456
1.771 -0.0647300821949753
1.772 -0.0651316866814629
1.773 -0.0655367312709189
1.774 -0.0659452159633432
1.775 -0.0663571407587357
1.776 -0.0667725056570966
1.777 -0.0671913106584258
1.778 -0.0676135557627233
1.779 -0.0680392409699891
1.78 -0.0684683662802233
1.781 -0.0689009316934257
1.782 -0.0693369372095964
1.783 -0.0697763828287355
1.784 -0.0702192685508428
1.785 -0.0706655943759185
1.786 -0.0711153603039625
1.787 -0.0715685663349747
1.788 -0.0720252124689553
1.789 -0.0724852987059042
1.79 -0.0729488250458215
1.791 -0.073415791488707
1.792 -0.0738861980345608
1.793 -0.0743600446833829
1.794 -0.0748373314351734
1.795 -0.0753180582899322
1.796 -0.0758022252476592
1.797 -0.0762898323083546
1.798 -0.0767808794720183
1.799 -0.0772753667386503
1.8 -0.0777732941082496
1.801 -0.0781502226903547
1.802 -0.0785335762626073
1.803 -0.0789233548250074
1.804 -0.0793195583775551
1.805 -0.0797221869202503
1.806 -0.0801312404530931
1.807 -0.0805467189760834
1.808 -0.0809686224892213
1.809 -0.0813969509925067
1.81 -0.0818317044859397
1.811 -0.0822728829695202
1.812 -0.0827204864432483
1.813 -0.0831745149071239
1.814 -0.083634968361147
1.815 -0.0841018468053177
1.816 -0.084575150239636
1.817 -0.0850548786641018
1.818 -0.0855410320787151
1.819 -0.086033610483476
1.82 -0.0865326138783844
1.821 -0.0870380422634404
1.822 -0.0875498956386439
1.823 -0.088068174003995
1.824 -0.0885928773594936
1.825 -0.0891240057051398
1.826 -0.0896615590409335
1.827 -0.0902055373668748
1.828 -0.0907559406829636
1.829 -0.0913127689891999
1.83 -0.0918760222855847
1.831 -0.0922798364611893
1.832 -0.0926907311097199
1.833 -0.0931087062311764
1.834 -0.0935337618255587
1.835 -0.093965897892867
1.836 -0.0944051144331012
1.837 -0.0948514114462613
1.838 -0.0953047889323473
1.839 -0.0957652468913592
1.84 -0.096232785323297
1.841 -0.0967074042281607
1.842 -0.0971891036059503
1.843 -0.0976778834566659
1.844 -0.0981737437803073
1.845 -0.0986766845768746
1.846 -0.0991867058463679
1.847 -0.0997038075887871
1.848 -0.100227989804132
1.849 -0.100759252492403
1.85 -0.1012975956536
1.851 -0.101843019287723
1.852 -0.102395523394771
1.853 -0.102955107974746
1.854 -0.103521773027647
1.855 -0.104095518553473
1.856 -0.104676344552225
1.857 -0.105264251023904
1.858 -0.105859237968508
1.859 -0.106461305386038
1.86 -0.107070453276493
1.861 -0.107511285185776
1.862 -0.107959794778912
1.863 -0.108415982055901
1.864 -0.108879847016743
1.865 -0.109351389661437
1.866 -0.109830609989984
1.867 -0.110317508002384
1.868 -0.110812083698637
1.869 -0.111314337078743
1.87 -0.111824268142702
1.871 -0.112341876890513
1.872 -0.112867163322177
1.873 -0.113400127437694
1.874 -0.113940769237064
1.875 -0.114489088720287
1.876 -0.115045085887362
1.877 -0.115608760738291
1.878 -0.116180113273072
1.879 -0.116759143491706
1.88 -0.117345851394193
1.881 -0.117940236980532
1.882 -0.118542300250725
1.883 -0.11915204120477
1.884 -0.119769459842668
1.885 -0.120394556164419
1.886 -0.121027330170023
1.887 -0.121667781859479
1.888 -0.122315911232789
1.889 -0.122971718289951
1.89 -0.123635203030967
1.891 -0.124121011109147
1.892 -0.124615194596978
1.893 -0.125117753494459
1.894 -0.12562868780159
1.895 -0.126147997518371
1.896 -0.126675682644802
1.897 -0.127211743180884
1.898 -0.127756179126616
1.899 -0.128308990481999
1.9 -0.128870177247031
1.901 -0.129439739421714
1.902 -0.130017677006047
1.903 -0.13060399000003
1.904 -0.131198678403664
1.905 -0.131801742216948
1.906 -0.132413181439882
1.907 -0.133032996072466
1.908 -0.1336611861147
1.909 -0.134297751566585
1.91 -0.13494269242812
1.911 -0.135596008699306
1.912 -0.136257700380141
1.913 -0.136927767470627
1.914 -0.137606209970763
1.915 -0.138293027880549
1.916 -0.138988221199986
1.917 -0.139691789929073
1.918 -0.14040373406781
1.919 -0.141124053616197
1.92 -0.141852748574235
1.921 -0.142392024957169
1.922 -0.142940489197381
1.923 -0.143498141294871
1.924 -0.144064981249638
1.925 -0.144641009061684
1.926 -0.145226224731007
1.927 -0.145820628257607
1.928 -0.146424219641486
1.929 -0.147036998882642
1.93 -0.147658965981076
1.931 -0.148290120936788
1.932 -0.148930463749777
1.933 -0.149579994420044
1.934 -0.150238712947589
1.935 -0.150906619332412
1.936 -0.151583713574512
1.937 -0.15226999567389
1.938 -0.152965465630546
1.939 -0.15367012344448
1.94 -0.154383969115691
1.941 -0.15510700264418
1.942 -0.155839224029947
1.943 -0.156580633272992
1.944 -0.157331230373314
1.945 -0.158091015330914
1.946 -0.158859988145792
1.947 -0.159638148817947
1.948 -0.16042549734738
1.949 -0.161222033734091
1.95 -0.162027757978079
1.951 -0.162629745070087
1.952 -0.163241859263394
1.953 -0.163864100558002
1.954 -0.164496468953909
1.955 -0.165138964451116
1.956 -0.165791587049622
1.957 -0.166454336749429
1.958 -0.167127213550535
1.959 -0.167810217452941
1.96 -0.168503348456646
1.961 -0.169206606561652
1.962 -0.169919991767957
1.963 -0.170643504075562
1.964 -0.171377143484467
1.965 -0.172120909994672
1.966 -0.172874803606176
1.967 -0.17363882431898
1.968 -0.174412972133084
1.969 -0.175197247048488
1.97 -0.175991649065191
1.971 -0.176796178183195
1.972 -0.177610834402498
1.973 -0.1784356177231
1.974 -0.179270528145003
1.975 -0.180115565668205
1.976 -0.180970730292707
1.977 -0.181836022018509
1.978 -0.182711440845611
1.979 -0.183596986774012
1.98 -0.184492659803716
1.981 -0.18516745292029
1.982 -0.185853456332893
1.983 -0.186550670041525
1.984 -0.187259094046185
1.985 -0.187978728346874
1.986 -0.188709572943592
1.987 -0.189451627836338
1.988 -0.190204893025112
1.989 -0.190969368509916
1.99 -0.191745054290747
1.991 -0.192531950367608
1.992 -0.193330056740497
1.993 -0.194139373409414
1.994 -0.19495990037436
1.995 -0.195791637635335
1.996 -0.196634585192338
1.997 -0.19748874304537
1.998 -0.19835411119443
1.999 -0.199230689639519
2 -0.200118478380637
2.001 -0.201017477417783
2.002 -0.201927686750958
2.003 -0.202849106380161
2.004 -0.203781736305393
2.005 -0.204725576526653
2.006 -0.205680627043942
2.007 -0.20664688785726
2.008 -0.207624358966606
2.009 -0.208613040371981
2.01 -0.209612932073382
2.011 -0.20999214509797
2.012 -0.210383722708614
2.013 -0.210787664905316
2.014 -0.211203971688075
2.015 -0.211632643056891
2.016 -0.212073679011765
2.017 -0.212527079552695
2.018 -0.212992844679684
2.019 -0.213470974392729
2.02 -0.213961468691832
2.021 -0.214464327576992
2.022 -0.214979551048209
2.023 -0.215507139105483
2.024 -0.216047091748815
2.025 -0.216599408978204
2.026 -0.21716409079365
2.027 -0.217741137195154
2.028 -0.218330548182715
2.029 -0.218932323756333
2.03 -0.219546463916008
2.031 -0.220172968661741
2.032 -0.220811837993531
2.033 -0.221463071911378
2.034 -0.222126670415283
2.035 -0.222802633505244
2.036 -0.223490961181264
2.037 -0.22419165344334
2.038 -0.224904710291473
2.039 -0.225630131725664
2.04 -0.226367917745914
2.041 -0.226986553971448
2.042 -0.227612570065313
2.043 -0.22824596602751
2.044 -0.228886741858037
2.045 -0.229534897556895
2.046 -0.230190433124085
2.047 -0.230853348559605
2.048 -0.231523643863457
2.049 -0.232201319035639
2.05 -0.232886374076153
2.051 -0.233578808984998
2.052 -0.234278623762174
2.053 -0.234985818407681
2.054 -0.235700392921518
2.055 -0.236422347303687
2.056 -0.237151681554187
2.057 -0.237888395673019
2.058 -0.238632489660181
2.059 -0.239383963515674
2.06 -0.240142817239498
2.061 -0.240909050831654
2.062 -0.24168266429214
2.063 -0.242463657620957
2.064 -0.243252030818106
2.065 -0.244047783883585
2.066 -0.244850916817396
2.067 -0.245661429619538
2.068 -0.24647932229001
2.069 -0.247304594828814
2.07 -0.248137247235949
2.071 -0.248890326620636
2.072 -0.249652450554158
2.073 -0.250423619036516
2.074 -0.251203832067711
2.075 -0.251993089647742
2.076 -0.252791391776608
2.077 -0.253598738454311
2.078 -0.25441512968085
2.079 -0.255240565456225
2.08 -0.256075045780436
2.081 -0.256918570653483
2.082 -0.257771140075366
2.083 -0.258632754046086
2.084 -0.259503412565641
2.085 -0.260383115634032
2.086 -0.26127186325126
2.087 -0.262169655417324
2.088 -0.263076492132223
2.089 -0.263992373395959
2.09 -0.264917299208531
2.091 -0.265851269569939
2.092 -0.266794284480183
2.093 -0.267746343939263
2.094 -0.268707447947179
2.095 -0.269677596503931
2.096 -0.27065678960952
2.097 -0.271645027263944
2.098 -0.272642309467204
2.099 -0.273648636219301
2.1 -0.274664007520233
2.101 -0.275551827100801
2.102 -0.276450960270064
2.103 -0.277361407028021
2.104 -0.278283167374672
2.105 -0.279216241310018
2.106 -0.280160628834058
2.107 -0.281116329946792
2.108 -0.282083344648221
2.109 -0.283061672938344
2.11 -0.284051314817161
2.111 -0.285052270284673
2.112 -0.286064539340879
2.113 -0.28708812198578
2.114 -0.288123018219375
2.115 -0.289169228041664
2.116 -0.290226751452648
2.117 -0.291295588452326
2.118 -0.292375739040698
2.119 -0.293467203217765
2.12 -0.294569980983526
2.121 -0.295684072337982
2.122 -0.296809477281132
2.123 -0.297946195812976
2.124 -0.299094227933515
2.125 -0.300253573642748
2.126 -0.301424232940675
2.127 -0.302606205827297
2.128 -0.303799492302613
2.129 -0.305004092366624
2.13 -0.306220006019329
2.131 -0.307252171624847
2.132 -0.308298171577953
2.133 -0.309358005878644
2.134 -0.310431674526923
2.135 -0.311519177522788
2.136 -0.312620514866239
2.137 -0.313735686557277
2.138 -0.314864692595902
2.139 -0.316007532982113
2.14 -0.317164207715911
2.141 -0.318334716797295
2.142 -0.319519060226266
2.143 -0.320717238002823
2.144 -0.321929250126967
2.145 -0.323155096598698
2.146 -0.324394777418015
2.147 -0.325648292584918
2.148 -0.326915642099409
2.149 -0.328196825961485
2.15 -0.329491844171149
2.151 -0.330800696728399
2.152 -0.332123383633235
2.153 -0.333459904885658
2.154 -0.334810260485668
2.155 -0.336174450433264
2.156 -0.337552474728447
2.157 -0.338944333371216
2.158 -0.340350026361572
2.159 -0.341769553699514
2.16 -0.343202915385043
2.161 -0.341853091534321
2.162 -0.340519281474817
2.163 -0.339201485206529
2.164 -0.337899702729457
2.165 -0.336613934043603
2.166 -0.335344179148966
2.167 -0.334090438045545
2.168 -0.332852710733341
2.169 -0.331630997212354
2.17 -0.330425297482584
2.171 -0.329235611544031
2.172 -0.328061939396694
2.173 -0.326904281040575
2.174 -0.325762636475672
2.175 -0.324637005701986
2.176 -0.323527388719516
2.177 -0.322433785528264
2.178 -0.321356196128229
2.179 -0.32029462051941
2.18 -0.319249058701808
2.181 -0.318219510675423
2.182 -0.317205976440255
2.183 -0.316208455996303
2.184 -0.315226949343569
2.185 -0.314261456482051
2.186 -0.31331197741175
2.187 -0.312378512132666
2.188 -0.311461060644799
2.189 -0.310559622948148
2.19 -0.309674199042715
2.191 -0.30891221352438
2.192 -0.308135657690834
2.193 -0.307344531542075
2.194 -0.306538835078105
2.195 -0.305718568298922
2.196 -0.304883731204527
2.197 -0.30403432379492
2.198 -0.303170346070101
2.199 -0.30229179803007
2.2 -0.301398679674826
2.201 -0.300490991004371
2.202 -0.299568732018703
2.203 -0.298631902717823
2.204 -0.297680503101731
2.205 -0.296714533170427
2.206 -0.295733992923911
2.207 -0.294738882362182
2.208 -0.293729201485242
2.209 -0.292704950293089
2.21 -0.291666128785724
2.211 -0.290612736963147
2.212 -0.289544774825358
2.213 -0.288462242372357
2.214 -0.287365139604143
2.215 -0.286253466520718
2.216 -0.28512722312208
2.217 -0.28398640940823
2.218 -0.282831025379168
2.219 -0.281661071034894
2.22 -0.280476546375408
2.221 -0.279555097425587
2.222 -0.278634464633251
2.223 -0.277714647998401
2.224 -0.276795647521037
2.225 -0.275877463201158
2.226 -0.274960095038765
2.227 -0.274043543033858
2.228 -0.273127807186437
2.229 -0.272212887496502
2.23 -0.271298783964052
2.231 -0.270385496589088
2.232 -0.26947302537161
2.233 -0.268561370311618
2.234 -0.267650531409111
2.235 -0.266740508664091
2.236 -0.265831302076556
2.237 -0.264922911646507
2.238 -0.264015337373943
2.239 -0.263108579258865
2.24 -0.262202637301274
2.241 -0.261297511501168
2.242 -0.260393201858547
2.243 -0.259489708373413
2.244 -0.258587031045764
2.245 -0.257685169875601
2.246 -0.256784124862924
2.247 -0.255883896007732
2.248 -0.254984483310027
2.249 -0.254085886769807
2.25 -0.253188106387072
2.251 -0.252331515109206
2.252 -0.251476927230768
2.253 -0.25062434275176
2.254 -0.24977376167218
2.255 -0.248925183992028
2.256 -0.248078609711306
2.257 -0.247234038830012
2.258 -0.246391471348147
2.259 -0.24555090726571
2.26 -0.244712346582703
2.261 -0.243875789299124
2.262 -0.243041235414974
2.263 -0.242208684930252
2.264 -0.24137813784496
2.265 -0.240549594159096
2.266 -0.239723053872661
2.267 -0.238898516985654
2.268 -0.238075983498077
2.269 -0.237255453409928
2.27 -0.236436926721208
2.271 -0.235620403431916
2.272 -0.234805883542054
2.273 -0.23399336705162
2.274 -0.233182853960615
2.275 -0.232374344269038
2.276 -0.231567837976891
2.277 -0.230763335084172
2.278 -0.229960835590882
2.279 -0.22916033949702
2.28 -0.228361846802588
2.281 -0.227579707281822
2.282 -0.226799324604177
2.283 -0.226020698769652
2.284 -0.225243829778247
2.285 -0.224468717629962
2.286 -0.223695362324798
2.287 -0.222923763862754
2.288 -0.22215392224383
2.289 -0.221385837468027
2.29 -0.220619509535343
2.291 -0.21985493844578
2.292 -0.219092124199337
2.293 -0.218331066796014
2.294 -0.217571766235812
2.295 -0.21681422251873
2.296 -0.216058435644768
2.297 -0.215304405613926
2.298 -0.214552132426204
2.299 -0.213801616081603
2.3 -0.213052856580122
2.301 -0.212305853921761
2.302 -0.21156060810652
2.303 -0.2108171191344
2.304 -0.2100753870054
2.305 -0.20933541171952
2.306 -0.20859719327676
2.307 -0.207860731677121
2.308 -0.207126026920601
2.309 -0.206393079007202
2.31 -0.205661887936923
2.311 -0.204950882728631
2.312 -0.204241213492872
2.313 -0.203532880229648
2.314 -0.202825882938956
2.315 -0.202120221620798
2.316 -0.201415896275174
2.317 -0.200712906902084
2.318 -0.200011253501527
2.319 -0.199310936073504
2.32 -0.198611954618014
2.321 -0.197914309135058
2.322 -0.197217999624635
2.323 -0.196523026086747
2.324 -0.195829388521391
2.325 -0.19513708692857
2.326 -0.194446121308282
2.327 -0.193756491660527
2.328 -0.193068197985307
2.329 -0.192381240282619
2.33 -0.191695618552466
2.331 -0.191011332794846
2.332 -0.19032838300976
2.333 -0.189646769197207
2.334 -0.188966491357188
2.335 -0.188287549489702
2.336 -0.187609943594751
2.337 -0.186933673672332
2.338 -0.186258739722448
2.339 -0.185585141745097
2.34 -0.18491287974028
2.341 -0.18425573012114
2.342 -0.183599529034995
2.343 -0.182944276481846
2.344 -0.182289972461691
2.345 -0.181636616974532
2.346 -0.180984210020367
2.347 -0.180332751599198
2.348 -0.179682241711024
2.349 -0.179032680355845
2.35 -0.178384067533661
2.351 -0.177736403244472
2.352 -0.177089687488279
2.353 -0.17644392026508
2.354 -0.175799101574877
2.355 -0.175155231417669
2.356 -0.174512309793455
2.357 -0.173870336702237
2.358 -0.173229312144014
2.359 -0.172589236118787
2.36 -0.171950108626554
2.361 -0.171311929667316
2.362 -0.170674699241074
2.363 -0.170038417347827
2.364 -0.169403083987575
2.365 -0.168768699160318
2.366 -0.168135262866056
2.367 -0.167502775104789
2.368 -0.166871235876517
2.369 -0.166240645181241
2.37 -0.165611003018958
2.371 -0.165028355152234
2.372 -0.164446134620646
2.373 -0.163864341424192
2.374 -0.163282975562873
2.375 -0.162702037036688
2.376 -0.162121525845639
2.377 -0.161541441989724
2.378 -0.160961785468945
2.379 -0.1603825562833
2.38 -0.15980375443279
2.381 -0.159225379917414
2.382 -0.158647432737174
2.383 -0.158069912892068
2.384 -0.157492820382097
2.385 -0.156916155207261
2.386 -0.15633991736756
2.387 -0.155764106862993
2.388 -0.155188723693561
2.389 -0.154613767859265
2.39 -0.154039239360103
2.391 -0.153465138196075
2.392 -0.152891464367183
2.393 -0.152318217873425
2.394 -0.151745398714802
2.395 -0.151173006891314
2.396 -0.150601042402961
2.397 -0.150029505249743
2.398 -0.149458395431659
2.399 -0.14888771294871
2.4 -0.148317457800898
2.401 -0.147769354121017
2.402 -0.147221595454834
2.403 -0.146674181802349
2.404 -0.146127113163563
2.405 -0.145580389538475
2.406 -0.145034010927085
2.407 -0.144487977329393
2.408 -0.143942288745399
2.409 -0.143396945175104
2.41 -0.142851946618507
2.411 -0.142307293075608
2.412 -0.141762984546408
2.413 -0.141219021030905
2.414 -0.140675402529101
2.415 -0.140132129040995
2.416 -0.139589200566588
2.417 -0.139046617105878
2.418 -0.138504378658867
2.419 -0.137962485225554
2.42 -0.137420936805939
2.421 -0.136879733400022
2.422 -0.136338875007804
2.423 -0.135798361629284
2.424 -0.135258193264462
2.425 -0.134718369913338
2.426 -0.134178891575913
2.427 -0.133639758252186
2.428 -0.133100969942157
2.429 -0.132562526645826
2.43 -0.132024428363194
2.431 -0.131527743191312
2.432 -0.131030926732769
2.433 -0.130533978987565
2.434 -0.130036899955699
2.435 -0.129539689637172
2.436 -0.129042348031984
2.437 -0.128544875140134
2.438 -0.128047270961623
2.439 -0.127549535496451
2.44 -0.127051668744618
2.441 -0.126553670706123
2.442 -0.126055541380967
2.443 -0.125557280769149
2.444 -0.12505888887067
2.445 -0.12456036568553
2.446 -0.124061711213729
2.447 -0.123562925455266
2.448 -0.123064008410142
2.449 -0.122564960078356
2.45 -0.12206578045991
2.451 -0.121566469554802
2.452 -0.121067027363033
2.453 -0.120567453884602
2.454 -0.12006774911951
2.455 -0.119567913067757
2.456 -0.119067945729342
2.457 -0.118567847104266
2.458 -0.118067617192529
2.459 -0.117567255994131
2.46 -0.117066763509069
2.461 -0.116629642148091
2.462 -0.116192181735659
2.463 -0.115754382271773
2.464 -0.115316243756431
2.465 -0.114877766189636
2.466 -0.114438949571385
2.467 -0.113999793901681
2.468 -0.113560299180521
2.469 -0.113120465407908
2.47 -0.112680292583839
2.471 -0.112239780708316
2.472 -0.111798929781339
2.473 -0.111357739802907
2.474 -0.110916210773021
2.475 -0.11047434269168
2.476 -0.110032135558885
2.477 -0.109589589374635
2.478 -0.10914670413893
2.479 -0.108703479851771
2.48 -0.108259916513158
2.481 -0.10781601412309
2.482 -0.107371772681567
2.483 -0.10692719218859
2.484 -0.106482272644158
2.485 -0.106037014048272
2.486 -0.105591416400932
2.487 -0.105145479702137
2.488 -0.104699203951887
2.489 -0.104252589150183
2.49 -0.103805635297026
2.491 -0.103378722679354
2.492 -0.102951602655343
2.493 -0.102524275224993
2.494 -0.102096740388304
2.495 -0.101668998145277
2.496 -0.10124104849591
2.497 -0.100812891440205
2.498 -0.100384526978161
2.499 -0.0999559551097783
2.5 -0.0995271758350565
2.501 -0.0990981891539959
2.502 -0.0986689950665965
2.503 -0.0982395935728582
2.504 -0.0978099846727811
2.505 -0.0973801683663651
2.506 -0.0969501446536103
2.507 -0.0965199135345166
2.508 -0.0960894750090841
2.509 -0.0956588290773127
2.51 -0.0952279757392025
2.511 -0.0947969149947535
2.512 -0.0943656468439656
2.513 -0.0939341712868388
2.514 -0.0935024883233732
2.515 -0.0930705979535688
2.516 -0.0926385001774255
2.517 -0.0922061949949434
2.518 -0.0917736824061224
2.519 -0.0913409624109626
2.52 -0.090908035009462
2.521 -0.0905196380795089
2.522 -0.0901305441037024
2.523 -0.0897407530820424
2.524 -0.0893502650145291
2.525 -0.0889590799011623
2.526 -0.0885671977419421
2.527 -0.0881746185368684
2.528 -0.0877813422859414
2.529 -0.0873873689891609
2.53 -0.086992698646527
2.531 -0.0865973312580396
2.532 -0.0862012668236989
2.533 -0.0858045053435047
2.534 -0.0854070468174571
2.535 -0.0850088912455561
2.536 -0.0846100386278016
2.537 -0.0842104889641938
2.538 -0.0838102422547325
2.539 -0.0834092984994177
2.54 -0.0830076576982496
2.541 -0.082605319851228
2.542 -0.082202284958353
2.543 -0.0817985530196246
2.544 -0.0813941240350428
2.545 -0.0809889980046075
2.546 -0.0805831749283188
2.547 -0.0801766548061767
2.548 -0.0797694376381812
2.549 -0.0793615234243323
2.55 -0.0789529121646307
2.551 -0.0786182131031998
2.552 -0.0782826794015764
2.553 -0.0779463110597604
2.554 -0.0776091080777519
2.555 -0.0772710704555508
2.556 -0.0769321981931572
2.557 -0.0765924912905711
2.558 -0.0762519497477924
2.559 -0.0759105735648212
2.56 -0.0755683627416574
2.561 -0.0752253172783011
2.562 -0.0748814371747523
2.563 -0.0745367224310109
2.564 -0.074191173047077
2.565 -0.0738447890229505
2.566 -0.0734975703586315
2.567 -0.0731495170541199
2.568 -0.0728006291094158
2.569 -0.0724509065245192
2.57 -0.07210034929943
2.571 -0.0717489574341483
2.572 -0.0713967309286741
2.573 -0.0710436697830073
2.574 -0.0706897739971479
2.575 -0.070335043571096
2.576 -0.0699794785048516
2.577 -0.0696230787984147
2.578 -0.0692658444517852
2.579 -0.0689077754649631
2.58 -0.0685488718379494
2.581 -0.0682282800661802
2.582 -0.0679071809563789
2.583 -0.0675855745085455
2.584 -0.0672634607226801
2.585 -0.0669408395987825
2.586 -0.0666177111368528
2.587 -0.0662940753368911
2.588 -0.0659699321988973
2.589 -0.0656452817228714
2.59 -0.0653201239088134
2.591 -0.0649944587567233
2.592 -0.0646682862666011
2.593 -0.0643416064384468
2.594 -0.0640144192722605
2.595 -0.063686724768042
2.596 -0.0633585229257915
2.597 -0.0630298137455089
2.598 -0.0627005972271942
2.599 -0.0623708733708474
2.6 -0.0620406421764685
2.601 -0.0617099036440576
2.602 -0.0613786577736145
2.603 -0.0610469045651394
2.604 -0.0607146440186322
2.605 -0.0603818761340929
2.606 -0.0600486009115215
2.607 -0.059714818350918
2.608 -0.0593805284522824
2.609 -0.0590457312156148
2.61 -0.0587104266409131
2.611 -0.0583757823062666
2.612 -0.0580405166342869
2.613 -0.057704629624974
2.614 -0.0573681212783279
2.615 -0.0570309915943485
2.616 -0.056693240573036
2.617 -0.0563548682143903
2.618 -0.0560158745184113
2.619 -0.0556762594850992
2.62 -0.0553360231144538
2.621 -0.0549951654064752
2.622 -0.0546536863611634
2.623 -0.0543115859785185
2.624 -0.0539688642585403
2.625 -0.0536255212012289
2.626 -0.0532815568065843
2.627 -0.0529369710746065
2.628 -0.0525917640052954
2.629 -0.0522459355986512
2.63 -0.0518994858546738
2.631 -0.0515524147733631
2.632 -0.0512047223547193
2.633 -0.0508564085987422
2.634 -0.050507473505432
2.635 -0.0501579170747885
2.636 -0.0498077393068119
2.637 -0.049456940201502
2.638 -0.0491055197588589
2.639 -0.0487534779788826
2.64 -0.0484008148615731
2.641 -0.0481304672780434
2.642 -0.0478588217179038
2.643 -0.0475858781811543
2.644 -0.047311636667795
2.645 -0.0470360971778258
2.646 -0.0467592597112467
2.647 -0.0464811242680577
2.648 -0.0462016908482589
2.649 -0.0459209594518502
2.65 -0.0456389300788316
2.651 -0.0453556027292032
2.652 -0.0450709774029649
2.653 -0.0447850541001167
2.654 -0.0444978328206586
2.655 -0.0442093135645907
2.656 -0.0439194963319129
2.657 -0.0436283811226252
2.658 -0.0433359679367276
2.659 -0.0430422567742202
2.66 -0.0427472476351029
2.661 -0.0424509405193757
2.662 -0.0421533354270387
2.663 -0.0418544323580918
2.664 -0.041554231312535
2.665 -0.0412527322903683
2.666 -0.0409499352915918
2.667 -0.0406458403162054
2.668 -0.0403404473642091
2.669 -0.040033756435603
2.67 -0.0397257675303888
2.671 -0.0394557336409512
2.672 -0.0391849066758989
2.673 -0.0389132866352318
2.674 -0.0386408735189499
2.675 -0.0383676673270532
2.676 -0.0380936680595417
2.677 -0.0378188757164155
2.678 -0.0375432902976745
2.679 -0.0372669118033187
2.68 -0.0369897402333481
2.681 -0.0367117755877627
2.682 -0.0364330178665626
2.683 -0.0361534670697476
2.684 -0.0358731231973179
2.685 -0.0355919862492734
2.686 -0.0353100562256141
2.687 -0.0350273331263401
2.688 -0.0347438169514512
2.689 -0.0344595077009476
2.69 -0.0341744053748292
2.691 -0.033888509973096
2.692 -0.0336018214957481
2.693 -0.0333143399427853
2.694 -0.0330260653142078
2.695 -0.0327369976100155
2.696 -0.0324471368302084
2.697 -0.0321564829747865
2.698 -0.0318650360437499
2.699 -0.0315727960370984
2.7 -0.0312797629548322
2.701 -0.0310173375011043
2.702 -0.0307540158444956
2.703 -0.0304897979850061
2.704 -0.0302246839226357
2.705 -0.0299586736573845
2.706 -0.0296917671892525
2.707 -0.0294239645182397
2.708 -0.0291552656443461
2.709 -0.0288856705675717
2.71 -0.0286151792879164
2.711 -0.0283437918053803
2.712 -0.0280715081199635
2.713 -0.0277983282316657
2.714 -0.0275242521404872
2.715 -0.0272492798464279
2.716 -0.0269734113494877
2.717 -0.0266966466496667
2.718 -0.0264189857469649
2.719 -0.0261404286413823
2.72 -0.0258609753329189
2.721 -0.0255806258215747
2.722 -0.0252993801073496
2.723 -0.0250172381902437
2.724 -0.024734200070257
2.725 -0.0244502657473895
2.726 -0.0241654352216412
2.727 -0.023879708493012
2.728 -0.0235930855615021
2.729 -0.0233055664271113
2.73 -0.0230171510898378
2.731 -0.0227601618248492
2.732 -0.0225021221159966
2.733 -0.0222430319632801
2.734 -0.0219828913666997
2.735 -0.0217217003262553
2.736 -0.021459458841947
2.737 -0.0211961669137748
2.738 -0.0209318245417386
2.739 -0.0206664317258385
2.74 -0.0203999884660745
2.741 -0.0201324947624465
2.742 -0.0198639506149546
2.743 -0.0195943560235988
2.744 -0.019323710988379
2.745 -0.0190520155092953
2.746 -0.0187792695863477
2.747 -0.0185054732195361
2.748 -0.0182306264088606
2.749 -0.0179547291543212
2.75 -0.0176777814559178
2.751 -0.0173997833136505
2.752 -0.0171207347275193
2.753 -0.0168406356975241
2.754 -0.016559486223665
2.755 -0.016277286305942
2.756 -0.015994035944355
2.757 -0.0157097351389041
2.758 -0.0154243838895893
2.759 -0.0151379821964105
2.76 -0.0148505300593688
2.761 -0.0145365496993036
2.762 -0.0142213293862235
2.763 -0.0139048691201282
2.764 -0.0135871689010179
2.765 -0.0132682287288926
2.766 -0.0129480486037522
2.767 -0.0126266285255967
2.768 -0.0123039684944262
2.769 -0.0119800685102407
2.77 -0.01165492857304
2.771 -0.0113285486828244
2.772 -0.0110009288395937
2.773 -0.0106720690433479
2.774 -0.0103419692940871
2.775 -0.0100106295918112
2.776 -0.00967804993652024
2.777 -0.00934423032821425
2.778 -0.00900917076689321
2.779 -0.00867287125255711
2.78 -0.00833533178520596
2.781 -0.00799655236483976
2.782 -0.0076565329914585
2.783 -0.00731527366506219
2.784 -0.00697277438565083
2.785 -0.00662903515322441
2.786 -0.00628405596778294
2.787 -0.00593783682932641
2.788 -0.00559037773785484
2.789 -0.0052416786933682
2.79 -0.00489173969586745
2.791 -0.00460029946948161
2.792 -0.00430639779040323
2.793 -0.00401003465863231
2.794 -0.00371121007416884
2.795 -0.00340992403701283
2.796 -0.00310617654716428
2.797 -0.00279996760462319
2.798 -0.00249129720938956
2.799 -0.00218016536146338
2.8 -0.00186657206084466
2.801 -0.0015505173075334
2.802 -0.00123200110152959
2.803 -0.000911023442833248
2.804 -0.00058758433144436
2.805 -0.000261683767362931
2.806 6.66782494110427e-05
2.807 0.000397501718877557
2.808 0.000730786641036613
2.809 0.00106653301588821
2.81 0.00140474084343235
2.811 0.00174541012366904
2.812 0.00208854085659826
2.813 0.00243413304222003
2.814 0.00278218668053434
2.815 0.00313270177154119
2.816 0.00348567831524058
2.817 0.00384111631163252
2.818 0.004199015760717
2.819 0.00455937666249402
2.82 0.00492219901696357
2.821 0.0052127978586797
2.822 0.0055060918916842
2.823 0.00580208111597707
2.824 0.00610076553155832
2.825 0.00640214513842794
2.826 0.00670621993658594
2.827 0.00701298992603231
2.828 0.00732245510676706
2.829 0.00763461547879018
2.83 0.00794947104210168
2.831 0.00826702179670155
2.832 0.00858726774258979
2.833 0.00891020887976641
2.834 0.0092358452082314
2.835 0.00956417672798477
2.836 0.00989520343902651
2.837 0.0102289253413566
2.838 0.0105653424349751
2.839 0.010904454719882
2.84 0.0112462621960772
2.841 0.0115907648635608
2.842 0.0119379627223328
2.843 0.0122878557723932
2.844 0.0126404440137419
2.845 0.012995727446379
2.846 0.0133537060703045
2.847 0.0137143798855184
2.848 0.0140777488920206
2.849 0.0144438130898112
2.85 0.0148125724788902
2.851 0.0151075452503721
2.852 0.0154054376827015
2.853 0.0157062497758783
2.854 0.0160099815299026
2.855 0.0163166329447744
2.856 0.0166262040204937
2.857 0.0169386947570604
2.858 0.0172541051544747
2.859 0.0175724352127364
2.86 0.0178936849318455
2.861 0.0182178543118022
2.862 0.0185449433526063
2.863 0.0188749520542579
2.864 0.019207880416757
2.865 0.0195437284401036
2.866 0.0198824961242976
2.867 0.0202241834693391
2.868 0.0205687904752281
2.869 0.0209163171419645
2.87 0.0212667634695485
2.871 0.0216201294579799
2.872 0.0219764151072588
2.873 0.0223356204173851
2.874 0.022697745388359
2.875 0.0230627900201803
2.876 0.0234307543128491
2.877 0.0238016382663654
2.878 0.0241754418807291
2.879 0.0245521651559403
2.88 0.0249318080919999
2.881 0.0252352833850583
2.882 0.0255419643901767
2.883 0.025851851107355
2.884 0.0261649435365933
2.885 0.0264812416778917
2.886 0.02680074553125
2.887 0.0271234550966683
2.888 0.0274493703741465
2.889 0.0277784913636848
2.89 0.028110818065283
2.891 0.0284463504789413
2.892 0.0287850886046595
2.893 0.0291270324424377
2.894 0.0294721819922759
2.895 0.0298205372541741
2.896 0.0301720982281322
2.897 0.0305268649141504
2.898 0.0308848373122285
2.899 0.0312460154223666
2.9 0.0316103992445648
2.901 0.0319779887788228
2.902 0.0323487840251409
2.903 0.032722784983519
2.904 0.033099991653957
2.905 0.0334804040364551
2.906 0.0338640221310131
2.907 0.0342508459376311
2.908 0.0346408754563091
2.909 0.0350341106870471
2.91 0.035430551629845
2.911 0.0357467703711295
2.912 0.0360665494142316
2.913 0.0363898887591513
2.914 0.0367167884058886
2.915 0.0370472483544436
2.916 0.0373812686048162
2.917 0.0377188491570065
2.918 0.0380599900110144
2.919 0.0384046911668399
2.92 0.0387529526244831
2.921 0.0391047743839438
2.922 0.0394601564452223
2.923 0.0398190988083183
2.924 0.040181601473232
2.925 0.0405476644399633
2.926 0.0409172877085123
2.927 0.0412904712788789
2.928 0.0416672151510631
2.929 0.0420475193250649
2.93 0.0424313838008844
2.931 0.0428188085785215
2.932 0.0432097936579763
2.933 0.0436043390392487
2.934 0.0440024447223387
2.935 0.0444041107072463
2.936 0.0448093369939716
2.937 0.0452181235825145
2.938 0.0456304704728751
2.939 0.0460463776650533
2.94 0.0464658451590481
2.941 0.0467992923282219
2.942 0.0471367269240988
2.943 0.0474781489466787
2.944 0.0478235583959616
2.945 0.0481729552719476
2.946 0.0485263395746366
2.947 0.0488837113040286
2.948 0.0492450704601237
2.949 0.0496104170429218
2.95 0.0499797510524229
2.951 0.0503530724886271
2.952 0.0507303813515342
2.953 0.0511116776411445
2.954 0.0514969613574577
2.955 0.051886232500474
2.956 0.0522794910701933
2.957 0.0526767370666157
2.958 0.0530779704897411
2.959 0.0534831913395695
2.96 0.053892399616101
2.961 0.0543055953193354
2.962 0.054722778449273
2.963 0.0551439490059135
2.964 0.0555691069892571
2.965 0.0559982523993037
2.966 0.0564313852360534
2.967 0.056868505499506
2.968 0.0573096131896618
2.969 0.0577547083065205
2.97 0.0582037908500842
2.971 0.0585592793541912
2.972 0.0589192589137047
2.973 0.0592837295286248
2.974 0.0596526911989514
2.975 0.0600261439246845
2.976 0.0604040877058241
2.977 0.0607865225423703
2.978 0.061173448434323
2.979 0.0615648653816823
2.98 0.061960773384448
2.981 0.0623611724426203
2.982 0.0627660625561991
2.983 0.0631754437251845
2.984 0.0635893159495763
2.985 0.0640076792293747
2.986 0.0644305335645797
2.987 0.0648578789551911
2.988 0.0652897154012091
2.989 0.0657260429026336
2.99 0.0661668614594646
2.991 0.0666121710717022
2.992 0.0670619717393463
2.993 0.0675162634623969
2.994 0.0679750462408541
2.995 0.0684383200747178
2.996 0.068906084963988
2.997 0.0693783409086647
2.998 0.0698550879087479
2.999 0.0703363259642377
3 0.0708220550751331
3.001 0.0712048106288974
3.002 0.0715926416305415
3.003 0.0719855480800655
3.004 0.0723835299774693
3.005 0.072786587322753
3.006 0.0731947201159165
3.007 0.0736079283569599
3.008 0.0740262120458831
3.009 0.0744495711826862
3.01 0.0748780057673691
3.011 0.0753115157999319
3.012 0.0757501012803745
3.013 0.076193762208697
3.014 0.0766424985848993
3.015 0.0770963104089815
3.016 0.0775551976809436
3.017 0.0780191604007855
3.018 0.0784881985685072
3.019 0.0789623121841088
3.02 0.0794415012475903
3.021 0.0799257657589516
3.022 0.0804151057181927
3.023 0.0809095211253137
3.024 0.0814090119803146
3.025 0.0819135782831953
3.026 0.0824232200339558
3.027 0.0829379372325963
3.028 0.0834577298791165
3.029 0.0839825979735166
3.03 0.0845125415157966
3.031 0.0849282939948545
3.032 0.0853497917171837
3.033 0.0857770346827842
3.034 0.086210022891656
3.035 0.0866487563437992
3.036 0.0870932350392137
3.037 0.0875434589778995
3.038 0.0879994281598567
3.039 0.0884611425850851
3.04 0.0889286022535849
3.041 0.0894018071653561
3.042 0.0898807573203985
3.043 0.0903654527187123
3.044 0.0908558933602975
3.045 0.0913520792451539
3.046 0.0918540103732817
3.047 0.0923616867446808
3.048 0.0928751083593512
3.049 0.093394275217293
3.05 0.0939191873185061
3.051 0.0944498446629905
3.052 0.0949862472507463
3.053 0.0955283950817733
3.054 0.0960762881560717
3.055 0.0966299264736415
3.056 0.0971893100344825
3.057 0.0977544388385949
3.058 0.0983253128859786
3.059 0.0989019321766337
3.06 0.0994842967105591
3.061 0.0999393815097282
3.062 0.100400971732812
3.063 0.100869067379809
3.064 0.101343668450722
3.065 0.101824774945548
3.066 0.102312386864289
3.067 0.102806504206944
3.068 0.103307126973513
3.069 0.103814255163997
3.07 0.104327888778395
3.071 0.104848027816708
3.072 0.105374672278935
3.073 0.105907822165076
3.074 0.106447477475132
3.075 0.106993638209101
3.076 0.107546304366986
3.077 0.108105475948784
3.078 0.108671152954497
3.079 0.109243335384124
3.08 0.109822023237666
3.081 0.110407216515122
3.082 0.110998915216492
3.083 0.111597119341777
3.084 0.112201828890976
3.085 0.112813043864089
3.086 0.113430764261116
3.087 0.114054990082058
3.088 0.114685721326915
3.089 0.115322957995685
3.09 0.115966700088371
3.091 0.116468169605586
3.092 0.116977000489814
3.093 0.117493192741054
3.094 0.118016746359306
3.095 0.11854766134457
3.096 0.119085937696846
3.097 0.119631575416135
3.098 0.120184574502436
3.099 0.120744934955749
3.1 0.121312656776074
3.101 0.121887739963412
3.102 0.122470184517762
3.103 0.123059990439124
3.104 0.123657157727498
3.105 0.124261686382885
3.106 0.124873576405283
3.107 0.125492827794694
3.108 0.126119440551117
3.109 0.126753414674553
3.11 0.127394750165
3.111 0.12804344702246
3.112 0.128699505246932
3.113 0.129362924838417
3.114 0.130033705796913
3.115 0.130711848122422
3.116 0.131397351814943
3.117 0.132090216874476
3.118 0.132790443301022
3.119 0.133498031094579
3.12 0.134212980255149
3.121 0.134768720094625
3.122 0.135332779268745
3.123 0.135905157777509
3.124 0.136485855620917
3.125 0.137074872798968
3.126 0.137672209311663
3.127 0.138277865159002
3.128 0.138891840340985
3.129 0.139514134857611
3.13 0.140144748708881
3.131 0.140783681894795
3.132 0.141430934415353
3.133 0.142086506270555
3.134 0.1427503974604
3.135 0.143422607984889
3.136 0.144103137844022
3.137 0.144791987037799
3.138 0.14548915556622
3.139 0.146194643429284
3.14 0.146908450626992
3.141 0.147630577159344
3.142 0.148361023026339
3.143 0.149099788227979
3.144 0.149846872764262
3.145 0.150602276635189
3.146 0.15136599984076
3.147 0.152138042380974
3.148 0.152918404255833
3.149 0.153707085465335
3.15 0.154504086009481
3.151 0.155122924423928
3.152 0.155751150636958
3.153 0.156388764648572
3.154 0.157035766458769
3.155 0.15769215606755
3.156 0.158357933474914
3.157 0.159033098680862
3.158 0.159717651685393
3.159 0.160411592488508
3.16 0.161114921090206
3.161 0.161827637490487
3.162 0.162549741689352
3.163 0.1632812336868
3.164 0.164022113482832
3.165 0.164772381077447
3.166 0.165532036470646
3.167 0.166301079662428
3.168 0.167079510652794
3.169 0.167867329441743
3.17 0.168664536029276
3.171 0.169471130415392
3.172 0.170287112600091
3.173 0.171112482583374
3.174 0.17194724036524
3.175 0.17279138594569
3.176 0.173644919324724
3.177 0.17450784050234
3.178 0.175380149478541
3.179 0.176261846253324
3.18 0.177152930826692
3.181 0.17784472666192
3.182 0.178547102335069
3.183 0.179260057846139
3.184 0.179983593195129
3.185 0.18071770838204
3.186 0.181462403406872
3.187 0.182217678269624
3.188 0.182983532970297
3.189 0.183759967508891
3.19 0.184546981885405
3.191 0.18534457609984
3.192 0.186152750152196
3.193 0.186971504042472
3.194 0.187800837770669
3.195 0.188640751336787
3.196 0.189491244740825
3.197 0.190352317982784
3.198 0.191223971062664
3.199 0.192106203980464
3.2 0.192999016736185
3.201 0.193902409329827
3.202 0.19481638176139
3.203 0.195740934030873
3.204 0.196676066138276
3.205 0.197621778083601
3.206 0.198578069866846
3.207 0.199544941488012
3.208 0.200522392947098
3.209 0.201510424244105
3.21 0.202509035379032
3.211 0.202905301194708
3.212 0.203313386955867
3.213 0.203733292662509
3.214 0.204165018314634
3.215 0.204608563912241
3.216 0.205063929455332
3.217 0.205531114943905
3.218 0.206010120377961
3.219 0.206500945757499
3.22 0.207003591082521
3.221 0.207518056353025
3.222 0.208044341569012
3.223 0.208582446730482
3.224 0.209132371837435
3.225 0.209694116889871
3.226 0.210267681887789
3.227 0.21085306683119
3.228 0.211450271720074
3.229 0.212059296554441
3.23 0.212680141334291
3.231 0.213312806059623
3.232 0.213957290730439
3.233 0.214613595346737
3.234 0.215281719908518
3.235 0.215961664415781
3.236 0.216653428868528
3.237 0.217357013266757
3.238 0.218072417610469
3.239 0.218799641899664
3.24 0.219538686134343
3.241 0.220174702642557
3.242 0.220817598677954
3.243 0.221467374240534
3.244 0.222124029330297
3.245 0.222787563947243
3.246 0.223457978091372
3.247 0.224135271762683
3.248 0.224819444961178
3.249 0.225510497686855
3.25 0.226208429939715
3.251 0.226913241719758
3.252 0.227624933026984
3.253 0.228343503861393
3.254 0.229068954222985
3.255 0.229801284111759
3.256 0.230540493527716
3.257 0.231286582470856
3.258 0.23203955094118
3.259 0.232799398938685
3.26 0.233566126463374
3.261 0.234339733515246
3.262 0.2351202200943
3.263 0.235907586200538
3.264 0.236701831833958
3.265 0.237502956994561
3.266 0.238310961682347
3.267 0.239125845897316
3.268 0.239947609639467
3.269 0.240776252908802
3.27 0.241611775705319
3.271 0.242382104081748
3.272 0.243161027819142
3.273 0.243948546917501
3.274 0.244744661376827
3.275 0.245549371197118
3.276 0.246362676378375
3.277 0.247184576920598
3.278 0.248015072823787
3.279 0.248854164087941
3.28 0.249701850713061
3.281 0.250558132699147
3.282 0.251423010046199
3.283 0.252296482754216
3.284 0.2531785508232
3.285 0.254069214253149
3.286 0.254968473044064
3.287 0.255876327195944
3.288 0.256792776708791
3.289 0.257717821582603
3.29 0.258651461817381
3.291 0.259593697413124
3.292 0.260544528369834
3.293 0.261503954687509
3.294 0.26247197636615
3.295 0.263448593405757
3.296 0.264433805806329
3.297 0.265427613567868
3.298 0.266430016690372
3.299 0.267441015173842
3.3 0.268460609018277
3.301 0.269365332288786
3.302 0.270280967184756
3.303 0.271207513706187
3.304 0.27214497185308
3.305 0.273093341625434
3.306 0.27405262302325
3.307 0.275022816046527
3.308 0.276003920695265
3.309 0.276995936969464
3.31 0.277998864869125
3.311 0.279012704394247
3.312 0.280037455544831
3.313 0.281073118320875
3.314 0.282119692722381
3.315 0.283177178749349
3.316 0.284245576401777
3.317 0.285324885679667
3.318 0.286415106583019
3.319 0.287516239111831
3.32 0.288628283266105
3.321 0.28975123904584
3.322 0.290885106451037
3.323 0.292029885481695
3.324 0.293185576137814
3.325 0.294352178419395
3.326 0.295529692326436
3.327 0.29671811785894
3.328 0.297917455016904
3.329 0.29912770380033
3.33 0.300348864209217
3.331 0.299204654237787
3.332 0.298073373888398
3.333 0.296955023161049
3.334 0.295849602055739
3.335 0.29475711057247
3.336 0.293677548711241
3.337 0.292610916472051
3.338 0.291557213854902
3.339 0.290516440859792
3.34 0.289488597486723
3.341 0.288473683735694
3.342 0.287471699606704
3.343 0.286482645099755
3.344 0.285506520214845
3.345 0.284543324951976
3.346 0.283593059311147
3.347 0.282655723292357
3.348 0.281731316895608
3.349 0.280819840120898
3.35 0.279921292968229
3.351 0.279035675437599
3.352 0.27816298752901
3.353 0.277303229242461
3.354 0.276456400577951
3.355 0.275622501535482
3.356 0.274801532115052
3.357 0.273993492316663
3.358 0.273198382140313
3.359 0.272416201586004
3.36 0.271646950653735
3.361 0.276904478820389
3.362 0.281807172612972
3.363 0.286355032031484
3.364 0.290548057075926
3.365 0.294386247746296
3.366 0.297869604042596
3.367 0.300998125964824
3.368 0.303771813512982
3.369 0.306190666687069
3.37 0.308254685487085
3.371 0.30996386991303
3.372 0.311318219964904
3.373 0.312317735642707
3.374 0.312962416946439
3.375 0.3132522638761
3.376 0.313187276431691
3.377 0.31276745461321
3.378 0.311992798420659
3.379 0.310863307854036
3.38 0.309378982913343
3.381 0.307539823598579
3.382 0.305345829909744
3.383 0.302797001846838
3.384 0.299893339409861
3.385 0.296634842598813
3.386 0.293021511413694
3.387 0.289053345854504
3.388 0.284730345921244
3.389 0.280052511613912
3.39 0.27501984293251
3.391 0.274857739010809
3.392 0.274661183271588
3.393 0.274430175714846
3.394 0.274164716340583
3.395 0.273864805148801
3.396 0.273530442139498
3.397 0.273161627312674
3.398 0.27275836066833
3.399 0.272320642206466
3.4 0.271848471927081
3.401 0.271341849830176
3.402 0.27080077591575
3.403 0.270225250183805
3.404 0.269615272634338
3.405 0.268970843267352
3.406 0.268291962082845
3.407 0.267578629080817
3.408 0.266830844261269
3.409 0.266048607624201
3.41 0.265231919169612
3.411 0.264380778897503
3.412 0.263495186807874
3.413 0.262575142900724
3.414 0.261620647176054
3.415 0.260631699633863
3.416 0.259608300274152
3.417 0.258550449096921
3.418 0.257458146102169
3.419 0.256331391289897
3.42 0.255170184660104
3.421 0.254408995115408
3.422 0.253650964922285
3.423 0.252896094080735
3.424 0.252144382590758
3.425 0.251395830452354
3.426 0.250650437665522
3.427 0.249908204230264
3.428 0.249169130146578
3.429 0.248433215414466
3.43 0.247700460033927
3.431 0.24697086400496
3.432 0.246244427327566
3.433 0.245521150001746
3.434 0.244801032027498
3.435 0.244084073404823
3.436 0.243370274133722
3.437 0.242659634214193
3.438 0.241952153646237
3.439 0.241247832429854
3.44 0.240546670565044
3.441 0.239848668051807
3.442 0.239153824890143
3.443 0.238462141080052
3.444 0.237773616621534
3.445 0.237088251514588
3.446 0.236406045759216
3.447 0.235726999355417
3.448 0.235051112303191
3.449 0.234378384602537
3.45 0.233708816253457
3.451 0.232971910030122
3.452 0.232239722014844
3.453 0.231512252207624
3.454 0.230789500608462
3.455 0.230071467217357
3.456 0.229358152034309
3.457 0.228649555059319
3.458 0.227945676292386
3.459 0.227246515733511
3.46 0.226552073382694
3.461 0.225862349239933
3.462 0.225177343305231
3.463 0.224497055578586
3.464 0.223821486059998
3.465 0.223150634749468
3.466 0.222484501646995
3.467 0.22182308675258
3.468 0.221166390066222
3.469 0.220514411587921
3.47 0.219867151317679
3.471 0.219224609255493
3.472 0.218586785401365
3.473 0.217953679755295
3.474 0.217325292317282
3.475 0.216701623087327
3.476 0.216082672065429
3.477 0.215468439251588
3.478 0.214858924645805
3.479 0.21425412824808
3.48 0.213654050058411
3.481 0.212968630699647
3.482 0.212287374321452
3.483 0.211610280923827
3.484 0.210937350506771
3.485 0.210268583070284
3.486 0.209603978614367
3.487 0.20894353713902
3.488 0.208287258644242
3.489 0.207635143130033
3.49 0.206987190596394
3.491 0.206343401043325
3.492 0.205703774470825
3.493 0.205068310878895
3.494 0.204437010267534
3.495 0.203809872636742
3.496 0.20318689798652
3.497 0.202568086316868
3.498 0.201953437627785
3.499 0.201342951919271
3.5 0.200736629191327
3.501 0.200134469443953
3.502 0.199536472677148
3.503 0.198942638890912
3.504 0.198352968085246
3.505 0.19776746026015
3.506 0.197186115415623
3.507 0.196608933551665
3.508 0.196035914668277
3.509 0.195467058765459
3.51 0.19490236584321
3.511 0.194259281582468
3.512 0.193619663251747
3.513 0.192983510851047
3.514 0.192350824380369
3.515 0.191721603839712
3.516 0.191095849229077
3.517 0.190473560548463
3.518 0.189854737797871
3.519 0.1892393809773
3.52 0.18862749008675
3.521 0.188019065126222
3.522 0.187414106095716
3.523 0.18681261299523
3.524 0.186214585824766
3.525 0.185620024584324
3.526 0.185028929273903
3.527 0.184441299893503
3.528 0.183857136443125
3.529 0.183276438922769
3.53 0.182699207332433
3.531 0.182125441672119
3.532 0.181555141941827
3.533 0.180988308141556
3.534 0.180424940271306
3.535 0.179865038331078
3.536 0.179308602320871
3.537 0.178755632240686
3.538 0.178206128090522
3.539 0.17766008987038
3.54 0.177117517580258
3.541 0.176537203905068
3.542 0.1759595677451
3.543 0.175384609100356
3.544 0.174812327970835
3.545 0.174242724356536
3.546 0.173675798257461
3.547 0.173111549673609
3.548 0.17254997860498
3.549 0.171991085051574
3.55 0.171434869013391
3.551 0.170881330490431
3.552 0.170330469482694
3.553 0.169782285990181
3.554 0.16923678001289
3.555 0.168693951550822
3.556 0.168153800603978
3.557 0.167616327172356
3.558 0.167081531255958
3.559 0.166549412854782
3.56 0.16601997196883
3.561 0.1654932085981
3.562 0.164969122742594
3.563 0.164447714402311
3.564 0.163928983577251
3.565 0.163412930267414
3.566 0.1628995544728
3.567 0.162388856193409
3.568 0.161880835429241
3.569 0.161375492180296
3.57 0.160872826446574
3.571 0.160321510554748
3.572 0.159772505175541
3.573 0.15922581030895
3.574 0.158681425954977
3.575 0.158139352113621
3.576 0.157599588784882
3.577 0.15706213596876
3.578 0.156526993665256
3.579 0.15599416187437
3.58 0.1554636405961
3.581 0.154935429830448
3.582 0.154409529577413
3.583 0.153885939836996
3.584 0.153364660609196
3.585 0.152845691894013
3.586 0.152329033691447
3.587 0.151814686001499
3.588 0.151302648824168
3.589 0.150792922159455
3.59 0.150285506007359
3.591 0.14978040036788
3.592 0.149277605241018
3.593 0.148777120626774
3.594 0.148278946525147
3.595 0.147783082936137
3.596 0.147289529859745
3.597 0.14679828729597
3.598 0.146309355244812
3.599 0.145822733706272
3.6 0.14533842268035
3.601 0.144832275136836
3.602 0.144327754903549
3.603 0.143824861980491
3.604 0.14332359636766
3.605 0.142823958065058
3.606 0.142325947072683
3.607 0.141829563390536
3.608 0.141334807018618
3.609 0.140841677956927
3.61 0.140350176205464
3.611 0.139860301764229
3.612 0.139372054633222
3.613 0.138885434812443
3.614 0.138400442301892
3.615 0.137917077101569
3.616 0.137435339211474
3.617 0.136955228631606
3.618 0.136476745361967
3.619 0.135999889402556
3.62 0.135524660753372
3.621 0.135051059414417
3.622 0.134579085385689
3.623 0.13410873866719
3.624 0.133640019258918
3.625 0.133172927160874
3.626 0.132707462373059
3.627 0.132243624895471
3.628 0.131781414728111
3.629 0.131320831870979
3.63 0.130861876324074
3.631 0.130409063076684
3.632 0.129957461538168
3.633 0.129507071708526
3.634 0.129057893587758
3.635 0.128609927175865
3.636 0.128163172472845
3.637 0.127717629478699
3.638 0.127273298193427
3.639 0.126830178617029
3.64 0.126388270749505
3.641 0.125947574590855
3.642 0.125508090141079
3.643 0.125069817400178
3.644 0.12463275636815
3.645 0.124196907044996
3.646 0.123762269430716
3.647 0.12332884352531
3.648 0.122896629328778
3.649 0.12246562684112
3.65 0.122035836062336
3.651 0.121607256992427
3.652 0.121179889631391
3.653 0.120753733979229
3.654 0.120328790035941
3.655 0.119905057801527
3.656 0.119482537275987
3.657 0.119061228459321
3.658 0.118641131351529
3.659 0.118222245952611
3.66 0.117804572262569
3.661 0.117379631153809
3.662 0.11695581875361
3.663 0.116533135061974
3.664 0.116111580078899
3.665 0.115691153804386
3.666 0.115271856238436
3.667 0.114853687381047
3.668 0.11443664723222
3.669 0.114020735791954
3.67 0.113605953060251
3.671 0.11319229903711
3.672 0.11277977372253
3.673 0.112368377116513
3.674 0.111958109219057
3.675 0.111548970030163
3.676 0.111140959549831
3.677 0.110734077778061
3.678 0.110328324714853
3.679 0.109923700360207
3.68 0.109520204714122
3.681 0.1091178377766
3.682 0.108716599547639
3.683 0.108316490027241
3.684 0.107917509215404
3.685 0.107519657112129
3.686 0.107122933717416
3.687 0.106727339031265
3.688 0.106332873053676
3.689 0.105939535784648
3.69 0.105547327224182
3.691 0.105151584655776
3.692 0.104756664051578
3.693 0.104362565411589
3.694 0.103969288735807
3.695 0.103576834024233
3.696 0.103185201276868
3.697 0.10279439049371
3.698 0.102404401674761
3.699 0.102015234820019
3.7 0.101626889929486
3.701 0.10123936700316
3.702 0.100852666041043
3.703 0.100466787043134
3.704 0.100081730009433
3.705 0.0996974949399394
3.706 0.0993140818346543
3.707 0.0989314906935772
3.708 0.0985497215167081
3.709 0.0981687743040471
3.71 0.0977886490555942
3.711 0.0974093457713492
3.712 0.0970308644513124
3.713 0.0966532050954835
3.714 0.0962763677038627
3.715 0.09590035227645
3.716 0.0955251588132453
3.717 0.0951507873142487
3.718 0.0947772377794601
3.719 0.0944045102088795
3.72 0.0940326046025065
3.721 0.0936408330584327
3.722 0.0932495944379625
3.723 0.0928588887410957
3.724 0.0924687159678325
3.725 0.0920790761181728
3.726 0.0916899691921165
3.727 0.0913013951896638
3.728 0.0909133541108146
3.729 0.0905258459555689
3.73 0.0901388707239267
3.731 0.089752428415888
3.732 0.0893665190314528
3.733 0.0889811425706211
3.734 0.0885962990333929
3.735 0.0882119884197683
3.736 0.0878282107297471
3.737 0.0874449659633295
3.738 0.0870622541205153
3.739 0.0866800752013047
3.74 0.0862984292056976
3.741 0.0859173161336939
3.742 0.0855367359852938
3.743 0.0851566887604972
3.744 0.0847771744593041
3.745 0.0843981930817145
3.746 0.0840197446277284
3.747 0.0836418290973459
3.748 0.0832644464905668
3.749 0.0828875968073912
3.75 0.0825112800478187
3.751 0.0821765886717115
3.752 0.0818417983657466
3.753 0.081506909129924
3.754 0.0811719209642438
3.755 0.0808368338687059
3.756 0.0805016478433104
3.757 0.0801663628880572
3.758 0.0798309790029463
3.759 0.0794954961879777
3.76 0.0791599144431515
3.761 0.0788242337684676
3.762 0.078488454163926
3.763 0.0781525756295268
3.764 0.0778165981652699
3.765 0.0774805217711553
3.766 0.077144346447183
3.767 0.0768080721933531
3.768 0.0764716990096656
3.769 0.0761352268961203
3.77 0.0757986558527174
3.771 0.0754619858794568
3.772 0.0751252169763385
3.773 0.0747883491433626
3.774 0.074451382380529
3.775 0.0741143166878378
3.776 0.0737771520652888
3.777 0.0734398885128822
3.778 0.073102526030618
3.779 0.072765064618496
3.78 0.0724275042765174
3.781 0.0720761858201529
3.782 0.0717249765819865
3.783 0.0713738765620182
3.784 0.0710228857602481
3.785 0.070672004176676
3.786 0.0703212318113021
3.787 0.0699705686641263
3.788 0.0696200147351487
3.789 0.0692695700243692
3.79 0.0689192345317878
3.791 0.0685690082574045
3.792 0.0682188912012194
3.793 0.0678688833632324
3.794 0.0675189847434435
3.795 0.0671691953418527
3.796 0.0668195151584601
3.797 0.0664699441932656
3.798 0.0661204824462692
3.799 0.0657711299174709
3.8 0.0654218866068708
3.801 0.0650727525144688
3.802 0.0647237276402649
3.803 0.0643748119842592
3.804 0.0640260055464515
3.805 0.0636773083268421
3.806 0.0633287203254307
3.807 0.0629802415422174
3.808 0.0626318719772023
3.809 0.0622836116303853
3.81 0.0619354605017655
3.811 0.0616435631485387
3.812 0.0613511062773124
3.813 0.0610580898880867
3.814 0.0607645139808614
3.815 0.0604703785556366
3.816 0.0601756836124124
3.817 0.0598804291511886
3.818 0.0595846151719653
3.819 0.0592882416747426
3.82 0.0589913086595204
3.821 0.0586938161262986
3.822 0.0583957640750774
3.823 0.0580971525058567
3.824 0.0577979814186365
3.825 0.0574982508134168
3.826 0.0571979606901976
3.827 0.0568971110489789
3.828 0.0565957018897607
3.829 0.056293733212543
3.83 0.0559912050173259
3.831 0.0556881173041092
3.832 0.0553844700728931
3.833 0.0550802633236774
3.834 0.0547754970564623
3.835 0.0544701712712476
3.836 0.0541642859680335
3.837 0.0538578411468199
3.838 0.0535508368076068
3.839 0.0532432729503942
3.84 0.0529351495751821
3.841 0.0526100835433912
3.842 0.0522848126513103
3.843 0.0519593368989393
3.844 0.0516336562862783
3.845 0.0513077708133273
3.846 0.0509816804800862
3.847 0.050655385286555
3.848 0.0503288852327338
3.849 0.0500021803186226
3.85 0.0496752705442213
3.851 0.04934815590953
3.852 0.0490208364145487
3.853 0.0486933120592773
3.854 0.0483655828437158
3.855 0.0480376487678644
3.856 0.0477095098317228
3.857 0.0473811660352913
3.858 0.0470526173785697
3.859 0.046723863861558
3.86 0.0463949054842563
3.861 0.0460657422466646
3.862 0.0457363741487828
3.863 0.045406801190611
3.864 0.0450770233721491
3.865 0.0447470406933972
3.866 0.0444168531543553
3.867 0.0440864607550233
3.868 0.0437558634954013
3.869 0.0434250613754892
3.87 0.043094054395288
3.871 0.0428339622146973
3.872 0.0425728848845382
3.873 0.0423108224048107
3.874 0.0420477747755147
3.875 0.0417837419966502
3.876 0.0415187240682174
3.877 0.041252720990216
3.878 0.0409857327626463
3.879 0.0407177593855081
3.88 0.0404488008588014
3.881 0.0401788571825264
3.882 0.0399079283566828
3.883 0.0396360143812709
3.884 0.0393631152562905
3.885 0.0390892309817416
3.886 0.0388143615576243
3.887 0.0385385069839386
3.888 0.0382616672606844
3.889 0.0379838423878618
3.89 0.0377050323654708
3.891 0.0374252371935113
3.892 0.0371444568719834
3.893 0.036862691400887
3.894 0.0365799407802222
3.895 0.0362962050099889
3.896 0.0360114840901872
3.897 0.0357257780208171
3.898 0.0354390868018785
3.899 0.0351514104333715
3.9 0.034862748915297
3.901 0.0345969536991216
3.902 0.0343306909316798
3.903 0.0340639606129716
3.904 0.0337967627429971
3.905 0.0335290973217562
3.906 0.0332609643492489
3.907 0.0329923638254752
3.908 0.0327232957504352
3.909 0.0324537601241288
3.91 0.0321837569465561
3.911 0.0319132862177169
3.912 0.0316423479376114
3.913 0.0313709421062395
3.914 0.0310990687236013
3.915 0.0308267277896966
3.916 0.0305539193045256
3.917 0.0302806432680883
3.918 0.0300068996803845
3.919 0.0297326885414144
3.92 0.0294580098511779
3.921 0.0291828636096751
3.922 0.0289072498169058
3.923 0.0286311684728702
3.924 0.0283546195775683
3.925 0.0280776031309999
3.926 0.0278001191331652
3.927 0.0275221675840641
3.928 0.0272437484836967
3.929 0.0269648618320628
3.93 0.0266855076291626
3.931 0.0264230970993455
3.932 0.0261600510242291
3.933 0.0258963694038135
3.934 0.0256320522380988
3.935 0.0253670995270848
3.936 0.0251015112707716
3.937 0.0248352874691592
3.938 0.0245684281222476
3.939 0.0243009332300367
3.94 0.0240328027925267
3.941 0.0237640368097175
3.942 0.023494635281609
3.943 0.0232245982082014
3.944 0.0229539255894945
3.945 0.0226826174254885
3.946 0.0224106737161832
3.947 0.0221380944615787
3.948 0.0218648796616751
3.949 0.0215910293164722
3.95 0.0213165434259701
3.951 0.0210414219901688
3.952 0.0207656650090682
3.953 0.0204892724826685
3.954 0.0202122444109696
3.955 0.0199345807939715
3.956 0.0196562816316741
3.957 0.0193773469240776
3.958 0.0190977766711818
3.959 0.0188175708729868
3.96 0.0185367295294917
3.961 0.0182759960267031
3.962 0.0180144018811747
3.963 0.0177519470929066
3.964 0.0174886316618986
3.965 0.0172244555881508
3.966 0.0169594188716633
3.967 0.016693521512436
3.968 0.0164267635104689
3.969 0.016159144865762
3.97 0.0158906655783153
3.971 0.0156213256481288
3.972 0.0153511250752025
3.973 0.0150800638595365
3.974 0.0148081420011306
3.975 0.014535359499985
3.976 0.0142617163560996
3.977 0.0139872125694744
3.978 0.0137118481401094
3.979 0.0134356230680046
3.98 0.01315853735316
3.981 0.0128805909955757
3.982 0.0126017839952515
3.983 0.0123221163521876
3.984 0.0120415880663839
3.985 0.0117601991378404
3.986 0.0114779495665571
3.987 0.011194839352534
3.988 0.0109108684957711
3.989 0.0106260369962685
3.99 0.010340344854026
3.991 0.01001134427432
3.992 0.00968121884347778
3.993 0.00934996856149933
3.994 0.00901759342838465
3.995 0.00868409344413375
3.996 0.00834946860874662
3.997 0.00801371892222328
3.998 0.00767684438456371
3.999 0.00733884499576792
4 0.0069997207558359
4.001 0.00665947166476766
4.002 0.0063180977225632
4.003 0.00597559892922251
4.004 0.0056319752847456
4.005 0.00528722678913247
4.006 0.00494135344238312
4.007 0.00459435524449754
4.008 0.00424623219547574
4.009 0.00389698429531771
4.01 0.00354661154402346
4.011 0.00319511394159299
4.012 0.0028424914880263
4.013 0.00248874418332338
4.014 0.00213387202748424
4.015 0.00177787502050888
4.016 0.00142075316239729
4.017 0.00106250645314948
4.018 0.000703134892765449
4.019 0.000342638481245194
4.02 -1.89827814121996e-05
4.021 -0.000249572801653742
4.022 -0.000482695277717094
4.023 -0.000718350209602254
4.024 -0.000956537597309224
4.025 -0.001197257440838
4.026 -0.00144050974018859
4.027 -0.00168629449536099
4.028 -0.00193461170635519
4.029 -0.0021854613731712
4.03 -0.00243884349580903
4.031 -0.00269475807426866
4.032 -0.0029532051085501
4.033 -0.00321418459865335
4.034 -0.00347769654457841
4.035 -0.00374374094632528
4.036 -0.00401231780389395
4.037 -0.00428342711728444
4.038 -0.00455706888649673
4.039 -0.00483324311153084
4.04 -0.00511194979238675
4.041 -0.00539318892906447
4.042 -0.005676960521564
4.043 -0.00596326456988534
4.044 -0.00625210107402849
4.045 -0.00654347003399344
4.046 -0.00683737144978021
4.047 -0.00713380532138878
4.048 -0.00743277164881917
4.049 -0.00773427043207136
4.05 -0.00803830167114443
4.051 -0.00829973938129827
4.052 -0.00856272077116694
4.053 -0.00882724584075044
4.054 -0.00909331459004877
4.055 -0.00936092701906193
4.056 -0.00963008312778992
4.057 -0.00990078291623273
4.058 -0.0101730263843904
4.059 -0.0104468135322629
4.06 -0.0107221443598502
4.061 -0.0109990188671523
4.062 -0.0112774370541693
4.063 -0.0115573989209011
4.064 -0.0118389044673477
4.065 -0.0121219536935091
4.066 -0.0124065465993854
4.067 -0.0126926831849765
4.068 -0.0129803634502825
4.069 -0.0132695873953032
4.07 -0.0135603550200388
4.071 -0.0138526663244893
4.072 -0.0141465213086545
4.073 -0.0144419199725346
4.074 -0.0147388623161295
4.075 -0.0150373483394393
4.076 -0.0153373780424639
4.077 -0.0156389514252033
4.078 -0.0159420684876575
4.079 -0.0162467292298266
4.08 -0.0165529336517105
4.081 -0.016924280549941
4.082 -0.0172974941789361
4.083 -0.0176725745386959
4.084 -0.0180495216292204
4.085 -0.0184283354505094
4.086 -0.0188090160025631
4.087 -0.0191915632853814
4.088 -0.0195759772989644
4.089 -0.0199622580433119
4.09 -0.0203504055184241
4.091 -0.020740419724301
4.092 -0.0211323006609425
4.093 -0.0215260483283486
4.094 -0.0219216627265193
4.095 -0.0223191438554547
4.096 -0.0227184917151547
4.097 -0.0231197063056193
4.098 -0.0235227876268486
4.099 -0.0239277356788425
4.1 -0.024334550461601
4.101 -0.0247432319751242
4.102 -0.025153780219412
4.103 -0.0255661951944644
4.104 -0.0259804769002815
4.105 -0.0263966253368632
4.106 -0.0268146405042095
4.107 -0.0272345224023205
4.108 -0.0276562710311961
4.109 -0.0280798863908363
4.11 -0.0285053684812421
4.111 -0.0288535467296113
4.112 -0.0292056791197529
4.113 -0.0295617656516668
4.114 -0.029921806325353
4.115 -0.0302858011408115
4.116 -0.0306537500980423
4.117 -0.0310256531970455
4.118 -0.031401510437821
4.119 -0.0317813218203687
4.12 -0.0321650873446889
4.121 -0.0325528070107813
4.122 -0.032944480818646
4.123 -0.0333401087682831
4.124 -0.0337396908596924
4.125 -0.0341432270928741
4.126 -0.0345507174678281
4.127 -0.0349621619845545
4.128 -0.0353775606430531
4.129 -0.0357969134433241
4.13 -0.0362202203853674
4.131 -0.036647481469183
4.132 -0.0370786966947709
4.133 -0.0375138660621311
4.134 -0.0379529895712636
4.135 -0.0383960672221685
4.136 -0.0388430990148457
4.137 -0.0392940849492952
4.138 -0.039749025025517
4.139 -0.0402079192435111
4.14 -0.0406707676032766
4.141 -0.0409048221374636
4.142 -0.0411432822491608
4.143 -0.041386147938368
4.144 -0.0416334192050853
4.145 -0.0418850960493127
4.146 -0.0421411784710502
4.147 -0.0424016664702979
4.148 -0.0426665600470556
4.149 -0.0429358592013234
4.15 -0.0432095639331013
4.151 -0.0434876742423894
4.152 -0.0437701901291875
4.153 -0.0440571115934957
4.154 -0.0443484386353141
4.155 -0.0446441712546425
4.156 -0.044944309451481
4.157 -0.0452488532258297
4.158 -0.0455578025776884
4.159 -0.0458711575070573
4.16 -0.0461889180139362
4.161 -0.0465110840983252
4.162 -0.0468376557602244
4.163 -0.0471686329996336
4.164 -0.047504015816553
4.165 -0.0478438042109824
4.166 -0.048187998182922
4.167 -0.0485365977323716
4.168 -0.0488896028593314
4.169 -0.0492470135638013
4.17 -0.0496088298457812
4.171 -0.0499082397459954
4.172 -0.050210392434403
4.173 -0.0505152879110039
4.174 -0.0508229261757983
4.175 -0.051133307228786
4.176 -0.0514464310699671
4.177 -0.0517622976993416
4.178 -0.0520809071169095
4.179 -0.0524022593226708
4.18 -0.0527263543166255
4.181 -0.0530531920987735
4.182 -0.0533827726691149
4.183 -0.0537150960276497
4.184 -0.0540501621743779
4.185 -0.0543879711092995
4.186 -0.0547285228324145
4.187 -0.0550718173437228
4.188 -0.0554178546432245
4.189 -0.0557666347309197
4.19 -0.0561181576068081
4.191 -0.05647242327089
4.192 -0.0568294317231653
4.193 -0.0571891829636339
4.194 -0.057551676992296
4.195 -0.0579169138091514
4.196 -0.0582848934142002
4.197 -0.0586556158074424
4.198 -0.0590290809888779
4.199 -0.0594052889585069
4.2 -0.0597842397163293
4.201 -0.0602754467654982
4.202 -0.0607699783443951
4.203 -0.06126783445302
4.204 -0.061769015091373
4.205 -0.062273520259454
4.206 -0.0627813499572629
4.207 -0.0632925041848
4.208 -0.063806982942065
4.209 -0.0643247862290581
4.21 -0.0648459140457792
4.211 -0.0653703663922283
4.212 -0.0658981432684054
4.213 -0.0664292446743106
4.214 -0.0669636706099437
4.215 -0.0675014210753049
4.216 -0.0680424960703941
4.217 -0.0685868955952114
4.218 -0.0691346196497566
4.219 -0.0696856682340299
4.22 -0.0702400413480312
4.221 -0.0707977389917605
4.222 -0.0713587611652179
4.223 -0.0719231078684032
4.224 -0.0724907791013166
4.225 -0.073061774863958
4.226 -0.0736360951563274
4.227 -0.0742137399784249
4.228 -0.0747947093302504
4.229 -0.0753790032118039
4.23 -0.0759666216230853
4.231 -0.0764308646016363
4.232 -0.0769018847456005
4.233 -0.0773796820549777
4.234 -0.0778642565297682
4.235 -0.0783556081699717
4.236 -0.0788537369755884
4.237 -0.0793586429466182
4.238 -0.0798703260830611
4.239 -0.0803887863849172
4.24 -0.0809140238521865
4.241 -0.0814460384848688
4.242 -0.0819848302829643
4.243 -0.082530399246473
4.244 -0.0830827453753947
4.245 -0.0836418686697296
4.246 -0.0842077691294777
4.247 -0.0847804467546389
4.248 -0.0853599015452132
4.249 -0.0859461335012006
4.25 -0.0865391426226012
4.251 -0.087138928909415
4.252 -0.0877454923616418
4.253 -0.0883588329792818
4.254 -0.088978950762335
4.255 -0.0896058457108012
4.256 -0.0902395178246806
4.257 -0.0908799671039732
4.258 -0.0915271935486789
4.259 -0.0921811971587977
4.26 -0.0928419779343287
4.261 -0.0933337818757442
4.262 -0.09383317507856
4.263 -0.0943401575427762
4.264 -0.0948547292683927
4.265 -0.0953768902554097
4.266 -0.095906640503827
4.267 -0.0964439800136446
4.268 -0.0969889087848627
4.269 -0.0975414268174811
4.27 -0.0981015341114999
4.271 -0.098669230666919
4.272 -0.0992445164837385
4.273 -0.0998273915619584
4.274 -0.100417855901579
4.275 -0.101015909502599
4.276 -0.10162155236502
4.277 -0.102234784488842
4.278 -0.102855605874063
4.279 -0.103484016520686
4.28 -0.104120016428708
4.281 -0.104763605598131
4.282 -0.105414784028954
4.283 -0.106073551721178
4.284 -0.106739908674802
4.285 -0.107413854889826
4.286 -0.108095390366251
4.287 -0.108784515104076
4.288 -0.109481229103301
4.289 -0.110185532363927
4.29 -0.110897424885954
4.291 -0.111428306002422
4.292 -0.111967521215771
4.293 -0.112515070526002
4.294 -0.113070953933113
4.295 -0.113635171437107
4.296 -0.114207723037981
4.297 -0.114788608735737
4.298 -0.115377828530374
4.299 -0.115975382421892
4.3 -0.116581270410292
4.301 -0.117195492495572
4.302 -0.117818048677735
4.303 -0.118448938956778
4.304 -0.119088163332703
4.305 -0.119735721805509
4.306 -0.120391614375196
4.307 -0.121055841041765
4.308 -0.121728401805215
4.309 -0.122409296665546
4.31 -0.123098525622758
4.311 -0.123796088676852
4.312 -0.124501985827827
4.313 -0.125216217075684
4.314 -0.125938782420421
4.315 -0.12666968186204
4.316 -0.127408915400541
4.317 -0.128156483035922
4.318 -0.128912384768185
4.319 -0.129676620597329
4.32 -0.130449190523355
4.321 -0.131028264092164
4.322 -0.131616526718135
4.323 -0.132213978401269
4.324 -0.132820619141565
4.325 -0.133436448939023
4.326 -0.134061467793645
4.327 -0.134695675705428
4.328 -0.135339072674374
4.329 -0.135991658700482
4.33 -0.136653433783753
4.331 -0.137324397924187
4.332 -0.138004551121782
4.333 -0.13869389337654
4.334 -0.139392424688461
4.335 -0.140100145057544
4.336 -0.14081705448379
4.337 -0.141543152967198
4.338 -0.142278440507768
4.339 -0.143022917105501
4.34 -0.143776582760396
4.341 -0.144539437472454
4.342 -0.145311481241674
4.343 -0.146092714068057
4.344 -0.146883135951602
4.345 -0.147682746892309
4.346 -0.148491546890179
4.347 -0.149309535945212
4.348 -0.150136714057407
4.349 -0.150973081226764
4.35 -0.151818637453284
4.351 -0.152455699865113
4.352 -0.153102928727641
4.353 -0.153760324040869
4.354 -0.154427885804795
4.355 -0.155105614019421
4.356 -0.155793508684745
4.357 -0.156491569800768
4.358 -0.157199797367491
4.359 -0.157918191384912
4.36 -0.158646751853033
4.361 -0.159385478771852
4.362 -0.160134372141371
4.363 -0.160893431961588
4.364 -0.161662658232505
4.365 -0.16244205095412
4.366 -0.163231610126435
4.367 -0.164031335749448
4.368 -0.164841227823161
4.369 -0.165661286347572
4.37 -0.166491511322683
4.371 -0.167331902748492
4.372 -0.168182460625001
4.373 -0.169043184952208
4.374 -0.169914075730115
4.375 -0.170795132958721
4.376 -0.171686356638025
4.377 -0.172587746768029
4.378 -0.173499303348731
4.379 -0.174421026380133
4.38 -0.175352915862233
4.381 -0.176058679101405
4.382 -0.176775718822471
4.383 -0.177504035025431
4.384 -0.178243627710284
4.385 -0.178994496877031
4.386 -0.179756642525672
4.387 -0.180530064656207
4.388 -0.181314763268636
4.389 -0.182110738362958
4.39 -0.182917989939174
4.391 -0.183736517997284
4.392 -0.184566322537288
4.393 -0.185407403559185
4.394 -0.186259761062976
4.395 -0.187123395048661
4.396 -0.18799830551624
4.397 -0.188884492465712
4.398 -0.189781955897079
4.399 -0.190690695810339
4.4 -0.191610712205493
4.401 -0.19254200508254
4.402 -0.193484574441482
4.403 -0.194438420282317
4.404 -0.195403542605046
4.405 -0.196379941409669
4.406 -0.197367616696185
4.407 -0.198366568464596
4.408 -0.1993767967149
4.409 -0.200398301447098
4.41 -0.201431082661191
4.411 -0.201837813921347
4.412 -0.202256986230635
4.413 -0.202688599589056
4.414 -0.20313265399661
4.415 -0.203589149453297
4.416 -0.204058085959115
4.417 -0.204539463514067
4.418 -0.205033282118151
4.419 -0.205539541771368
4.42 -0.206058242473717
4.421 -0.206589384225199
4.422 -0.207132967025813
4.423 -0.20768899087556
4.424 -0.20825745577444
4.425 -0.208838361722452
4.426 -0.209431708719597
4.427 -0.210037496765874
4.428 -0.210655725861284
4.429 -0.211286396005827
4.43 -0.211929507199502
4.431 -0.212585059442309
4.432 -0.21325305273425
4.433 -0.213933487075323
4.434 -0.214626362465528
4.435 -0.215331678904866
4.436 -0.216049436393337
4.437 -0.21677963493094
4.438 -0.217522274517676
4.439 -0.218277355153544
4.44 -0.219044876838545
4.441 -0.219688583379806
4.442 -0.220339715682099
4.443 -0.220998273745423
4.444 -0.221664257569778
4.445 -0.222337667155164
4.446 -0.223018502501581
4.447 -0.22370676360903
4.448 -0.224402450477509
4.449 -0.22510556310702
4.45 -0.225816101497562
4.451 -0.226534065649135
4.452 -0.22725945556174
4.453 -0.227992271235375
4.454 -0.228732512670042
4.455 -0.22948017986574
4.456 -0.230235272822469
4.457 -0.230997791540229
4.458 -0.231767736019021
4.459 -0.232545106258843
4.46 -0.233329902259697
4.461 -0.234122124021582
4.462 -0.234921771544498
4.463 -0.235728844828445
4.464 -0.236543343873424
4.465 -0.237365268679434
4.466 -0.238194619246474
4.467 -0.239031395574546
4.468 -0.239875597663649
4.469 -0.240727225513784
4.47 -0.241586279124949
4.471 -0.242362009043225
4.472 -0.243146814381051
4.473 -0.243940695138428
4.474 -0.244743651315356
4.475 -0.245555682911834
4.476 -0.246376789927863
4.477 -0.247206972363443
4.478 -0.248046230218574
4.479 -0.248894563493255
4.48 -0.249751972187487
4.481 -0.250618456301269
4.482 -0.251494015834602
4.483 -0.252378650787486
4.484 -0.253272361159921
4.485 -0.254175146951906
4.486 -0.255087008163442
4.487 -0.256007944794528
4.488 -0.256937956845166
4.489 -0.257877044315354
4.49 -0.258825207205092
4.491 -0.259782445514382
4.492 -0.260748759243221
4.493 -0.261724148391612
4.494 -0.262708612959554
4.495 -0.263702152947046
4.496 -0.264704768354088
4.497 -0.265716459180682
4.498 -0.266737225426826
4.499 -0.267767067092521
4.5 -0.268805984177765
4.501 -0.269714303697325
4.502 -0.270633952149754
4.503 -0.271564929535053
4.504 -0.272507235853223
4.505 -0.273460871104263
4.506 -0.274425835288173
4.507 -0.275402128404953
4.508 -0.276389750454603
4.509 -0.277388701437124
4.51 -0.278398981352515
4.511 -0.279420590200776
4.512 -0.280453527981907
4.513 -0.281497794695908
4.514 -0.28255339034278
4.515 -0.283620314922521
4.516 -0.284698568435133
4.517 -0.285788150880615
4.518 -0.286889062258968
4.519 -0.28800130257019
4.52 -0.289124871814283
4.521 -0.290259769991246
4.522 -0.291405997101079
4.523 -0.292563553143782
4.524 -0.293732438119356
4.525 -0.2949126520278
4.526 -0.296104194869113
4.527 -0.297307066643298
4.528 -0.298521267350352
4.529 -0.299746796990276
4.53 -0.300983655563071
4.531 -0.299818457701634
4.532 -0.29866654116819
4.533 -0.297527905962739
4.534 -0.296402552085282
4.535 -0.295290479535817
4.536 -0.294191688314346
4.537 -0.293106178420868
4.538 -0.292033949855384
4.539 -0.290975002617892
4.54 -0.289929336708394
4.541 -0.288896952126889
4.542 -0.287877848873377
4.543 -0.286872026947858
4.544 -0.285879486350333
4.545 -0.284900227080801
4.546 -0.283934249139262
4.547 -0.282981552525716
4.548 -0.282042137240163
4.549 -0.281116003282604
4.55 -0.280203150653038
4.551 -0.279303579351465
4.552 -0.278417289377885
4.553 -0.277544280732298
4.554 -0.276684553414705
4.555 -0.275838107425105
4.556 -0.275004942763498
4.557 -0.274185059429884
4.558 -0.273378457424264
4.559 -0.272585136746637
4.56 -0.271805097397002
4.561 -0.277051984784089
4.562 -0.281943789340332
4.563 -0.286480511065731
4.564 -0.290662149960285
4.565 -0.294488706023996
4.566 -0.297960179256862
4.567 -0.301076569658884
4.568 -0.303837877230062
4.569 -0.306244101970396
4.57 -0.308295243879886
4.571 -0.309991302958531
4.572 -0.311332279206333
4.573 -0.31231817262329
4.574 -0.312948983209403
4.575 -0.313224710964672
4.576 -0.313145355889097
4.577 -0.312710917982677
4.578 -0.311921397245414
4.579 -0.310776793677306
4.58 -0.309277107278354
4.581 -0.307422338048558
4.582 -0.305212485987918
4.583 -0.302647551096434
4.584 -0.299727533374105
4.585 -0.296452432820933
4.586 -0.292822249436916
4.587 -0.288836983222055
4.588 -0.28449663417635
4.589 -0.279801202299801
4.59 -0.274750687592408
4.591 -0.274606081400101
4.592 -0.274426852972913
4.593 -0.274213002310845
4.594 -0.273964529413895
4.595 -0.273681434282064
4.596 -0.273363716915352
4.597 -0.273011377313759
4.598 -0.272624415477284
4.599 -0.272202831405929
4.6 -0.271746625099693
4.601 -0.271255796558576
4.602 -0.270730345782577
4.603 -0.270170272771698
4.604 -0.269575577525937
4.605 -0.268946260045295
4.606 -0.268282320329773
4.607 -0.267583758379369
4.608 -0.266850574194084
4.609 -0.266082767773918
4.61 -0.265280339118871
4.611 -0.264443288228943
4.612 -0.263571615104134
4.613 -0.262665319744443
4.614 -0.261724402149872
4.615 -0.26074886232042
4.616 -0.259738700256086
4.617 -0.258693915956872
4.618 -0.257614509422776
4.619 -0.256500480653799
4.62 -0.255351829649941
4.621 -0.254596054009463
4.622 -0.253843799248666
4.623 -0.253095065367549
4.624 -0.252349852366113
4.625 -0.251608160244357
4.626 -0.250869989002283
4.627 -0.250135338639889
4.628 -0.249404209157175
4.629 -0.248676600554143
4.63 -0.247952512830791
4.631 -0.247231945987119
4.632 -0.246514900023129
4.633 -0.245801374938819
4.634 -0.24509137073419
4.635 -0.244384887409241
4.636 -0.243681924963974
4.637 -0.242982483398387
4.638 -0.24228656271248
4.639 -0.241594162906254
4.64 -0.240905283979709
4.641 -0.240219925932845
4.642 -0.239538088765662
4.643 -0.238859772478159
4.644 -0.238184977070336
4.645 -0.237513702542195
4.646 -0.236845948893734
4.647 -0.236181716124954
4.648 -0.235521004235855
4.649 -0.234863813226436
4.65 -0.234210143096698
4.651 -0.233476079237817
4.652 -0.232747096045869
4.653 -0.232023193520856
4.654 -0.231304371662776
4.655 -0.230590630471631
4.656 -0.229881969947419
4.657 -0.229178390090141
4.658 -0.228479890899796
4.659 -0.227786472376386
4.66 -0.227098134519909
4.661 -0.226414877330366
4.662 -0.225736700807757
4.663 -0.225063604952082
4.664 -0.224395589763341
4.665 -0.223732655241533
4.666 -0.22307480138666
4.667 -0.22242202819872
4.668 -0.221774335677714
4.669 -0.221131723823641
4.67 -0.220494192636503
4.671 -0.219861742116298
4.672 -0.219234372263027
4.673 -0.218612083076691
4.674 -0.217994874557287
4.675 -0.217382746704818
4.676 -0.216775699519283
4.677 -0.216173733000681
4.678 -0.215576847149013
4.679 -0.214985041964279
4.68 -0.214398317446479
4.681 -0.213705743871997
4.682 -0.213017662615687
4.683 -0.212334073677549
4.684 -0.211654977057582
4.685 -0.210980372755787
4.686 -0.210310260772165
4.687 -0.209644641106714
4.688 -0.208983513759434
4.689 -0.208326878730327
4.69 -0.207674736019391
4.691 -0.207027085626627
4.692 -0.206383927552035
4.693 -0.205745261795615
4.694 -0.205111088357366
4.695 -0.204481407237289
4.696 -0.203856218435385
4.697 -0.203235521951651
4.698 -0.20261931778609
4.699 -0.2020076059387
4.7 -0.201400386409483
4.701 -0.200797659198437
4.702 -0.200199424305562
4.703 -0.19960568173086
4.704 -0.199016431474329
4.705 -0.198431673535971
4.706 -0.197851407915784
4.707 -0.197275634613768
4.708 -0.196704353629925
4.709 -0.196137564964253
4.71 -0.195575268616754
4.711 -0.194936556885806
4.712 -0.194301466741624
4.713 -0.193669998184207
4.714 -0.193042151213555
4.715 -0.192417925829668
4.716 -0.191797322032546
4.717 -0.191180339822189
4.718 -0.190566979198597
4.719 -0.189957240161771
4.72 -0.189351122711709
4.721 -0.188748626848413
4.722 -0.188149752571882
4.723 -0.187554499882116
4.724 -0.186962868779115
4.725 -0.186374859262879
4.726 -0.185790471333408
4.727 -0.185209704990703
4.728 -0.184632560234762
4.729 -0.184059037065587
4.73 -0.183489135483177
4.731 -0.182922855487532
4.732 -0.182360197078652
4.733 -0.181801160256537
4.734 -0.181245745021187
4.735 -0.180693951372602
4.736 -0.180145779310783
4.737 -0.179601228835729
4.738 -0.179060299947439
4.739 -0.178522992645915
4.74 -0.177989306931156
4.741 -0.17740927761474
4.742 -0.176832219391916
4.743 -0.176258132262682
4.744 -0.175687016227039
4.745 -0.175118871284987
4.746 -0.174553697436526
4.747 -0.173991494681655
4.748 -0.173432263020376
4.749 -0.172876002452688
4.75 -0.172322712978591
4.751 -0.171772394598084
4.752 -0.171225047311169
4.753 -0.170680671117844
4.754 -0.170139266018111
4.755 -0.169600832011968
4.756 -0.169065369099416
4.757 -0.168532877280456
4.758 -0.168003356555086
4.759 -0.167476806923307
4.76 -0.166953228385119
4.761 -0.166432620940522
4.762 -0.165914984589516
4.763 -0.165400319332101
4.764 -0.164888625168277
4.765 -0.164379902098044
4.766 -0.163874150121401
4.767 -0.16337136923835
4.768 -0.16287155944889
4.769 -0.16237472075302
4.77 -0.161880853150743
4.771 -0.161328690782947
4.772 -0.160779113728076
4.773 -0.160232121986129
4.774 -0.159687715557105
4.775 -0.159145894441006
4.776 -0.158606658637831
4.777 -0.15807000814758
4.778 -0.157535942970253
4.779 -0.15700446310585
4.78 -0.156475568554372
4.781 -0.155949259315817
4.782 -0.155425535390186
4.783 -0.15490439677748
4.784 -0.154385843477697
4.785 -0.153869875490839
4.786 -0.153356492816904
4.787 -0.152845695455894
4.788 -0.152337483407808
4.789 -0.151831856672646
4.79 -0.151328815250408
4.791 -0.150828359141094
4.792 -0.150330488344704
4.793 -0.149835202861238
4.794 -0.149342502690696
4.795 -0.148852387833078
4.796 -0.148364858288385
4.797 -0.147879914056615
4.798 -0.147397555137769
4.799 -0.146917781531848
4.8 -0.146440593238849
4.801 -0.145946578979534
4.802 -0.145454442379189
4.803 -0.144964183437814
4.804 -0.144475802155408
4.805 -0.143989298531972
4.806 -0.143504672567506
4.807 -0.143021924262009
4.808 -0.142541053615482
4.809 -0.142062060627924
4.81 -0.141584945299336
4.811 -0.141109707629718
4.812 -0.140636347619069
4.813 -0.14016486526739
4.814 -0.13969526057468
4.815 -0.13922753354094
4.816 -0.13876168416617
4.817 -0.138297712450369
4.818 -0.137835618393538
4.819 -0.137375401995677
4.82 -0.136917063256785
4.821 -0.136460602176863
4.822 -0.13600601875591
4.823 -0.135553312993927
4.824 -0.135102484890914
4.825 -0.13465353444687
4.826 -0.134206461661796
4.827 -0.133761266535691
4.828 -0.133317949068556
4.829 -0.132876509260391
4.83 -0.132436947111196
4.831 -0.131974973604673
4.832 -0.131514669896482
4.833 -0.131056035986623
4.834 -0.130599071875098
4.835 -0.130143777561904
4.836 -0.129690153047043
4.837 -0.129238198330515
4.838 -0.128787913412318
4.839 -0.128339298292455
4.84 -0.127892352970924
4.841 -0.127447077447725
4.842 -0.127003471722858
4.843 -0.126561535796325
4.844 -0.126121269668123
4.845 -0.125682673338254
4.846 -0.125245746806718
4.847 -0.124810490073513
4.848 -0.124376903138642
4.849 -0.123944986002103
4.85 -0.123514738663896
4.851 -0.123086161124022
4.852 -0.12265925338248
4.853 -0.12223401543927
4.854 -0.121810447294393
4.855 -0.121388548947849
4.856 -0.120968320399637
4.857 -0.120549761649757
4.858 -0.12013287269821
4.859 -0.119717653544995
4.86 -0.119304104190113
4.861 -0.118857236919093
4.862 -0.118411657101642
4.863 -0.11796736473776
4.864 -0.117524359827448
4.865 -0.117082642370704
4.866 -0.116642212367531
4.867 -0.116203069817926
4.868 -0.115765214721891
4.869 -0.115328647079424
4.87 -0.114893366890528
4.871 -0.1144593741552
4.872 -0.114026668873442
4.873 -0.113595251045253
4.874 -0.113165120670633
4.875 -0.112736277749583
4.876 -0.112308722282102
4.877 -0.11188245426819
4.878 -0.111457473707847
4.879 -0.111033780601074
4.88 -0.11061137494787
4.881 -0.110190256748236
4.882 -0.10977042600217
4.883 -0.109351882709674
4.884 -0.108934626870747
4.885 -0.10851865848539
4.886 -0.108103977553602
4.887 -0.107690584075383
4.888 -0.107278478050733
4.889 -0.106867659479653
4.89 -0.106458128362142
4.891 -0.106067402716258
4.892 -0.105677322416317
4.893 -0.10528788746232
4.894 -0.104899097854267
4.895 -0.104510953592157
4.896 -0.104123454675991
4.897 -0.103736601105769
4.898 -0.10335039288149
4.899 -0.102964830003154
4.9 -0.102579912470762
4.901 -0.102195640284314
4.902 -0.101812013443809
4.903 -0.101429031949248
4.904 -0.101046695800631
4.905 -0.100665004997957
4.906 -0.100283959541226
4.907 -0.0999035594304393
4.908 -0.099523804665596
4.909 -0.0991446952466963
4.91 -0.0987662311737401
4.911 -0.0983884124467276
4.912 -0.0980112390656586
4.913 -0.0976347110305331
4.914 -0.0972588283413513
4.915 -0.096883590998113
4.916 -0.0965089990008183
4.917 -0.0961350523494672
4.918 -0.0957617510440596
4.919 -0.0953890950845956
4.92 -0.0950170844710742
4.921 -0.0946463429232995
4.922 -0.0942762895830533
4.923 -0.0939069244503356
4.924 -0.0935382475251464
4.925 -0.0931702588074858
4.926 -0.0928029582973538
4.927 -0.0924363459947502
4.928 -0.0920704218996752
4.929 -0.0917051860121287
4.93 -0.0913406383321108
4.931 -0.0909767788596214
4.932 -0.0906136075946605
4.933 -0.0902511245372281
4.934 -0.0898893296873243
4.935 -0.089528223044949
4.936 -0.0891678046101023
4.937 -0.0888080743827841
4.938 -0.0884490323629944
4.939 -0.0880906785507332
4.94 -0.0877330129460006
4.941 -0.0873760355487965
4.942 -0.087019746359121
4.943 -0.086664145376974
4.944 -0.0863092326023555
4.945 -0.0859550080352655
4.946 -0.0856014716757041
4.947 -0.0852486235236712
4.948 -0.0848964635791668
4.949 -0.084544991842191
4.95 -0.0841942083127451
4.951 -0.0838460343580469
4.952 -0.0834982975345672
4.953 -0.0831509978423061
4.954 -0.0828041352812636
4.955 -0.0824577098514397
4.956 -0.0821117215528343
4.957 -0.0817661703854476
4.958 -0.0814210563492794
4.959 -0.0810763794443297
4.96 -0.0807321396705987
4.961 -0.0803883370280862
4.962 -0.0800449715167924
4.963 -0.079702043136717
4.964 -0.0793595518878603
4.965 -0.0790174977702221
4.966 -0.0786758807838026
4.967 -0.0783347009286016
4.968 -0.0779939582046191
4.969 -0.0776536526118553
4.97 -0.07731378415031
4.971 -0.0769743528199833
4.972 -0.0766353586208752
4.973 -0.0762968015529856
4.974 -0.0759586816163147
4.975 -0.0756209988108623
4.976 -0.0752837531366285
4.977 -0.0749469445936132
4.978 -0.0746105731818166
4.979 -0.0742746389012385
4.98 -0.0739391417518781
4.981 -0.0735824516429823
4.982 -0.0732259468772267
4.983 -0.0728696274546114
4.984 -0.0725134933751364
4.985 -0.0721575446388016
4.986 -0.0718017812456071
4.987 -0.0714462031955528
4.988 -0.0710908104886388
4.989 -0.070735603124865
4.99 -0.0703805811042316
4.991 -0.0700257444267383
4.992 -0.0696710930923854
4.993 -0.0693166271011726
4.994 -0.0689623464531002
4.995 -0.068608251148168
4.996 -0.068254341186376
4.997 -0.0679006165677244
4.998 -0.0675470772922129
4.999 -0.0671937233598418
5 -0.0668405547706109
5.001 -0.0664875715245202
5.002 -0.0661347736215698
5.003 -0.0657821610617597
5.004 -0.0654297338450898
5.005 -0.0650774919715602
5.006 -0.0647254354411709
5.007 -0.0643735642539218
5.008 -0.0640218784098129
5.009 -0.0636703779088444
5.01 -0.063319062751016
5.011 -0.0630227817682752
5.012 -0.062725977081566
5.013 -0.0624286486908882
5.014 -0.0621307965962421
5.015 -0.0618324207976274
5.016 -0.0615335212950443
5.017 -0.0612340980884927
5.018 -0.0609341511779727
5.019 -0.0606336805634842
5.02 -0.0603326862450273
5.021 -0.0600311682226019
5.022 -0.059729126496208
5.023 -0.0594265610658457
5.024 -0.0591234719315149
5.025 -0.0588198590932157
5.026 -0.058515722550948
5.027 -0.0582110623047118
5.028 -0.0579058783545072
5.029 -0.0576001707003341
5.03 -0.0572939393421926
5.031 -0.0569871842800826
5.032 -0.0566799055140041
5.033 -0.0563721030439572
5.034 -0.0560637768699418
5.035 -0.055754926991958
5.036 -0.0554455534100057
5.037 -0.0551356561240849
5.038 -0.0548252351341957
5.039 -0.054514290440338
5.04 -0.0542028220425118
5.041 -0.0539103007888448
5.042 -0.0536176086916941
5.043 -0.0533247457510596
5.044 -0.0530317119669414
5.045 -0.0527385073393395
5.046 -0.0524451318682539
5.047 -0.0521515855536846
5.048 -0.0518578683956316
5.049 -0.0515639803940948
5.05 -0.0512699215490743
5.051 -0.0509756918605701
5.052 -0.0506812913285822
5.053 -0.0503867199531106
5.054 -0.0500919777341552
5.055 -0.0497970646717161
5.056 -0.0495019807657934
5.057 -0.0492067260163869
5.058 -0.0489113004234967
5.059 -0.0486157039871227
5.06 -0.0483199367072651
5.061 -0.0480239985839237
5.062 -0.0477278896170986
5.063 -0.0474316098067898
5.064 -0.0471351591529973
5.065 -0.046838537655721
5.066 -0.0465417453149611
5.067 -0.0462447821307174
5.068 -0.04594764810299
5.069 -0.0456503432317789
5.07 -0.0453528675170831
5.071 -0.0450292497957589
5.072 -0.0447052798068999
5.073 -0.0443809575505059
5.074 -0.0440562830265771
5.075 -0.0437312562351134
5.076 -0.0434058771761149
5.077 -0.0430801458495814
5.078 -0.0427540622555131
5.079 -0.0424276263939099
5.08 -0.0421008382647719
5.081 -0.041773697868099
5.082 -0.0414462052038912
5.083 -0.0411183602721485
5.084 -0.040790163072871
5.085 -0.0404616136060586
5.086 -0.0401327118717113
5.087 -0.0398034578698291
5.088 -0.0394738516004121
5.089 -0.0391438930634602
5.09 -0.0388135822589734
5.091 -0.0384829191869518
5.092 -0.0381519038473953
5.093 -0.0378205362403039
5.094 -0.0374888163656776
5.095 -0.0371567442235165
5.096 -0.0368243198138205
5.097 -0.0364915431365896
5.098 -0.0361584141918239
5.099 -0.0358249329795233
5.1 -0.0354910994996878
5.101 -0.0352380070340446
5.102 -0.0349836619449462
5.103 -0.0347280642323925
5.104 -0.0344712138963836
5.105 -0.0342131109369194
5.106 -0.033953755354
5.107 -0.0336931471476253
5.108 -0.0334312863177954
5.109 -0.0331681728645103
5.11 -0.0329038067877699
5.111 -0.0326381880875742
5.112 -0.0323713167639233
5.113 -0.0321031928168172
5.114 -0.0318338162462558
5.115 -0.0315631870522392
5.116 -0.0312913052347673
5.117 -0.0310181707938402
5.118 -0.0307437837294578
5.119 -0.0304681440416202
5.12 -0.0301912517303273
5.121 -0.0299131067955793
5.122 -0.0296337092373759
5.123 -0.0293530590557173
5.124 -0.0290711562506035
5.125 -0.0287880008220344
5.126 -0.0285035927700101
5.127 -0.0282179320945305
5.128 -0.0279310187955957
5.129 -0.0276428528732056
5.13 -0.0273534343273612
5.131 -0.0270379170618267
5.132 -0.026721729967371
5.133 -0.0264048730439942
5.134 -0.0260873462916963
5.135 -0.0257691497104774
5.136 -0.0254502833003373
5.137 -0.0251307470612762
5.138 -0.0248105409932939
5.139 -0.0244896650963906
5.14 -0.0241681193705662
5.141 -0.0238459038158206
5.142 -0.023523018432154
5.143 -0.0231994632195663
5.144 -0.0228752381780575
5.145 -0.0225503433076276
5.146 -0.0222247786082766
5.147 -0.0218985440800045
5.148 -0.0215716397228113
5.149 -0.021244065536697
5.15 -0.0209158215216616
5.151 -0.0205869076777051
5.152 -0.0202573240048276
5.153 -0.0199270705030289
5.154 -0.0195961471723091
5.155 -0.0192645540126683
5.156 -0.0189322910241063
5.157 -0.0185993582066233
5.158 -0.0182657555602192
5.159 -0.0179314830848939
5.16 -0.0175965407806485
5.161 -0.0173019890088947
5.162 -0.017005681112952
5.163 -0.0167076170928204
5.164 -0.0164077969485
5.165 -0.0161062206799906
5.166 -0.0158028882872923
5.167 -0.0154977997704051
5.168 -0.0151909551293291
5.169 -0.0148823543640641
5.17 -0.0145719974746103
5.171 -0.0142598844609675
5.172 -0.0139460153231359
5.173 -0.0136303900611154
5.174 -0.0133130086749059
5.175 -0.0129938711645076
5.176 -0.0126729775299204
5.177 -0.0123503277711443
5.178 -0.0120259218881793
5.179 -0.0116997598810254
5.18 -0.0113718417496827
5.181 -0.011042167494151
5.182 -0.0107107371144304
5.183 -0.010377550610521
5.184 -0.0100426079824226
5.185 -0.00970590923013539
5.186 -0.00936745435365925
5.187 -0.00902724335299422
5.188 -0.0086852762281403
5.189 -0.00834155297909748
5.19 -0.00799607360586579
5.191 -0.00770415449355553
5.192 -0.00741022876365417
5.193 -0.00711429641616171
5.194 -0.00681635745107816
5.195 -0.0065164118684035
5.196 -0.00621445966813774
5.197 -0.00591050085028088
5.198 -0.00560453541483292
5.199 -0.00529656336179387
5.2 -0.00498658469116371
5.201 -0.00467459940294245
5.202 -0.00436060749713009
5.203 -0.00404460897372663
5.204 -0.00372660383273207
5.205 -0.00340659207414641
5.206 -0.00308457369796966
5.207 -0.0027605487042018
5.208 -0.00243451709284284
5.209 -0.00210647886389278
5.21 -0.00177643401735162
5.211 -0.00144438255321936
5.212 -0.001110324471496
5.213 -0.000774259772181541
5.214 -0.000436188455275982
5.215 -9.61105207793224e-05
5.216 0.000245974031308436
5.217 0.000590065200987297
5.218 0.000936162988257256
5.219 0.00128426739311832
5.22 0.0016343784155714
5.221 0.00185204883712861
5.222 0.00207194050542479
5.223 0.00229405342045994
5.224 0.00251838758223406
5.225 0.00274494299074715
5.226 0.00297371964599921
5.227 0.00320471754799023
5.228 0.00343793669672022
5.229 0.00367337709218918
5.23 0.00391103873439711
5.231 0.00415092162334401
5.232 0.00439302575902988
5.233 0.00463735114145472
5.234 0.00488389777061852
5.235 0.00513266564652129
5.236 0.00538365476916303
5.237 0.00563686513854374
5.238 0.00589229675466342
5.239 0.00614994961752207
5.24 0.00640982372711968
5.241 0.00667191908345627
5.242 0.00693623568653182
5.243 0.00720277353634634
5.244 0.00747153263289983
5.245 0.00774251297619228
5.246 0.00801571456622371
5.247 0.0082911374029941
5.248 0.00856878148650347
5.249 0.0088486468167518
5.25 0.00913073339373817
5.251 0.00946930756401627
5.252 0.00980910600846592
5.253 0.0101501287270871
5.254 0.0104923757198799
5.255 0.0108358469868442
5.256 0.0111805425279801
5.257 0.0115264623432876
5.258 0.0118736064327666
5.259 0.0122219747964172
5.26 0.0125715674342393
5.261 0.012922384346233
5.262 0.0132744255323982
5.263 0.013627690992735
5.264 0.0139821807272434
5.265 0.0143378947359233
5.266 0.0146948330187747
5.267 0.0150529955757978
5.268 0.0154123824069924
5.269 0.0157729935123585
5.27 0.0161348288918962
5.271 0.0164978885456055
5.272 0.0168621724734863
5.273 0.0172276806755387
5.274 0.0175944131517626
5.275 0.0179623699021581
5.276 0.0183315509267252
5.277 0.0187019562254638
5.278 0.019073585798374
5.279 0.0194464396454557
5.28 0.0198205177667099
5.281 0.0201408117772621
5.282 0.0204641360303918
5.283 0.0207904905260991
5.284 0.0211198752643839
5.285 0.0214522902452462
5.286 0.0217877354686861
5.287 0.0221262109347035
5.288 0.0224677166432984
5.289 0.0228122525944709
5.29 0.0231598187882209
5.291 0.0235104152245485
5.292 0.0238640419034535
5.293 0.0242206988249361
5.294 0.0245803859889963
5.295 0.024943103395634
5.296 0.0253088510448492
5.297 0.0256776289366419
5.298 0.0260494370710122
5.299 0.02642427544796
5.3 0.0268021440674853
5.301 0.0271830429295882
5.302 0.0275669720342686
5.303 0.0279539313815266
5.304 0.028343920971362
5.305 0.0287369408037751
5.306 0.0291329908787656
5.307 0.0295320711963337
5.308 0.0299341817564793
5.309 0.0303393225592024
5.31 0.0307474936045022
5.311 0.0310776857034179
5.312 0.0314113711633403
5.313 0.0317485499842695
5.314 0.0320892221662054
5.315 0.032433387709148
5.316 0.0327810466130973
5.317 0.0331321988780533
5.318 0.033486844504016
5.319 0.0338449834909855
5.32 0.0342066158389617
5.321 0.0345717415479446
5.322 0.0349403606179342
5.323 0.0353124730489305
5.324 0.0356880788409336
5.325 0.0360671779939434
5.326 0.0364497705079599
5.327 0.0368358563829831
5.328 0.037225435619013
5.329 0.0376185082160496
5.33 0.038015074174093
5.331 0.0384151334931431
5.332 0.0388186861731999
5.333 0.0392257322142634
5.334 0.0396362716163336
5.335 0.0400503043794106
5.336 0.0404678305034943
5.337 0.0408888499885847
5.338 0.0413133628346818
5.339 0.0417413690417856
5.34 0.0421728686098979
5.341 0.0423944129102099
5.342 0.0426198575463667
5.343 0.0428492025183685
5.344 0.0430824478262151
5.345 0.0433195934699067
5.346 0.0435606394494431
5.347 0.0438055857648245
5.348 0.0440544324160507
5.349 0.0443071794031218
5.35 0.0445638267260378
5.351 0.0448243743847987
5.352 0.0450888223794045
5.353 0.0453571707098552
5.354 0.0456294193761508
5.355 0.0459055683782913
5.356 0.0461856177162766
5.357 0.0464695673901069
5.358 0.0467574173997821
5.359 0.0470491677453021
5.36 0.0473448184266671
5.361 0.0476443694438769
5.362 0.0479478207969317
5.363 0.0482551724858313
5.364 0.0485664245105758
5.365 0.0488815768711652
5.366 0.0492006295675996
5.367 0.0495235825998788
5.368 0.0498504359680029
5.369 0.0501811896719719
5.37 0.0505158437117849
5.371 0.0508057735725406
5.372 0.0510979944117405
5.373 0.0513925062293845
5.374 0.0516893090254728
5.375 0.0519884028000052
5.376 0.0522897875529818
5.377 0.0525934632844026
5.378 0.0528994299942675
5.379 0.0532076876825767
5.38 0.05351823634933
5.381 0.0538310759945275
5.382 0.0541462066181692
5.383 0.054463628220255
5.384 0.054783340800785
5.385 0.0551053443597593
5.386 0.0554296388971777
5.387 0.0557562244130402
5.388 0.056085100907347
5.389 0.0564162683800979
5.39 0.056749726831293
5.391 0.0570854762609323
5.392 0.0574235166690158
5.393 0.0577638480555435
5.394 0.0581064704205153
5.395 0.0584513837639313
5.396 0.0587985880857915
5.397 0.0591480833860959
5.398 0.0594998696648444
5.399 0.0598539469220372
5.4 0.060210315157675
5.401 0.0606945315040471
5.402 0.061181669397853
5.403 0.0616717288390928
5.404 0.0621647098277663
5.405 0.0626606123638736
5.406 0.0631594364474148
5.407 0.0636611820783897
5.408 0.0641658492567985
5.409 0.0646734379826411
5.41 0.0651839482559175
5.411 0.0656973800766276
5.412 0.0662137334447716
5.413 0.0667330083603494
5.414 0.0672552048233611
5.415 0.0677803228338065
5.416 0.0683083623916857
5.417 0.0688393234969987
5.418 0.0693732061497455
5.419 0.0699100103499262
5.42 0.0704497360975406
5.421 0.0709923833925889
5.422 0.0715379522350709
5.423 0.0720864426249868
5.424 0.0726378545623365
5.425 0.07319218804712
5.426 0.0737494430793372
5.427 0.0743096196589883
5.428 0.0748727177860732
5.429 0.0754387374605919


==> graphics/com_vel-004.dat <==
0 -2.90366321041424e-16
0.001 8.72719318419681e-07
0.002 1.73017859905288e-06
0.003 2.56573165863032e-06
0.004 3.38650340492035e-06
0.005 4.19267805910962e-06
0.006 4.97775651966597e-06
0.007 5.74871893412128e-06
0.008 6.49917488082242e-06
0.009 7.23599672907268e-06
0.01 7.95937020767625e-06
0.011 8.66306032353807e-06
0.012 9.35378586890504e-06
0.013 1.00254266813443e-05
0.014 1.0684587080128e-05
0.015 1.13314537533677e-05
0.016 1.19600700913753e-05
0.017 1.2576878319799e-05
0.018 1.31820652043988e-05
0.019 1.3769842501116e-05
0.02 1.43464847128213e-05
0.021 1.4912179387809e-05
0.022 1.54613112027828e-05
0.023 1.59999816731025e-05
0.024 1.65283785397915e-05
0.025 1.70410646060224e-05
0.026 1.75439634782692e-05
0.027 1.80372628368031e-05
0.028 1.8515707997928e-05
0.029 1.89850399250119e-05
0.03 1.9445446134217e-05
0.031 1.9978921118247e-05
0.032 2.05031838281216e-05
0.033 2.10183677815181e-05
0.034 2.15195448013547e-05
0.035 2.20120214025898e-05
0.036 2.24959309204984e-05
0.037 2.29665421793031e-05
0.038 2.34289636655008e-05
0.039 2.38833283186905e-05
0.04 2.43251071509164e-05
0.041 2.47592049345788e-05
0.042 2.51857541220391e-05
0.043 2.56048868962482e-05
0.044 2.60123385673268e-05
0.045 2.64127477308191e-05
0.046 2.68062458150548e-05
0.047 2.7188780749521e-05
0.048 2.75647759840688e-05
0.049 2.79343618644987e-05
0.05 2.82937039287653e-05
0.051 2.86470053498212e-05
0.052 2.8994395412797e-05
0.053 2.93360030493707e-05
0.054 2.96682772494618e-05
0.055 2.99951338732078e-05
0.056 3.03167006148742e-05
0.057 3.06296544634537e-05
0.058 3.09376794823012e-05
0.059 3.1240901820939e-05
0.06 3.15394471769997e-05
0.061 3.18582686199296e-05
0.062 3.21731315216587e-05
0.063 3.24841601955614e-05
0.064 3.27914785675619e-05
0.065 3.30923650927434e-05
0.066 3.33898928563367e-05
0.067 3.36841838448931e-05
0.068 3.39753597270893e-05
0.069 3.42610101720232e-05
0.07 3.45438909595679e-05
0.071 3.48241216148284e-05
0.072 3.51018209416972e-05
0.073 3.53748973164254e-05
0.074 3.56457814492753e-05
0.075 3.59145899273023e-05
0.076 3.61814391226986e-05
0.077 3.64445627800144e-05
0.078 3.67060588028498e-05
0.079 3.69660410865668e-05
0.08 3.72246228367214e-05
0.081 3.74803704534178e-05
0.082 3.77350417320367e-05
0.083 3.79887473149471e-05
0.084 3.82415973582148e-05
0.085 3.84924976202706e-05
0.086 3.87428585354263e-05
0.087 3.89927874997609e-05
0.088 3.9242391260045e-05
0.089 3.94917757215241e-05
0.09 3.97402667806605e-05
0.091 4.0015683680885e-05
0.092 4.02916150847494e-05
0.093 4.05681669331483e-05
0.094 4.08450224110895e-05
0.095 4.11228020817933e-05
0.096 4.14016089685729e-05
0.097 4.16815452269868e-05
0.098 4.19627122194635e-05
0.099 4.22452300690793e-05
0.1 4.25292710304382e-05
0.101 4.28149333601094e-05
0.102 4.31023145090461e-05
0.103 4.33915112196583e-05
0.104 4.36830893549615e-05
0.105 4.39767632819812e-05
0.106 4.42726265070577e-05
0.107 4.45707717316195e-05
0.108 4.48712906474585e-05
0.109 4.51752034158199e-05
0.11 4.54817576646476e-05
0.111 4.57910417323614e-05
0.112 4.61031432584953e-05
0.113 4.64181489835299e-05
0.114 4.67375413489881e-05
0.115 4.70600924532234e-05
0.116 4.7385885781039e-05
0.117 4.77150036338441e-05
0.118 4.8047527527035e-05
0.119 4.83854098132979e-05
0.12 4.87269391078329e-05
0.121 4.92054050158588e-05
0.122 4.9687738789955e-05
0.123 5.01740205082495e-05
0.124 5.06643290919632e-05
0.125 5.11611888607653e-05
0.126 5.16623071747186e-05
0.127 5.21677592064558e-05
0.128 5.26776189988149e-05
0.129 5.3191959585841e-05
0.13 5.37137894458657e-05
0.131 5.42403162635035e-05
0.132 5.47716091013457e-05
0.133 5.53077361273896e-05
0.134 5.58487642006762e-05
0.135 5.63947592830692e-05
0.136 5.69493047050148e-05
0.137 5.75090145049185e-05
0.138 5.80739506221162e-05
0.139 5.86441736868418e-05
0.14 5.92197434570883e-05
0.141 5.98007184283085e-05
0.142 6.03912641400606e-05
0.143 6.09873932091177e-05
0.144 6.15891601124228e-05
0.145 6.21966181458472e-05
0.146 6.28098196478941e-05
0.147 6.34288156563395e-05
0.148 6.40583598189473e-05
0.149 6.46938567650711e-05
0.15 6.53353534276945e-05
0.151 6.59974430588442e-05
0.152 6.66655513288723e-05
0.153 6.733973999131e-05
0.154 6.80200696814085e-05
0.155 6.87119923002473e-05
0.156 6.94102270763009e-05
0.157 7.01148302525669e-05
0.158 7.08258569576869e-05
0.159 7.1543361065783e-05
0.16 7.22673952943276e-05
0.161 7.29980111862834e-05
0.162 7.37413449790161e-05
0.163 7.44914070271327e-05
0.164 7.52482444033556e-05
0.165 7.60119030572252e-05
0.166 7.67824276110036e-05
0.167 7.75598616353242e-05
0.168 7.83442473663461e-05
0.169 7.91424076210437e-05
0.17 7.99476409124057e-05
0.171 8.07599850063894e-05
0.172 8.15794764418133e-05
0.173 8.24061505564997e-05
0.174 8.32400414066981e-05
0.175 8.40811818250407e-05
0.176 8.49370816070422e-05
0.177 8.58003263612255e-05
0.178 8.66709443709687e-05
0.179 8.75489626766559e-05
0.18 8.84344070121763e-05
0.181 8.9341716201746e-05
0.182 9.02560957449502e-05
0.183 9.11775746864196e-05
0.184 9.21144412959317e-05
0.185 9.30584865897177e-05
0.186 9.40097349751844e-05
0.187 9.49682095507125e-05
0.188 9.59339321240548e-05
0.189 9.6906923281107e-05
0.19 9.78872022839395e-05
0.191 9.88747870362438e-05
0.192 9.98787307756594e-05
0.193 0.000100890028532448
0.194 0.000101908693531373
0.195 0.000102934737735245
0.196 0.000103968171719618
0.197 0.000105009004830849
0.198 0.000106057245114355
0.199 0.000107112899195189
0.2 0.000108175972532223
0.201 0.000109256356837195
0.202 0.000110344172950377
0.203 0.000111439421434392
0.204 0.000112542101519211
0.205 0.000113652211138526
0.206 0.000114769746882683
0.207 0.000115894703968509
0.208 0.00011702707629717
0.209 0.000118166856467299
0.21 0.000119324756230029
0.211 0.000120504308220941
0.212 0.000121690653979386
0.213 0.000122883787734169
0.214 0.000124083702295598
0.215 0.000125290389186557
0.216 0.000126503838500012
0.217 0.000127724039050114
0.218 0.000128950978217388
0.219 0.000130196171115471
0.22 0.000131448056734944
0.221 0.000132706617543419
0.222 0.000133971834675963
0.223 0.000135243687790256
0.224 0.000136522155278298
0.225 0.00013780721407801
0.226 0.000139098839785027
0.227 0.000140397006603806
0.228 0.000141701687337365
0.229 0.000143025236217746
0.23 0.000144355210668936
0.231 0.000145691578452652
0.232 0.000147034305984404
0.233 0.00014838335826932
0.234 0.000149738698910065
0.235 0.000151100290113089
0.236 0.000152468092690187
0.237 0.00015384206606444
0.238 0.000155222168228549
0.239 0.000156608355778844
0.24 0.000158013844302722
0.241 0.000159439500463803
0.242 0.000160870283296349
0.243 0.000162306153061545
0.244 0.000163747068625991
0.245 0.000165192987448324
0.246 0.000166643865543648
0.247 0.000168099657541272
0.248 0.000169560316682673
0.249 0.000171025794771071
0.25 0.000172496042185503
0.251 0.000173971007886197
0.252 0.000175464772367603
0.253 0.000176963086735629
0.254 0.000178465894837156
0.255 0.000179973139118231
0.256 0.000181484760570544
0.257 0.000183000698731127
0.258 0.000184520891764089
0.259 0.000186045276382101
0.26 0.000187573787859978
0.261 0.000189106360039842
0.262 0.000190642925343762
0.263 0.000192183414737859
0.264 0.000193742664931647
0.265 0.000195305617126041
0.266 0.00019687219718789
0.267 0.000198442329494671
0.268 0.000200015937012286
0.269 0.000201592941272587
0.27 0.000203173262346949
0.271 0.000204771096607881
0.272 0.000206371071339346
0.273 0.000207973115601495
0.274 0.000209577157062332
0.275 0.000211183121952067
0.276 0.000212790935093432
0.277 0.000214400519844103
0.278 0.000216027451233912
0.279 0.000217655895937059
0.28 0.000219285772196091
0.281 0.000220916996889404
0.282 0.000222549485408121
0.283 0.00022418315175285
0.284 0.000225817908474942
0.285 0.000227453666686941
0.286 0.000229090336087656
0.287 0.000230727824967969
0.288 0.000232366040125971
0.289 0.000234004887015956
0.29 0.00023564426958811
0.291 0.000237284090395164
0.292 0.000238940463991084
0.293 0.000240596954460901
0.294 0.000242253459291868
0.295 0.000243909874572683
0.296 0.000245566094956623
0.297 0.000247222013671572
0.298 0.000248877522525467
0.299 0.000250532511909813
0.3 0.000252186870813788
0.301 0.000253854953104849
0.302 0.000255520877590898
0.303 0.000257184546432744
0.304 0.000258845860403434
0.305 0.000260504718865184
0.306 0.000262161019817365
0.307 0.000263814659825344
0.308 0.000265465534067469
0.309 0.000267130130485578
0.31 0.000268791599273545
0.311 0.000270449830753728
0.312 0.000272104713798549
0.313 0.00027375613597182
0.314 0.000275403983389046
0.315 0.000277048140787571
0.316 0.000278688491558754
0.317 0.000280324917694564
0.318 0.000281957299825963
0.319 0.000283585517165802
0.32 0.000285209447603729
0.321 0.000286828967632111
0.322 0.000288443952368436
0.323 0.000290054275596586
0.324 0.000291659809698606
0.325 0.000293260425739818
0.326 0.000294855993380888
0.327 0.000296462974907134
0.328 0.000298064468555339
0.329 0.000299660339337368
0.33 0.00030125045091478
0.331 0.000302849480533072
0.332 0.000304440822534399
0.333 0.000306024359293399
0.334 0.000307599971908019
0.335 0.0003091675401361
0.336 0.000310726942405744
0.337 0.000312278055870244
0.338 0.00031382075631043
0.339 0.000315354918205428
0.34 0.000316880414748931
0.341 0.000318397117831077
0.342 0.000319904898003824
0.343 0.000321403624567461
0.344 0.000322893165462085
0.345 0.000324373387376362
0.346 0.000325844155681228
0.347 0.000327305334478226
0.348 0.000328756786573404
0.349 0.000330214316711139
0.35 0.000331661636675933
0.351 0.000333098604938755
0.352 0.000334525078725322
0.353 0.000335940913991735
0.354 0.000337345965398497
0.355 0.00033874008640604
0.356 0.000340123129169576
0.357 0.000341494944633182
0.358 0.00034285538245134
0.359 0.000344204291028988
0.36 0.000345541517568102
0.361 0.000346882275873316
0.362 0.000348208964185547
0.363 0.00034952145550141
0.364 0.00035081962155158
0.365 0.000352103332914114
0.366 0.000353372458891183
0.367 0.00035462686759094
0.368 0.000355866425837197
0.369 0.000357090999329569
0.37 0.000358300452485769
0.371 0.000359494648502049
0.372 0.000360673449390901
0.373 0.000361836715962238
0.374 0.000362998517766764
0.375 0.000364144268094147
0.376 0.000365273823855572
0.377 0.000366387040774585
0.378 0.000367483774520004
0.379 0.000368563890457499
0.38 0.000369627241409209
0.381 0.000370673678959416
0.382 0.000371703053558445
0.383 0.00037271521445168
0.384 0.000373710009686293
0.385 0.000374687286184023
0.386 0.000375646889604491
0.387 0.000376588664503251
0.388 0.000377512454210354
0.389 0.000378418100913055
0.39 0.000379305445646783
0.391 0.000380190656235807
0.392 0.000381054620310332
0.393 0.000381897213815884
0.394 0.000382718311505735
0.395 0.000383517786928938
0.396 0.000384295512489123
0.397 0.000385051359386931
0.398 0.000385785197708242
0.399 0.00038649689626417
0.4 0.000387186322704168
0.401 0.000387853343509432
0.402 0.000388497824015487
0.403 0.000389119628314221
0.404 0.000389718619356911
0.405 0.000390294658926145
0.406 0.000390857835731416
0.407 0.000391397519131904
0.408 0.000391913567351341
0.409 0.000392405837492495
0.41 0.000392874185422025
0.411 0.000393318465861921
0.412 0.000393738532372609
0.413 0.00039413423734383
0.414 0.000394505431909409
0.415 0.000394851966102169
0.416 0.00039517368877439
0.417 0.000395470447486141
0.418 0.000395742088761359
0.419 0.000395988457857301
0.42 0.000396209398787218
0.421 0.000396422253558061
0.422 0.000396606094484726
0.423 0.000396760811331081
0.424 0.000396886292634237
0.425 0.000396982425654534
0.426 0.000397049096413714
0.427 0.000397086189678079
0.428 0.000397093588899951
0.429 0.000397071176303518
0.43 0.000397018832855582
0.431 0.000396936438190443
0.432 0.000396823870710591
0.433 0.000396681007456686
0.434 0.00039650772426376
0.435 0.000396303895606561
0.436 0.000396069396278083
0.437 0.000395804106948568
0.438 0.00039550789894888
0.439 0.000395180642219644
0.44 0.000394822205450035
0.441 0.000394432455909227
0.442 0.000394011259546618
0.443 0.000393558480943533
0.444 0.000393073983389871
0.445 0.000392557628646425
0.446 0.000392009277267756
0.447 0.000391428788332518
0.448 0.000390816064492498
0.449 0.000390170990440384
0.45 0.000389493424223228
0.451 0.000388803026304202
0.452 0.000388075634022408
0.453 0.000387311165739987
0.454 0.000386509545600888
0.455 0.000385670414108319
0.456 0.000384793685412263
0.457 0.00038387927198631
0.458 0.000382927084797714
0.459 0.000381937033089244
0.46 0.000380909024580843
0.461 0.000379842965227826
0.462 0.000378738759420809
0.463 0.000377596309896867
0.464 0.000376415517631611
0.465 0.000375196281921219
0.466 0.0003739385003776
0.467 0.000372642068873988
0.468 0.000371306881556008
0.469 0.00036993283077648
0.47 0.000368519807141014
0.471 0.000367067699548196
0.472 0.000365576394976911
0.473 0.000364045778613711
0.474 0.000362475733789698
0.475 0.000360866142115494
0.476 0.000359216883177634
0.477 0.000357527834886167
0.478 0.000355798873034474
0.479 0.000354029871605318
0.48 0.000352220702612919
0.481 0.000350393346926227
0.482 0.000348520310362953
0.483 0.000346601541204283
0.484 0.000344636985595946
0.485 0.00034262658745122
0.486 0.000340570288577333
0.487 0.000338468028376842
0.488 0.000336319744196237
0.489 0.000334125370976896
0.49 0.000331884841391222
0.491 0.000329598085777953
0.492 0.000327265032155861
0.493 0.000324885606105789
0.494 0.000322459730888799
0.495 0.000319987327295637
0.496 0.000317468313675601
0.497 0.000314902605918663
0.498 0.000312290117375032
0.499 0.00030963075888915
0.5 0.000306924438770647
0.501 0.000304171062687483
0.502 0.000301370533866377
0.503 0.000298522752550328
0.504 0.000295627616702725
0.505 0.000292685021332323
0.506 0.000289694858910535
0.507 0.000286657018933464
0.508 0.000283571388250499
0.509 0.000280437850938565
0.51 0.000277256288125079
0.511 0.000274051828954413
0.512 0.000270792534862378
0.513 0.000267478382357255
0.514 0.000264109345158234
0.515 0.000260685393579171
0.516 0.000257206494617668
0.517 0.000253672612098464
0.518 0.000250083706457449
0.519 0.000246439734549345
0.52 0.000242740650172994
0.521 0.000238986403310384
0.522 0.000235176940709648
0.523 0.000231312205312629
0.524 0.000227392136658728
0.525 0.000223416670506455
0.526 0.000219385739295799
0.527 0.000215299271336152
0.528 0.000211157191471786
0.529 0.000206959420609834
0.53 0.000202705875839946
0.531 0.000198396470311404
0.532 0.000194031113252919
0.533 0.000189609710085119
0.534 0.00018513216206965
0.535 0.000180598366229355
0.536 0.000176008215846515
0.537 0.000171361599566863
0.538 0.000166658402144251
0.539 0.000161898503828639
0.54 0.000157081780852812
0.541 0.000109198959178596
0.542 6.07457249434251e-05
0.543 1.17200371178832e-05
0.544 -3.7880052790705e-05
0.545 -5.18247462184603e-05
0.546 -6.56014962034541e-05
0.547 -7.92120311787533e-05
0.548 -9.26580672937407e-05
0.549 -0.000105941308426694
0.55 -0.000119063446340007
0.551 -0.000132026160686011
0.552 -0.000144831119215117
0.553 -0.000157479977726195
0.554 -0.000169974380343826
0.555 -0.000182315959287231
0.556 -0.000194506335161537
0.557 -0.000206547116932375
0.558 -0.000218439901929297
0.559 -0.000230186276216087
0.56 -0.000241787814380975
0.561 -0.000253246079644766
0.562 -0.000264562624153083
0.563 -0.000275738988679853
0.564 -0.000286776702933977
0.565 -0.000297677285583326
0.566 -0.000308442244428947
0.567 -0.000319073076238663
0.568 -0.000329571267134335
0.569 -0.000339938292252781
0.57 -0.000350175616197001
0.571 -0.000359975894006854
0.572 -0.000369676717982575
0.573 -0.000379276988450004
0.574 -0.00038877561889582
0.575 -0.000398171536175777
0.576 -0.000407463680299833
0.577 -0.00041665100469208
0.578 -0.000425732476012448
0.579 -0.000434707074693183
0.58 -0.000443573794057056
0.581 -0.000452331641272195
0.582 -0.000460979636672313
0.583 -0.000469516814241014
0.584 -0.000477942221365891
0.585 -0.000486254918738537
0.586 -0.000494453980531043
0.587 -0.000502538494327007
0.588 -0.000510507561000322
0.589 -0.000518360294787703
0.59 -0.000526095823315096
0.591 -0.000533713287292267
0.592 -0.000541211840723086
0.593 -0.000548590650720562
0.594 -0.000555848897591767
0.595 -0.000562985774633923
0.596 -0.000570000488049556
0.597 -0.000576892257059528
0.598 -0.000583660313660282
0.599 -0.000590303902697178
0.6 -0.000596822281680894
0.601 -0.000602881093370574
0.602 -0.00060884295692925
0.603 -0.000614708579228233
0.604 -0.000620478663476341
0.605 -0.000626153909243112
0.606 -0.000631735012597938
0.607 -0.000637222666007825
0.608 -0.000642617558467949
0.609 -0.000647920375442159
0.61 -0.000653131799079447
0.611 -0.000658252507908329
0.612 -0.000663283177280359
0.613 -0.000668224479066888
0.614 -0.000673077081829331
0.615 -0.000677841650812091
0.616 -0.00068251884802289
0.617 -0.000687109332158203
0.618 -0.000691613758740706
0.619 -0.00069603278017305
0.62 -0.000700367045537219
0.621 -0.000704617200813932
0.622 -0.000708783888913406
0.623 -0.000712867749640802
0.624 -0.000716869419623785
0.625 -0.000720789532467769
0.626 -0.000724628718816197
0.627 -0.000728387606309088
0.628 -0.000732066819511719
0.629 -0.000735666980057284
0.63 -0.000739188706588858
0.631 -0.000742366754160063
0.632 -0.000745470875251346
0.633 -0.000748501807914659
0.634 -0.000751460285825065
0.635 -0.00075434703832846
0.636 -0.000757162790372133
0.637 -0.000759908262643393
0.638 -0.00076258417154577
0.639 -0.000765191229222695
0.64 -0.000767730143567455
0.641 -0.000770201618327182
0.642 -0.00077260635300207
0.643 -0.00077494504297217
0.644 -0.000777218379518129
0.645 -0.000779427049731005
0.646 -0.000781571736681555
0.647 -0.000783653119389462
0.648 -0.000785671872815662
0.649 -0.000787628667903444
0.65 -0.000789524171601351
0.651 -0.000791359046960801
0.652 -0.000793133953053339
0.653 -0.000794849544942145
0.654 -0.000796506473874469
0.655 -0.000798105387156836
0.656 -0.000799646928352174
0.657 -0.00080113173706341
0.658 -0.000802560449070748
0.659 -0.000803933696471014
0.66 -0.000805252107477053
0.661 -0.000806291276735389
0.662 -0.000807277965109338
0.663 -0.000808212783375312
0.664 -0.000809096338627729
0.665 -0.000809929234230173
0.666 -0.000810712069898383
0.667 -0.000811445441672723
0.668 -0.000812129941933286
0.669 -0.000812766159434456
0.67 -0.000813354679351663
0.671 -0.00081389608317608
0.672 -0.000814390948956459
0.673 -0.000814839851075457
0.674 -0.00081524336044753
0.675 -0.000815602044431806
0.676 -0.000815916466890393
0.677 -0.000816187188184438
0.678 -0.000816414765219606
0.679 -0.000816599751451419
0.68 -0.000816742696905341
0.681 -0.000816844148127842
0.682 -0.000816904648277554
0.683 -0.000816924737172896
0.684 -0.00081690495121403
0.685 -0.000816845823463963
0.686 -0.000816747883584487
0.687 -0.00081661165799187
0.688 -0.000816437669700647
0.689 -0.000816226438426719
0.69 -0.000815978480658987
0.691 -0.000815509226829081
0.692 -0.000815005287671931
0.693 -0.000814467156793952
0.694 -0.000813895324637596
0.695 -0.000813290278484199
0.696 -0.000812652502489098
0.697 -0.000811982477619108
0.698 -0.000811280681796281
0.699 -0.000810547589797811
0.7 -0.000809783673349662
0.701 -0.000808989401036257
0.702 -0.000808165238436884
0.703 -0.000807311648040178
0.704 -0.000806429089301119
0.705 -0.000805518018665966
0.706 -0.000804578889536876
0.707 -0.000803612152333799
0.708 -0.000802618254474855
0.709 -0.000801597640401822
0.71 -0.000800550751608396
0.711 -0.000799478026582906
0.712 -0.00079837990092238
0.713 -0.000797256807213297
0.714 -0.000796109175183203
0.715 -0.000794937431627546
0.716 -0.000793742000446222
0.717 -0.000792523302630362
0.718 -0.000791281756315444
0.719 -0.000790017776760555
0.72 -0.000788731776348039
0.721 -0.000787252989931856
0.722 -0.000785754049802075
0.723 -0.000784235347951222
0.724 -0.000782697273642179
0.725 -0.000781140213352282
0.726 -0.000779564550812262
0.727 -0.000777970667054414
0.728 -0.000776358940335921
0.729 -0.000774729746250761
0.73 -0.000773083457656625
0.731 -0.000771420444747757
0.732 -0.000769741075002333
0.733 -0.000768045713199224
0.734 -0.000766334721507079
0.735 -0.000764608459420067
0.736 -0.000762867283768029
0.737 -0.000761111548743286
0.738 -0.000759341605961306
0.739 -0.000757557804344488
0.74 -0.000755760490251029
0.741 -0.000753950007438231
0.742 -0.000752126697059647
0.743 -0.000750290897660114
0.744 -0.00074844294526856
0.745 -0.000746583173311429
0.746 -0.000744711912674286
0.747 -0.000742829491705653
0.748 -0.000740936236170437
0.749 -0.000739032469357952
0.75 -0.000737118511987024
0.751 -0.000735064219360543
0.752 -0.000733001312626329
0.753 -0.000730930093218413
0.754 -0.000728850860086518
0.755 -0.000726763909803704
0.756 -0.000724669536523055
0.757 -0.00072256803195117
0.758 -0.000720459685452217
0.759 -0.000718344783931634
0.76 -0.000716223611959153
0.761 -0.000714096451709888
0.762 -0.00071196358301536
0.763 -0.000709825283336196
0.764 -0.000707681827782902
0.765 -0.000705533489141755
0.766 -0.000703380537847652
0.767 -0.000701223242025563
0.768 -0.000699061867487757
0.769 -0.000696896677741166
0.77 -0.000694727933982419
0.771 -0.000692555895132958
0.772 -0.000690380817860021
0.773 -0.000688202956494031
0.774 -0.000686022563166873
0.775 -0.000683839887708844
0.776 -0.000681655177730015
0.777 -0.000679468711505318
0.778 -0.000677280736441282
0.779 -0.000675091492652949
0.78 -0.000672901218058164
0.781 -0.000670584638309921
0.782 -0.000668268442726531
0.783 -0.000665952853496699
0.784 -0.000663638090638175
0.785 -0.000661324372034673
0.786 -0.000659011913452825
0.787 -0.000656700928534369
0.788 -0.000654391628826314
0.789 -0.000652084223757365
0.79 -0.000649778920679877
0.791 -0.000647475924852986
0.792 -0.000645175439471299
0.793 -0.000642877665656803
0.794 -0.000640582802478897
0.795 -0.000638291046963882
0.796 -0.000636002594095568
0.797 -0.000633717636807073
0.798 -0.000631436366024626
0.799 -0.000629158979822889
0.8 -0.000626885665775574
0.801 -0.000624616608557506
0.802 -0.000622351990849732
0.803 -0.00062009199339208
0.804 -0.000617836794918397
0.805 -0.000615586572211122
0.806 -0.000613341500130565
0.807 -0.000611101751567837
0.808 -0.000608867497487854
0.809 -0.000606638906892974
0.81 -0.000604416146926631
0.811 -0.000602100248756165
0.812 -0.000599791439828492
0.813 -0.000597489870436814
0.814 -0.000595195689046314
0.815 -0.000592909042314735
0.816 -0.000590630075097499
0.817 -0.000588358930417842
0.818 -0.000586095749525722
0.819 -0.000583840671864406
0.82 -0.000581593835119294
0.821 -0.000579355375224556
0.822 -0.000577125426329735
0.823 -0.000574904120834943
0.824 -0.000572691589424337
0.825 -0.000570487961014351
0.826 -0.000568293362824746
0.827 -0.000566107920348098
0.828 -0.000563931757371997
0.829 -0.000561764995995319
0.83 -0.000559607756613703
0.831 -0.000557460157958281
0.832 -0.000555322317074601
0.833 -0.000553194349350462
0.834 -0.000551076368532723
0.835 -0.000548968486685114
0.836 -0.000546870814270429
0.837 -0.000544783460131244
0.838 -0.000542706531444548
0.839 -0.000540640133822474
0.84 -0.000538584371262073
0.841 -0.00053646429309169
0.842 -0.00053435593459859
0.843 -0.000532259384991004
0.844 -0.000530174731991111
0.845 -0.000528102061767261
0.846 -0.00052604145902039
0.847 -0.000523993006963018
0.848 -0.000521956787324204
0.849 -0.000519932880353621
0.85 -0.000517921364862229
0.851 -0.00051592231818189
0.852 -0.000513935816216493
0.853 -0.000511961933434723
0.854 -0.000510000742883457
0.855 -0.000508052316175469
0.856 -0.00050611672353018
0.857 -0.000504194033747279
0.858 -0.000502284314265276
0.859 -0.00050038763111364
0.86 -0.000498504048969926
0.861 -0.00049663363112953
0.862 -0.000494776439528013
0.863 -0.000492932534784326
0.864 -0.00049110197615247
0.865 -0.000489284821559212
0.866 -0.000487481127594679
0.867 -0.000485690949585536
0.868 -0.000483914341512777
0.869 -0.000482151356065232
0.87 -0.00048040204466697
0.871 -0.000478582499897049
0.872 -0.000476777607403905
0.873 -0.000474987406809726
0.874 -0.000473211936497365
0.875 -0.00047145123367862
0.876 -0.000469705334334989
0.877 -0.000467974273256923
0.878 -0.000466258084042886
0.879 -0.000464556799121833
0.88 -0.000462870449764046
0.881 -0.000461199066055563
0.882 -0.000459542676993421
0.883 -0.000457901310346602
0.884 -0.000456274992819002
0.885 -0.000454663749937388
0.886 -0.000453067606180179
0.887 -0.000451486584846845
0.888 -0.000449920708197331
0.889 -0.000448369997354533
0.89 -0.000446834472393086
0.891 -0.000445314152313637
0.892 -0.000443809055027868
0.893 -0.000442319197412049
0.894 -0.000440844595263817
0.895 -0.000439385263398685
0.896 -0.000437941215534545
0.897 -0.000436512464418579
0.898 -0.000435099021776883
0.899 -0.00043370089829734
0.9 -0.000432318103695886
0.901 -0.000430900515045738
0.902 -0.000429499033147053
0.903 -0.000428113655068653
0.904 -0.000426744377053303
0.905 -0.00042539119443148
0.906 -0.000424054101621409
0.907 -0.000422733092163801
0.908 -0.000421428158729988
0.909 -0.000420139293142388
0.91 -0.000418866486338447
0.911 -0.00041760972842192
0.912 -0.000416369008653491
0.913 -0.000415144315474208
0.914 -0.0004139356364703
0.915 -0.000412742958430642
0.916 -0.000411566267325493
0.917 -0.000410405548332597
0.918 -0.0004092607858057
0.919 -0.000408131963334444
0.92 -0.000407019063722679
0.921 -0.000405922069026234
0.922 -0.000404840960474837
0.923 -0.00040377571860434
0.924 -0.00040272632317656
0.925 -0.000401692753199172
0.926 -0.000400674986949574
0.927 -0.000399673001994186
0.928 -0.00039868677515153
0.929 -0.000397716282542967
0.93 -0.000396761499582975
0.931 -0.000395768373933247
0.932 -0.000394791651874742
0.933 -0.000393831300057362
0.934 -0.000392887284471935
0.935 -0.000391959570448802
0.936 -0.000391048122710092
0.937 -0.000390152905341955
0.938 -0.00038927388180572
0.939 -0.000388411014956425
0.94 -0.00038756426704215
0.941 -0.000386733599749428
0.942 -0.00038591897412664
0.943 -0.00038512035064423
0.944 -0.000384337689203095
0.945 -0.000383570949123119
0.946 -0.000382820089191705
0.947 -0.000382085067616711
0.948 -0.000381365842034731
0.949 -0.000380662369555068
0.95 -0.000379974606747721
0.951 -0.000379302509660024
0.952 -0.000378646033787306
0.953 -0.000378005134151109
0.954 -0.000377379765174742
0.955 -0.000376769880859133
0.956 -0.000376175434679924
0.957 -0.000375596379582215
0.958 -0.000375032668063314
0.959 -0.000374484252109187
0.96 -0.000373951083234724
0.961 -0.00037338681962393
0.962 -0.000372838380430601
0.963 -0.000372305708696598
0.964 -0.00037178874703808
0.965 -0.000371287437640763
0.966 -0.000370801722316548
0.967 -0.000370331542433578
0.968 -0.000369876839038499
0.969 -0.000369437552726193
0.97 -0.000369013623750732
0.971 -0.000368604991982412
0.972 -0.000368211596905461
0.973 -0.000367833377682184
0.974 -0.000367470273063188
0.975 -0.000367122221489185
0.976 -0.000366789161032103
0.977 -0.000366471029413052
0.978 -0.000366167764001147
0.979 -0.000365879301912677
0.98 -0.000365605579834687
0.981 -0.000365346534194925
0.982 -0.000365102101069243
0.983 -0.000364872216230752
0.984 -0.000364656815160551
0.985 -0.000364455833014407
0.986 -0.000364269204630773
0.987 -0.000364096864595867
0.988 -0.000363938747163546
0.989 -0.00036379478632732
0.99 -0.000363664915784106
0.991 -0.000363509376276508
0.992 -0.000363368416394579
0.993 -0.000363241962480149
0.994 -0.000363129940639014
0.995 -0.000363032276718702
0.996 -0.000362948896408031
0.997 -0.000362879725149415
0.998 -0.000362824688190961
0.999 -0.000362783710576804
1 -0.000362756717124447
1.001 -0.000362743632490648
1.002 -0.000362744381151893
1.003 -0.000362758887349833
1.004 -0.000362787075181395
1.005 -0.000362828868507547
1.006 -0.000362884191070461
1.007 -0.000362952966425441
1.008 -0.000363035117919048
1.009 -0.000363130568796016
1.01 -0.000363239242074692
1.011 -0.000363361060654628
1.012 -0.000363495947275481
1.013 -0.000363643824499736
1.014 -0.000363804614787763
1.015 -0.000363978240382046
1.016 -0.00036416462341405
1.017 -0.00036436368591198
1.018 -0.00036457534971172
1.019 -0.00036479953654495
1.02 -0.000365036168005407
1.021 -0.000365251159437268
1.022 -0.000365479009799504
1.023 -0.000365719634291262
1.024 -0.000365972948099139
1.025 -0.000366238866290054
1.026 -0.000366517303902664
1.027 -0.000366808175855104
1.028 -0.000367111397015967
1.029 -0.000367426882181571
1.03 -0.000367754546119983
1.031 -0.000368094303467432
1.032 -0.000368446068848574
1.033 -0.000368809756812556
1.034 -0.000369185281858868
1.035 -0.000369572558449612
1.036 -0.000369971500964871
1.037 -0.000370382023762281
1.038 -0.000370804041132679
1.039 -0.000371237467372045
1.04 -0.000371682216677673
1.041 -0.000372138203200132
1.042 -0.000372605341124748
1.043 -0.000373083544552892
1.044 -0.000373572727547029
1.045 -0.000374072804136863
1.046 -0.000374583688348758
1.047 -0.000375105294163052
1.048 -0.000375637535545433
1.049 -0.000376180326416219
1.05 -0.000376733580721097
1.051 -0.000377249980601642
1.052 -0.000377777261368496
1.053 -0.000378315331191663
1.054 -0.000378864098268046
1.055 -0.000379423470834804
1.056 -0.00037999335709432
1.057 -0.000380573665347855
1.058 -0.000381164303871334
1.059 -0.000381765180977687
1.06 -0.000382376205054878
1.061 -0.000382997284439802
1.062 -0.000383628327580443
1.063 -0.000384269242929621
1.064 -0.000384919938953731
1.065 -0.000385580324141838
1.066 -0.000386250307113354
1.067 -0.00038692979648237
1.068 -0.000387618700877428
1.069 -0.000388316928964063
1.07 -0.000389024389471877
1.071 -0.000389740991177653
1.072 -0.000390466642902892
1.073 -0.000391201253506629
1.074 -0.000391944731911178
1.075 -0.00039269698707455
1.076 -0.000393457928022024
1.077 -0.000394227463788656
1.078 -0.000395005503530842
1.079 -0.000395791956392306
1.08 -0.000396586731575362
1.081 -0.000397386485305214
1.082 -0.000398194804199616
1.083 -0.000399011590905643
1.084 -0.000399836748224712
1.085 -0.000400670179000267
1.086 -0.000401511786260905
1.087 -0.000402361473106406
1.088 -0.00040321914277165
1.089 -0.000404084698592976
1.09 -0.00040495804402298
1.091 -0.000405839082654041
1.092 -0.000406727718203108
1.093 -0.000407623854479615
1.094 -0.000408527395434799
1.095 -0.000409438245095801
1.096 -0.00041035630764982
1.097 -0.000411281487382467
1.098 -0.000412213688695347
1.099 -0.000413152816127395
1.1 -0.00041409877433639
1.101 -0.000415051468097498
1.102 -0.000416010802332452
1.103 -0.000416976682015394
1.104 -0.00041794901232475
1.105 -0.000418927698512003
1.106 -0.000419912645962759
1.107 -0.000420903760175024
1.108 -0.000421900946819235
1.109 -0.000422904111603576
1.11 -0.000423913160465758
1.111 -0.000424906035420612
1.112 -0.000425905059229392
1.113 -0.000426910135649677
1.114 -0.000427921168590852
1.115 -0.000428938062100816
1.116 -0.000429960720319327
1.117 -0.000430989047595796
1.118 -0.000432022948369105
1.119 -0.000433062327212039
1.12 -0.000434107088882313
1.121 -0.000435157138213868
1.122 -0.000436212380201554
1.123 -0.000437272720028829
1.124 -0.000438338062946974
1.125 -0.000439408314361273
1.126 -0.000440483379866826
1.127 -0.000441563165170646
1.128 -0.000442647576067126
1.129 -0.000443736518559149
1.13 -0.000444829898704929
1.131 -0.000445927622844141
1.132 -0.00044702959737474
1.133 -0.000448135728825538
1.134 -0.000449245923868902
1.135 -0.000450360089316115
1.136 -0.00045147813217475
1.137 -0.000452599959544019
1.138 -0.000453725478657178
1.139 -0.000454854596929425
1.14 -0.000455987221897623
1.141 -0.000457104377946527
1.142 -0.000458225239484075
1.143 -0.00045934971064819
1.144 -0.00046047769574143
1.145 -0.000461609099239823
1.146 -0.000462743825781321
1.147 -0.000463881780222361
1.148 -0.000465022867583967
1.149 -0.00046616699299729
1.15 -0.000467314061823286
1.151 -0.000468463979620979
1.152 -0.000469616652013684
1.153 -0.00047077198490896
1.154 -0.000471929884355115
1.155 -0.000473090256540373
1.156 -0.000474253007901632
1.157 -0.000475418044949606
1.158 -0.000476585275290886
1.159 -0.000477754607603718
1.16 -0.000478925949018364
1.161 -0.000480099214493207
1.162 -0.000481274313886701
1.163 -0.000482451154692769
1.164 -0.00048362964465251
1.165 -0.000484809691645239
1.166 -0.000485991203694618
1.167 -0.000487174089044782
1.168 -0.000488358256158987
1.169 -0.000489543613621501
1.17 -0.0004907300701994
1.171 -0.000491901263709895
1.172 -0.000493073721492609
1.173 -0.000494247349192943
1.174 -0.000495422052778328
1.175 -0.000496597738386663
1.176 -0.000497774312362475
1.177 -0.000498951681242771
1.178 -0.000500129751811443
1.179 -0.00050130843101699
1.18 -0.000502487626114512
1.181 -0.000503667244471263
1.182 -0.000504847193695931
1.183 -0.000506027381680032
1.184 -0.000507207716423604
1.185 -0.000508388106177058
1.186 -0.000509568459454707
1.187 -0.000510748684960595
1.188 -0.000511928691587826
1.189 -0.000513108388467557
1.19 -0.000514287684976354
1.191 -0.000515466490668836
1.192 -0.000516644715310386
1.193 -0.000517822268973473
1.194 -0.000518999061835106
1.195 -0.00052017500445436
1.196 -0.000521350007425937
1.197 -0.000522523981706351
1.198 -0.000523696838373596
1.199 -0.000524868488853108
1.2 -0.000526038844697229
1.201 -0.000527193790539369
1.202 -0.000528347581717497
1.203 -0.000529500127187291
1.204 -0.000530651336126904
1.205 -0.000531801118023638
1.206 -0.000532949382558087
1.207 -0.00053409603968921
1.208 -0.00053524099963732
1.209 -0.000536384172940212
1.21 -0.000537525470358473
1.211 -0.000538664802818504
1.212 -0.000539802081710391
1.213 -0.000540937218544813
1.214 -0.00054207012514667
1.215 -0.000543200713602774
1.216 -0.000544328901391609
1.217 -0.00054545460069044
1.218 -0.000546577724319472
1.219 -0.000547698185343921
1.22 -0.000548815897194949
1.221 -0.000549930773522547
1.222 -0.000551042784475362
1.223 -0.000552151848339588
1.224 -0.00055325787895039
1.225 -0.000554360790564372
1.226 -0.00055546049763574
1.227 -0.000556556914889287
1.228 -0.000557649957403504
1.229 -0.000558739540478047
1.23 -0.000559825579843688
1.231 -0.000560895984661057
1.232 -0.000561963038876055
1.233 -0.000563028573734959
1.234 -0.000564125310010988
1.235 -0.00056525287212866
1.236 -0.000566410884621762
1.237 -0.000567598972037272
1.238 -0.000568816758734919
1.239 -0.000570063869180746
1.24 -0.000571339927640097
1.241 -0.000572644558476497
1.242 -0.000573977385968547
1.243 -0.000575338034378734
1.244 -0.000576726127825345
1.245 -0.000578141290477915
1.246 -0.000579583146472046
1.247 -0.000581051319826977
1.248 -0.000582545434578809
1.249 -0.000584065114584645
1.25 -0.000585609983765733
1.251 -0.000587179665995206
1.252 -0.000588773785063524
1.253 -0.000590391964678352
1.254 -0.000592033828551533
1.255 -0.000593699000289722
1.256 -0.000595387103430558
1.257 -0.000597097761512939
1.258 -0.000598830597967409
1.259 -0.000600585236196749
1.26 -0.000602361299426848
1.261 -0.000604092306911795
1.262 -0.00060584460054602
1.263 -0.000607617799139873
1.264 -0.000609411521277259
1.265 -0.000611225385647299
1.266 -0.000613059010970991
1.267 -0.000614912015753094
1.268 -0.000616784018572587
1.269 -0.000618674637911497
1.27 -0.000620583492185642
1.271 -0.00062251019974944
1.272 -0.000624454378984794
1.273 -0.000626415648145481
1.274 -0.000628393625429566
1.275 -0.000630387928980168
1.276 -0.000632398176938987
1.277 -0.000634423987325924
1.278 -0.000636464978023685
1.279 -0.000638520766975296
1.28 -0.000640590972045876
1.281 -0.000642675210880562
1.282 -0.00064477310126499
1.283 -0.000646884260676726
1.284 -0.000649008306742015
1.285 -0.000651144856753245
1.286 -0.000653293528157588
1.287 -0.000655453938141699
1.288 -0.000657625703900868
1.289 -0.000659808442386972
1.29 -0.000662001770701111
1.291 -0.000664198324981679
1.292 -0.000666405062150411
1.293 -0.000668621590974268
1.294 -0.000670847519995749
1.295 -0.000673082457950718
1.296 -0.000675326013336399
1.297 -0.000677577794653122
1.298 -0.000679837410437077
1.299 -0.000682104468943818
1.3 -0.000684378578689051
1.301 -0.000686659347806624
1.302 -0.000688946384587421
1.303 -0.000685872665183334
1.304 -0.00068088066918725
1.305 -0.00067530787080872
1.306 -0.000669581678073209
1.307 -0.000663838566408622
1.308 -0.000658121988169949
1.309 -0.000652445650576898
1.31 -0.000646813749742243
1.311 -0.000641227440337217
1.312 -0.000635686905039426
1.313 -0.000630192015582975
1.314 -0.000624742544675212
1.315 -0.000619338233598239
1.316 -0.000613978813700585
1.317 -0.000608664013390577
1.318 -0.000603393560383213
1.319 -0.000598167182398273
1.32 -0.000592984607382437
1.321 -0.000587885777944439
1.322 -0.000582830382985606
1.323 -0.000577818113749603
1.324 -0.000572848684772428
1.325 -0.000567921818288847
1.326 -0.000563037239314075
1.327 -0.000558194674121183
1.328 -0.000553393849603622
1.329 -0.000548634493237332
1.33 -0.000543916332935848
1.331 -0.000539239097075341
1.332 -0.000534602514514154
1.333 -0.000530006314684943
1.334 -0.000525450227359051
1.335 -0.000520933982889111
1.336 -0.000516457312085584
1.337 -0.00051201994628609
1.338 -0.000507621617328079
1.339 -0.000503262057534361
1.34 -0.000498940999794208
1.341 -0.000494658177451092
1.342 -0.000490413324448261
1.343 -0.000486206175230523
1.344 -0.000482036464801601
1.345 -0.000477903928706788
1.346 -0.000473808302970083
1.347 -0.000469749324305786
1.348 -0.000465726729885991
1.349 -0.000461740257444051
1.35 -0.000457789645392389
1.351 -0.000453815412835882
1.352 -0.000449876967106089
1.353 -0.00044597409308559
1.354 -0.000442106543368298
1.355 -0.000438274060502448
1.356 -0.00043447638440496
1.357 -0.000430713254478851
1.358 -0.000426984410351473
1.359 -0.000423289592270097
1.36 -0.000419628541002281
1.361 -0.000416000998050691
1.362 -0.000412406705471342
1.363 -0.000408845406011855
1.364 -0.00040531684307456
1.365 -0.000401820760749937
1.366 -0.000398356903680905
1.367 -0.000394925017318395
1.368 -0.00039152484766829
1.369 -0.000388156141502486
1.37 -0.00038481864615382
1.371 -0.000381512109750363
1.372 -0.000378236281024174
1.373 -0.000374990909438487
1.374 -0.000371775745162047
1.375 -0.000368590538981179
1.376 -0.000365435042442823
1.377 -0.000362309007738565
1.378 -0.000359212187836198
1.379 -0.000356144336321598
1.38 -0.000353105207560582
1.381 -0.000350148433229077
1.382 -0.000347220087303674
1.383 -0.000344319877045851
1.384 -0.000341447538748943
1.385 -0.000338602818419214
1.386 -0.000335785465691092
1.387 -0.000332995232000468
1.388 -0.00033023186979699
1.389 -0.000327495132437424
1.39 -0.000324784774175493
1.391 -0.000322100549972572
1.392 -0.000319442215694692
1.393 -0.000316809527923044
1.394 -0.000314202244153636
1.395 -0.000311620122594977
1.396 -0.000309062922323517
1.397 -0.0003065304032079
1.398 -0.000304022325965101
1.399 -0.000301538452031255
1.4 -0.000299078543772055
1.401 -0.000296642364283265
1.402 -0.000294229677570355
1.403 -0.000291840248393508
1.404 -0.000289473842339636
1.405 -0.000287130225798586
1.406 -0.000284809166041246
1.407 -0.000282510431142551
1.408 -0.000280233790010904
1.409 -0.000277979012296814
1.41 -0.000275745868648654
1.411 -0.000273462223005709
1.412 -0.000271200292356241
1.413 -0.00026895990261884
1.414 -0.000266740844503613
1.415 -0.00026454289809583
1.416 -0.000262365840633559
1.417 -0.000260209448961927
1.418 -0.000258073500427998
1.419 -0.000255957773084457
1.42 -0.000253862045773297
1.421 -0.000251786098143808
1.422 -0.000249729710705592
1.423 -0.000247692664751708
1.424 -0.00024567474242378
1.425 -0.000243675726729336
1.426 -0.000241695401530394
1.427 -0.000239733551429855
1.428 -0.000237789961934888
1.429 -0.000235864419375128
1.43 -0.00023395671096101
1.431 -0.00023206662470207
1.432 -0.000230193949436557
1.433 -0.000228338474862895
1.434 -0.000226499991525513
1.435 -0.000224678290821643
1.436 -0.000222873164906959
1.437 -0.000221084406898209
1.438 -0.000219311810704551
1.439 -0.000217555171043901
1.44 -0.000215814283524846
1.441 -0.00021408846451178
1.442 -0.000212378356920396
1.443 -0.000210683748553623
1.444 -0.000209004427672891
1.445 -0.000207340183282947
1.446 -0.000205690805282625
1.447 -0.0002040560844646
1.448 -0.000202435812665663
1.449 -0.000200829782538571
1.45 -0.000199237787721904
1.451 -0.000197659622742312
1.452 -0.000196095083094974
1.453 -0.000194543965225093
1.454 -0.000193006066434257
1.455 -0.000191481185020144
1.456 -0.000189969120182183
1.457 -0.000188469672067007
1.458 -0.00018698264169696
1.459 -0.000185507831108807
1.46 -0.000184045043164303
1.461 -0.000182594081717939
1.462 -0.000181154751530473
1.463 -0.000179726858281563
1.464 -0.00017831020856153
1.465 -0.000176904609887647
1.466 -0.000175509870713798
1.467 -0.000174125800393702
1.468 -0.000172752209181279
1.469 -0.000171388908294753
1.47 -0.000170035709825183
1.471 -0.000168773698252031
1.472 -0.000167521620558695
1.473 -0.000166279237716506
1.474 -0.000165046346167338
1.475 -0.000163822754338371
1.476 -0.000162608275117034
1.477 -0.000161402723439092
1.478 -0.000160205915545978
1.479 -0.00015901766868449
1.48 -0.000157837801127427
1.481 -0.000156666132039366
1.482 -0.000155502481565736
1.483 -0.000154346670728879
1.484 -0.000153198521508825
1.485 -0.000152057856796583
1.486 -0.000150924500386514
1.487 -0.000149798277012092
1.488 -0.000148679012331815
1.489 -0.000147566532902493
1.49 -0.000146460666194575
1.491 -0.000145361240593277
1.492 -0.000144268085394332
1.493 -0.00014318103081965
1.494 -0.000142099907966635
1.495 -0.000141024548842355
1.496 -0.000139954786376895
1.497 -0.000138890454396002
1.498 -0.00013783138763054
1.499 -0.000136777421673892
1.5 -0.000135728393046024
1.501 -0.000134674921416271
1.502 -0.000133626431379272
1.503 -0.000132582771821257
1.504 -0.000131543788705068
1.505 -0.000130509327557084
1.506 -0.000129479234453442
1.507 -0.000128453356112067
1.508 -0.000127431540106881
1.509 -0.000126413634813978
1.51 -0.000125399489475642
1.511 -0.000124388954144745
1.512 -0.000123381879728324
1.513 -0.000122378117988414
1.514 -0.00012137752146444
1.515 -0.000120379943555472
1.516 -0.000119385238514368
1.517 -0.000118393261437217
1.518 -0.000117403868174968
1.519 -0.000116416915463524
1.52 -0.000115432260831865
1.521 -0.000114449762679209
1.522 -0.000113469280174502
1.523 -0.000112490673316922
1.524 -0.000111513802921743
1.525 -0.000110538530644885
1.526 -0.000109564718919615
1.527 -0.000108592231005688
1.528 -0.000107620930974257
1.529 -0.00010665068372579
1.53 -0.000105681354902455
1.531 -0.00010459855227896
1.532 -0.000103517041165729
1.533 -0.000102436742006949
1.534 -0.000101357535349097
1.535 -0.000100279289575424
1.536 -9.92018697861539e-05
1.537 -9.81251405798395e-05
1.538 -9.70489670030311e-05
1.539 -9.59732147968079e-05
1.54 -9.48977505085531e-05
1.541 -9.3822441495609e-05
1.542 -9.27471559810224e-05
1.543 -9.16717629997032e-05
1.544 -9.05961324247615e-05
1.545 -8.95201349744163e-05
1.546 -8.84436421807748e-05
1.547 -8.73665264212768e-05
1.548 -8.628866088096e-05
1.549 -8.52099195611822e-05
1.55 -8.41301773113501e-05
1.551 -8.30493097813184e-05
1.552 -8.19671934485203e-05
1.553 -8.08837055952434e-05
1.554 -7.97987243395085e-05
1.555 -7.87121285773431e-05
1.556 -7.76237980086819e-05
1.557 -7.65336131782416e-05
1.558 -7.54414554171724e-05
1.559 -7.43472068425596e-05
1.56 -7.32507503959097e-05
1.561 -7.21559215044299e-05
1.562 -7.10591298652788e-05
1.563 -6.99602408510469e-05
1.564 -6.88591217970844e-05
1.565 -6.7755641269587e-05
1.566 -6.66496688932366e-05
1.567 -6.55410752142162e-05
1.568 -6.44297317560799e-05
1.569 -6.33155109448515e-05
1.57 -6.21982861155369e-05
1.571 -6.10779315214675e-05
1.572 -5.99543223545925e-05
1.573 -5.8827334679492e-05
1.574 -5.76968454898434e-05
1.575 -5.6562732638121e-05
1.576 -5.54248749414024e-05
1.577 -5.42831520644125e-05
1.578 -5.31374445875953e-05
1.579 -5.1987633975238e-05
1.58 -5.08336025759254e-05
1.581 -4.96752336297479e-05
1.582 -4.85124112499797e-05
1.583 -4.73450204360769e-05
1.584 -4.61729470758108e-05
1.585 -4.49960778909243e-05
1.586 -4.38143005199083e-05
1.587 -4.26275034301426e-05
1.588 -4.1435575997942e-05
1.589 -4.02384084252844e-05
1.59 -3.90358917801908e-05
1.591 -3.78312994475391e-05
1.592 -3.66218347593344e-05
1.593 -3.54073812185983e-05
1.594 -3.41878239138245e-05
1.595 -3.2963049055374e-05
1.596 -3.17329438092794e-05
1.597 -3.04973963040813e-05
1.598 -2.92562955533243e-05
1.599 -2.80095314895721e-05
1.6 -2.6756994943447e-05
1.601 -2.54985776346201e-05
1.602 -2.42341722086177e-05
1.603 -2.29636721630534e-05
1.604 -2.16869719342147e-05
1.605 -2.04039668023137e-05
1.606 -1.91145529643527e-05
1.607 -1.78186274681152e-05
1.608 -1.65160882894354e-05
1.609 -1.52068342373536e-05
1.61 -1.38907649952122e-05
1.611 -1.25677811697981e-05
1.612 -1.12377842030476e-05
1.613 -9.90067641873524e-06
1.614 -8.55636099863456e-06
1.615 -7.20474200559635e-06
1.616 -5.84572432894191e-06
1.617 -4.47921376784414e-06
1.618 -3.10511694746707e-06
1.619 -1.72334138591559e-06
1.62 -3.3379543885106e-07
1.621 9.00324390382089e-07
1.622 2.1422644118722e-06
1.623 3.39217693907749e-06
1.624 4.65017372093529e-06
1.625 5.9163530275612e-06
1.626 7.19080825771556e-06
1.627 8.47363063247775e-06
1.628 9.76491009253047e-06
1.629 1.1064735585268e-05
1.63 1.23731951893563e-05
1.631 1.36903760678547e-05
1.632 1.50163645624722e-05
1.633 1.63512461289695e-05
1.634 1.76951053848488e-05
1.635 1.90480260826164e-05
1.636 2.04100911613028e-05
1.637 2.17813826881968e-05
1.638 2.31619818925866e-05
1.639 2.45519691138338e-05
1.64 2.59514239180153e-05
1.641 2.73604249889028e-05
1.642 2.8779050206921e-05
1.643 3.02073765516463e-05
1.644 3.16454802206772e-05
1.645 3.3093436527094e-05
1.646 3.45513199845235e-05
1.647 3.60192042784527e-05
1.648 3.74971622147216e-05
1.649 3.89852658158993e-05
1.65 4.0483586244861e-05
1.651 4.20071818033695e-05
1.652 4.35405175309292e-05
1.653 4.50836487485004e-05
1.654 4.6636633332888e-05
1.655 4.81995294524889e-05
1.656 4.97723948934603e-05
1.657 5.13552867652953e-05
1.658 5.29482614128467e-05
1.659 5.45513744788391e-05
1.66 5.61646808553956e-05
1.661 5.77882346133326e-05
1.662 5.94220891265026e-05
1.663 6.1066296956388e-05
1.664 6.27209099119415e-05
1.665 6.43859790557795e-05
1.666 6.60615546466638e-05
1.667 6.77476862180776e-05
1.668 6.94444225023023e-05
1.669 7.11518114892247e-05
1.67 7.28699003391346e-05
1.671 7.45987355090623e-05
1.672 7.63383626320611e-05
1.673 7.80888266204049e-05
1.674 7.98501715452195e-05
1.675 8.16224407505272e-05
1.676 8.34056767508951e-05
1.677 8.51999213112021e-05
1.678 8.70052154220447e-05
1.679 8.88215992614526e-05
1.68 9.06491122594715e-05
1.681 9.2501550276028e-05
1.682 9.43647111040237e-05
1.683 9.62386366431615e-05
1.684 9.81233705081673e-05
1.685 0.000100018956254691
1.686 0.0001019254368611
1.687 0.000103842854490737
1.688 0.000105771250502632
1.689 0.000107710665332617
1.69 0.000109661138600645
1.691 0.000111622709033962
1.692 0.000113595414461938
1.693 0.000115579291856162
1.694 0.000117574377292743
1.695 0.000119580705919513
1.696 0.00012159831206664
1.697 0.000123627229164753
1.698 0.000125667489654396
1.699 0.000127719125194443
1.7 0.000129782166458355
1.701 0.000131856643242345
1.702 0.000133942584456021
1.703 0.000136040018056698
1.704 0.000138148971107303
1.705 0.000140269469765199
1.706 0.000142401539232377
1.707 0.000144545203800438
1.708 0.000146700486824756
1.709 0.000148867410719699
1.71 0.000151045996992788
1.711 0.000153249121629317
1.712 0.000155463330908014
1.713 0.000157688652079249
1.714 0.000159925113485861
1.715 0.000162172742960993
1.716 0.000164431567589464
1.717 0.000166701613376085
1.718 0.000168982905388976
1.719 0.000171275467606398
1.72 0.000173579322909436
1.721 0.000175894493170906
1.722 0.000178220999114899
1.723 0.000180558860462327
1.724 0.000182908095806746
1.725 0.000185268722673054
1.726 0.000187640757476682
1.727 0.000190024215554643
1.728 0.000192419111124851
1.729 0.000194825457316989
1.73 0.000197243266139567
1.731 0.000199672548492188
1.732 0.00020211331416358
1.733 0.000204565571731222
1.734 0.00020702932875661
1.735 0.000209504591606372
1.736 0.000211991365492738
1.737 0.000214489654521629
1.738 0.000216999461564206
1.739 0.000219520788445599
1.74 0.000222053635717086
1.741 0.000224610121907144
1.742 0.000227177338955768
1.743 0.000229755295493424
1.744 0.00023234400043977
1.745 0.000234943462010899
1.746 0.000237553687228685
1.747 0.000240174681942085
1.748 0.000242806450592073
1.749 0.000245448996408803
1.75 0.000248102321218333
1.751 0.000250766425640379
1.752 0.000253441308845191
1.753 0.000256126968695854
1.754 0.000258823401720771
1.755 0.000261530603100565
1.756 0.000264248566685059
1.757 0.000266977284909547
1.758 0.000269716748852718
1.759 0.000272466948250236
1.76 0.000275227871398315
1.761 0.000277999505270543
1.762 0.000280781835387341
1.763 0.000283574845892531
1.764 0.00028637851951486
1.765 0.000289192837571535
1.766 0.000292017779972574
1.767 0.000294853325160588
1.768 0.000297699450152694
1.769 0.000300556130542023
1.77 0.000303423340474376
1.771 0.000306644069104978
1.772 0.000309872688880814
1.773 0.000313109140270246
1.774 0.000316353396084196
1.775 0.000319605438186772
1.776 0.000322865250217062
1.777 0.000326132815191576
1.778 0.000329408114623847
1.779 0.000332691128504614
1.78 0.00033598183501883
1.781 0.000339280210569933
1.782 0.000342586229813244
1.783 0.000345899865693179
1.784 0.000349221089293676
1.785 0.000352549869883545
1.786 0.000355886174979091
1.787 0.000359229970255665
1.788 0.000362581219554292
1.789 0.000365939884953564
1.79 0.000369305926544826
1.791 0.000372679302726207
1.792 0.000376059970030687
1.793 0.000379447883039167
1.794 0.000382842994604287
1.795 0.000386245255564407
1.796 0.000389654615002034
1.797 0.000393071020071344
1.798 0.000396494416004478
1.799 0.000399924746185822
1.8 0.000403361952062296
1.801 0.000406780791133578
1.802 0.000410204770718733
1.803 0.000413633890656728
1.804 0.000417068146675041
1.805 0.000420507531731887
1.806 0.000423952036114746
1.807 0.000427401647771703
1.808 0.000430856352210127
1.809 0.000434316132665482
1.81 0.000437780969914122
1.811 0.000441250842407439
1.812 0.000444725726210706
1.813 0.000448205594953933
1.814 0.000451690419958961
1.815 0.00045518017010653
1.816 0.000458674811863994
1.817 0.000462174309263159
1.818 0.000465678624029549
1.819 0.000469187715410103
1.82 0.000472701540216754
1.821 0.000476220052850708
1.822 0.000479743205282593
1.823 0.000483270947018301
1.824 0.000486803225242874
1.825 0.000490339984567409
1.826 0.000493881167225595
1.827 0.000497426712920955
1.828 0.000500976558972032
1.829 0.000504530640302863
1.83 0.000508088889263994
1.831 0.000511629072830606
1.832 0.000515170936585868
1.833 0.000518714441091752
1.834 0.000522259543314561
1.835 0.000525806197076192
1.836 0.000529354353650072
1.837 0.000532903961555192
1.838 0.000536454966716043
1.839 0.000540007312358361
1.84 0.000543560939193478
1.841 0.000547115785305809
1.842 0.000550671786028794
1.843 0.000554228874249336
1.844 0.000557786980091056
1.845 0.000561346031044005
1.846 0.000564905952113767
1.847 0.000568466665554971
1.848 0.000572028090987442
1.849 0.000575590145476909
1.85 0.000579152743441579
1.851 0.000582715796606965
1.852 0.000586279214144164
1.853 0.000589842902499811
1.854 0.000593406765627842
1.855 0.00059697070478123
1.856 0.000600534618497878
1.857 0.000604098402857839
1.858 0.000607661951238952
1.859 0.000611225154371075
1.86 0.000614787900399022
1.861 0.000618330524569877
1.862 0.000621869861009924
1.863 0.000625405827980142
1.864 0.000628938340501628
1.865 0.000632467310468001
1.866 0.000635992647069856
1.867 0.000639514256622478
1.868 0.00064303204290106
1.869 0.000646545906740742
1.87 0.000650055746369013
1.871 0.000653561457223879
1.872 0.000657062932066186
1.873 0.000660560060956447
1.874 0.000664052731197171
1.875 0.000667540827537162
1.876 0.000671024231820706
1.877 0.000674502823294749
1.878 0.00067797647853862
1.879 0.000681445071484623
1.88 0.000684908473337524
1.881 0.000688366552698054
1.882 0.000691819175450242
1.883 0.000695266204885326
1.884 0.000698707501557392
1.885 0.000702142923508565
1.886 0.00070557232605507
1.887 0.000708995561973527
1.888 0.00071241248132966
1.889 0.000715822931697922
1.89 0.000719226757989192
1.891 0.000722606804231825
1.892 0.000725977033494612
1.893 0.000729337326803784
1.894 0.000732687562108878
1.895 0.000736027614496322
1.896 0.000739357356213529
1.897 0.0007426766567918
1.898 0.000745985383301412
1.899 0.000749283399829243
1.9 0.000752570568048518
1.901 0.000755846746819398
1.902 0.000759111792465919
1.903 0.000762365558673219
1.904 0.000765607896473948
1.905 0.000768838654362951
1.906 0.000772057678154926
1.907 0.000775264811238007
1.908 0.000778459894363049
1.909 0.000781642765723776
1.91 0.00078481326090662
1.911 0.000787971213104082
1.912 0.000791116452935223
1.913 0.000794248808612012
1.914 0.000797368105707579
1.915 0.000800474167393995
1.916 0.000803566814567857
1.917 0.000806645865410568
1.918 0.000809711135860345
1.919 0.00081276243943457
1.92 0.000815799587231773
1.921 0.000818807927966151
1.922 0.000821798516768832
1.923 0.000824771208501968
1.924 0.000827725855411371
1.925 0.000830662306965794
1.926 0.000833580410254081
1.927 0.000836480009797493
1.928 0.000839360947628599
1.929 0.00084222306341526
1.93 0.000845066194382198
1.931 0.000847890175242507
1.932 0.000850694838380794
1.933 0.000853480013776161
1.934 0.000856245528947148
1.935 0.000858991209230513
1.936 0.000861716877535038
1.937 0.00086442235447038
1.938 0.000867107458411873
1.939 0.000869772005299899
1.94 0.00087241580894526
1.941 0.000875038680928528
1.942 0.000877640430592471
1.943 0.000880220865023426
1.944 0.000882779789115942
1.945 0.000885317005727564
1.946 0.000887832315488483
1.947 0.00089032551682062
1.948 0.000892796406099144
1.949 0.000895244777691875
1.95 0.000897670423835621
1.951 0.000900061238068577
1.952 0.000902425285077141
1.953 0.000904762410389352
1.954 0.000907072457122134
1.955 0.000909355266184113
1.956 0.000911610676171494
1.957 0.000913838523548368
1.958 0.000916038642531554
1.959 0.0009182108651679
1.96 0.000920355021492276
1.961 0.000922470939285948
1.962 0.000924558444175995
1.963 0.00092661735985571
1.964 0.000928647507883412
1.965 0.000930648707757941
1.966 0.000932620776973453
1.967 0.000934563530994074
1.968 0.000936476783247531
1.969 0.000938360345437043
1.97 0.000940214026993913
1.971 0.000942037635715003
1.972 0.00094383097721915
1.973 0.000945593855458454
1.974 0.000947326072322975
1.975 0.000949027427996824
1.976 0.000950697720765264
1.977 0.000952336747023649
1.978 0.000953944301654394
1.979 0.000955520177387784
1.98 0.000957064165500693
1.981 0.000958566799430862
1.982 0.000960033004427109
1.983 0.000961462635996447
1.984 0.000962855547542451
1.985 0.000964211590390307
1.986 0.000965530613965595
1.987 0.000966812465549666
1.988 0.000968056990647122
1.989 0.000969264032828776
1.99 0.000970433433513092
1.991 0.000971565032424896
1.992 0.000972658667398181
1.993 0.000973714174383759
1.994 0.000974731387339078
1.995 0.00097571013858633
1.996 0.000976650258541776
1.997 0.000977551575760535
1.998 0.000978413917221029
1.999 0.000979237107853951
2 0.000980020971015374
2.001 0.000980765328189622
2.002 0.000981469999411905
2.003 0.000982134802687054
2.004 0.000982759554474357
2.005 0.00098334406961639
2.006 0.000983888161050813
2.007 0.00098439164043192
2.008 0.000984854317416262
2.009 0.00098527600024095
2.01 0.00098565649550029
2.011 0.000984843029203663
2.012 0.000983993288268336
2.013 0.00098310714769356
2.014 0.000982184476566024
2.015 0.000981225140933514
2.016 0.0009802290046769
2.017 0.000979195929828201
2.018 0.00097812577685322
2.019 0.000977018404305664
2.02 0.000975873669376754
2.021 0.000974691427351275
2.022 0.000973471532110096
2.023 0.000972213835998523
2.024 0.000970918189366
2.025 0.000969584441344677
2.026 0.000968212439441
2.027 0.000966802029466015
2.028 0.000965353055793077
2.029 0.000963865361158511
2.03 0.000962338787020089
2.031 0.000960773173235412
2.032 0.000959168357923564
2.033 0.000957524178021205
2.034 0.000955840468760789
2.035 0.000954117064091457
2.036 0.000952353796400757
2.037 0.000950550496706097
2.038 0.00094870699449778
2.039 0.000946823117970078
2.04 0.000944898693476039
2.041 0.000943056097733491
2.042 0.000941168113081217
2.043 0.000939234507364265
2.044 0.000937255047826471
2.045 0.000935229501108061
2.046 0.00093315763328766
2.047 0.00093103920986502
2.048 0.000928873995631896
2.049 0.000926661755116377
2.05 0.000924402251837863
2.051 0.000922095249229097
2.052 0.000919740509695389
2.053 0.000917337795521421
2.054 0.000914886867999549
2.055 0.000912387488241957
2.056 0.000909839416439043
2.057 0.000907242412506913
2.058 0.000904596235595761
2.059 0.00090190064412948
2.06 0.000899155396093528
2.061 0.00089636024920525
2.062 0.000893514960061603
2.063 0.000890619284726084
2.064 0.000887672978840012
2.065 0.000884675797032309
2.066 0.000881627493846744
2.067 0.000878527822684521
2.068 0.000875376536562897
2.069 0.000872173387768902
2.07 0.000868918127965132
2.071 0.000865726623808797
2.072 0.000862478921081784
2.073 0.000859174838349074
2.074 0.000855814191828829
2.075 0.000852398691285591
2.076 0.000848926527806395
2.077 0.000845397511053112
2.078 0.000841811449987984
2.079 0.000838168152213287
2.08 0.000834467424233436
2.081 0.000830709071051657
2.082 0.000826892896080772
2.083 0.000823018701711216
2.084 0.000819086288517076
2.085 0.000815095455986827
2.086 0.000811046002036479
2.087 0.000806937722835306
2.088 0.00080277041356878
2.089 0.000798543867678212
2.09 0.000794257876868408
2.091 0.000789912231739649
2.092 0.00078550672127581
2.093 0.00078104113239786
2.094 0.000776515250884892
2.095 0.000771928860729146
2.096 0.000767281744468984
2.097 0.000762573682809441
2.098 0.000757804454456011
2.099 0.000752973837140913
2.1 0.000748081606238911
2.101 0.000743240204313327
2.102 0.000738332022188275
2.103 0.00073335692814532
2.104 0.000728314786139153
2.105 0.000723205457162752
2.106 0.000718028798946136
2.107 0.000712784666679084
2.108 0.000707472912563453
2.109 0.000702093386831439
2.11 0.000696645936135072
2.111 0.000691130404809182
2.112 0.000685546634132454
2.113 0.00067989446290138
2.114 0.000674173726302119
2.115 0.000668384257456002
2.116 0.000662525886137886
2.117 0.00065659843931081
2.118 0.00065060174092048
2.119 0.000644535611829384
2.12 0.000638399869563921
2.121 0.000632194328623356
2.122 0.000625918800859241
2.123 0.000619573094416394
2.124 0.000613157014356477
2.125 0.000606670362420543
2.126 0.000600112937121276
2.127 0.000593484533805578
2.128 0.000586784943812467
2.129 0.000580013955890394
2.13 0.000573171354389711
2.131 0.000566368259582136
2.132 0.000559486886410433
2.133 0.000552527133117408
2.134 0.000545488891199789
2.135 0.000538372046008106
2.136 0.00053117647813184
2.137 0.000523902063608873
2.138 0.000516548673189237
2.139 0.000509116173066428
2.14 0.000501604424359845
2.141 0.000494013283849619
2.142 0.000486342602424265
2.143 0.000478592226680015
2.144 0.000470761997381096
2.145 0.00046285175100001
2.146 0.000454861317979004
2.147 0.000446790523901322
2.148 0.000438639188533002
2.149 0.000430407126976511
2.15 0.00042209414815189
2.151 0.000413700055282835
2.152 0.000405224646828634
2.153 0.000396667714752517
2.154 0.000388029045643103
2.155 0.000379308419735434
2.156 0.000370505611443402
2.157 0.000361620389504287
2.158 0.000352652516417279
2.159 0.000343601747986645
2.16 0.000334467833691861
2.161 0.000270402718441828
2.162 0.000352784780241531
2.163 0.000435447006880316
2.164 0.000467476309605406
2.165 0.000456493905101063
2.166 0.000443877902387949
2.167 0.000430928208716359
2.168 0.000418058931528742
2.169 0.000405400739717847
2.17 0.000392993366665345
2.171 0.00038084738429898
2.172 0.00036896402691817
2.173 0.000357341552208196
2.174 0.000345977281009984
2.175 0.000334868253356893
2.176 0.000324011437415911
2.177 0.000313403796813661
2.178 0.000303042312504902
2.179 0.000292923988660948
2.18 0.00028304585503789
2.181 0.000273404967007463
2.182 0.000263998405055719
2.183 0.000254823275781133
2.184 0.000245876710990293
2.185 0.000237155866263547
2.186 0.000228657922723184
2.187 0.000220380085124637
2.188 0.000212319582228986
2.189 0.000204473666447448
2.19 0.000196839613374635
2.191 0.000189670383301045
2.192 0.000182703253074982
2.193 0.000175936376665698
2.194 0.000169367853551292
2.195 0.000162995776877461
2.196 0.000156818248733042
2.197 0.000150833384724393
2.198 0.000145039315130198
2.199 0.000139434185219297
2.2 0.000134016155248074
2.201 0.000128783400273537
2.202 0.000123734109769649
2.203 0.000118866487622298
2.204 0.000114178751662772
2.205 0.000109669133243658
2.206 0.000105335877530824
2.207 0.000101177242982583
2.208 9.71915007234632e-05
2.209 9.33769353682952e-05
2.21 8.9731843595905e-05
2.211 8.62545347161448e-05
2.212 8.29433302985856e-05
2.213 7.97965639371055e-05
2.214 7.68125810279278e-05
2.215 7.39897384895479e-05
2.216 7.13264047801492e-05
2.217 6.88209596661633e-05
2.218 6.64717943157986e-05
2.219 6.42773101562351e-05
2.22 6.22359199143412e-05
2.221 6.05423515498674e-05
2.222 5.89912354357327e-05
2.223 5.75807625837632e-05
2.224 5.63091123392399e-05
2.225 5.51744689019443e-05
2.226 5.41750266899278e-05
2.227 5.33089922796459e-05
2.228 5.25745844374157e-05
2.229 5.19700343802503e-05
2.23 5.14935855126105e-05
2.231 5.1143493760468e-05
2.232 5.09180268459675e-05
2.233 5.08154643956387e-05
2.234 5.0834097780363e-05
2.235 5.09722303024921e-05
2.236 5.12281764398324e-05
2.237 5.16002622744273e-05
2.238 5.20868251790827e-05
2.239 5.26862135928193e-05
2.24 5.33967873517545e-05
2.241 5.42169169793114e-05
2.242 5.51449835800924e-05
2.243 5.61793795766711e-05
2.244 5.73185077318064e-05
2.245 5.85607812787151e-05
2.246 5.99046240155814e-05
2.247 6.13484700496074e-05
2.248 6.28907636560629e-05
2.249 6.45299595937426e-05
2.25 6.6264522341537e-05
2.251 6.82311628307884e-05
2.252 7.02882650726145e-05
2.253 7.24343020699092e-05
2.254 7.46677596613342e-05
2.255 7.69871340195495e-05
2.256 7.93909317954921e-05
2.257 8.187766944672e-05
2.258 8.4445873251288e-05
2.259 8.70940793221085e-05
2.26 8.98208329092295e-05
2.261 9.26246894425476e-05
2.262 9.55042133988647e-05
2.263 9.84579788121489e-05
2.264 0.000101484569234041
2.265 0.000104582577350748
2.266 0.000107750605112973
2.267 0.000110987263714513
2.268 0.000114291173697444
2.269 0.00011766096427299
2.27 0.000121095274099472
2.271 0.00012459275063852
2.272 0.000128152050363132
2.273 0.000131771838724933
2.274 0.000135450789831919
2.275 0.000139187586928953
2.276 0.000142980921802612
2.277 0.000146829494944377
2.278 0.0001507320160145
2.279 0.000154687202903623
2.28 0.000158693782195534
2.281 0.00016289096562901
2.282 0.00016713570686646
2.283 0.000171426735680211
2.284 0.00017576281154266
2.285 0.0001801427091838
2.286 0.000184565214213846
2.287 0.000189029121215176
2.288 0.000193533233579118
2.289 0.000198076363072328
2.29 0.000202657330100671
2.291 0.000207274963240643
2.292 0.000211928099670675
2.293 0.000216615584598795
2.294 0.00022133627188911
2.295 0.000226089023505222
2.296 0.000230872709943441
2.297 0.00023568620973553
2.298 0.000240528409693958
2.299 0.000245398205007095
2.3 0.000250294499078279
2.301 0.000255216203605179
2.302 0.00026016223831443
2.303 0.000265131531258182
2.304 0.000270123018612163
2.305 0.000275135644759852
2.306 0.000280168362331204
2.307 0.000285220132049796
2.308 0.000290289922811443
2.309 0.000295376711666788
2.31 0.000300479483901873
2.311 0.000305716558091601
2.312 0.000310966393591318
2.313 0.000316227964248347
2.314 0.000321500284702947
2.315 0.000326782387881203
2.316 0.00033207331858286
2.317 0.000337372130545861
2.318 0.000342677886098507
2.319 0.000347989655571309
2.32 0.000353306517587037
2.321 0.000358627558638166
2.322 0.000363951873578495
2.323 0.000369278565023975
2.324 0.00037460674393724
2.325 0.000379935529059601
2.326 0.000385264047343709
2.327 0.000390591433787678
2.328 0.000395916831356332
2.329 0.00040123939111473
2.33 0.000406558272212508
2.331 0.000411872641723735
2.332 0.000417181674831886
2.333 0.000422484554821517
2.334 0.000427780472750152
2.335 0.000433068627865915
2.336 0.000438348227573808
2.337 0.000443618487057403
2.338 0.000448878629594768
2.339 0.000454127886447067
2.34 0.000459365496831837
2.341 0.000464723205043395
2.342 0.000470066559593815
2.343 0.000475394760033701
2.344 0.000480707064867051
2.345 0.000486002756761508
2.346 0.000491281131698617
2.347 0.000496541495083384
2.348 0.000501783161121962
2.349 0.000507005451973177
2.35 0.000512207697733773
2.351 0.000517389236417407
2.352 0.000522549414124287
2.353 0.000527687584652924
2.354 0.000532803109848051
2.355 0.000537895359260127
2.356 0.000542963710349101
2.357 0.000548007548519139
2.358 0.000553026266989439
2.359 0.000558019266646286
2.36 0.000562985956342644
2.361 0.000567925752760046
2.362 0.000572838080155951
2.363 0.000577722370814188
2.364 0.000582578064608313
2.365 0.0005874046090875
2.366 0.000592201459714534
2.367 0.000596968079597182
2.368 0.000601703939468108
2.369 0.000606408517637976
2.37 0.000611081300352676
2.371 0.000615771121275939
2.372 0.000620426975468789
2.373 0.000625048352681242
2.374 0.000629634774648675
2.375 0.000634185778249742
2.376 0.000638700910331158
2.377 0.000643179726118452
2.378 0.000647621788225507
2.379 0.000652026667124191
2.38 0.000656393940261972
2.381 0.000660723192619523
2.382 0.000665014016569948
2.383 0.000669266011663316
2.384 0.000673478784593408
2.385 0.000677651949569922
2.386 0.000681785127601641
2.387 0.000685877947158133
2.388 0.000689930043644922
2.389 0.000693941059832204
2.39 0.000697910645301277
2.391 0.000701838456871818
2.392 0.000705724158255477
2.393 0.000709567420127552
2.394 0.000713367920194001
2.395 0.000717125343048762
2.396 0.00072083938009314
2.397 0.000724509729713522
2.398 0.000728136096883379
2.399 0.000731718193483566
2.4 0.000735255738229895
2.401 0.000738859024840598
2.402 0.000742416041689736
2.403 0.000745926442552608
2.404 0.000749389950314958
2.405 0.00075280631468843
2.406 0.000756175298303346
2.407 0.000759496672311503
2.408 0.00076277021514328
2.409 0.00076599571164863
2.41 0.000769172953294387
2.411 0.00077230173775341
2.412 0.000775381869178743
2.413 0.000778413157767639
2.414 0.000781395419981337
2.415 0.00078432847847676
2.416 0.000787212162014444
2.417 0.000790046305393668
2.418 0.000792830749444675
2.419 0.000795565341048033
2.42 0.000798249932866558
2.421 0.000800884383493721
2.422 0.000803468557407925
2.423 0.000806002324967127
2.424 0.000808485562142411
2.425 0.00081091815062752
2.426 0.000813299977804263
2.427 0.000815630936561592
2.428 0.000817910925552454
2.429 0.000820139848656519
2.43 0.000822317615473274
2.431 0.000824503289522577
2.432 0.000826636540492385
2.433 0.000828717253568713
2.434 0.000830745356832428
2.435 0.000832720795737553
2.436 0.000834643524725517
2.437 0.00083651350458051
2.438 0.000838330701561638
2.439 0.000840095086873292
2.44 0.000841806636804555
2.441 0.000843465332287257
2.442 0.000845071159310857
2.443 0.000846624108510238
2.444 0.000848124175234964
2.445 0.00084957135933906
2.446 0.000850965665470322
2.447 0.000852307102783927
2.448 0.000853595684904706
2.449 0.000854831429872012
2.45 0.000856014360192706
2.451 0.000857144502640024
2.452 0.000858221888278347
2.453 0.000859246552548033
2.454 0.000860218534966336
2.455 0.000861137879206543
2.456 0.000862004632997627
2.457 0.00086281884822348
2.458 0.000863580580688415
2.459 0.000864289890171166
2.46 0.000864946840304087
2.461 0.000865558742755952
2.462 0.000866117383046645
2.463 0.000866622839496542
2.464 0.000867075200176309
2.465 0.00086747455853336
2.466 0.000867821012205559
2.467 0.00086811466250812
2.468 0.000868355614221088
2.469 0.000868543975691277
2.47 0.000868679858406676
2.471 0.000868763377269767
2.472 0.000868794650380661
2.473 0.00086877379918542
2.474 0.000868700948054835
2.475 0.0008685762246002
2.476 0.000868399759487571
2.477 0.000868171686286732
2.478 0.000867892141770972
2.479 0.00086756126533192
2.48 0.000867179199491317
2.481 0.000866746089379539
2.482 0.000866262083071984
2.483 0.000865727331308548
2.484 0.00086514198750022
2.485 0.000864506207801755
2.486 0.000863820150820696
2.487 0.000863083977911831
2.488 0.000862297852720253
2.489 0.000861461941552451
2.49 0.000860576413071327
2.491 0.000859735482490728
2.492 0.000858844262161101
2.493 0.0008579028325111
2.494 0.0008569113444254
2.495 0.000855869972661092
2.496 0.000854778901258087
2.497 0.000853638318754458
2.498 0.000852448416398151
2.499 0.000851209387904143
2.5 0.000849921428986109
2.501 0.000848584737410291
2.502 0.000847199512995276
2.503 0.000845765957366712
2.504 0.000844284274145211
2.505 0.00084275466871608
2.506 0.000841177348258859
2.507 0.00083955252182802
2.508 0.0008378804001682
2.509 0.000836161195694122
2.51 0.000834395122557877
2.511 0.000832582396411585
2.512 0.000830723234597636
2.513 0.000828817856069082
2.514 0.00082686648110851
2.515 0.000824869331687398
2.516 0.000822826631163194
2.517 0.000820738604262127
2.518 0.000818605477150558
2.519 0.000816427477388672
2.52 0.000814204833840411
2.521 0.000811973175399466
2.522 0.000809696418244752
2.523 0.00080737476975547
2.524 0.000805008465412099
2.525 0.000802597750454318
2.526 0.000800142873867522
2.527 0.000797644086762133
2.528 0.000795101641372906
2.529 0.000792515790963015
2.53 0.000789886789820352
2.531 0.000787214893192082
2.532 0.000784500357135727
2.533 0.000781743438555039
2.534 0.000778944395194871
2.535 0.000776103485699164
2.536 0.000773220969372885
2.537 0.000770297106225911
2.538 0.000767332157217714
2.539 0.000764326383795006
2.54 0.000761280048188419
2.541 0.000758193413264932
2.542 0.000755066742531796
2.543 0.000751900300016432
2.544 0.000748694350471793
2.545 0.000745449159198129
2.546 0.000742164991977508
2.547 0.000738842115136006
2.548 0.000735480795575613
2.549 0.000732081300521992
2.55 0.000728643897831141
2.551 0.000725143224953822
2.552 0.000721604335636882
2.553 0.000718027535483436
2.554 0.000714413112149772
2.555 0.000710761347840383
2.556 0.000707072523190795
2.557 0.000703346918372621
2.558 0.000699584813760487
2.559 0.000695786489835315
2.56 0.000691952227253601
2.561 0.000688082306924999
2.562 0.000684177009973527
2.563 0.000680236617633458
2.564 0.000676261411330357
2.565 0.000672251672596932
2.566 0.000668207683210551
2.567 0.000664129724992784
2.568 0.00066001807988452
2.569 0.000655873029881577
2.57 0.000651694857148307
2.571 0.000647483843866861
2.572 0.000643240272235123
2.573 0.00063896442464919
2.574 0.000634656583377979
2.575 0.000630317030812282
2.576 0.000625946049331031
2.577 0.000621543921317005
2.578 0.000617110929136917
2.579 0.000612647355228389
2.58 0.000608153481924479
2.581 0.000603661345761456
2.582 0.000599138695491484
2.583 0.000594585779231282
2.584 0.000590002869510523
2.585 0.000585390246762685
2.586 0.000580748193904951
2.587 0.000576076994596607
2.588 0.000571376932677585
2.589 0.000566648291938968
2.59 0.00056189135621003
2.591 0.000557106409111811
2.592 0.000552293734264303
2.593 0.00054745361512009
2.594 0.000542586335038704
2.595 0.000537692177211701
2.596 0.000532771424760684
2.597 0.000527824360629333
2.598 0.000522851267677695
2.599 0.000517852428552757
2.6 0.00051282812579738
2.601 0.000507778641791983
2.602 0.000502704258769674
2.603 0.000497605258763274
2.604 0.000492481923650599
2.605 0.000487334535168165
2.606 0.000482163374882262
2.607 0.000476968724122007
2.608 0.000471750864105514
2.609 0.000466510075856783
2.61 0.000461246640181128
2.611 0.000456055943734374
2.612 0.000450842401807375
2.613 0.000445606197058483
2.614 0.000440347583090484
2.615 0.000435066836163775
2.616 0.000429764239598967
2.617 0.00042444007881591
2.618 0.000419094639788463
2.619 0.000413728208494621
2.62 0.000408341070694503
2.621 0.00040293351198988
2.622 0.000397505817706579
2.623 0.000392058272955975
2.624 0.000386591162572536
2.625 0.000381104771209974
2.626 0.000375599383175271
2.627 0.000370075282603973
2.628 0.000364532753426897
2.629 0.000358972079205969
2.63 0.000353393543323967
2.631 0.00034779742887222
2.632 0.000342184018788211
2.633 0.000336553595617551
2.634 0.00033090644176945
2.635 0.000325242839354355
2.636 0.00031956307019261
2.637 0.000313867415969466
2.638 0.000308156158013355
2.639 0.000302429577400136
2.64 0.000296687955026707
2.641 0.000290872918789596
2.642 0.000285042785774078
2.643 0.00027919791209722
2.644 0.00027333861166215
2.645 0.000267465184641582
2.646 0.000261577926549028
2.647 0.000255677131180885
2.648 0.000249763091504177
2.649 0.000243836100006605
2.65 0.000237896448718114
2.651 0.000231944429350982
2.652 0.000225980333227514
2.653 0.000220004451314916
2.654 0.000214017074257817
2.655 0.000208018492284302
2.656 0.000202008995326616
2.657 0.000195988872950994
2.658 0.000189958414390616
2.659 0.000183917908517232
2.66 0.000177867643866478
2.661 0.000171807908643776
2.662 0.000165738990698339
2.663 0.000159661177561961
2.664 0.000153574756369545
2.665 0.000147480014013353
2.666 0.000141377236978156
2.667 0.000135266711458287
2.668 0.000129148723285711
2.669 0.000123023557996137
2.67 0.000116891500769105
2.671 0.000110775193128789
2.672 0.000104651877979918
2.673 9.85218145248751e-05
2.674 9.23852780732644e-05
2.675 8.62425488769956e-05
2.676 8.00939085699015e-05
2.677 7.39396390331459e-05
2.678 6.77800220545332e-05
2.679 6.16153391471269e-05
2.68 5.5445871575451e-05
2.681 4.92719003004979e-05
2.682 4.30937059951671e-05
2.683 3.69115690518299e-05
2.684 3.07257695521188e-05
2.685 2.45365873253538e-05
2.686 1.8344301862436e-05
2.687 1.214919239534e-05
2.688 5.95153785001205e-06
2.689 -2.4838313858439e-07
2.69 -6.45029219143719e-06
2.691 -1.26539112751355e-05
2.692 -1.88589626050729e-05
2.693 -2.50651687076232e-05
2.694 -3.12722523910599e-05
2.695 -3.74799367670898e-05
2.696 -4.3687945234116e-05
2.697 -4.98960014832051e-05
2.698 -5.61038294964125e-05
2.699 -6.2311153553072e-05
2.7 -6.85176982399759e-05
2.701 -7.47036687436912e-05
2.702 -8.08888704653976e-05
2.703 -8.70730432078803e-05
2.704 -9.32559134033002e-05
2.705 -9.94372034205912e-05
2.706 -0.000105616634567862
2.707 -0.000111793928040762
2.708 -0.000117968805223518
2.709 -0.000124140987826361
2.71 -0.000130310197875348
2.711 -0.000136476157736471
2.712 -0.000142638590136803
2.713 -0.000148797218145932
2.714 -0.000154951765205685
2.715 -0.000161101955093177
2.716 -0.000167247511969057
2.717 -0.000173388160342195
2.718 -0.000179523625095882
2.719 -0.000185653631475814
2.72 -0.000191777905109483
2.721 -0.000197896171990303
2.722 -0.000204008158497962
2.723 -0.000210113591385849
2.724 -0.000216212197795464
2.725 -0.000222303705264186
2.726 -0.000228387841712386
2.727 -0.000234464335465127
2.728 -0.000240532915236758
2.729 -0.000246593310157267
2.73 -0.00025264524976374
2.731 -0.000258671278158991
2.732 -0.000264688866250996
2.733 -0.000270697755372848
2.734 -0.000276697675792815
2.735 -0.000282688354542967
2.736 -0.000288669517961064
2.737 -0.000294640892483948
2.738 -0.000300602204903088
2.739 -0.000306553182479939
2.74 -0.000312493552938204
2.741 -0.000318423044521911
2.742 -0.000324341385969349
2.743 -0.000330248306542745
2.744 -0.000336143535995602
2.745 -0.000342026804627558
2.746 -0.000347897843266633
2.747 -0.000353756383273475
2.748 -0.000359602156542888
2.749 -0.000365434895529194
2.75 -0.000371254333233277
2.751 -0.000377060203219889
2.752 -0.000382852239624368
2.753 -0.000388630177150079
2.754 -0.000394393751067683
2.755 -0.000400142697267331
2.756 -0.000405876752201989
2.757 -0.000411595652942677
2.758 -0.000417299137180403
2.759 -0.00042298694317792
2.76 -0.0004286588098505
2.761 -0.000434179575855097
2.762 -0.000439684717700802
2.763 -0.000445174089020111
2.764 -0.000450647462018376
2.765 -0.000456104583411152
2.766 -0.000461545192167175
2.767 -0.00046696902529266
2.768 -0.000472375819660325
2.769 -0.000477765312605728
2.77 -0.000483137242119524
2.771 -0.000488491346925998
2.772 -0.000493827366467876
2.773 -0.00049914504100024
2.774 -0.000504444111521206
2.775 -0.000509724319837204
2.776 -0.000514985408540524
2.777 -0.000520227121017328
2.778 -0.000525449201454463
2.779 -0.000530651394889593
2.78 -0.000535833447167234
2.781 -0.000540995104973568
2.782 -0.000546136115842916
2.783 -0.000551256228148233
2.784 -0.00055635519115446
2.785 -0.000561432754959524
2.786 -0.000566488670586884
2.787 -0.00057152268991892
2.788 -0.000576534565728335
2.789 -0.000581524051733288
2.79 -0.000586490902523533
2.791 -0.000591434140892898
2.792 -0.000596355025190967
2.793 -0.00060125329240824
2.794 -0.000606128679595917
2.795 -0.0006109809246223
2.796 -0.000615809766264429
2.797 -0.000620614944493138
2.798 -0.000625396200414362
2.799 -0.000630153276226609
2.8 -0.00063488591524866
2.801 -0.000639593862069711
2.802 -0.000644276862385377
2.803 -0.000648934663109145
2.804 -0.000653567012296425
2.805 -0.000658173659231194
2.806 -0.000662754354422916
2.807 -0.000667308849536071
2.808 -0.000671836897541342
2.809 -0.000676338252574072
2.81 -0.000680812670023014
2.811 -0.000685259906572073
2.812 -0.000689679720110965
2.813 -0.000694071869790978
2.814 -0.000698436116074864
2.815 -0.000702772220691645
2.816 -0.000707079946616364
2.817 -0.000711359058152953
2.818 -0.000715609320926736
2.819 -0.000719830501878575
2.82 -0.000724022369196448
2.821 -0.000728183943951368
2.822 -0.000732316714921548
2.823 -0.000736420444953643
2.824 -0.000740494897101355
2.825 -0.000744539835483881
2.826 -0.000748555025589748
2.827 -0.00075254023424355
2.828 -0.000756495229743789
2.829 -0.000760419781801424
2.83 -0.000764313661596343
2.831 -0.000768176641801957
2.832 -0.000772008496545295
2.833 -0.000775809001365284
2.834 -0.000779577933349681
2.835 -0.00078331507106872
2.836 -0.000787020194562048
2.837 -0.000790693085347474
2.838 -0.00079433352655825
2.839 -0.000797941302731972
2.84 -0.000801516199946971
2.841 -0.000805058005868499
2.842 -0.000808566509599454
2.843 -0.000812041501844534
2.844 -0.00081548277488359
2.845 -0.000818890122415698
2.846 -0.000822263339817281
2.847 -0.000825602223971146
2.848 -0.000828906573323275
2.849 -0.000832176187885118
2.85 -0.000835410869278303
2.851 -0.00083860968989449
2.852 -0.000841774191057343
2.853 -0.000844904169206916
2.854 -0.000847999421357387
2.855 -0.000851059745991367
2.856 -0.000854084943045056
2.857 -0.000857074814102984
2.858 -0.000860029162467275
2.859 -0.000862947793064555
2.86 -0.000865830512518058
2.861 -0.000868677129100114
2.862 -0.000871487452861177
2.863 -0.000874261295436131
2.864 -0.000876998470239315
2.865 -0.00087969879240688
2.866 -0.000882362078617455
2.867 -0.000884988147413555
2.868 -0.000887576819034659
2.869 -0.000890127915354485
2.87 -0.000892641260010536
2.871 -0.000895116678305427
2.872 -0.000897553997326444
2.873 -0.000899953045802753
2.874 -0.000902313654286767
2.875 -0.000904635655002083
2.876 -0.000906918881814177
2.877 -0.000909163170448796
2.878 -0.000911368358331116
2.879 -0.000913534284550111
2.88 -0.000915660789980082
2.881 -0.000917746926187276
2.882 -0.000919794386879917
2.883 -0.000921803006759987
2.884 -0.000923772621400253
2.885 -0.000925703067775009
2.886 -0.000927594184616676
2.887 -0.00092944581258786
2.888 -0.000931257793938547
2.889 -0.000933029972823891
2.89 -0.000934762195281663
2.891 -0.000936454309040888
2.892 -0.000938106163733447
2.893 -0.000939717610821658
2.894 -0.000941288503480146
2.895 -0.000942818696865298
2.896 -0.000944308047829073
2.897 -0.000945756415062292
2.898 -0.000947163659130208
2.899 -0.00094852964237103
2.9 -0.000949854228945957
2.901 -0.000951137284851237
2.902 -0.000952378677902652
2.903 -0.000953578277723084
2.904 -0.000954735955736569
2.905 -0.00095585158519028
2.906 -0.000956925041145104
2.907 -0.000957956200517467
2.908 -0.000958944941993268
2.909 -0.000959891146145659
2.91 -0.000960794695296929
2.911 -0.000961654538281859
2.912 -0.00096247263726631
2.913 -0.000963248866783464
2.914 -0.000963983102321263
2.915 -0.00096467522103251
2.916 -0.00096532510184198
2.917 -0.00096593262553662
2.918 -0.000966497674735882
2.919 -0.000967020134079963
2.92 -0.000967499889949139
2.921 -0.000967936830785201
2.922 -0.000968330846810125
2.923 -0.00096868183015462
2.924 -0.000968989674826787
2.925 -0.000969254276838482
2.926 -0.000969475533922159
2.927 -0.000969653345842893
2.928 -0.000969787614221209
2.929 -0.000969878242544385
2.93 -0.000969925136138228
2.931 -0.000969928202353002
2.932 -0.000969887350366454
2.933 -0.000969802491183345
2.934 -0.00096967353777767
2.935 -0.000969500405005888
2.936 -0.000969283009576585
2.937 -0.000969021270089917
2.938 -0.000968715107089571
2.939 -0.000968364442937636
2.94 -0.000967969201971275
2.941 -0.000967528144511102
2.942 -0.000967043621515036
2.943 -0.000966515547451935
2.944 -0.000965943837896074
2.945 -0.000965328410170169
2.946 -0.000964669183519563
2.947 -0.000963966079051559
2.948 -0.000963219019947196
2.949 -0.000962427931376287
2.95 -0.000961592740488182
2.951 -0.000960713376459038
2.952 -0.000959789770473109
2.953 -0.000958821855698791
2.954 -0.000957809567384443
2.955 -0.000956752842695673
2.956 -0.000955651620923275
2.957 -0.000954505843296502
2.958 -0.000953315453072595
2.959 -0.000952080395581676
2.96 -0.000950800618173179
2.961 -0.00094947607024252
2.962 -0.000948106703184784
2.963 -0.000946692470517357
2.964 -0.000945233327712191
2.965 -0.000943729232335485
2.966 -0.00094218014403884
2.967 -0.00094058602446545
2.968 -0.000938946837412352
2.969 -0.000937262548748677
2.97 -0.00093553312630408
2.971 -0.000933757052367712
2.972 -0.000931937197189436
2.973 -0.000930073516745465
2.974 -0.000928165968349527
2.975 -0.000926214511306931
2.976 -0.000924219106950816
2.977 -0.000922179718975222
2.978 -0.000920096313139616
2.979 -0.000917968857584394
2.98 -0.000915797322698605
2.981 -0.000913581681133283
2.982 -0.000911321907862878
2.983 -0.000909017980107185
2.984 -0.00090666987736127
2.985 -0.000904277581505125
2.986 -0.000901841076705658
2.987 -0.000899360349474772
2.988 -0.000896835388635947
2.989 -0.000894266185481371
2.99 -0.000891652733477626
2.991 -0.000888995028717244
2.992 -0.000886293069455706
2.993 -0.000883546856508529
2.994 -0.000880756393064738
2.995 -0.000877921684696183
2.996 -0.000875042739470857
2.997 -0.000872119567898812
2.998 -0.000869152183003403
2.999 -0.00086614060023328
3 -0.000863084837573377
3.001 -0.000859983006963728
3.002 -0.000856838645401789
3.003 -0.000853651757000326
3.004 -0.000850422347532798
3.005 -0.000847150425375816
3.006 -0.000843836001377766
3.007 -0.00084047908918856
3.008 -0.000837079705195784
3.009 -0.000833637868566749
3.01 -0.00083015360130475
3.011 -0.000826626928159376
3.012 -0.000823057876681954
3.013 -0.000819446477439906
3.014 -0.000815792763712657
3.015 -0.000812096771710176
3.016 -0.000808358540633829
3.017 -0.000804578112573687
3.018 -0.000800755532522246
3.019 -0.000796890848514285
3.02 -0.000792984111581223
3.021 -0.000789035375747856
3.022 -0.000785044698139772
3.023 -0.000781012138850756
3.024 -0.00077693776118006
3.025 -0.000772821631483114
3.026 -0.000768663819199659
3.027 -0.0007644643970207
3.028 -0.000760223440778598
3.029 -0.000755941029572984
3.03 -0.000751617245642227
3.031 -0.000747249735562979
3.032 -0.00074284287404449
3.033 -0.000738396727664333
3.034 -0.000733911365467456
3.035 -0.000729386859811528
3.036 -0.000724823286441554
3.037 -0.000720220724732711
3.038 -0.000715579257543056
3.039 -0.000710898971331157
3.04 -0.000706179956229855
3.041 -0.000701422306104055
3.042 -0.000696626118427708
3.043 -0.000691791494421425
3.044 -0.00068691853905747
3.045 -0.000682007361062263
3.046 -0.000677058073049392
3.047 -0.000672070791335787
3.048 -0.000667045636255448
3.049 -0.000661982731996739
3.05 -0.000656882206622869
3.051 -0.000651744192163179
3.052 -0.000646568824678258
3.053 -0.000641356244204305
3.054 -0.000636106594874281
3.055 -0.000630820024862673
3.056 -0.000625496686504397
3.057 -0.000620136736166376
3.058 -0.000614740334555775
3.059 -0.0006093076463369
3.06 -0.000603838840671281
3.061 -0.00059833099932158
3.062 -0.000592789531796819
3.063 -0.000587214589258718
3.064 -0.000581606326610658
3.065 -0.0005759649030219
3.066 -0.000570290482163919
3.067 -0.000564583232229245
3.068 -0.000558843326071977
3.069 -0.000553070941155737
3.07 -0.000547266259745454
3.071 -0.000541429468754929
3.072 -0.000535560759830242
3.073 -0.00052966032945068
3.074 -0.000523728378892772
3.075 -0.000517765114228706
3.076 -0.000511770746500323
3.077 -0.000505745491555958
3.078 -0.000499689570244442
3.079 -0.000493603208291188
3.08 -0.000487486636518727
3.081 -0.000481340090740589
3.082 -0.000475163811714337
3.083 -0.000468958045387081
3.084 -0.000462723042811799
3.085 -0.000456459060109054
3.086 -0.000450166358589994
3.087 -0.000443845204732022
3.088 -0.000437495870214842
3.089 -0.000431118632077973
3.09 -0.000424713772502658
3.091 -0.000418277697473793
3.092 -0.000411817072893894
3.093 -0.000405332159891077
3.094 -0.000398823224471951
3.095 -0.000392290537867627
3.096 -0.000385734376861547
3.097 -0.000379155023787467
3.098 -0.000372552766683566
3.099 -0.000365927899027285
3.1 -0.000359280720144845
3.101 -0.000352611534954684
3.102 -0.000345920654070217
3.103 -0.000339208393853303
3.104 -0.0003324750763842
3.105 -0.000325721029484456
3.106 -0.000318946586706345
3.107 -0.000312152087449297
3.108 -0.00030533787687649
3.109 -0.000298504305972961
3.11 -0.000291651731546545
3.111 -0.000284780516240507
3.112 -0.000277891028523597
3.113 -0.000270983642793082
3.114 -0.000264058739225496
3.115 -0.000257116703934087
3.116 -0.00025015792895101
3.117 -0.000243182812029451
3.118 -0.000236191757046272
3.119 -0.000229185173596816
3.12 -0.000222163477356325
3.121 -0.000215122262097419
3.122 -0.000208069689963415
3.123 -0.000201006149520883
3.124 -0.000193932035060477
3.125 -0.000186847746628106
3.126 -0.000179753690409851
3.127 -0.000172650278557171
3.128 -0.000165537929426512
3.129 -0.000158417067392235
3.13 -0.000151288122813956
3.131 -0.000144151532299335
3.132 -0.000137007738389665
3.133 -0.000129857189836446
3.134 -0.000122700341132305
3.135 -0.000115537653156816
3.136 -0.000108369592606599
3.137 -0.00010119663208524
3.138 -9.40192504297329e-05
3.139 -8.68379322539898e-05
3.14 -7.96531681723769e-05
3.141 -7.24654548246377e-05
3.142 -6.52752945290522e-05
3.143 -5.80831957605842e-05
3.144 -5.08896726484226e-05
3.145 -4.36952452349172e-05
3.146 -3.65004394207079e-05
3.147 -2.93057868541945e-05
3.148 -2.2111824889759e-05
3.149 -1.49190966698676e-05
3.15 -7.72815100765795e-06
3.151 -5.33585982594635e-07
3.152 6.65468726344775e-06
3.153 1.38361569970883e-05
3.154 2.10103059462493e-05
3.155 2.81766114325095e-05
3.156 3.53345451108506e-05
3.157 4.24835729032647e-05
3.158 4.96231553024085e-05
3.159 5.67527470485695e-05
3.16 6.38717975341915e-05
3.161 7.09797505465223e-05
3.162 7.80760444845711e-05
3.163 8.51601123581392e-05
3.164 9.22313818587384e-05
3.165 9.92892753365757e-05
3.166 0.000106333210019971
3.167 0.000113362597860256
3.168 0.0001203768457832
3.169 0.00012737535552416
3.17 0.000134357523909311
3.171 0.000141322742892119
3.172 0.000148270399285313
3.173 0.000155199875349639
3.174 0.000162110548355283
3.175 0.000169001791011001
3.176 0.000175872971318892
3.177 0.000182723452669692
3.178 0.000189552594060591
3.179 0.000196359749897425
3.18 0.00020314427036961
3.181 0.000209912810548888
3.182 0.000216653435860076
3.183 0.000223365548621635
3.184 0.000230048546872463
3.185 0.000236701824945886
3.186 0.000243324772593086
3.187 0.000249916775710142
3.188 0.00025647721591796
3.189 0.000263005470974476
3.19 0.000269500914814738
3.191 0.000275962917399686
3.192 0.000282390844903934
3.193 0.000288784060134509
3.194 0.000295141921992698
3.195 0.000301463785964376
3.196 0.000307749004332759
3.197 0.00031399692564492
3.198 0.000320206895512959
3.199 0.000326378256260474
3.2 0.000332510347129556
3.201 0.00033860250431917
3.202 0.000344654061237719
3.203 0.000350664348354493
3.204 0.000356632693415794
3.205 0.000362558421491073
3.206 0.000368440855080018
3.207 0.000374279314361684
3.208 0.000380073116963003
3.209 0.000385821578101955
3.21 0.000391524010946355
3.211 0.000396030157056354
3.212 0.000400493860311927
3.213 0.000404914528080214
3.214 0.000409291548051016
3.215 0.000413624300397694
3.216 0.000417912162159755
3.217 0.000422154507567805
3.218 0.00042635070937525
3.219 0.000430500138638496
3.22 0.000434602165059343
3.221 0.000438656156753001
3.222 0.000442661480616168
3.223 0.000446617502543004
3.224 0.000450523587025303
3.225 0.000454379097720881
3.226 0.000458183397318836
3.227 0.000461935847491047
3.228 0.000465635809407488
3.229 0.000469282643269896
3.23 0.000472875708810056
3.231 0.000476414365358438
3.232 0.000479897971741145
3.233 0.000483325886202223
3.234 0.000486697467020266
3.235 0.000490012072141657
3.236 0.000493269059527597
3.237 0.000496467786929472
3.238 0.000499607612186608
3.239 0.000502687893379286
3.24 0.000505707988696146
3.241 0.000508805851244772
3.242 0.000511837855116985
3.243 0.000514803298928657
3.244 0.000517701483144301
3.245 0.000520531709925988
3.246 0.000523293283016661
3.247 0.000525985507952566
3.248 0.000528607691599471
3.249 0.000531159142626505
3.25 0.000533639171851959
3.251 0.000536047091378923
3.252 0.000538382215499449
3.253 0.000540643860533946
3.254 0.000542831344574986
3.255 0.000544943987945121
3.256 0.000546981113188529
3.257 0.000548942044756439
3.258 0.000550826109727337
3.259 0.00055263263704846
3.26 0.000554360958490369
3.261 0.000556010407630095
3.262 0.000557580320958398
3.263 0.000559070037297262
3.264 0.000560478897980658
3.265 0.000561806246943529
3.266 0.000563051430624283
3.267 0.000564213798196517
3.268 0.000565292701515054
3.269 0.000566287495223693
3.27 0.000567197536704141
3.271 0.000568153418338796
3.272 0.000569019766752575
3.273 0.000569796014143652
3.274 0.000570481594850142
3.275 0.000571075945318556
3.276 0.000571578503949997
3.277 0.000571988711957031
3.278 0.000572306012858448
3.279 0.000572529852643774
3.28 0.000572659680003105
3.281 0.000572694946033689
3.282 0.000572635104231787
3.283 0.000572479610662781
3.284 0.000572227923882246
3.285 0.000571879505276811
3.286 0.000571433818450823
3.287 0.000570890329846654
3.288 0.000570248508135234
3.289 0.000569507824930828
3.29 0.00056866775456024
3.291 0.000567727773203396
3.292 0.00056668736027623
3.293 0.000565545997351823
3.294 0.000564303168691452
3.295 0.000562958361215165
3.296 0.000561511064082792
3.297 0.00055996076915843
3.298 0.000558306970741275
3.299 0.000556549165586423
3.3 0.000554686852905739
3.301 0.000552846413193986
3.302 0.000550895806512614
3.303 0.000548834635843613
3.304 0.000546662505005415
3.305 0.000544379018340533
3.306 0.000541983781558238
3.307 0.000539476402204808
3.308 0.000536856488746669
3.309 0.000534123651504072
3.31 0.000531277501998761
3.311 0.000528317652989403
3.312 0.000525243718849452
3.313 0.000522055315187142
3.314 0.000518752058545504
3.315 0.000515333567047507
3.316 0.000511799459358887
3.317 0.000508149356238809
3.318 0.000504382878259701
3.319 0.000500499647725402
3.32 0.000496499287371023
3.321 0.000492381420911238
3.322 0.000488145672930672
3.323 0.000483791668987781
3.324 0.00047931903439267
3.325 0.000474727395618842
3.326 0.000470016379636049
3.327 0.000465185613487266
3.328 0.000460234724711755
3.329 0.00045516334085887
3.33 0.000449971089812378
3.331 0.000408970468383108
3.332 0.000367483840473199
3.333 0.000325508215303026
3.334 0.000283041234789757
3.335 0.00024008078745934
3.336 0.000196624881670295
3.337 0.000152671603858315
3.338 0.000108219104997039
3.339 6.32655961347949e-05
3.34 1.78093463412873e-05
3.341 -2.81513187376573e-05
3.342 -7.46180158792063e-05
3.343 -0.000121592306360022
3.344 -0.000169075695251386
3.345 -0.000217069631518019
3.346 -0.000265575509097399
3.347 -0.000314594667000706
3.348 -0.000364128389081607
3.349 -0.000414177904524613
3.35 -0.000464744389001373
3.351 -0.000515828964039533
3.352 -0.000567432698034835
3.353 -0.000619556605475611
3.354 -0.000672201648171891
3.355 -0.000725368736040117
3.356 -0.000779058725203756
3.357 -0.000833272421655962
3.358 -0.00088793254925207
3.359 -0.000943117591279965
3.36 -0.000998828217833467
3.361 -0.00105506503816115
3.362 -0.000960786306259002
3.363 -0.000866470577017482
3.364 -0.000822373108051135
3.365 -0.000824091363786346
3.366 -0.000827652765834253
3.367 -0.000831730533378037
3.368 -0.000835895978722166
3.369 -0.00084000653274048
3.37 -0.000844010690249058
3.371 -0.000847887040925284
3.372 -0.000851624061226639
3.373 -0.000855213588809267
3.374 -0.000858648642772419
3.375 -0.00086192217027075
3.376 -0.000865027300123209
3.377 -0.000867957274051413
3.378 -0.000870705425460145
3.379 -0.000873265170560163
3.38 -0.000875630006540131
3.381 -0.000877793510733868
3.382 -0.000879749339950749
3.383 -0.000881491229544151
3.384 -0.000883012993705033
3.385 -0.000884308704019289
3.386 -0.000885372816579877
3.387 -0.000886199457552509
3.388 -0.000886782825354925
3.389 -0.000887117160262136
3.39 -0.000887195572186754
3.391 -0.000886581331269672
3.392 -0.000885828954816293
3.393 -0.000884939000239948
3.394 -0.000883912275978122
3.395 -0.000882749667727237
3.396 -0.000881452082095466
3.397 -0.000880020429349291
3.398 -0.000878455617582631
3.399 -0.000876758550891297
3.4 -0.000874930129143559
3.401 -0.00087297124815574
3.402 -0.000870882799538674
3.403 -0.000868665670918232
3.404 -0.000866320745993509
3.405 -0.00086384890489449
3.406 -0.000861251023645879
3.407 -0.000858527975379552
3.408 -0.000855680629691077
3.409 -0.000852709853082071
3.41 -0.00084961650898615
3.411 -0.00084640145757703
3.412 -0.000843065556478731
3.413 -0.000839609660443284
3.414 -0.000836034621565861
3.415 -0.000832341289481708
3.416 -0.000828530511068931
3.417 -0.000824603131191518
3.418 -0.000820559991927566
3.419 -0.000816401933422383
3.42 -0.000812129794024102
3.421 -0.000807414413396217
3.422 -0.000802599603111077
3.423 -0.000797686812015644
3.424 -0.000792677570743096
3.425 -0.000787573429406343
3.426 -0.000782375936870107
3.427 -0.000777086635220615
3.428 -0.000771707057365381
3.429 -0.000766238726182149
3.43 -0.000760683155313046
3.431 -0.000755041847823879
3.432 -0.00074931629752421
3.433 -0.000743507988736776
3.434 -0.000737618395901659
3.435 -0.000731648983996287
3.436 -0.000725601209151984
3.437 -0.000719476503897603
3.438 -0.00071327630565761
3.439 -0.000707002043013858
3.44 -0.000700655135201712
3.441 -0.000694236993016136
3.442 -0.00068774901806584
3.443 -0.000681192603770644
3.444 -0.000674569134091695
3.445 -0.000667879984909648
3.446 -0.000661126523102622
3.447 -0.000654310107563361
3.448 -0.000647432088282764
3.449 -0.000640493807350271
3.45 -0.00063349659838866
3.451 -0.000626217465761599
3.452 -0.000618882538981569
3.453 -0.000611493127567689
3.454 -0.000604050558132972
3.455 -0.000596556157410105
3.456 -0.000589011246222924
3.457 -0.000581417137902332
3.458 -0.000573775137980801
3.459 -0.000566086543600064
3.46 -0.000558352643620343
3.461 -0.000550574719111053
3.462 -0.000542754042583963
3.463 -0.000534891878938527
3.464 -0.000526989484469224
3.465 -0.000519048107915246
3.466 -0.000511068989706908
3.467 -0.000503053362600803
3.468 -0.000495002451067149
3.469 -0.000486917472107816
3.47 -0.000478799634511393
3.471 -0.00047065013947032
3.472 -0.000462470180242623
3.473 -0.000454260942350717
3.474 -0.000446023603645436
3.475 -0.000437759334011588
3.476 -0.000429469295750983
3.477 -0.000421154643510769
3.478 -0.000412816524202193
3.479 -0.000404456077001328
3.48 -0.000396074433584597
3.481 -0.000387458638799868
3.482 -0.000378823877250086
3.483 -0.000370171259815459
3.484 -0.000361501886532166
3.485 -0.00035281684824642
3.486 -0.000344117228252123
3.487 -0.000335404101847042
3.488 -0.0003266785371173
3.489 -0.000317941594322173
3.49 -0.000309194326341469
3.491 -0.000300437778798174
3.492 -0.00029167298947736
3.493 -0.000282900988731616
3.494 -0.000274122799365727
3.495 -0.000265339436889722
3.496 -0.000256551909252165
3.497 -0.000247761216864257
3.498 -0.000238968352678367
3.499 -0.000230174302141152
3.5 -0.000221380043179667
3.501 -0.000212586546478571
3.502 -0.000203794774820498
3.503 -0.000195005683879852
3.504 -0.00018622022154756
3.505 -0.000177439328333559
3.506 -0.000168663937203761
3.507 -0.000159894973790495
3.508 -0.000151133355977688
3.509 -0.000142379994202001
3.51 -0.000133635791312689
3.511 -0.000124690551956373
3.512 -0.000115756400456233
3.513 -0.000106834251416443
3.514 -9.79249838141546e-05
3.515 -8.90294601147743e-05
3.516 -8.01485324727895e-05
3.517 -7.12830445347435e-05
3.518 -6.243383221069e-05
3.519 -5.36017239052774e-05
3.52 -4.4787540264799e-05
3.521 -3.59920947657781e-05
3.522 -2.72161928623826e-05
3.523 -1.84606329985021e-05
3.524 -9.72620568970133e-06
3.525 -1.01369414322061e-06
3.526 7.67612612014471e-06
3.527 1.63424870904084e-05
3.528 2.49846283814442e-05
3.529 3.36017970063819e-05
3.53 4.21932476701222e-05
3.531 5.07582425642768e-05
3.532 5.92960516078004e-05
3.533 6.78059521978568e-05
3.534 7.62872293353634e-05
3.535 8.47391755391667e-05
3.536 9.31610911114636e-05
3.537 0.000101552283749251
3.538 0.000109912069030506
3.539 0.0001182397698413
3.54 0.000126534716755986
3.541 0.000134915031609987
3.542 0.00014326107558531
3.543 0.000151572172387591
3.544 0.000159847681780415
3.545 0.000168086980151349
3.546 0.000176289454288626
3.547 0.000184454499593908
3.548 0.000192581519200226
3.549 0.000200669923766279
3.55 0.000208719131579582
3.551 0.000216728568289145
3.552 0.000224697667231923
3.553 0.000232625869016433
3.554 0.000240512621977163
3.555 0.000248357381598047
3.556 0.000256159611088922
3.557 0.000263918780969536
3.558 0.000271634369426015
3.559 0.000279305861872383
3.56 0.000286932751306513
3.561 0.000294514538129867
3.562 0.000302050730017934
3.563 0.000309540842308167
3.564 0.000316984397414894
3.565 0.000324380925438369
3.566 0.000331729963866322
3.567 0.000339031057300901
3.568 0.000346283757752475
3.569 0.000353487624761478
3.57 0.00036064222511802
3.571 0.000367913066533807
3.572 0.000375133376516266
3.573 0.000382302665408013
3.574 0.000389420507016154
3.575 0.000396486500484469
3.576 0.000403500257874087
3.577 0.000410461400383954
3.578 0.000417369556834317
3.579 0.000424224363518575
3.58 0.000431025463780554
3.581 0.000437772508223289
3.582 0.000444465154399639
3.583 0.000451103066974652
3.584 0.00045768591768384
3.585 0.00046421338521642
3.586 0.000470685155213508
3.587 0.000477100920305124
3.588 0.000483460380015339
3.589 0.000489763240799268
3.59 0.000496009215951444
3.591 0.000502198025598384
3.592 0.000508329396618737
3.593 0.000514403062791083
3.594 0.000520418764538307
3.595 0.000526376249116401
3.596 0.000532275270298856
3.597 0.00053811558852613
3.598 0.00054389697104794
3.599 0.000549619191523637
3.6 0.000555282030200705
3.601 0.000560993240350372
3.602 0.000566644198348487
3.603 0.000572234648459096
3.604 0.000577764387230247
3.605 0.000583233232179145
3.606 0.000588641011752445
3.607 0.000593987562207588
3.608 0.000599272726473169
3.609 0.000604496353580188
3.61 0.000609658298838321
3.611 0.000614758423619935
3.612 0.000619796595216862
3.613 0.000624772687001765
3.614 0.000629686578190374
3.615 0.000634538153853254
3.616 0.000639327304948845
3.617 0.000644053928130589
3.618 0.000648717925986993
3.619 0.000653319206619028
3.62 0.000657857683940251
3.621 0.000662333277312291
3.622 0.000666745911815583
3.623 0.000671095518018861
3.624 0.000675382031904724
3.625 0.000679605395033642
3.626 0.000683765554205743
3.627 0.000687862461619978
3.628 0.000691896074857865
3.629 0.000695866356628157
3.63 0.000699773274930317
3.631 0.000703668104709559
3.632 0.000707499037759732
3.633 0.000711266029212649
3.634 0.000714969064781154
3.635 0.00071860814343329
3.636 0.000722183271552934
3.637 0.000725694461250676
3.638 0.000729141729631601
3.639 0.000732525098616842
3.64 0.00073584459475585
3.641 0.000739100249324971
3.642 0.000742292098025779
3.643 0.00074542018119785
3.644 0.000748484543630485
3.645 0.000751485234450503
3.646 0.000754422307217174
3.647 0.0007572958197651
3.648 0.00076010583421467
3.649 0.000762852416905101
3.65 0.000765535638353415
3.651 0.000768155573190911
3.652 0.000770712300036196
3.653 0.000773205901714966
3.654 0.000775636464839199
3.655 0.000778004080010066
3.656 0.000780308841725609
3.657 0.000782550848249981
3.658 0.00078473020172547
3.659 0.000786847007918345
3.66 0.000788901376371792
3.661 0.000790975586084054
3.662 0.000792987067622865
3.663 0.000794935877632404
3.664 0.000796822122013032
3.665 0.000798645924811948
3.666 0.000800407418394404
3.667 0.000802106739739693
3.668 0.000803744029672139
3.669 0.000805319432498581
3.67 0.00080683309566806
3.671 0.000808285169912835
3.672 0.000809675808953077
3.673 0.00081100516965785
3.674 0.000812273411920007
3.675 0.000813480698519306
3.676 0.000814627195201394
3.677 0.00081571307049671
3.678 0.000816738495900776
3.679 0.000817703645698786
3.68 0.000818608696736557
3.681 0.000819453828688893
3.682 0.000820239223904291
3.683 0.000820965067220573
3.684 0.000821631546146249
3.685 0.000822238850572361
3.686 0.000822787172950648
3.687 0.000823276708151479
3.688 0.00082370765344827
3.689 0.000824080208433686
3.69 0.000824394574963344
3.691 0.000824720892128624
3.692 0.000824988947617745
3.693 0.000825198895252787
3.694 0.000825350933265997
3.695 0.000825445275461976
3.696 0.000825482142060891
3.697 0.000825461756566395
3.698 0.000825384344880057
3.699 0.000825250135021844
3.7 0.000825059356942959
3.701 0.000824812242283618
3.702 0.000824509024579832
3.703 0.000824149939063382
3.704 0.000823735222700578
3.705 0.000823265114160103
3.706 0.000822739853754985
3.707 0.000822159683296479
3.708 0.000821524846239154
3.709 0.000820835587605912
3.71 0.000820092153804537
3.711 0.00081929479274518
3.712 0.000818443753770375
3.713 0.00081753928761205
3.714 0.000816581646422962
3.715 0.000815571083573777
3.716 0.000814507853781935
3.717 0.000813392213056566
3.718 0.000812224418636749
3.719 0.000811004728871923
3.72 0.000809733403329055
3.721 0.000808522118234825
3.722 0.000807259144151825
3.723 0.000805944647144279
3.724 0.000804578865050818
3.725 0.000803162059441768
3.726 0.000801694500108665
3.727 0.000800176460207686
3.728 0.000798608214490339
3.729 0.000796990038826596
3.73 0.00079532221009227
3.731 0.000793605005958051
3.732 0.000791838704901896
3.733 0.000790023586203285
3.734 0.000788159929891687
3.735 0.000786248016697706
3.736 0.000784288128093783
3.737 0.000782280546242633
3.738 0.000780225553876516
3.739 0.000778123434425492
3.74 0.000775974471916151
3.741 0.000773778950984797
3.742 0.000771537156797153
3.743 0.000769249375065953
3.744 0.000766915892069085
3.745 0.000764536994498338
3.746 0.000762112969613997
3.747 0.00075964410511221
3.748 0.000757130689046552
3.749 0.000754573010070836
3.75 0.000751971356988366
3.751 0.000749315261942134
3.752 0.000746615275528797
3.753 0.000743871710862939
3.754 0.000741084874679994
3.755 0.000738255071917912
3.756 0.000735382606907762
3.757 0.000732467783985943
3.758 0.000729510907579254
3.759 0.000726512282163856
3.76 0.000723472212412476
3.761 0.000720391003059618
3.762 0.000717268958933999
3.763 0.000714106384919003
3.764 0.000710903585985828
3.765 0.000707660867133969
3.766 0.000704378533347933
3.767 0.000701056889766837
3.768 0.000697696241455697
3.769 0.000694296893427148
3.77 0.000690859150753651
3.771 0.000687383318480777
3.772 0.000683869701617912
3.773 0.00068031860514486
3.774 0.000676730333930246
3.775 0.000673105192784614
3.776 0.000669443486468312
3.777 0.000665745519691744
3.778 0.000662011596979311
3.779 0.000658242022851075
3.78 0.000654437101644366
3.781 0.00065070431609394
3.782 0.000646936138932745
3.783 0.000643132770158857
3.784 0.000639294481426591
3.785 0.000635421567206783
3.786 0.000631514329226525
3.787 0.000627573071484093
3.788 0.000623598098493094
3.789 0.000619589714902204
3.79 0.000615548225272554
3.791 0.000611473934026185
3.792 0.000607367145389411
3.793 0.000603228163510626
3.794 0.000599057292206108
3.795 0.000594854835143814
3.796 0.000590621095810726
3.797 0.000586356377512805
3.798 0.00058206098332437
3.799 0.000577735216101449
3.8 0.000573379378492342
3.801 0.000568993772880365
3.802 0.000564578701486701
3.803 0.000560134466255599
3.804 0.000555661368920177
3.805 0.000551159710986686
3.806 0.000546629793699079
3.807 0.000542071918009271
3.808 0.000537486384699278
3.809 0.000532873494287956
3.81 0.000528233547035808
3.811 0.000523531031225611
3.812 0.000518801588065761
3.813 0.000514045564636345
3.814 0.000509263284282237
3.815 0.000504455062528694
3.816 0.000499621212072823
3.817 0.000494762044532597
3.818 0.000489877870873196
3.819 0.000484969001547611
3.82 0.000480035746614173
3.821 0.000475078415835024
3.822 0.000470097318475783
3.823 0.000465092763504775
3.824 0.00046006505940983
3.825 0.000455014514374512
3.826 0.000449941436154456
3.827 0.000444846132145101
3.828 0.000439728909355045
3.829 0.000434590074418577
3.83 0.000429429933555146
3.831 0.000424248792663025
3.832 0.00041904695721108
3.833 0.000413824732261151
3.834 0.000408582422595121
3.835 0.000403320332550746
3.836 0.000398038766073645
3.837 0.000392738026753746
3.838 0.000387418417830106
3.839 0.000382080242146059
3.84 0.00037672380218289
3.841 0.000371460552654396
3.842 0.00036617898277961
3.843 0.000360879285250073
3.844 0.000355561726285751
3.845 0.000350226595335743
3.846 0.000344874189126035
3.847 0.000339504806493471
3.848 0.000334118746691208
3.849 0.000328716308906153
3.85 0.000323297792063508
3.851 0.000317863494777185
3.852 0.000312413715320608
3.853 0.000306948751650197
3.854 0.000301468901369262
3.855 0.000295974461763787
3.856 0.000290465729807298
3.857 0.000284943002120981
3.858 0.000279406574984389
3.859 0.000273856744362818
3.86 0.000268293805888336
3.861 0.000262718054879007
3.862 0.000257129786310144
3.863 0.000251529294845838
3.864 0.000245916874799519
3.865 0.000240292820177124
3.866 0.000234657424678919
3.867 0.000229010981644732
3.868 0.000223353784133239
3.869 0.000217686124832727
3.87 0.000212008296173031
3.871 0.000206259022087599
3.872 0.000200499731986224
3.873 0.000194730789132847
3.874 0.000188952517132209
3.875 0.000183165226569223
3.876 0.000177369223572617
3.877 0.000171564812564234
3.878 0.000165752297103866
3.879 0.000159931980194419
3.88 0.000154104164390179
3.881 0.000148269151771222
3.882 0.000142427244020923
3.883 0.000136578742386326
3.884 0.000130723947692781
3.885 0.000124863160333922
3.886 0.000118996680298367
3.887 0.00011312480714331
3.888 0.000107247840013715
3.889 0.000101366077615844
3.89 9.5479818254086e-05
3.891 8.95893598187574e-05
3.892 8.36949997624946e-05
3.893 7.77970351207093e-05
3.894 7.18957625175357e-05
3.895 6.59914781414016e-05
3.896 6.00844777842211e-05
3.897 5.41750568004273e-05
3.898 4.82635101367412e-05
3.899 4.23501323061245e-05
3.9 3.64352173983804e-05
3.901 3.05481042975419e-05
3.902 2.46595000953339e-05
3.903 1.87696677386248e-05
3.904 1.28788884092568e-05
3.905 6.98744885494733e-06
3.906 1.09563735066501e-06
3.907 -4.79625762972987e-06
3.908 -1.06879478136106e-05
3.909 -1.65791452631371e-05
3.91 -2.24695624280051e-05
3.911 -2.83589121560554e-05
3.912 -3.42469077093729e-05
3.913 -4.01332627528325e-05
3.914 -4.60176913784577e-05
3.915 -5.18999080813572e-05
3.916 -5.7779627782753e-05
3.917 -6.36565658252885e-05
3.918 -6.95304379783288e-05
3.919 -7.54009604420998e-05
3.92 -8.12678498422614e-05
3.921 -8.71308232394153e-05
3.922 -9.29895981432829e-05
3.923 -9.88438924950058e-05
3.924 -0.00010469342468912
3.925 -0.000110537913559983
3.926 -0.000116377078400373
3.927 -0.00012221063896295
3.928 -0.000128038315462272
3.929 -0.000133859828576009
3.93 -0.000139674899445546
3.931 -0.000145457677286025
3.932 -0.000151233889629894
3.933 -0.000157003276703163
3.934 -0.000162765563572435
3.935 -0.000168520470808701
3.936 -0.000174267717906625
3.937 -0.000180007024372146
3.938 -0.000185738110105988
3.939 -0.000191460695481495
3.94 -0.000197174501408465
3.941 -0.000202879249371622
3.942 -0.000208574661410601
3.943 -0.000214260460111358
3.944 -0.000219936368655357
3.945 -0.00022560211080765
3.946 -0.000231257410921669
3.947 -0.000236901993915721
3.948 -0.000242535585327353
3.949 -0.000248157911291355
3.95 -0.000253768698570388
3.951 -0.000259367674524577
3.952 -0.000264954567141212
3.953 -0.000270529105056748
3.954 -0.00027609101752069
3.955 -0.000281640034432691
3.956 -0.000287175886344756
3.957 -0.00029269830445716
3.958 -0.000298207020646194
3.959 -0.000303701767447899
3.96 -0.000309182278105484
3.961 -0.000314625586916222
3.962 -0.000320054584372016
3.963 -0.000325469018933659
3.964 -0.000330868626587954
3.965 -0.000336253139775214
3.966 -0.000341622290345738
3.967 -0.000346975810514895
3.968 -0.000352313433127937
3.969 -0.000357634891746013
3.97 -0.000362939920726785
3.971 -0.00036822825524274
3.972 -0.000373499631232394
3.973 -0.000378753785491812
3.974 -0.000383990455606672
3.975 -0.000389209380016606
3.976 -0.0003944102979981
3.977 -0.00039959294963871
3.978 -0.000404757075957753
3.979 -0.000409902418771385
3.98 -0.000415028720814482
3.981 -0.000420135725675597
3.982 -0.000425223177815514
3.983 -0.000430290822624776
3.984 -0.000435338406367264
3.985 -0.000440365676270732
3.986 -0.000445372380446929
3.987 -0.000450358267950003
3.988 -0.000455323088755482
3.989 -0.000460266593808917
3.99 -0.000465188534988024
3.991 -0.000469931515717063
3.992 -0.000474653245196465
3.993 -0.000479353593864175
3.994 -0.000484032348950638
3.995 -0.000488689271874454
3.996 -0.000493324116454106
3.997 -0.000497936634826464
3.998 -0.000502526579325447
3.999 -0.000507093703045599
4 -0.000511637760087002
4.001 -0.000516158505614514
4.002 -0.000520655695916155
4.003 -0.000525129088342442
4.004 -0.000529578441361749
4.005 -0.000534003514555019
4.006 -0.000538404068690992
4.007 -0.000542779865615722
4.008 -0.000547130668368611
4.009 -0.00055145624112451
4.01 -0.000555756349228376
4.011 -0.000560030759223535
4.012 -0.000564279238771605
4.013 -0.00056850155675284
4.014 -0.000572697483277248
4.015 -0.000576866789593768
4.016 -0.000581009248235596
4.017 -0.000585124632914757
4.018 -0.000589212718533948
4.019 -0.000593273281289823
4.02 -0.000597306098614634
4.021 -0.000601463857406882
4.022 -0.000605593782572685
4.023 -0.000609695522819462
4.024 -0.000613768802868051
4.025 -0.000617813372697918
4.026 -0.000621828991407429
4.027 -0.000625815422000652
4.028 -0.000629772429653848
4.029 -0.000633699781308094
4.03 -0.000637597245464456
4.031 -0.000641464592073318
4.032 -0.000645301592663152
4.033 -0.000649108020199186
4.034 -0.000652883649125109
4.035 -0.000656628255410616
4.036 -0.000660341616560016
4.037 -0.000664023511521286
4.038 -0.000667673720799644
4.039 -0.00067129202641129
4.04 -0.000674878211928926
4.041 -0.000678432062388245
4.042 -0.00068195336439641
4.043 -0.000685441906035731
4.044 -0.000688897477036696
4.045 -0.000692319868598288
4.046 -0.000695708873557851
4.047 -0.000699064286180051
4.048 -0.000702385902360037
4.049 -0.000705673519545458
4.05 -0.000708926936730368
4.051 -0.000712125748967771
4.052 -0.000715290742797337
4.053 -0.000718421742812969
4.054 -0.000721518565618364
4.055 -0.000724581026291617
4.056 -0.000727608940436752
4.057 -0.000730602124930034
4.058 -0.000733560397987705
4.059 -0.000736483579385371
4.06 -0.000739371490413379
4.061 -0.00074222395386213
4.062 -0.000745040794040215
4.063 -0.000747821836903218
4.064 -0.000750566909842469
4.065 -0.000753275841803086
4.066 -0.000755948463337238
4.067 -0.000758584606466551
4.068 -0.000761184104891862
4.069 -0.000763746793689865
4.07 -0.000766272509584448
4.071 -0.000768761090925838
4.072 -0.000771212377478547
4.073 -0.000773626210679252
4.074 -0.000776002433456543
4.075 -0.000778340890319699
4.076 -0.000780641427368232
4.077 -0.000782903892234558
4.078 -0.000785128134195293
4.079 -0.000787314003941034
4.08 -0.000789461353842026
4.081 -0.000791345806392921
4.082 -0.000793192702575545
4.083 -0.00079500202020089
4.084 -0.000796773648721856
4.085 -0.000798507450477133
4.086 -0.000800203280291889
4.087 -0.00080186099164307
4.088 -0.000803480438750405
4.089 -0.000805061477169064
4.09 -0.000806603964033084
4.091 -0.000808107758062643
4.092 -0.000809572719651267
4.093 -0.000810998710775919
4.094 -0.00081238559510327
4.095 -0.000813733237980932
4.096 -0.000815041506337583
4.097 -0.000816310268786109
4.098 -0.000817539395535929
4.099 -0.000818728758521839
4.1 -0.000819878231278419
4.101 -0.00082098768904122
4.102 -0.000822057008607539
4.103 -0.000823086068530502
4.104 -0.000824074748902256
4.105 -0.000825022931556549
4.106 -0.000825930499889967
4.107 -0.000826797339046413
4.108 -0.000827623335670681
4.109 -0.000828408378240879
4.11 -0.00082915235676929
4.111 -0.000829860733556138
4.112 -0.000830528859279953
4.113 -0.000831156589908275
4.114 -0.000831743784806742
4.115 -0.000832290305530237
4.116 -0.000832796015765787
4.117 -0.000833260781088462
4.118 -0.000833684469010888
4.119 -0.000834066948842206
4.12 -0.000834408091918261
4.121 -0.000834707771351965
4.122 -0.000834965862168981
4.123 -0.000835182241290914
4.124 -0.000835356787513214
4.125 -0.000835489381502652
4.126 -0.00083557990574734
4.127 -0.000835628244753657
4.128 -0.000835634284756721
4.129 -0.000835597913968483
4.13 -0.000835519022480923
4.131 -0.000835397502185031
4.132 -0.000835233246887398
4.133 -0.000835026152352548
4.134 -0.000834776116088131
4.135 -0.000834483037565538
4.136 -0.000834146818082666
4.137 -0.000833767360876657
4.138 -0.000833344571034775
4.139 -0.000832878355520933
4.14 -0.000832368623166262
4.141 -0.000832096512380924
4.142 -0.000831781141934889
4.143 -0.000831422288837542
4.144 -0.000831019815558327
4.145 -0.000830573613275671
4.146 -0.000830083583619616
4.147 -0.000829549632922942
4.148 -0.000828971670199587
4.149 -0.000828349606863836
4.15 -0.000827683356250937
4.151 -0.000826972833607092
4.152 -0.000826217956300666
4.153 -0.000825418643487697
4.154 -0.00082457481634177
4.155 -0.000823686397994297
4.156 -0.000822753313512417
4.157 -0.000821775489823419
4.158 -0.000820752855959239
4.159 -0.000819685342871935
4.16 -0.000818572883333158
4.161 -0.000817415412299489
4.162 -0.000816212866471032
4.163 -0.000814965184653156
4.164 -0.00081367230763413
4.165 -0.000812334178021903
4.166 -0.000810950740595039
4.167 -0.000809521942000957
4.168 -0.000808047730952004
4.169 -0.00080652805811903
4.17 -0.000804962876120363
4.171 -0.000803325726274123
4.172 -0.000801644216251619
4.173 -0.000799918329210156
4.174 -0.000798148043163189
4.175 -0.000796333335817611
4.176 -0.000794474186115409
4.177 -0.000792570574637704
4.178 -0.000790622483817649
4.179 -0.000788629898066572
4.18 -0.000786592803720381
4.181 -0.000784511189033344
4.182 -0.000782385044330421
4.183 -0.000780214361870898
4.184 -0.000777999135887247
4.185 -0.000775739362608993
4.186 -0.000773435040337379
4.187 -0.000771086169344843
4.188 -0.000768692752023325
4.189 -0.000766254792708307
4.19 -0.000763772297949899
4.191 -0.000761245276300618
4.192 -0.000758673738322634
4.193 -0.000756057696828296
4.194 -0.000753397166639279
4.195 -0.000750692164830026
4.196 -0.000747942710477752
4.197 -0.00074514882495716
4.198 -0.000742310531777546
4.199 -0.000739427856630149
4.2 -0.000736500827397519
4.201 -0.000733129882448387
4.202 -0.000729717238655602
4.203 -0.000726263032716082
4.204 -0.000722767321010397
4.205 -0.000719230136007117
4.206 -0.000715651504309531
4.207 -0.00071203145243733
4.208 -0.000708370008708132
4.209 -0.000704667203732327
4.21 -0.000700923070638077
4.211 -0.000697137645291999
4.212 -0.000693310966180799
4.213 -0.000689443074485572
4.214 -0.000685534014194013
4.215 -0.000681583831959523
4.216 -0.000677592577321855
4.217 -0.000673560302553402
4.218 -0.000669487062832684
4.219 -0.000665372916081793
4.22 -0.000661217923245504
4.221 -0.000657022147999423
4.222 -0.000652785657156847
4.223 -0.000648508520396609
4.224 -0.000644190810349021
4.225 -0.00063983260276951
4.226 -0.000635433976417315
4.227 -0.000630995013046995
4.228 -0.000626515797563629
4.229 -0.000621996418085814
4.23 -0.000617436965803002
4.231 -0.000612855574083343
4.232 -0.000608236057601084
4.233 -0.000603578444757118
4.234 -0.000598882770155528
4.235 -0.000594149072879371
4.236 -0.000589377395979359
4.237 -0.0005845677864409
4.238 -0.000579720295021403
4.239 -0.00057483497645712
4.24 -0.000569911889253188
4.241 -0.000564951095811179
4.242 -0.000559952662514277
4.243 -0.000554916659740743
4.244 -0.000549843161880104
4.245 -0.000544732247292717
4.246 -0.000539583998454792
4.247 -0.00053439850194056
4.248 -0.000529175848536451
4.249 -0.0005239161330885
4.25 -0.000518619454663749
4.251 -0.000513285916560682
4.252 -0.000507915626527539
4.253 -0.000502508696454164
4.254 -0.000497065242535215
4.255 -0.000491585385459741
4.256 -0.000486069250350092
4.257 -0.000480516966729388
4.258 -0.000474928668540675
4.259 -0.000469304494352407
4.26 -0.00046364458722225
4.261 -0.000457964668415879
4.262 -0.000452251953954826
4.263 -0.000446506561776315
4.264 -0.000440728615937342
4.265 -0.000434918245917678
4.266 -0.000429075586233365
4.267 -0.000423200776275187
4.268 -0.000417293960560993
4.269 -0.000411355288610065
4.27 -0.000405384914833627
4.271 -0.000399382998872736
4.272 -0.000393349705381462
4.273 -0.000387285204131603
4.274 -0.000381189670129816
4.275 -0.000375063283639157
4.276 -0.000368906229984917
4.277 -0.000362718699943693
4.278 -0.000356500889525844
4.279 -0.000350253000061533
4.28 -0.0003439752382763
4.281 -0.000337667816327714
4.282 -0.000331330951834228
4.283 -0.000324964867781468
4.284 -0.000318569792811444
4.285 -0.000312145960973985
4.286 -0.000305693611882572
4.287 -0.000299212990840703
4.288 -0.000292704348743164
4.289 -0.000286167942117252
4.29 -0.000279604033239496
4.291 -0.000273026349950135
4.292 -0.00026642468875322
4.293 -0.000259799287097835
4.294 -0.000253150389310608
4.295 -0.000246478245792875
4.296 -0.00023978311295734
4.297 -0.000233065253363559
4.298 -0.000226324935578681
4.299 -0.0002195624341926
4.3 -0.000212778029926043
4.301 -0.000205972009511428
4.302 -0.000199144665763356
4.303 -0.000192296297717956
4.304 -0.000185427210579608
4.305 -0.000178537715581937
4.306 -0.000171628130345167
4.307 -0.000164698778533991
4.308 -0.000157749990141102
4.309 -0.000150782101315098
4.31 -0.000143795454599142
4.311 -0.000136790398715261
4.312 -0.000129767288697268
4.313 -0.000122726485811497
4.314 -0.000115668357860216
4.315 -0.000108593278568168
4.316 -0.000101501628469838
4.317 -9.43937940970535e-05
4.318 -8.72701684720519e-05
4.319 -8.01311509859364e-05
4.32 -7.29771473214246e-05
4.321 -6.58198695917119e-05
4.322 -5.86517982864979e-05
4.323 -5.14733091328617e-05
4.324 -4.42847848366058e-05
4.325 -3.70866148278787e-05
4.326 -2.98791950512347e-05
4.327 -2.26629279783347e-05
4.328 -1.5438222488827e-05
4.329 -8.2054941010513e-06
4.33 -9.65164644047817e-07
4.331 6.28233734193728e-06
4.332 1.35365770151146e-05
4.333 2.07971129286153e-05
4.334 2.80634973294923e-05
4.335 3.53352759187868e-05
4.336 4.2611988067636e-05
4.337 4.98931666515477e-05
4.338 5.71783381517817e-05
4.339 6.44670227198268e-05
4.34 7.17587341798769e-05
4.341 7.90529798412657e-05
4.342 8.63492609457642e-05
4.343 9.36470722440223e-05
4.344 0.000100945902351232
4.345 0.000108245233589365
4.346 0.000115544542213833
4.347 0.000122843297979058
4.348 0.000130140964743518
4.349 0.00013743700011882
4.35 0.000144730855774826
4.351 0.000152012937665992
4.352 0.00015928790638409
4.353 0.00016655525349158
4.354 0.000173814464263799
4.355 0.00018106501776617
4.356 0.000188306387163104
4.357 0.000195538039634958
4.358 0.000202759436269667
4.359 0.000209970032389641
4.36 0.000217169277437864
4.361 0.000224356615054296
4.362 0.000231531483227464
4.363 0.000238693314258279
4.364 0.000245841534684295
4.365 0.000252975565526736
4.366 0.000260094822233231
4.367 0.000267198714895541
4.368 0.000274286648209143
4.369 0.000281358021346688
4.37 0.000288412228328423
4.371 0.000295448657960131
4.372 0.000302466693829676
4.373 0.000309465714441404
4.374 0.000316445093312492
4.375 0.000323404198978897
4.376 0.000330342395044354
4.377 0.000337259040475209
4.378 0.000344153489104253
4.379 0.000351025090550788
4.38 0.000357873189536865
4.381 0.000364690490557337
4.382 0.000371478600851845
4.383 0.00037823692059164
4.384 0.000384964845633833
4.385 0.000391661767303345
4.386 0.00039832707246367
4.387 0.000404960143867255
4.388 0.00041156035998397
4.389 0.00041812709526825
4.39 0.000424659719908142
4.391 0.000431157600350705
4.392 0.000437620099075413
4.393 0.000444046574798827
4.394 0.000450436382512378
4.395 0.000456788873806988
4.396 0.000463103396445963
4.397 0.000469379294950279
4.398 0.000475615910463564
4.399 0.000481812580900743
4.4 0.000487968640950504
4.401 0.000494083422223172
4.402 0.000500156253491431
4.403 0.000506186460394456
4.404 0.000512173366071029
4.405 0.000518116290708354
4.406 0.000524014552053627
4.407 0.000529867465227603
4.408 0.000535674343038034
4.409 0.000541434495825351
4.41 0.000547147231750111
4.411 0.000551628259650963
4.412 0.00055606504327421
4.413 0.000560456987099147
4.414 0.000564803479013304
4.415 0.000569103900854964
4.416 0.000573357630953727
4.417 0.000577564045626791
4.418 0.00058172251946652
4.419 0.000585832425434551
4.42 0.000589893134975654
4.421 0.000593904018249295
4.422 0.000597864444251648
4.423 0.000601773780617979
4.424 0.000605631394147568
4.425 0.000609436650440082
4.426 0.000613188914379367
4.427 0.000616887549946063
4.428 0.000620531920473374
4.429 0.000624121388652054
4.43 0.000627655316560339
4.431 0.000631133065847638
4.432 0.000634553997861129
4.433 0.000637917473717824
4.434 0.000641222854277004
4.435 0.000644469500346704
4.436 0.000647656772819604
4.437 0.000650784032214277
4.438 0.000653850639749896
4.439 0.000656855956562888
4.44 0.000659799344209211
4.441 0.00066280896748126
4.442 0.000665750679729788
4.443 0.000668623784777138
4.444 0.000671427588106723
4.445 0.00067416139682232
4.446 0.000676824519877096
4.447 0.00067941626785278
4.448 0.000681935953038278
4.449 0.000684382889957046
4.45 0.000686756394654428
4.451 0.00068905578528573
4.452 0.000691280382182346
4.453 0.000693429507771973
4.454 0.000695502486576008
4.455 0.000697498645662993
4.456 0.00069941731409098
4.457 0.000701257823358144
4.458 0.000703019507446105
4.459 0.000704701702791891
4.46 0.000706303748304706
4.461 0.000707824985593563
4.462 0.000709264758709265
4.463 0.000710622414471776
4.464 0.000711897302482386
4.465 0.000713088775180947
4.466 0.000714196187378094
4.467 0.000715218897047771
4.468 0.000716156265169445
4.469 0.000717007655375326
4.47 0.000717772434191338
4.471 0.000718571964692716
4.472 0.000719279848024843
4.473 0.000719895529970092
4.474 0.000720418458288479
4.475 0.00072084808260818
4.476 0.000721183855464855
4.477 0.000721425231831337
4.478 0.000721571669096091
4.479 0.00072162262780336
4.48 0.000721577570568531
4.481 0.00072143596308062
4.482 0.000721197273581484
4.483 0.0007208609732755
4.484 0.000720426535760773
4.485 0.000719893437454368
4.486 0.000719261157755098
4.487 0.000718529178671103
4.488 0.000717696984652839
4.489 0.000716764063361708
4.49 0.000715729904914255
4.491 0.000714594002188181
4.492 0.000713355850628478
4.493 0.000712014948963809
4.494 0.000710570798003062
4.495 0.00070902290140925
4.496 0.000707370765645258
4.497 0.000705613899504835
4.498 0.000703751814941031
4.499 0.000701784026320976
4.5 0.000699710050311387
4.501 0.000697647502323285
4.502 0.000695472876559841
4.503 0.000693185798449503
4.504 0.000690785892908607
4.505 0.000688272786244499
4.506 0.00068564610566966
4.507 0.000682905480337262
4.508 0.000680050541024571
4.509 0.000677080920044788
4.51 0.000673996250795351
4.511 0.000670796168740599
4.512 0.000667480310186844
4.513 0.000664048313313981
4.514 0.000660499817090788
4.515 0.00065683446248422
4.516 0.000653051890809516
4.517 0.000649151745173688
4.518 0.000645133669323419
4.519 0.00064099730837725
4.52 0.000636742308059484
4.521 0.00063236831520126
4.522 0.00062787497747825
4.523 0.000623261943242205
4.524 0.000618528861403053
4.525 0.000613675381648248
4.526 0.000608701153959873
4.527 0.00060360582882381
4.528 0.000598389057569171
4.529 0.000593050491004774
4.53 0.000587589780625659
4.531 0.000546859393877658
4.532 0.000505643235382182
4.533 0.000463937931611711
4.534 0.0004217409624706
4.535 0.000379050122645613
4.536 0.000335863346971944
4.537 0.000292178651993151
4.538 0.000247994118157019
4.539 0.000203307883125333
4.54 0.000158118138596969
4.541 0.000112423130401875
4.542 6.62211567041828e-05
4.543 1.95105677494126e-05
4.544 -2.77102330548428e-05
4.545 -7.54427912974965e-05
4.546 -0.000123688601173365
4.547 -0.000172449106103895
4.548 -0.000221725699062121
4.549 -0.000271519722450115
4.55 -0.000321832468817795
4.551 -0.000372665182162014
4.552 -0.000424019056388231
4.553 -0.000475895237411389
4.554 -0.000528294822714661
4.555 -0.000581218861066683
4.556 -0.000634668354434664
4.557 -0.000688644257364381
4.558 -0.00074306776930162
4.559 -0.00079801921214108
4.56 -0.000853499421464713
4.561 -0.000909509174983995
4.562 -0.000816698227168209
4.563 -0.000723827213320207
4.564 -0.000681910399041846
4.565 -0.000684451915386651
4.566 -0.00068880510439314
4.567 -0.000693659502288765
4.568 -0.000698591577273644
4.569 -0.000703460529937659
4.57 -0.000708215932307685
4.571 -0.00071283635705472
4.572 -0.000717310513343251
4.573 -0.000721630237621838
4.574 -0.000725788951797687
4.575 -0.000729779788309062
4.576 -0.000733596058970116
4.577 -0.000737231185519706
4.578 -0.000740678679613176
4.579 -0.000743932133531989
4.58 -0.000746985218697731
4.581 -0.00074983168515325
4.582 -0.0007524653600253
4.583 -0.000754880147959458
4.584 -0.000757070029806591
4.585 -0.000759029420573934
4.586 -0.000760752763655077
4.587 -0.000762234347285451
4.588 -0.000763468531614659
4.589 -0.000764449348262888
4.59 -0.000765170429211458
4.591 -0.000765312390960188
4.592 -0.000765310521976443
4.593 -0.000765165473157815
4.594 -0.000764878115548116
4.595 -0.000764449388133363
4.596 -0.000763880247298434
4.597 -0.000763171651209284
4.598 -0.000762324555478313
4.599 -0.000761339911275329
4.6 -0.000760218665144742
4.601 -0.000758961758740524
4.602 -0.000757570129471608
4.603 -0.000756044709961307
4.604 -0.000754386428952745
4.605 -0.000752596191545897
4.606 -0.000750674905915054
4.607 -0.000748623491573677
4.608 -0.000746442864329187
4.609 -0.000744133936790526
4.61 -0.000741697618218838
4.611 -0.000739134814388935
4.612 -0.000736446428167369
4.613 -0.000733633358877594
4.614 -0.000730696503007982
4.615 -0.000727636754201875
4.616 -0.000724455003606955
4.617 -0.000721152139289085
4.618 -0.000717729046809739
4.619 -0.000714186609364639
4.62 -0.000710525707606262
4.621 -0.000706411860942484
4.622 -0.000702194034408367
4.623 -0.000697873681175549
4.624 -0.000693452359904255
4.625 -0.000688931655664621
4.626 -0.000684313155303922
4.627 -0.000679598438373827
4.628 -0.00067478907563319
4.629 -0.000669886627759057
4.63 -0.000664892645353894
4.631 -0.000659808669206234
4.632 -0.000654636229865845
4.633 -0.000649376848068702
4.634 -0.000644032034972505
4.635 -0.00063860329162106
4.636 -0.000633092109688855
4.637 -0.000627499971575322
4.638 -0.000621828349934199
4.639 -0.000616078708602808
4.64 -0.000610252501437609
4.641 -0.000604351173584211
4.642 -0.000598376161241246
4.643 -0.000592328891606012
4.644 -0.000586210782797022
4.645 -0.000580023244109682
4.646 -0.000573767676114082
4.647 -0.000567445470814561
4.648 -0.000561058011400064
4.649 -0.000554606672824415
4.65 -0.000548092821122166
4.651 -0.00054128822427045
4.652 -0.00053442412927043
4.653 -0.000527501857659333
4.654 -0.000520522763094369
4.655 -0.000513488202992629
4.656 -0.000506399531251639
4.657 -0.000499258093684264
4.658 -0.000492065228450077
4.659 -0.000484822265456928
4.66 -0.00047753052614538
4.661 -0.000470191323744327
4.662 -0.000462805962993882
4.663 -0.000455375740661873
4.664 -0.000447901945031786
4.665 -0.000440385856313694
4.666 -0.000432828746495994
4.667 -0.000425231879466047
4.668 -0.000417596511101963
4.669 -0.000409923889407231
4.67 -0.000402215254203173
4.671 -0.000394471837141445
4.672 -0.000386694862047091
4.673 -0.000378885544907183
4.674 -0.000371045093652631
4.675 -0.000363174708678367
4.676 -0.000355275581849877
4.677 -0.000347348897794772
4.678 -0.000339395833090399
4.679 -0.000331417556618279
4.68 -0.000323415229184834
4.681 -0.000315144781721566
4.682 -0.000306852466945187
4.683 -0.0002985394111113
4.684 -0.000290206739695595
4.685 -0.000281855572708006
4.686 -0.000273487023240079
4.687 -0.000265102196565925
4.688 -0.000256702190737707
4.689 -0.000248288096240476
4.69 -0.000239860995482155
4.691 -0.000231421963600067
4.692 -0.000222972067957333
4.693 -0.000214512368219891
4.694 -0.000206043916499468
4.695 -0.000197567757160914
4.696 -0.000189084927271136
4.697 -0.000180596455701039
4.698 -0.000172103364159323
4.699 -0.000163606666477731
4.7 -0.000155107368909075
4.701 -0.000146606470064785
4.702 -0.000138104960951103
4.703 -0.000129603824813094
4.704 -0.000121104037483916
4.705 -0.00011260656692594
4.706 -0.000104112373553492
4.707 -9.56224100951362e-05
4.708 -8.71376217503225e-05
4.709 -7.86589456124626e-05
4.71 -7.01873115698258e-05
4.711 -6.15417288308366e-05
4.712 -5.29049974827328e-05
4.713 -4.42780380484132e-05
4.714 -3.56617473787378e-05
4.715 -2.70570098000626e-05
4.716 -1.84647003702243e-05
4.717 -9.88568583594724e-06
4.718 -1.32082515554967e-06
4.719 7.22903020008894e-06
4.72 1.57630363462186e-05
4.721 2.42803573799393e-05
4.722 3.27801648830372e-05
4.723 4.12616379321575e-05
4.724 4.97239634466479e-05
4.725 5.81663359970838e-05
4.726 6.65879578153919e-05
4.727 7.49880387684223e-05
4.728 8.3365796484964e-05
4.729 9.17204562905128e-05
4.73 0.000100051251091979
4.731 0.000108357421626391
4.732 0.000116638216300837
4.733 0.000124892891235332
4.734 0.000133120710285332
4.735 0.000141320944987876
4.736 0.00014949287480283
4.737 0.000157635786709738
4.738 0.000165748975442902
4.739 0.000173831743596767
4.74 0.00018188340148175
4.741 0.000190026107529281
4.742 0.000198136254337288
4.743 0.000206213148211298
4.744 0.000214256127154398
4.745 0.000222264544588257
4.746 0.000230237764251696
4.747 0.000238175158349278
4.748 0.000246076107040329
4.749 0.000253939998078463
4.75 0.000261766227063418
4.751 0.000269554197228854
4.752 0.000277303319417913
4.753 0.000285013012326995
4.754 0.000292682702026797
4.755 0.000300311822518403
4.756 0.000307899815387105
4.757 0.000315446129775679
4.758 0.0003229502226001
4.759 0.000330411558279126
4.76 0.00033782960887686
4.761 0.000345203854098559
4.762 0.000352533781241879
4.763 0.000359818885342393
4.764 0.000367058668835507
4.765 0.000374252641874077
4.766 0.000381400322009941
4.767 0.000388501234513143
4.768 0.000395554912117514
4.769 0.000402560894972912
4.77 0.000409518730885948
4.771 0.00041659594181728
4.772 0.000423623840395445
4.773 0.000430601926709867
4.774 0.000437529758012651
4.775 0.000444406915258154
4.776 0.00045123299173983
4.777 0.000458007589745707
4.778 0.000464730319623616
4.779 0.000471400799126404
4.78 0.000478018653405189
4.781 0.000484583514859689
4.782 0.000491095023225348
4.783 0.000497552825344468
4.784 0.000503956575532805
4.785 0.00051030593512358
4.786 0.000516600572657638
4.787 0.000522840163710809
4.788 0.000529024391149316
4.789 0.000535152944790002
4.79 0.000541225521614537
4.791 0.000547241825402415
4.792 0.000553201567275885
4.793 0.000559104465084659
4.794 0.000564950243697251
4.795 0.000570738634796387
4.796 0.000576469377028783
4.797 0.0005821422157957
4.798 0.000587756903379646
4.799 0.000593313198799736
4.8 0.000598810867760242
4.801 0.000604323398471269
4.802 0.00060977658921155
4.803 0.000615170195764189
4.804 0.000620504008639071
4.805 0.000625777833940851
4.806 0.000630991487195062
4.807 0.000636144791111856
4.808 0.000641237575208031
4.809 0.000646269675293177
4.81 0.000651240933348118
4.811 0.000656151197703599
4.812 0.000661000322983523
4.813 0.000665788169599329
4.814 0.000670514604424346
4.815 0.000675179500120222
4.816 0.000679782735326571
4.817 0.000684324194801752
4.818 0.000688803769024147
4.819 0.000693221354605252
4.82 0.000697576853714931
4.821 0.000701870174392051
4.822 0.000706101230535435
4.823 0.000710269941469687
4.824 0.000714376232315363
4.825 0.000718420033775809
4.826 0.00072240128207497
4.827 0.00072631991886344
4.828 0.000730175891373195
4.829 0.000733969152178709
4.83 0.000737699659162818
4.831 0.000741464824269991
4.832 0.000745166781632861
4.833 0.000748805442604034
4.834 0.000752380768584477
4.835 0.000755892740526842
4.836 0.000759341349012445
4.837 0.000762726591230182
4.838 0.000766048469683573
4.839 0.000769306992054831
4.84 0.000772502170755007
4.841 0.000775634023144191
4.842 0.000778702571301829
4.843 0.000781707842106608
4.844 0.000784649867019354
4.845 0.000787528681939881
4.846 0.000790344327513615
4.847 0.000793096848880605
4.848 0.000795786295594267
4.849 0.000798412721584678
4.85 0.000800976185125232
4.851 0.000803476748767117
4.852 0.000805914479332224
4.853 0.000808289447923017
4.854 0.000810601729707061
4.855 0.000812851403831651
4.856 0.00081503855359628
4.857 0.000817163266361875
4.858 0.000819225633333632
4.859 0.000821225749657496
4.86 0.00082316371427146
4.861 0.000825165229461423
4.862 0.00082710434781512
4.863 0.000828981089481662
4.864 0.000830795543790471
4.865 0.000832547824721525
4.866 0.00083423805653322
4.867 0.00083586636911634
4.868 0.00083743289648209
4.869 0.000838937776278884
4.87 0.000840381149460915
4.871 0.000841763160301783
4.872 0.000843083956433531
4.873 0.000844343688513843
4.874 0.000845542510398426
4.875 0.000846680578903325
4.876 0.000847758054072515
4.877 0.000848775098847768
4.878 0.000849731879037237
4.879 0.000850628563390602
4.88 0.000851465323533439
4.881 0.000852242333891418
4.882 0.000852959771582128
4.883 0.000853617816376946
4.884 0.000854216650897871
4.885 0.000854756460239993
4.886 0.000855237432070908
4.887 0.000855659756555879
4.888 0.00085602362643245
4.889 0.000856329236845267
4.89 0.000856576785272962
4.891 0.000856786114778592
4.892 0.00085693736933011
4.893 0.000857030749156237
4.894 0.000857066468202456
4.895 0.000857044746089128
4.896 0.000856965805765384
4.897 0.000856829872407734
4.898 0.000856637173375968
4.899 0.000856387937933412
4.9 0.000856082397244899
4.901 0.000855720784230017
4.902 0.000855303333762114
4.903 0.000854830282343639
4.904 0.000854301868256509
4.905 0.000853718331351951
4.906 0.000853079913323567
4.907 0.000852386857343605
4.908 0.000851639408112036
4.909 0.0008508378119338
4.91 0.000849982316625819
4.911 0.000849073171344765
4.912 0.000848110626841206
4.913 0.000847094935191403
4.914 0.000846026349828844
4.915 0.000844905125440863
4.916 0.000843731518130172
4.917 0.000842505785145211
4.918 0.00084122818505116
4.919 0.000839898977604152
4.92 0.000838518423614641
4.921 0.000837147939873792
4.922 0.000835726144598369
4.923 0.000834253249700286
4.924 0.000832729505476955
4.925 0.000831155175139813
4.926 0.00082953052673731
4.927 0.000827855830471279
4.928 0.000826131358016555
4.929 0.00082435738190405
4.93 0.000822534175711535
4.931 0.000820662013761577
4.932 0.000818741171315279
4.933 0.00081677192437727
4.934 0.000814754549772788
4.935 0.000812689325004773
4.936 0.000810576528334119
4.937 0.000808416438742405
4.938 0.000806209335832734
4.939 0.000803955499876615
4.94 0.000801655211806947
4.941 0.000799308753111515
4.942 0.000796916405872446
4.943 0.000794478452722635
4.944 0.000791995176885812
4.945 0.000789466861958614
4.946 0.000786893792197242
4.947 0.000784276252240338
4.948 0.000781614527200888
4.949 0.000778908902616951
4.95 0.000776159664396832
4.951 0.000773419388463036
4.952 0.000770635636109847
4.953 0.000767808652076151
4.954 0.000764938714651154
4.955 0.000762026112986411
4.956 0.000759071139903929
4.957 0.00075607408952366
4.958 0.000753035256600106
4.959 0.000749954936230975
4.96 0.000746833423715884
4.961 0.000743671014551355
4.962 0.00074046800443519
4.963 0.000737224689189569
4.964 0.000733941364774794
4.965 0.000730618327293633
4.966 0.000727255872928201
4.967 0.000723854298059939
4.968 0.00072041389904875
4.969 0.000716934972388159
4.97 0.000713417814626301
4.971 0.000709862722268691
4.972 0.000706269991993956
4.973 0.000702639920397509
4.974 0.000698972804174813
4.975 0.000695268939992456
4.976 0.000691528624509881
4.977 0.000687752154314326
4.978 0.000683939826049661
4.979 0.000680091936275185
4.98 0.000676208781518232
4.981 0.000672395898320253
4.982 0.000668547813090329
4.983 0.000664664729099731
4.984 0.000660746917213056
4.985 0.000656794669877349
4.986 0.000652808286446268
4.987 0.000648788068339208
4.988 0.00064473431753266
4.989 0.0006406473361547
4.99 0.000636527426143944
4.991 0.000632374889358678
4.992 0.000628190027493279
4.993 0.000623973142139804
4.994 0.000619724534583128
4.995 0.000615444505992195
4.996 0.000611133357317168
4.997 0.000606791389335858
4.998 0.000602418902626581
4.999 0.000598016197562143
5 0.000593583574253686
5.001 0.000589121332673056
5.002 0.000584629772499521
5.003 0.000580109193249775
5.004 0.000575559894155787
5.005 0.000570982174240038
5.006 0.000566376332265947
5.007 0.000561742666836193
5.008 0.000557081476215342
5.009 0.000552393058480135
5.01 0.000547677711459725
5.011 0.000542901756500283
5.012 0.00053809901787229
5.013 0.000533269837432248
5.014 0.0005284145353312
5.015 0.00052353342444142
5.016 0.000518626815046434
5.017 0.000513695016385906
5.018 0.00050873833706578
5.019 0.000503757085273475
5.02 0.000498751568797275
5.021 0.000493722094944774
5.022 0.000488668970770335
5.023 0.000483592502856828
5.024 0.000478492997505906
5.025 0.000473370760546583
5.026 0.000468226097417349
5.027 0.000463059313258677
5.028 0.00045787071274386
5.029 0.000452660600284665
5.03 0.000447429279785553
5.031 0.00044217705488985
5.032 0.000436904228767673
5.033 0.000431611104275542
5.034 0.000426297983878991
5.035 0.000420965169627933
5.036 0.000415612963259799
5.037 0.00041024166613076
5.038 0.000404851579190486
5.039 0.000399443003051383
5.04 0.000394016237931254
5.041 0.000388606738367989
5.042 0.000383179125821518
5.043 0.00037773366524955
5.044 0.000372270644161772
5.045 0.00036679035706417
5.046 0.000361293100526841
5.047 0.000355779171485116
5.048 0.000350248866793303
5.049 0.000344702483056465
5.05 0.000339140316534389
5.051 0.000333562663164872
5.052 0.000327969818594173
5.053 0.000322362078139772
5.054 0.000316739736719133
5.055 0.000311103088980768
5.056 0.000305452429221215
5.057 0.000299788051393123
5.058 0.000294110249182677
5.059 0.000288419315888551
5.06 0.00028271554451415
5.061 0.000276999227717514
5.062 0.000271270657861711
5.063 0.000265530126994599
5.064 0.000259777926834045
5.065 0.000254014348781387
5.066 0.000248239683883992
5.067 0.000242454222948701
5.068 0.000236658256405351
5.069 0.000230852074398139
5.07 0.000225035966771294
5.071 0.000219322761438466
5.072 0.000213599651891519
5.073 0.000207866828349079
5.074 0.000202124551717383
5.075 0.000196373105329278
5.076 0.000190612779455119
5.077 0.000184843866405981
5.078 0.000179066658880238
5.079 0.00017328144948842
5.08 0.000167488530589524
5.081 0.000161688194220941
5.082 0.000155880732088533
5.083 0.00015006643558264
5.084 0.00014424559576061
5.085 0.00013841850332619
5.086 0.000132585448678917
5.087 0.000126746721864699
5.088 0.000120902612593843
5.089 0.000115053410253955
5.09 0.00010919940389222
5.091 0.000103340882230916
5.092 9.74781336455312e-05
5.093 9.16114461766955e-05
5.094 8.57411075455551e-05
5.095 7.98674051078743e-05
5.096 7.39906259174224e-05
5.097 6.81110566590244e-05
5.098 6.22289836990797e-05
5.099 5.63446930636815e-05
5.1 5.04584704219809e-05
5.101 4.44969968039622e-05
5.102 3.85337402620066e-05
5.103 3.25690658771891e-05
5.104 2.66032939407738e-05
5.105 2.06367300754164e-05
5.106 1.46696748855933e-05
5.107 8.70242706647785e-06
5.108 2.73528435742346e-06
5.109 -3.23145609736026e-06
5.11 -9.19749768797328e-06
5.111 -1.51625442803131e-05
5.112 -2.11263002296923e-05
5.113 -2.70884703530864e-05
5.114 -3.30487599490716e-05
5.115 -3.90068747939411e-05
5.116 -4.49625211431649e-05
5.117 -5.0915405727653e-05
5.118 -5.68652357695156e-05
5.119 -6.28117189786207e-05
5.12 -6.87545635438602e-05
5.121 -7.46934781482868e-05
5.122 -8.06281719676113e-05
5.123 -8.65583546738499e-05
5.124 -9.24837364412628e-05
5.125 -9.84040279364194e-05
5.126 -0.000104318940340868
5.127 -0.000110228185341354
5.128 -0.000116131475136176
5.129 -0.000122028522436014
5.13 -0.000127919040476878
5.131 -0.000133673574841768
5.132 -0.000139421750501987
5.133 -0.000145163396640323
5.134 -0.000150898266942555
5.135 -0.000156626091235096
5.136 -0.000162346592071303
5.137 -0.000168059490013379
5.138 -0.000173764505332506
5.139 -0.000179461358578809
5.14 -0.000185149770743686
5.141 -0.000190829463315286
5.142 -0.000196500158302978
5.143 -0.000202161578272347
5.144 -0.00020781344633242
5.145 -0.000213455486132855
5.146 -0.000219087421904728
5.147 -0.000224708978434899
5.148 -0.000230319881069465
5.149 -0.000235919855751245
5.15 -0.000241508628999575
5.151 -0.000247085927919946
5.152 -0.000252651480211851
5.153 -0.00025820501419339
5.154 -0.000263746258784503
5.155 -0.000269274943514072
5.156 -0.000274790798537256
5.157 -0.000280293554660567
5.158 -0.000285782943301647
5.159 -0.000291258696528211
5.16 -0.0002967205470613
5.161 -0.000302156385605846
5.162 -0.000307578397213342
5.163 -0.000312986308853357
5.164 -0.00031837984123915
5.165 -0.00032375871363842
5.166 -0.000329122645438502
5.167 -0.00033447135658302
5.168 -0.000339804567799541
5.169 -0.000345122000624933
5.17 -0.000350423377453967
5.171 -0.000355708421505764
5.172 -0.00036097685689485
5.173 -0.00036622840857117
5.174 -0.000371462802410044
5.175 -0.000376679765130959
5.176 -0.00038187902437619
5.177 -0.000387060308697204
5.178 -0.000392223347521892
5.179 -0.000397367871235393
5.18 -0.000402493611109246
5.181 -0.000407600299394461
5.182 -0.000412687669227793
5.183 -0.000417755454754763
5.184 -0.000422803391039364
5.185 -0.00042783121412108
5.186 -0.000432838661043601
5.187 -0.000437825469774783
5.188 -0.000442791379321491
5.189 -0.000447736129676274
5.19 -0.000452659461876755
5.191 -0.000457550472217719
5.192 -0.000462420332024577
5.193 -0.000467268785176896
5.194 -0.000472095570561934
5.195 -0.000476900426180181
5.196 -0.000481683090558286
5.197 -0.000486443303100921
5.198 -0.000491180804289647
5.199 -0.000495895335714396
5.2 -0.000500586640113738
5.201 -0.000505254461377494
5.202 -0.000509898544510406
5.203 -0.000514518635745896
5.204 -0.000519114482414019
5.205 -0.00052368583308577
5.206 -0.000528232437523305
5.207 -0.000532754046628476
5.208 -0.000537250412600967
5.209 -0.000541721288765501
5.21 -0.000546166429710431
5.211 -0.000550585591293003
5.212 -0.000554978530530741
5.213 -0.000559345005704338
5.214 -0.000563684776378382
5.215 -0.000567997603421587
5.216 -0.000572283248856909
5.217 -0.000576541476089844
5.218 -0.000580772049729677
5.219 -0.000584974735734226
5.22 -0.000589149301314551
5.221 -0.000593438113564342
5.222 -0.000597698765256955
5.223 -0.000601930920371101
5.224 -0.000606134311958618
5.225 -0.000610308695986396
5.226 -0.000614453836832972
5.227 -0.000618569502499565
5.228 -0.000622655463008466
5.229 -0.000626711490101775
5.23 -0.000630737356958894
5.231 -0.000634732838191944
5.232 -0.000638697709927659
5.233 -0.000642631749649026
5.234 -0.000646534736363227
5.235 -0.000650406450500021
5.236 -0.000654246673931973
5.237 -0.000658055189968156
5.238 -0.000661831783407081
5.239 -0.000665576240537473
5.24 -0.000669288349104449
5.241 -0.000672967898330535
5.242 -0.000676614678953385
5.243 -0.000680228483164167
5.244 -0.000683809104685314
5.245 -0.000687356338738655
5.246 -0.000690869982075736
5.247 -0.000694349832871772
5.248 -0.000697795690914727
5.249 -0.000701207357476508
5.25 -0.000704584635358248
5.251 -0.000707727822031081
5.252 -0.000710837366989576
5.253 -0.000713913211943747
5.254 -0.000716955212875054
5.255 -0.000719963199420441
5.256 -0.000722936993725502
5.257 -0.000725876416600831
5.258 -0.000728781289424779
5.259 -0.000731651434788363
5.26 -0.000734486676713218
5.261 -0.000737286840684408
5.262 -0.000740051753744362
5.263 -0.000742781244420801
5.264 -0.000745475142704875
5.265 -0.000748133280185053
5.266 -0.000750755489899923
5.267 -0.000753341606534813
5.268 -0.00075589146626248
5.269 -0.000758404906772973
5.27 -0.000760881767298365
5.271 -0.000763321888595942
5.272 -0.000765725113079953
5.273 -0.000768091284573009
5.274 -0.000770420248552992
5.275 -0.000772711852009842
5.276 -0.000774965943490773
5.277 -0.00077718237312001
5.278 -0.000779360992575357
5.279 -0.000781501655081225
5.28 -0.000783604215489036
5.281 -0.000785664626829866
5.282 -0.000787687404298184
5.283 -0.000789672380666862
5.284 -0.000791619388652446
5.285 -0.000793528262032973
5.286 -0.000795398836234033
5.287 -0.000797230948354769
5.288 -0.000799024437211413
5.289 -0.000800779143454788
5.29 -0.000802494909482132
5.291 -0.0008041715794116
5.292 -0.000805808999310878
5.293 -0.000807407016864788
5.294 -0.000808965481610054
5.295 -0.000810484244848712
5.296 -0.000811963159667695
5.297 -0.000813402080890851
5.298 -0.000814800865181389
5.299 -0.000816159370955245
5.3 -0.000817477458392709
5.301 -0.000818754989513641
5.302 -0.000819991828031738
5.303 -0.00082118783951318
5.304 -0.000822342891264568
5.305 -0.000823456852372403
5.306 -0.000824529593741189
5.307 -0.000825560987963417
5.308 -0.000826550909542673
5.309 -0.000827499234612732
5.31 -0.000828405841189478
5.311 -0.000829266697837258
5.312 -0.000830086715750064
5.313 -0.000830865765873727
5.314 -0.00083160371903744
5.315 -0.000832300447433482
5.316 -0.000832955824858279
5.317 -0.000833569726901501
5.318 -0.000834142031004372
5.319 -0.00083467261642994
5.32 -0.000835161364371817
5.321 -0.000835608157825182
5.322 -0.000836012881652504
5.323 -0.000836375422559294
5.324 -0.00083669566911086
5.325 -0.000836973511700842
5.326 -0.000837208842715855
5.327 -0.000837401556197773
5.328 -0.000837551548152498
5.329 -0.000837658716443014
5.33 -0.00083772296077243
5.331 -0.00083774418263159
5.332 -0.000837722285462545
5.333 -0.000837657174563841
5.334 -0.000837548756992345
5.335 -0.000837396941739243
5.336 -0.000837201639641098
5.337 -0.000836962763397216
5.338 -0.000836680227469219
5.339 -0.000836353948308717
5.34 -0.000835983844171649
5.341 -0.000835836011536861
5.342 -0.000835644416725187
5.343 -0.000835408857769212
5.344 -0.000835129212068389
5.345 -0.000834805383549563
5.346 -0.000834437285962992
5.347 -0.000834024837441008
5.348 -0.000833567958812085
5.349 -0.000833066573056507
5.35 -0.000832520605249507
5.351 -0.000831929982219672
5.352 -0.000831294632877909
5.353 -0.000830614487947809
5.354 -0.000829889480077865
5.355 -0.000829119543852987
5.356 -0.00082830461577874
5.357 -0.00082744463424826
5.358 -0.000826539539549127
5.359 -0.000825589273947267
5.36 -0.000824593781615757
5.361 -0.000823553008651935
5.362 -0.000822466903039483
5.363 -0.000821335414764579
5.364 -0.000820158495709566
5.365 -0.000818936099703073
5.366 -0.000817668182504495
5.367 -0.000816354701849144
5.368 -0.000814995617433847
5.369 -0.000813590890857616
5.37 -0.000812140485732171
5.371 -0.000810610864972037
5.372 -0.00080903653380663
5.373 -0.00080741748887648
5.374 -0.00080575372027436
5.375 -0.000804045217090135
5.376 -0.000802291969529494
5.377 -0.000800493969358387
5.378 -0.000798651210097559
5.379 -0.000796763687268688
5.38 -0.000794831398217456
5.381 -0.000792854342243742
5.382 -0.000790832520602877
5.383 -0.000788765936438645
5.384 -0.000786654594887006
5.385 -0.000784498503055544
5.386 -0.00078229767000898
5.387 -0.000780052106802344
5.388 -0.00077776182648538
5.389 -0.000775426844118686
5.39 -0.000773047176790833
5.391 -0.000770622843638495
5.392 -0.000768153865833332
5.393 -0.000765640266590948
5.394 -0.000763082071222804
5.395 -0.000760479307112963
5.396 -0.000757832003765078
5.397 -0.000755140192786518
5.398 -0.000752403907944347
5.399 -0.000749623185132626
5.4 -0.000746798062354783
5.401 -0.000743531186544954
5.402 -0.000740222391672125
5.403 -0.00073687182279087
5.404 -0.000733479546550589
5.405 -0.000730045606251129
5.406 -0.000726570039502348
5.407 -0.000723052883851496
5.408 -0.000719494178553595
5.409 -0.000715893965122545
5.41 -0.000712252287533786
5.411 -0.000708569192403826
5.412 -0.00070484472888741
5.413 -0.000701078948911437
5.414 -0.000697271906932683
5.415 -0.000693423660141045
5.416 -0.000689534268449955
5.417 -0.000685603794504844
5.418 -0.000681632303715099
5.419 -0.000677619864303284
5.42 -0.000673566547185251
5.421 -0.000669472426235283
5.422 -0.000665337578057095
5.423 -0.000661162082245601
5.424 -0.000656946021263768
5.425 -0.000652689480508199
5.426 -0.000648392548308687
5.427 -0.000644055316017648
5.428 -0.000639677878083488
5.429 -0.000635260331793528
5.43 nan
5.431 nan
5.432 nan
5.433 nan
5.434 nan
5.435 nan
5.436 nan
5.437 nan
5.438 nan
5.439 nan
5.44 nan
5.441 nan
5.442 nan
5.443 nan
5.444 nan
5.445 nan
5.446 nan
5.447 nan
5.448 nan
5.449 nan
5.45 nan
5.451 nan
5.452 nan
5.453 nan
5.454 nan
5.455 nan
5.456 nan
5.457 nan
5.458 nan
5.459 nan
5.46 nan
5.461 nan
5.462 nan
5.463 nan
5.464 nan
5.465 nan
5.466 nan
5.467 nan
5.468 nan
5.469 nan
5.47 nan
5.471 nan
5.472 nan
5.473 nan
5.474 nan
5.475 nan
5.476 nan
5.477 nan
5.478 nan
5.479 nan
5.48 nan
5.481 nan
5.482 nan
5.483 nan
5.484 nan
5.485 nan
5.486 nan
5.487 nan
5.488 nan
5.489 nan
5.49 nan
5.491 nan
5.492 nan
5.493 nan
5.494 nan
5.495 nan
5.496 nan
5.497 nan
5.498 nan
5.499 nan
5.5 nan
5.501 nan
5.502 nan
5.503 nan
5.504 nan
5.505 nan
5.506 nan
5.507 nan
5.508 nan
5.509 nan
5.51 nan
5.511 nan
5.512 nan
5.513 nan
5.514 nan
5.515 nan
5.516 nan
5.517 nan
5.518 nan
5.519 nan
5.52 nan
5.521 nan
5.522 nan
5.523 nan
5.524 nan
5.525 nan
5.526 nan
5.527 nan
5.528 nan
5.529 nan
5.53 nan
5.531 nan
5.532 nan
5.533 nan
5.534 nan
5.535 nan
5.536 nan
5.537 nan
5.538 nan
5.539 nan
5.54 nan
5.541 nan
5.542 nan
5.543 nan
5.544 nan
5.545 nan
5.546 nan
5.547 nan
5.548 nan
5.549 nan
5.55 nan
5.551 nan
5.552 nan
5.553 nan
5.554 nan
5.555 nan
5.556 nan
5.557 nan
5.558 nan
5.559 nan
5.56 nan
5.561 nan
5.562 nan
5.563 nan
5.564 nan
5.565 nan
5.566 nan
5.567 nan
5.568 nan
5.569 nan
5.57 nan
5.571 nan
5.572 nan
5.573 nan
5.574 nan
5.575 nan
5.576 nan
5.577 nan
5.578 nan
5.579 nan
5.58 nan
5.581 nan
5.582 nan
5.583 nan
5.584 nan
5.585 nan
5.586 nan
5.587 nan
5.588 nan
5.589 nan
5.59 nan
5.591 nan
5.592 nan
5.593 nan
5.594 nan
5.595 nan
5.596 nan
5.597 nan
5.598 nan
5.599 nan
5.6 nan
5.601 nan
5.602 nan
5.603 nan
5.604 nan
5.605 nan
5.606 nan
5.607 nan
5.608 nan
5.609 nan
5.61 nan
5.611 nan
5.612 nan
5.613 nan
5.614 nan
5.615 nan
5.616 nan
5.617 nan
5.618 nan
5.619 nan
5.62 nan
5.621 nan
5.622 nan
5.623 nan
5.624 nan
5.625 nan
5.626 nan
5.627 nan
5.628 nan
5.629 nan
5.63 nan
5.631 nan
5.632 nan
5.633 nan
5.634 nan
5.635 nan
5.636 nan
5.637 nan
5.638 nan
5.639 nan
5.64 nan
5.641 nan
5.642 nan
5.643 nan
5.644 nan
5.645 nan
5.646 nan
5.647 nan
5.648 nan
5.649 nan
5.65 nan
5.651 nan
5.652 nan
5.653 nan
5.654 nan
5.655 nan
5.656 nan
5.657 nan
5.658 nan
5.659 nan
5.66 nan
5.661 nan
5.662 nan
5.663 nan
5.664 nan
5.665 nan
5.666 nan
5.667 nan
5.668 nan
5.669 nan
5.67 nan
5.671 nan
5.672 nan
5.673 nan
5.674 nan
5.675 nan
5.676 nan
5.677 nan
5.678 nan
5.679 nan
5.68 nan
5.681 nan
5.682 nan
5.683 nan
5.684 nan
5.685 nan
5.686 nan
5.687 nan
5.688 nan
5.689 nan
5.69 nan
5.691 nan
5.692 nan
5.693 nan
5.694 nan
5.695 nan
5.696 nan
5.697 nan
5.698 nan
5.699 nan
5.7 nan
5.701 nan
5.702 nan
5.703 nan
5.704 nan
5.705 nan
5.706 nan
5.707 nan
5.708 nan
5.709 nan
5.71 nan
5.711 nan
5.712 nan
5.713 nan
5.714 nan
5.715 nan
5.716 nan
5.717 nan
5.718 nan
5.719 nan
5.72 nan
5.721 nan
5.722 nan
5.723 nan
5.724 nan
5.725 nan
5.726 nan
5.727 nan
5.728 nan
5.729 nan
5.73 nan
5.731 nan
5.732 nan
5.733 nan
5.734 nan
5.735 nan
5.736 nan
5.737 nan
5.738 nan
5.739 nan
5.74 nan
5.741 nan
5.742 nan
5.743 nan
5.744 nan
5.745 nan
5.746 nan
5.747 nan
5.748 nan
5.749 nan
5.75 nan
5.751 nan
5.752 nan
5.753 nan
5.754 nan
5.755 nan
5.756 nan
5.757 nan
5.758 nan
5.759 nan
5.76 nan
5.761 nan
5.762 nan
5.763 nan
5.764 nan
5.765 nan
5.766 nan
5.767 nan
5.768 nan
5.769 nan
5.77 nan
5.771 nan
5.772 nan
5.773 nan
5.774 nan
5.775 nan
5.776 nan
5.777 nan
5.778 nan
5.779 nan
5.78 nan
5.781 nan
5.782 nan
5.783 nan
5.784 nan
5.785 nan
5.786 nan
5.787 nan
5.788 nan
5.789 nan
5.79 nan
5.791 nan
5.792 nan
5.793 nan
5.794 nan
5.795 nan
5.796 nan
5.797 nan
5.798 nan
5.799 nan
5.8 nan
5.801 nan
5.802 nan
5.803 nan
5.804 nan
5.805 nan
5.806 nan
5.807 nan
5.808 nan
5.809 nan
5.81 nan
5.811 nan
5.812 nan
5.813 nan
5.814 nan
5.815 nan
5.816 nan
5.817 nan
5.818 nan
5.819 nan
5.82 nan
5.821 nan
5.822 nan
5.823 nan
5.824 nan
5.825 nan
5.826 nan
5.827 nan
5.828 nan
5.829 nan
5.83 nan
5.831 nan
5.832 nan
5.833 nan
5.834 nan
5.835 nan
5.836 nan
5.837 nan
5.838 nan
5.839 nan
5.84 nan
5.841 nan
5.842 nan
5.843 nan
5.844 nan
5.845 nan
5.846 nan
5.847 nan
5.848 nan
5.849 nan
5.85 nan
5.851 nan
5.852 nan
5.853 nan
5.854 nan
5.855 nan
5.856 nan
5.857 nan
5.858 nan
5.859 nan
5.86 nan
5.861 nan
5.862 nan
5.863 nan
5.864 nan
5.865 nan
5.866 nan
5.867 nan
5.868 nan
5.869 nan
5.87 nan
5.871 nan
5.872 nan
5.873 nan
5.874 nan
5.875 nan
5.876 nan
5.877 nan
5.878 nan
5.879 nan
5.88 nan
5.881 nan
5.882 nan
5.883 nan
5.884 nan
5.885 nan
5.886 nan
5.887 nan
5.888 nan
5.889 nan
5.89 nan
5.891 nan
5.892 nan
5.893 nan
5.894 nan
5.895 nan
5.896 nan
5.897 nan
5.898 nan
5.899 nan
5.9 nan
5.901 nan
5.902 nan
5.903 nan
5.904 nan
5.905 nan
5.906 nan
5.907 nan
5.908 nan
5.909 nan
5.91 nan
5.911 nan
5.912 nan
5.913 nan
5.914 nan
5.915 nan
5.916 nan
5.917 nan
5.918 nan
5.919 nan
5.92 nan
5.921 nan
5.922 nan
5.923 nan
5.924 nan
5.925 nan
5.926 nan
5.927 nan
5.928 nan
5.929 nan
5.93 nan
5.931 nan
5.932 nan
5.933 nan
5.934 nan
5.935 nan
5.936 nan
5.937 nan
5.938 nan
5.939 nan
5.94 nan
5.941 nan
5.942 nan
5.943 nan
5.944 nan
5.945 nan
5.946 nan
5.947 nan
5.948 nan
5.949 nan
5.95 nan
5.951 nan
5.952 nan
5.953 nan
5.954 nan
5.955 nan
5.956 nan
5.957 nan
5.958 nan
5.959 nan
5.96 nan
5.961 nan
5.962 nan
5.963 nan
5.964 nan
5.965 nan
5.966 nan
5.967 nan
5.968 nan
5.969 nan
5.97 nan
5.971 nan
5.972 nan
5.973 nan
5.974 nan
5.975 nan
5.976 nan
5.977 nan
5.978 nan
5.979 nan
5.98 nan
5.981 nan
5.982 nan
5.983 nan
5.984 nan
5.985 nan
5.986 nan
5.987 nan
5.988 nan
5.989 nan
5.99 nan
5.991 nan
5.992 nan
5.993 nan
5.994 nan
5.995 nan
5.996 nan
5.997 nan
5.998 nan
5.999 nan
6 nan
6.001 nan
6.002 nan
6.003 nan
6.004 nan
6.005 nan
6.006 nan
6.007 nan
6.008 nan
6.009 nan
6.01 nan
6.011 nan
6.012 nan
6.013 nan
6.014 nan
6.015 nan
6.016 nan
6.017 nan
6.018 nan
6.019 nan
6.02 nan
6.021 nan
6.022 nan
6.023 nan
6.024 nan
6.025 nan
6.026 nan
6.027 nan
6.028 nan
6.029 nan
6.03 nan
6.031 nan
6.032 nan
6.033 nan
6.034 nan
6.035 nan
6.036 nan
6.037 nan
6.038 nan
6.039 nan
6.04 nan
6.041 nan
6.042 nan
6.043 nan
6.044 nan
6.045 nan
6.046 nan
6.047 nan
6.048 nan
6.049 nan
6.05 nan
6.051 nan
6.052 nan
6.053 nan
6.054 nan
6.055 nan
6.056 nan
6.057 nan
6.058 nan
6.059 nan
6.06 nan
6.061 nan
6.062 nan
6.063 nan
6.064 nan
6.065 nan
6.066 nan
6.067 nan
6.068 nan
6.069 nan
6.07 nan
6.071 nan
6.072 nan
6.073 nan
6.074 nan
6.075 nan
6.076 nan
6.077 nan
6.078 nan
6.079 nan
6.08 nan
6.081 nan
6.082 nan
6.083 nan
6.084 nan
6.085 nan
6.086 nan
6.087 nan
6.088 nan
6.089 nan
6.09 nan
6.091 nan
6.092 nan
6.093 nan
6.094 nan
6.095 nan
6.096 nan
6.097 nan
6.098 nan
6.099 nan
6.1 nan
6.101 nan
6.102 nan
6.103 nan
6.104 nan
6.105 nan
6.106 nan
6.107 nan
6.108 nan
6.109 nan
6.11 nan
6.111 nan
6.112 nan
6.113 nan
6.114 nan
6.115 nan
6.116 nan
6.117 nan
6.118 nan
6.119 nan
6.12 nan
6.121 nan
6.122 nan
6.123 nan
6.124 nan
6.125 nan
6.126 nan
6.127 nan
6.128 nan
6.129 nan
6.13 nan
6.131 nan
6.132 nan
6.133 nan
6.134 nan
6.135 nan
6.136 nan
6.137 nan
6.138 nan
6.139 nan
6.14 nan
6.141 nan
6.142 nan
6.143 nan
6.144 nan
6.145 nan
6.146 nan
6.147 nan
6.148 nan
6.149 nan
6.15 nan
6.151 nan
6.152 nan
6.153 nan
6.154 nan
6.155 nan
6.156 nan
6.157 nan
6.158 nan
6.159 nan
6.16 nan
6.161 nan
6.162 nan
6.163 nan
6.164 nan
6.165 nan
6.166 nan
6.167 nan
6.168 nan
6.169 nan
6.17 nan
6.171 nan
6.172 nan
6.173 nan
6.174 nan
6.175 nan
6.176 nan
6.177 nan
6.178 nan
6.179 nan
6.18 nan
6.181 nan
6.182 nan
6.183 nan
6.184 nan
6.185 nan
6.186 nan
6.187 nan
6.188 nan
6.189 nan
6.19 nan
6.191 nan
6.192 nan
6.193 nan
6.194 nan
6.195 nan
6.196 nan
6.197 nan
6.198 nan
6.199 nan
6.2 nan
6.201 nan
6.202 nan
6.203 nan
6.204 nan
6.205 nan
6.206 nan
6.207 nan
6.208 nan
6.209 nan
6.21 nan
6.211 nan
6.212 nan
6.213 nan
6.214 nan
6.215 nan
6.216 nan
6.217 nan
6.218 nan
6.219 nan
6.22 nan
6.221 nan
6.222 nan
6.223 nan
6.224 nan
6.225 nan
6.226 nan
6.227 nan
6.228 nan
6.229 nan
6.23 nan
6.231 nan
6.232 nan
6.233 nan
6.234 nan
6.235 nan
6.236 nan
6.237 nan
6.238 nan
6.239 nan
6.24 nan
6.241 nan
6.242 nan
6.243 nan
6.244 nan
6.245 nan
6.246 nan
6.247 nan
6.248 nan
6.249 nan
6.25 nan
6.251 nan
6.252 nan
6.253 nan
6.254 nan
6.255 nan
6.256 nan
6.257 nan
6.258 nan
6.259 nan
6.26 nan
6.261 nan
6.262 nan
6.263 nan
6.264 nan
6.265 nan
6.266 nan
6.267 nan
6.268 nan
6.269 nan
6.27 nan
6.271 nan
6.272 nan
6.273 nan
6.274 nan
6.275 nan
6.276 nan
6.277 nan
6.278 nan
6.279 nan
6.28 nan
6.281 nan
6.282 nan
6.283 nan
6.284 nan
6.285 nan
6.286 nan
6.287 nan
6.288 nan
6.289 nan
6.29 nan
6.291 nan
6.292 nan
6.293 nan
6.294 nan
6.295 nan
6.296 nan
6.297 nan
6.298 nan
6.299 nan
6.3 nan
6.301 nan
6.302 nan
6.303 nan
6.304 nan
6.305 nan
6.306 nan
6.307 nan
6.308 nan
6.309 nan
6.31 nan
6.311 nan
6.312 nan
6.313 nan
6.314 nan
6.315 nan
6.316 nan
6.317 nan
6.318 nan
6.319 nan
6.32 nan
6.321 nan
6.322 nan
6.323 nan
6.324 nan
6.325 nan
6.326 nan
6.327 nan
6.328 nan
6.329 nan
6.33 nan
6.331 nan
6.332 nan
6.333 nan
6.334 nan
6.335 nan
6.336 nan
6.337 nan
6.338 nan
6.339 nan
6.34 nan
6.341 nan
6.342 nan
6.343 nan
6.344 nan
6.345 nan
6.346 nan
6.347 nan
6.348 nan
6.349 nan
6.35 nan
6.351 nan
6.352 nan
6.353 nan
6.354 nan
6.355 nan
6.356 nan
6.357 nan
6.358 nan
6.359 nan
6.36 nan
6.361 nan
6.362 nan
6.363 nan
6.364 nan
6.365 nan
6.366 nan
6.367 nan
6.368 nan
6.369 nan
6.37 nan
6.371 nan
6.372 nan
6.373 nan
6.374 nan
6.375 nan
6.376 nan
6.377 nan
6.378 nan
6.379 nan
6.38 nan
6.381 nan
6.382 nan
6.383 nan
6.384 nan
6.385 nan
6.386 nan
6.387 nan
6.388 nan
6.389 nan
6.39 nan
6.391 nan
6.392 nan
6.393 nan
6.394 nan
6.395 nan
6.396 nan
6.397 nan
6.398 nan
6.399 nan
6.4 nan
6.401 nan
6.402 nan
6.403 nan
6.404 nan
6.405 nan
6.406 nan
6.407 nan
6.408 nan
6.409 nan
6.41 nan
6.411 nan
6.412 nan
6.413 nan
6.414 nan
6.415 nan
6.416 nan
6.417 nan
6.418 nan
6.419 nan
6.42 nan
6.421 nan
6.422 nan
6.423 nan
6.424 nan
6.425 nan
6.426 nan
6.427 nan
6.428 nan
6.429 nan
6.43 nan
6.431 nan
6.432 nan
6.433 nan
6.434 nan
6.435 nan
6.436 nan
6.437 nan
6.438 nan
6.439 nan
6.44 nan
6.441 nan
6.442 nan
6.443 nan
6.444 nan
6.445 nan
6.446 nan
6.447 nan
6.448 nan
6.449 nan
6.45 nan
6.451 nan
6.452 nan
6.453 nan
6.454 nan
6.455 nan
6.456 nan
6.457 nan
6.458 nan
6.459 nan
6.46 nan
6.461 nan
6.462 nan
6.463 nan
6.464 nan
6.465 nan
6.466 nan
6.467 nan
6.468 nan
6.469 nan
6.47 nan
6.471 nan
6.472 nan
6.473 nan
6.474 nan
6.475 nan
6.476 nan
6.477 nan
6.478 nan
6.479 nan
6.48 nan
6.481 nan
6.482 nan
6.483 nan
6.484 nan
6.485 nan
6.486 nan
6.487 nan
6.488 nan
6.489 nan
6.49 nan
6.491 nan
6.492 nan
6.493 nan
6.494 nan
6.495 nan
6.496 nan
6.497 nan
6.498 nan
6.499 nan
6.5 nan
6.501 nan
6.502 nan
6.503 nan
6.504 nan
6.505 nan
6.506 nan
6.507 nan
6.508 nan
6.509 nan
6.51 nan
6.511 nan
6.512 nan
6.513 nan
6.514 nan
6.515 nan
6.516 nan
6.517 nan
6.518 nan
6.519 nan
6.52 nan
6.521 nan
6.522 nan
6.523 nan
6.524 nan
6.525 nan
6.526 nan
6.527 nan
6.528 nan
6.529 nan
6.53 nan
6.531 nan
6.532 nan
6.533 nan
6.534 nan
6.535 nan
6.536 nan
6.537 nan
6.538 nan
6.539 nan
6.54 nan
6.541 nan
6.542 nan
6.543 nan
6.544 nan
6.545 nan
6.546 nan
6.547 nan
6.548 nan
6.549 nan
6.55 nan
6.551 nan
6.552 nan
6.553 nan
6.554 nan
6.555 nan
6.556 nan
6.557 nan
6.558 nan
6.559 nan
6.56 nan
6.561 nan
6.562 nan
6.563 nan
6.564 nan
6.565 nan
6.566 nan
6.567 nan
6.568 nan
6.569 nan
6.57 nan
6.571 nan
6.572 nan
6.573 nan
6.574 nan
6.575 nan
6.576 nan
6.577 nan
6.578 nan
6.579 nan
6.58 nan
6.581 nan
6.582 nan
6.583 nan
6.584 nan
6.585 nan
6.586 nan
6.587 nan
6.588 nan
6.589 nan
6.59 nan
6.591 nan
6.592 nan
6.593 nan
6.594 nan
6.595 nan
6.596 nan
6.597 nan
6.598 nan
6.599 nan
6.6 nan
6.601 nan
6.602 nan
6.603 nan
6.604 nan
6.605 nan
6.606 nan
6.607 nan
6.608 nan
6.609 nan
6.61 nan
6.611 nan
6.612 nan
6.613 nan
6.614 nan
6.615 nan
6.616 nan
6.617 nan
6.618 nan
6.619 nan
6.62 nan
6.621 nan
6.622 nan
6.623 nan
6.624 nan
6.625 nan
6.626 nan
6.627 nan
6.628 nan
6.629 nan
6.63 nan
6.631 nan
6.632 nan
6.633 nan
6.634 nan
6.635 nan
6.636 nan
6.637 nan
6.638 nan
6.639 nan
6.64 nan
6.641 nan
6.642 nan
6.643 nan
6.644 nan
6.645 nan
6.646 nan
6.647 nan
6.648 nan
6.649 nan
6.65 nan
6.651 nan
6.652 nan
6.653 nan
6.654 nan
6.655 nan
6.656 nan
6.657 nan
6.658 nan
6.659 nan
6.66 nan
6.661 nan
6.662 nan
6.663 nan
6.664 nan
6.665 nan
6.666 nan
6.667 nan
6.668 nan
6.669 nan
6.67 nan
6.671 nan
6.672 nan
6.673 nan
6.674 nan
6.675 nan
6.676 nan
6.677 nan
6.678 nan
6.679 nan
6.68 nan
6.681 nan
6.682 nan
6.683 nan
6.684 nan
6.685 nan
6.686 nan
6.687 nan
6.688 nan
6.689 nan
6.69 nan
6.691 nan
6.692 nan
6.693 nan
6.694 nan
6.695 nan
6.696 nan
6.697 nan
6.698 nan
6.699 nan
6.7 nan
6.701 nan
6.702 nan
6.703 nan
6.704 nan
6.705 nan
6.706 nan
6.707 nan
6.708 nan
6.709 nan
6.71 nan
6.711 nan
6.712 nan
6.713 nan
6.714 nan
6.715 nan
6.716 nan
6.717 nan
6.718 nan
6.719 nan
6.72 nan
6.721 nan
6.722 nan
6.723 nan
6.724 nan
6.725 nan
6.726 nan
6.727 nan
6.728 nan
6.729 nan
6.73 nan
6.731 nan
6.732 nan
6.733 nan
6.734 nan
6.735 nan
6.736 nan
6.737 nan
6.738 nan
6.739 nan
6.74 nan
6.741 nan
6.742 nan
6.743 nan
6.744 nan
6.745 nan
6.746 nan
6.747 nan
6.748 nan
6.749 nan
6.75 nan
6.751 nan
6.752 nan
6.753 nan
6.754 nan
6.755 nan
6.756 nan
6.757 nan
6.758 nan
6.759 nan
6.76 nan
6.761 nan
6.762 nan
6.763 nan
6.764 nan
6.765 nan
6.766 nan
6.767 nan
6.768 nan
6.769 nan
6.77 nan
6.771 nan
6.772 nan
6.773 nan
6.774 nan
6.775 nan
6.776 nan
6.777 nan
6.778 nan
6.779 nan
6.78 nan
6.781 nan
6.782 nan
6.783 nan
6.784 nan
6.785 nan
6.786 nan
6.787 nan
6.788 nan
6.789 nan
6.79 nan
6.791 nan
6.792 nan
6.793 nan
6.794 nan
6.795 nan
6.796 nan
6.797 nan
6.798 nan
6.799 nan
6.8 nan
6.801 nan
6.802 nan
6.803 nan
6.804 nan
6.805 nan
6.806 nan
6.807 nan
6.808 nan
6.809 nan
6.81 nan
6.811 nan
6.812 nan
6.813 nan
6.814 nan
6.815 nan
6.816 nan
6.817 nan
6.818 nan
6.819 nan
6.82 nan
6.821 nan
6.822 nan
6.823 nan
6.824 nan
6.825 nan
6.826 nan
6.827 nan
6.828 nan
6.829 nan
6.83 nan
6.831 nan
6.832 nan
6.833 nan
6.834 nan
6.835 nan
6.836 nan
6.837 nan
6.838 nan
6.839 nan
6.84 nan
6.841 nan
6.842 nan
6.843 nan
6.844 nan
6.845 nan
6.846 nan
6.847 nan
6.848 nan
6.849 nan
6.85 nan
6.851 nan
6.852 nan
6.853 nan
6.854 nan
6.855 nan
6.856 nan
6.857 nan
6.858 nan
6.859 nan
6.86 nan
6.861 nan
6.862 nan
6.863 nan
6.864 nan
6.865 nan
6.866 nan
6.867 nan
6.868 nan
6.869 nan
6.87 nan
6.871 nan
6.872 nan
6.873 nan
6.874 nan
6.875 nan
6.876 nan
6.877 nan
6.878 nan
6.879 nan
6.88 nan
6.881 nan
6.882 nan
6.883 nan
6.884 nan
6.885 nan
6.886 nan
6.887 nan
6.888 nan
6.889 nan
6.89 nan
6.891 nan
6.892 nan
6.893 nan
6.894 nan
6.895 nan
6.896 nan
6.897 nan
6.898 nan
6.899 nan
6.9 nan
6.901 nan
6.902 nan
6.903 nan
6.904 nan
6.905 nan
6.906 nan
6.907 nan
6.908 nan
6.909 nan
6.91 nan
6.911 nan
6.912 nan
6.913 nan
6.914 nan
6.915 nan
6.916 nan
6.917 nan
6.918 nan
6.919 nan
6.92 nan
6.921 nan
6.922 nan
6.923 nan
6.924 nan
6.925 nan
6.926 nan
6.927 nan
6.928 nan
6.929 nan


==> graphics/com_vel-005.dat <==
0 0
0.001 0
0.002 0
0.003 0
0.004 0
0.005 0
0.006 0
0.007 0
0.008 0
0.009 0
0.01 0
0.011 0
0.012 0
0.013 0
0.014 0
0.015 0
0.016 0
0.017 0
0.018 0
0.019 0
0.02 0
0.021 0
0.022 0
0.023 0
0.024 0
0.025 0
0.026 0
0.027 0
0.028 0
0.029 0
0.03 0
0.031 0
0.032 0
0.033 0
0.034 0
0.035 0
0.036 0
0.037 0
0.038 0
0.039 0
0.04 0
0.041 0
0.042 0
0.043 0
0.044 0
0.045 0
0.046 0
0.047 0
0.048 0
0.049 0
0.05 0
0.051 0
0.052 0
0.053 0
0.054 0
0.055 0
0.056 0
0.057 0
0.058 0
0.059 0
0.06 0
0.061 0
0.062 0
0.063 0
0.064 0
0.065 0
0.066 0
0.067 0
0.068 0
0.069 0
0.07 0
0.071 0
0.072 0
0.073 0
0.074 0
0.075 0
0.076 0
0.077 0
0.078 0
0.079 0
0.08 0
0.081 0
0.082 0
0.083 0
0.084 0
0.085 0
0.086 0
0.087 0
0.088 0
0.089 0
0.09 0
0.091 0
0.092 0
0.093 0
0.094 0
0.095 0
0.096 0
0.097 0
0.098 0
0.099 0
0.1 0
0.101 0
0.102 0
0.103 0
0.104 0
0.105 0
0.106 0
0.107 0
0.108 0
0.109 0
0.11 0
0.111 0
0.112 0
0.113 0
0.114 0
0.115 0
0.116 0
0.117 0
0.118 0
0.119 0
0.12 0
0.121 0
0.122 0
0.123 0
0.124 0
0.125 0
0.126 0
0.127 0
0.128 0
0.129 0
0.13 0
0.131 0
0.132 0
0.133 0
0.134 0
0.135 0
0.136 0
0.137 0
0.138 0
0.139 0
0.14 0
0.141 0
0.142 0
0.143 0
0.144 0
0.145 0
0.146 0
0.147 0
0.148 0
0.149 0
0.15 0
0.151 0
0.152 0
0.153 0
0.154 0
0.155 0
0.156 0
0.157 0
0.158 0
0.159 0
0.16 0
0.161 0
0.162 0
0.163 0
0.164 0
0.165 0
0.166 0
0.167 0
0.168 0
0.169 0
0.17 0
0.171 0
0.172 0
0.173 0
0.174 0
0.175 0
0.176 0
0.177 0
0.178 0
0.179 0
0.18 0
0.181 0
0.182 0
0.183 0
0.184 0
0.185 0
0.186 0
0.187 0
0.188 0
0.189 0
0.19 0
0.191 0
0.192 0
0.193 0
0.194 0
0.195 0
0.196 0
0.197 0
0.198 0
0.199 0
0.2 0
0.201 0
0.202 0
0.203 0
0.204 0
0.205 0
0.206 0
0.207 0
0.208 0
0.209 0
0.21 0
0.211 0
0.212 0
0.213 0
0.214 0
0.215 0
0.216 0
0.217 0
0.218 0
0.219 0
0.22 0
0.221 0
0.222 0
0.223 0
0.224 0
0.225 0
0.226 0
0.227 0
0.228 0
0.229 0
0.23 0
0.231 0
0.232 0
0.233 0
0.234 0
0.235 0
0.236 0
0.237 0
0.238 0
0.239 0
0.24 0
0.241 0
0.242 0
0.243 0
0.244 0
0.245 0
0.246 0
0.247 0
0.248 0
0.249 0
0.25 0
0.251 0
0.252 0
0.253 0
0.254 0
0.255 0
0.256 0
0.257 0
0.258 0
0.259 0
0.26 0
0.261 0
0.262 0
0.263 0
0.264 0
0.265 0
0.266 0
0.267 0
0.268 0
0.269 0
0.27 0
0.271 0
0.272 0
0.273 0
0.274 0
0.275 0
0.276 0
0.277 0
0.278 0
0.279 0
0.28 0
0.281 0
0.282 0
0.283 0
0.284 0
0.285 0
0.286 0
0.287 0
0.288 0
0.289 0
0.29 0
0.291 0
0.292 0
0.293 0
0.294 0
0.295 0
0.296 0
0.297 0
0.298 0
0.299 0
0.3 0
0.301 0
0.302 0
0.303 0
0.304 0
0.305 0
0.306 0
0.307 0
0.308 0
0.309 0
0.31 0
0.311 0
0.312 0
0.313 0
0.314 0
0.315 0
0.316 0
0.317 0
0.318 0
0.319 0
0.32 0
0.321 0
0.322 0
0.323 0
0.324 0
0.325 0
0.326 0
0.327 0
0.328 0
0.329 0
0.33 0
0.331 0
0.332 0
0.333 0
0.334 0
0.335 0
0.336 0
0.337 0
0.338 0
0.339 0
0.34 0
0.341 0
0.342 0
0.343 0
0.344 0
0.345 0
0.346 0
0.347 0
0.348 0
0.349 0
0.35 0
0.351 0
0.352 0
0.353 0
0.354 0
0.355 0
0.356 0
0.357 0
0.358 0
0.359 0
0.36 0
0.361 0
0.362 0
0.363 0
0.364 0
0.365 0
0.366 0
0.367 0
0.368 0
0.369 0
0.37 0
0.371 0
0.372 0
0.373 0
0.374 0
0.375 0
0.376 0
0.377 0
0.378 0
0.379 0
0.38 0
0.381 0
0.382 0
0.383 0
0.384 0
0.385 0
0.386 0
0.387 0
0.388 0
0.389 0
0.39 0
0.391 0
0.392 0
0.393 0
0.394 0
0.395 0
0.396 0
0.397 0
0.398 0
0.399 0
0.4 0
0.401 0
0.402 0
0.403 0
0.404 0
0.405 0
0.406 0
0.407 0
0.408 0
0.409 0
0.41 0
0.411 0
0.412 0
0.413 0
0.414 0
0.415 0
0.416 0
0.417 0
0.418 0
0.419 0
0.42 0
0.421 0
0.422 0
0.423 0
0.424 0
0.425 0
0.426 0
0.427 0
0.428 0
0.429 0
0.43 0
0.431 0
0.432 0
0.433 0
0.434 0
0.435 0
0.436 0
0.437 0
0.438 0
0.439 0
0.44 0
0.441 0
0.442 0
0.443 0
0.444 0
0.445 0
0.446 0
0.447 0
0.448 0
0.449 0
0.45 0
0.451 0
0.452 0
0.453 0
0.454 0
0.455 0
0.456 0
0.457 0
0.458 0
0.459 0
0.46 0
0.461 0
0.462 0
0.463 0
0.464 0
0.465 0
0.466 0
0.467 0
0.468 0
0.469 0
0.47 0
0.471 0
0.472 0
0.473 0
0.474 0
0.475 0
0.476 0
0.477 0
0.478 0
0.479 0
0.48 0
0.481 0
0.482 0
0.483 0
0.484 0
0.485 0
0.486 0
0.487 0
0.488 0
0.489 0
0.49 0
0.491 0
0.492 0
0.493 0
0.494 0
0.495 0
0.496 0
0.497 0
0.498 0
0.499 0
0.5 0
0.501 0
0.502 0
0.503 0
0.504 0
0.505 0
0.506 0
0.507 0
0.508 0
0.509 0
0.51 0
0.511 0
0.512 0
0.513 0
0.514 0
0.515 0
0.516 0
0.517 0
0.518 0
0.519 0
0.52 0
0.521 0
0.522 0
0.523 0
0.524 0
0.525 0
0.526 0
0.527 0
0.528 0
0.529 0
0.53 0
0.531 0
0.532 0
0.533 0
0.534 0
0.535 0
0.536 0
0.537 0
0.538 0
0.539 0
0.54 0
0.541 0
0.542 0
0.543 0
0.544 0
0.545 0
0.546 0
0.547 0
0.548 0
0.549 0
0.55 0
0.551 0
0.552 0
0.553 0
0.554 0
0.555 0
0.556 0
0.557 0
0.558 0
0.559 0
0.56 0
0.561 0
0.562 0
0.563 0
0.564 0
0.565 0
0.566 0
0.567 0
0.568 0
0.569 0
0.57 0
0.571 0
0.572 0
0.573 0
0.574 0
0.575 0
0.576 0
0.577 0
0.578 0
0.579 0
0.58 0
0.581 0
0.582 0
0.583 0
0.584 0
0.585 0
0.586 0
0.587 0
0.588 0
0.589 0
0.59 0
0.591 0
0.592 0
0.593 0
0.594 0
0.595 0
0.596 0
0.597 0
0.598 0
0.599 0
0.6 0
0.601 0
0.602 0
0.603 0
0.604 0
0.605 0
0.606 0
0.607 0
0.608 0
0.609 0
0.61 0
0.611 0
0.612 0
0.613 0
0.614 0
0.615 0
0.616 0
0.617 0
0.618 0
0.619 0
0.62 0
0.621 0
0.622 0
0.623 0
0.624 0
0.625 0
0.626 0
0.627 0
0.628 0
0.629 0
0.63 0
0.631 0
0.632 0
0.633 0
0.634 0
0.635 0
0.636 0
0.637 0
0.638 0
0.639 0
0.64 0
0.641 0
0.642 0
0.643 0
0.644 0
0.645 0
0.646 0
0.647 0
0.648 0
0.649 0
0.65 0
0.651 0
0.652 0
0.653 0
0.654 0
0.655 0
0.656 0
0.657 0
0.658 0
0.659 0
0.66 0
0.661 0
0.662 0
0.663 0
0.664 0
0.665 0
0.666 0
0.667 0
0.668 0
0.669 0
0.67 0
0.671 0
0.672 0
0.673 0
0.674 0
0.675 0
0.676 0
0.677 0
0.678 0
0.679 0
0.68 0
0.681 0
0.682 0
0.683 0
0.684 0
0.685 0
0.686 0
0.687 0
0.688 0
0.689 0
0.69 0
0.691 0
0.692 0
0.693 0
0.694 0
0.695 0
0.696 0
0.697 0
0.698 0
0.699 0
0.7 0
0.701 0
0.702 0
0.703 0
0.704 0
0.705 0
0.706 0
0.707 0
0.708 0
0.709 0
0.71 0
0.711 0
0.712 0
0.713 0
0.714 0
0.715 0
0.716 0
0.717 0
0.718 0
0.719 0
0.72 0
0.721 0
0.722 0
0.723 0
0.724 0
0.725 0
0.726 0
0.727 0
0.728 0
0.729 0
0.73 0
0.731 0
0.732 0
0.733 0
0.734 0
0.735 0
0.736 0
0.737 0
0.738 0
0.739 0
0.74 0
0.741 0
0.742 0
0.743 0
0.744 0
0.745 0
0.746 0
0.747 0
0.748 0
0.749 0
0.75 0
0.751 0
0.752 0
0.753 0
0.754 0
0.755 0
0.756 0
0.757 0
0.758 0
0.759 0
0.76 0
0.761 0
0.762 0
0.763 0
0.764 0
0.765 0
0.766 0
0.767 0
0.768 0
0.769 0
0.77 0
0.771 0
0.772 0
0.773 0
0.774 0
0.775 0
0.776 0
0.777 0
0.778 0
0.779 0
0.78 0
0.781 0
0.782 0
0.783 0
0.784 0
0.785 0
0.786 0
0.787 0
0.788 0
0.789 0
0.79 0
0.791 0
0.792 0
0.793 0
0.794 0
0.795 0
0.796 0
0.797 0
0.798 0
0.799 0
0.8 0
0.801 0
0.802 0
0.803 0
0.804 0
0.805 0
0.806 0
0.807 0
0.808 0
0.809 0
0.81 0
0.811 0
0.812 0
0.813 0
0.814 0
0.815 0
0.816 0
0.817 0
0.818 0
0.819 0
0.82 0
0.821 0
0.822 0
0.823 0
0.824 0
0.825 0
0.826 0
0.827 0
0.828 0
0.829 0
0.83 0
0.831 0
0.832 0
0.833 0
0.834 0
0.835 0
0.836 0
0.837 0
0.838 0
0.839 0
0.84 0
0.841 0
0.842 0
0.843 0
0.844 0
0.845 0
0.846 0
0.847 0
0.848 0
0.849 0
0.85 0
0.851 0
0.852 0
0.853 0
0.854 0
0.855 0
0.856 0
0.857 0
0.858 0
0.859 0
0.86 0
0.861 0
0.862 0
0.863 0
0.864 0
0.865 0
0.866 0
0.867 0
0.868 0
0.869 0
0.87 0
0.871 0
0.872 0
0.873 0
0.874 0
0.875 0
0.876 0
0.877 0
0.878 0
0.879 0
0.88 0
0.881 0
0.882 0
0.883 0
0.884 0
0.885 0
0.886 0
0.887 0
0.888 0
0.889 0
0.89 0
0.891 0
0.892 0
0.893 0
0.894 0
0.895 0
0.896 0
0.897 0
0.898 0
0.899 0
0.9 0
0.901 0
0.902 0
0.903 0
0.904 0
0.905 0
0.906 0
0.907 0
0.908 0
0.909 0
0.91 0
0.911 0
0.912 0
0.913 0
0.914 0
0.915 0
0.916 0
0.917 0
0.918 0
0.919 0
0.92 0
0.921 0
0.922 0
0.923 0
0.924 0
0.925 0
0.926 0
0.927 0
0.928 0
0.929 0
0.93 0
0.931 0
0.932 0
0.933 0
0.934 0
0.935 0
0.936 0
0.937 0
0.938 0
0.939 0
0.94 0
0.941 0
0.942 0
0.943 0
0.944 0
0.945 0
0.946 0
0.947 0
0.948 0
0.949 0
0.95 0
0.951 0
0.952 0
0.953 0
0.954 0
0.955 0
0.956 0
0.957 0
0.958 0
0.959 0
0.96 0
0.961 0
0.962 0
0.963 0
0.964 0
0.965 0
0.966 0
0.967 0
0.968 0
0.969 0
0.97 0
0.971 0
0.972 0
0.973 0
0.974 0
0.975 0
0.976 0
0.977 0
0.978 0
0.979 0
0.98 0
0.981 0
0.982 0
0.983 0
0.984 0
0.985 0
0.986 0
0.987 0
0.988 0
0.989 0
0.99 0
0.991 0
0.992 0
0.993 0
0.994 0
0.995 0
0.996 0
0.997 0
0.998 0
0.999 0
1 0
1.001 0
1.002 0
1.003 0
1.004 0
1.005 0
1.006 0
1.007 0
1.008 0
1.009 0
1.01 0
1.011 0
1.012 0
1.013 0
1.014 0
1.015 0
1.016 0
1.017 0
1.018 0
1.019 0
1.02 0
1.021 0
1.022 0
1.023 0
1.024 0
1.025 0
1.026 0
1.027 0
1.028 0
1.029 0
1.03 0
1.031 0
1.032 0
1.033 0
1.034 0
1.035 0
1.036 0
1.037 0
1.038 0
1.039 0
1.04 0
1.041 0
1.042 0
1.043 0
1.044 0
1.045 0
1.046 0
1.047 0
1.048 0
1.049 0
1.05 0
1.051 0
1.052 0
1.053 0
1.054 0
1.055 0
1.056 0
1.057 0
1.058 0
1.059 0
1.06 0
1.061 0
1.062 0
1.063 0
1.064 0
1.065 0
1.066 0
1.067 0
1.068 0
1.069 0
1.07 0
1.071 0
1.072 0
1.073 0
1.074 0
1.075 0
1.076 0
1.077 0
1.078 0
1.079 0
1.08 0
1.081 0
1.082 0
1.083 0
1.084 0
1.085 0
1.086 0
1.087 0
1.088 0
1.089 0
1.09 0
1.091 0
1.092 0
1.093 0
1.094 0
1.095 0
1.096 0
1.097 0
1.098 0
1.099 0
1.1 0
1.101 0
1.102 0
1.103 0
1.104 0
1.105 0
1.106 0
1.107 0
1.108 0
1.109 0
1.11 0
1.111 0
1.112 0
1.113 0
1.114 0
1.115 0
1.116 0
1.117 0
1.118 0
1.119 0
1.12 0
1.121 0
1.122 0
1.123 0
1.124 0
1.125 0
1.126 0
1.127 0
1.128 0
1.129 0
1.13 0
1.131 0
1.132 0
1.133 0
1.134 0
1.135 0
1.136 0
1.137 0
1.138 0
1.139 0
1.14 0
1.141 0
1.142 0
1.143 0
1.144 0
1.145 0
1.146 0
1.147 0
1.148 0
1.149 0
1.15 0
1.151 0
1.152 0
1.153 0
1.154 0
1.155 0
1.156 0
1.157 0
1.158 0
1.159 0
1.16 0
1.161 0
1.162 0
1.163 0
1.164 0
1.165 0
1.166 0
1.167 0
1.168 0
1.169 0
1.17 0
1.171 0
1.172 0
1.173 0
1.174 0
1.175 0
1.176 0
1.177 0
1.178 0
1.179 0
1.18 0
1.181 0
1.182 0
1.183 0
1.184 0
1.185 0
1.186 0
1.187 0
1.188 0
1.189 0
1.19 0
1.191 0
1.192 0
1.193 0
1.194 0
1.195 0
1.196 0
1.197 0
1.198 0
1.199 0
1.2 0
1.201 0
1.202 0
1.203 0
1.204 0
1.205 0
1.206 0
1.207 0
1.208 0
1.209 0
1.21 0
1.211 0
1.212 0
1.213 0
1.214 0
1.215 0
1.216 0
1.217 0
1.218 0
1.219 0
1.22 0
1.221 0
1.222 0
1.223 0
1.224 0
1.225 0
1.226 0
1.227 0
1.228 0
1.229 0
1.23 0
1.231 0
1.232 0
1.233 0
1.234 0
1.235 0
1.236 0
1.237 0
1.238 0
1.239 0
1.24 0
1.241 0
1.242 0
1.243 0
1.244 0
1.245 0
1.246 0
1.247 0
1.248 0
1.249 0
1.25 0
1.251 0
1.252 0
1.253 0
1.254 0
1.255 0
1.256 0
1.257 0
1.258 0
1.259 0
1.26 0
1.261 0
1.262 0
1.263 0
1.264 0
1.265 0
1.266 0
1.267 0
1.268 0
1.269 0
1.27 0
1.271 0
1.272 0
1.273 0
1.274 0
1.275 0
1.276 0
1.277 0
1.278 0
1.279 0
1.28 0
1.281 0
1.282 0
1.283 0
1.284 0
1.285 0
1.286 0
1.287 0
1.288 0
1.289 0
1.29 0
1.291 0
1.292 0
1.293 0
1.294 0
1.295 0
1.296 0
1.297 0
1.298 0
1.299 0
1.3 0
1.301 0
1.302 0
1.303 0
1.304 0
1.305 0
1.306 0
1.307 0
1.308 0
1.309 0
1.31 0
1.311 0
1.312 0
1.313 0
1.314 0
1.315 0
1.316 0
1.317 0
1.318 0
1.319 0
1.32 0
1.321 0
1.322 0
1.323 0
1.324 0
1.325 0
1.326 0
1.327 0
1.328 0
1.329 0
1.33 0
1.331 0
1.332 0
1.333 0
1.334 0
1.335 0
1.336 0
1.337 0
1.338 0
1.339 0
1.34 0
1.341 0
1.342 0
1.343 0
1.344 0
1.345 0
1.346 0
1.347 0
1.348 0
1.349 0
1.35 0
1.351 0
1.352 0
1.353 0
1.354 0
1.355 0
1.356 0
1.357 0
1.358 0
1.359 0
1.36 0
1.361 0
1.362 0
1.363 0
1.364 0
1.365 0
1.366 0
1.367 0
1.368 0
1.369 0
1.37 0
1.371 0
1.372 0
1.373 0
1.374 0
1.375 0
1.376 0
1.377 0
1.378 0
1.379 0
1.38 0
1.381 0
1.382 0
1.383 0
1.384 0
1.385 0
1.386 0
1.387 0
1.388 0
1.389 0
1.39 0
1.391 0
1.392 0
1.393 0
1.394 0
1.395 0
1.396 0
1.397 0
1.398 0
1.399 0
1.4 0
1.401 0
1.402 0
1.403 0
1.404 0
1.405 0
1.406 0
1.407 0
1.408 0
1.409 0
1.41 0
1.411 0
1.412 0
1.413 0
1.414 0
1.415 0
1.416 0
1.417 0
1.418 0
1.419 0
1.42 0
1.421 0
1.422 0
1.423 0
1.424 0
1.425 0
1.426 0
1.427 0
1.428 0
1.429 0
1.43 0
1.431 0
1.432 0
1.433 0
1.434 0
1.435 0
1.436 0
1.437 0
1.438 0
1.439 0
1.44 0
1.441 0
1.442 0
1.443 0
1.444 0
1.445 0
1.446 0
1.447 0
1.448 0
1.449 0
1.45 0
1.451 0
1.452 0
1.453 0
1.454 0
1.455 0
1.456 0
1.457 0
1.458 0
1.459 0
1.46 0
1.461 0
1.462 0
1.463 0
1.464 0
1.465 0
1.466 0
1.467 0
1.468 0
1.469 0
1.47 0
1.471 0
1.472 0
1.473 0
1.474 0
1.475 0
1.476 0
1.477 0
1.478 0
1.479 0
1.48 0
1.481 0
1.482 0
1.483 0
1.484 0
1.485 0
1.486 0
1.487 0
1.488 0
1.489 0
1.49 0
1.491 0
1.492 0
1.493 0
1.494 0
1.495 0
1.496 0
1.497 0
1.498 0
1.499 0
1.5 0
1.501 0
1.502 0
1.503 0
1.504 0
1.505 0
1.506 0
1.507 0
1.508 0
1.509 0
1.51 0
1.511 0
1.512 0
1.513 0
1.514 0
1.515 0
1.516 0
1.517 0
1.518 0
1.519 0
1.52 0
1.521 0
1.522 0
1.523 0
1.524 0
1.525 0
1.526 0
1.527 0
1.528 0
1.529 0
1.53 0
1.531 0
1.532 0
1.533 0
1.534 0
1.535 0
1.536 0
1.537 0
1.538 0
1.539 0
1.54 0
1.541 0
1.542 0
1.543 0
1.544 0
1.545 0
1.546 0
1.547 0
1.548 0
1.549 0
1.55 0
1.551 0
1.552 0
1.553 0
1.554 0
1.555 0
1.556 0
1.557 0
1.558 0
1.559 0
1.56 0
1.561 0
1.562 0
1.563 0
1.564 0
1.565 0
1.566 0
1.567 0
1.568 0
1.569 0
1.57 0
1.571 0
1.572 0
1.573 0
1.574 0
1.575 0
1.576 0
1.577 0
1.578 0
1.579 0
1.58 0
1.581 0
1.582 0
1.583 0
1.584 0
1.585 0
1.586 0
1.587 0
1.588 0
1.589 0
1.59 0
1.591 0
1.592 0
1.593 0
1.594 0
1.595 0
1.596 0
1.597 0
1.598 0
1.599 0
1.6 0
1.601 0
1.602 0
1.603 0
1.604 0
1.605 0
1.606 0
1.607 0
1.608 0
1.609 0
1.61 0
1.611 0
1.612 0
1.613 0
1.614 0
1.615 0
1.616 0
1.617 0
1.618 0
1.619 0
1.62 0
1.621 0
1.622 0
1.623 0
1.624 0
1.625 0
1.626 0
1.627 0
1.628 0
1.629 0
1.63 0
1.631 0
1.632 0
1.633 0
1.634 0
1.635 0
1.636 0
1.637 0
1.638 0
1.639 0
1.64 0
1.641 0
1.642 0
1.643 0
1.644 0
1.645 0
1.646 0
1.647 0
1.648 0
1.649 0
1.65 0
1.651 0
1.652 0
1.653 0
1.654 0
1.655 0
1.656 0
1.657 0
1.658 0
1.659 0
1.66 0
1.661 0
1.662 0
1.663 0
1.664 0
1.665 0
1.666 0
1.667 0
1.668 0
1.669 0
1.67 0
1.671 0
1.672 0
1.673 0
1.674 0
1.675 0
1.676 0
1.677 0
1.678 0
1.679 0
1.68 0
1.681 0
1.682 0
1.683 0
1.684 0
1.685 0
1.686 0
1.687 0
1.688 0
1.689 0
1.69 0
1.691 0
1.692 0
1.693 0
1.694 0
1.695 0
1.696 0
1.697 0
1.698 0
1.699 0
1.7 0
1.701 0
1.702 0
1.703 0
1.704 0
1.705 0
1.706 0
1.707 0
1.708 0
1.709 0
1.71 0
1.711 0
1.712 0
1.713 0
1.714 0
1.715 0
1.716 0
1.717 0
1.718 0
1.719 0
1.72 0
1.721 0
1.722 0
1.723 0
1.724 0
1.725 0
1.726 0
1.727 0
1.728 0
1.729 0
1.73 0
1.731 0
1.732 0
1.733 0
1.734 0
1.735 0
1.736 0
1.737 0
1.738 0
1.739 0
1.74 0
1.741 0
1.742 0
1.743 0
1.744 0
1.745 0
1.746 0
1.747 0
1.748 0
1.749 0
1.75 0
1.751 0
1.752 0
1.753 0
1.754 0
1.755 0
1.756 0
1.757 0
1.758 0
1.759 0
1.76 0
1.761 0
1.762 0
1.763 0
1.764 0
1.765 0
1.766 0
1.767 0
1.768 0
1.769 0
1.77 0
1.771 0
1.772 0
1.773 0
1.774 0
1.775 0
1.776 0
1.777 0
1.778 0
1.779 0
1.78 0
1.781 0
1.782 0
1.783 0
1.784 0
1.785 0
1.786 0
1.787 0
1.788 0
1.789 0
1.79 0
1.791 0
1.792 0
1.793 0
1.794 0
1.795 0
1.796 0
1.797 0
1.798 0
1.799 0
1.8 0
1.801 0
1.802 0
1.803 0
1.804 0
1.805 0
1.806 0
1.807 0
1.808 0
1.809 0
1.81 0
1.811 0
1.812 0
1.813 0
1.814 0
1.815 0
1.816 0
1.817 0
1.818 0
1.819 0
1.82 0
1.821 0
1.822 0
1.823 0
1.824 0
1.825 0
1.826 0
1.827 0
1.828 0
1.829 0
1.83 0
1.831 0
1.832 0
1.833 0
1.834 0
1.835 0
1.836 0
1.837 0
1.838 0
1.839 0
1.84 0
1.841 0
1.842 0
1.843 0
1.844 0
1.845 0
1.846 0
1.847 0
1.848 0
1.849 0
1.85 0
1.851 0
1.852 0
1.853 0
1.854 0
1.855 0
1.856 0
1.857 0
1.858 0
1.859 0
1.86 0
1.861 0
1.862 0
1.863 0
1.864 0
1.865 0
1.866 0
1.867 0
1.868 0
1.869 0
1.87 0
1.871 0
1.872 0
1.873 0
1.874 0
1.875 0
1.876 0
1.877 0
1.878 0
1.879 0
1.88 0
1.881 0
1.882 0
1.883 0
1.884 0
1.885 0
1.886 0
1.887 0
1.888 0
1.889 0
1.89 0
1.891 0
1.892 0
1.893 0
1.894 0
1.895 0
1.896 0
1.897 0
1.898 0
1.899 0
1.9 0
1.901 0
1.902 0
1.903 0
1.904 0
1.905 0
1.906 0
1.907 0
1.908 0
1.909 0
1.91 0
1.911 0
1.912 0
1.913 0
1.914 0
1.915 0
1.916 0
1.917 0
1.918 0
1.919 0
1.92 0
1.921 0
1.922 0
1.923 0
1.924 0
1.925 0
1.926 0
1.927 0
1.928 0
1.929 0
1.93 0
1.931 0
1.932 0
1.933 0
1.934 0
1.935 0
1.936 0
1.937 0
1.938 0
1.939 0
1.94 0
1.941 0
1.942 0
1.943 0
1.944 0
1.945 0
1.946 0
1.947 0
1.948 0
1.949 0
1.95 0
1.951 0
1.952 0
1.953 0
1.954 0
1.955 0
1.956 0
1.957 0
1.958 0
1.959 0
1.96 0
1.961 0
1.962 0
1.963 0
1.964 0
1.965 0
1.966 0
1.967 0
1.968 0
1.969 0
1.97 0
1.971 0
1.972 0
1.973 0
1.974 0
1.975 0
1.976 0
1.977 0
1.978 0
1.979 0
1.98 0
1.981 0
1.982 0
1.983 0
1.984 0
1.985 0
1.986 0
1.987 0
1.988 0
1.989 0
1.99 0
1.991 0
1.992 0
1.993 0
1.994 0
1.995 0
1.996 0
1.997 0
1.998 0
1.999 0
2 0
2.001 0
2.002 0
2.003 0
2.004 0
2.005 0
2.006 0
2.007 0
2.008 0
2.009 0
2.01 0
2.011 0
2.012 0
2.013 0
2.014 0
2.015 0
2.016 0
2.017 0
2.018 0
2.019 0
2.02 0
2.021 0
2.022 0
2.023 0
2.024 0
2.025 0
2.026 0
2.027 0
2.028 0
2.029 0
2.03 0
2.031 0
2.032 0
2.033 0
2.034 0
2.035 0
2.036 0
2.037 0
2.038 0
2.039 0
2.04 0
2.041 0
2.042 0
2.043 0
2.044 0
2.045 0
2.046 0
2.047 0
2.048 0
2.049 0
2.05 0
2.051 0
2.052 0
2.053 0
2.054 0
2.055 0
2.056 0
2.057 0
2.058 0
2.059 0
2.06 0
2.061 0
2.062 0
2.063 0
2.064 0
2.065 0
2.066 0
2.067 0
2.068 0
2.069 0
2.07 0
2.071 0
2.072 0
2.073 0
2.074 0
2.075 0
2.076 0
2.077 0
2.078 0
2.079 0
2.08 0
2.081 0
2.082 0
2.083 0
2.084 0
2.085 0
2.086 0
2.087 0
2.088 0
2.089 0
2.09 0
2.091 0
2.092 0
2.093 0
2.094 0
2.095 0
2.096 0
2.097 0
2.098 0
2.099 0
2.1 0
2.101 0
2.102 0
2.103 0
2.104 0
2.105 0
2.106 0
2.107 0
2.108 0
2.109 0
2.11 0
2.111 0
2.112 0
2.113 0
2.114 0
2.115 0
2.116 0
2.117 0
2.118 0
2.119 0
2.12 0
2.121 0
2.122 0
2.123 0
2.124 0
2.125 0
2.126 0
2.127 0
2.128 0
2.129 0
2.13 0
2.131 0
2.132 0
2.133 0
2.134 0
2.135 0
2.136 0
2.137 0
2.138 0
2.139 0
2.14 0
2.141 0
2.142 0
2.143 0
2.144 0
2.145 0
2.146 0
2.147 0
2.148 0
2.149 0
2.15 0
2.151 0
2.152 0
2.153 0
2.154 0
2.155 0
2.156 0
2.157 0
2.158 0
2.159 0
2.16 0
2.161 0
2.162 0
2.163 0
2.164 0
2.165 0
2.166 0
2.167 0
2.168 0
2.169 0
2.17 0
2.171 0
2.172 0
2.173 0
2.174 0
2.175 0
2.176 0
2.177 0
2.178 0
2.179 0
2.18 0
2.181 0
2.182 0
2.183 0
2.184 0
2.185 0
2.186 0
2.187 0
2.188 0
2.189 0
2.19 0
2.191 0
2.192 0
2.193 0
2.194 0
2.195 0
2.196 0
2.197 0
2.198 0
2.199 0
2.2 0
2.201 0
2.202 0
2.203 0
2.204 0
2.205 0
2.206 0
2.207 0
2.208 0
2.209 0
2.21 0
2.211 0
2.212 0
2.213 0
2.214 0
2.215 0
2.216 0
2.217 0
2.218 0
2.219 0
2.22 0
2.221 0
2.222 0
2.223 0
2.224 0
2.225 0
2.226 0
2.227 0
2.228 0
2.229 0
2.23 0
2.231 0
2.232 0
2.233 0
2.234 0
2.235 0
2.236 0
2.237 0
2.238 0
2.239 0
2.24 0
2.241 0
2.242 0
2.243 0
2.244 0
2.245 0
2.246 0
2.247 0
2.248 0
2.249 0
2.25 0
2.251 0
2.252 0
2.253 0
2.254 0
2.255 0
2.256 0
2.257 0
2.258 0
2.259 0
2.26 0
2.261 0
2.262 0
2.263 0
2.264 0
2.265 0
2.266 0
2.267 0
2.268 0
2.269 0
2.27 0
2.271 0
2.272 0
2.273 0
2.274 0
2.275 0
2.276 0
2.277 0
2.278 0
2.279 0
2.28 0
2.281 0
2.282 0
2.283 0
2.284 0
2.285 0
2.286 0
2.287 0
2.288 0
2.289 0
2.29 0
2.291 0
2.292 0
2.293 0
2.294 0
2.295 0
2.296 0
2.297 0
2.298 0
2.299 0
2.3 0
2.301 0
2.302 0
2.303 0
2.304 0
2.305 0
2.306 0
2.307 0
2.308 0
2.309 0
2.31 0
2.311 0
2.312 0
2.313 0
2.314 0
2.315 0
2.316 0
2.317 0
2.318 0
2.319 0
2.32 0
2.321 0
2.322 0
2.323 0
2.324 0
2.325 0
2.326 0
2.327 0
2.328 0
2.329 0
2.33 0
2.331 0
2.332 0
2.333 0
2.334 0
2.335 0
2.336 0
2.337 0
2.338 0
2.339 0
2.34 0
2.341 0
2.342 0
2.343 0
2.344 0
2.345 0
2.346 0
2.347 0
2.348 0
2.349 0
2.35 0
2.351 0
2.352 0
2.353 0
2.354 0
2.355 0
2.356 0
2.357 0
2.358 0
2.359 0
2.36 0
2.361 0
2.362 0
2.363 0
2.364 0
2.365 0
2.366 0
2.367 0
2.368 0
2.369 0
2.37 0
2.371 0
2.372 0
2.373 0
2.374 0
2.375 0
2.376 0
2.377 0
2.378 0
2.379 0
2.38 0
2.381 0
2.382 0
2.383 0
2.384 0
2.385 0
2.386 0
2.387 0
2.388 0
2.389 0
2.39 0
2.391 0
2.392 0
2.393 0
2.394 0
2.395 0
2.396 0
2.397 0
2.398 0
2.399 0
2.4 0
2.401 0
2.402 0
2.403 0
2.404 0
2.405 0
2.406 0
2.407 0
2.408 0
2.409 0
2.41 0
2.411 0
2.412 0
2.413 0
2.414 0
2.415 0
2.416 0
2.417 0
2.418 0
2.419 0
2.42 0
2.421 0
2.422 0
2.423 0
2.424 0
2.425 0
2.426 0
2.427 0
2.428 0
2.429 0
2.43 0
2.431 0
2.432 0
2.433 0
2.434 0
2.435 0
2.436 0
2.437 0
2.438 0
2.439 0
2.44 0
2.441 0
2.442 0
2.443 0
2.444 0
2.445 0
2.446 0
2.447 0
2.448 0
2.449 0
2.45 0
2.451 0
2.452 0
2.453 0
2.454 0
2.455 0
2.456 0
2.457 0
2.458 0
2.459 0
2.46 0
2.461 0
2.462 0
2.463 0
2.464 0
2.465 0
2.466 0
2.467 0
2.468 0
2.469 0
2.47 0
2.471 0
2.472 0
2.473 0
2.474 0
2.475 0
2.476 0
2.477 0
2.478 0
2.479 0
2.48 0
2.481 0
2.482 0
2.483 0
2.484 0
2.485 0
2.486 0
2.487 0
2.488 0
2.489 0
2.49 0
2.491 0
2.492 0
2.493 0
2.494 0
2.495 0
2.496 0
2.497 0
2.498 0
2.499 0
2.5 0
2.501 0
2.502 0
2.503 0
2.504 0
2.505 0
2.506 0
2.507 0
2.508 0
2.509 0
2.51 0
2.511 0
2.512 0
2.513 0
2.514 0
2.515 0
2.516 0
2.517 0
2.518 0
2.519 0
2.52 0
2.521 0
2.522 0
2.523 0
2.524 0
2.525 0
2.526 0
2.527 0
2.528 0
2.529 0
2.53 0
2.531 0
2.532 0
2.533 0
2.534 0
2.535 0
2.536 0
2.537 0
2.538 0
2.539 0
2.54 0
2.541 0
2.542 0
2.543 0
2.544 0
2.545 0
2.546 0
2.547 0
2.548 0
2.549 0
2.55 0
2.551 0
2.552 0
2.553 0
2.554 0
2.555 0
2.556 0
2.557 0
2.558 0
2.559 0
2.56 0
2.561 0
2.562 0
2.563 0
2.564 0
2.565 0
2.566 0
2.567 0
2.568 0
2.569 0
2.57 0
2.571 0
2.572 0
2.573 0
2.574 0
2.575 0
2.576 0
2.577 0
2.578 0
2.579 0
2.58 0
2.581 0
2.582 0
2.583 0
2.584 0
2.585 0
2.586 0
2.587 0
2.588 0
2.589 0
2.59 0
2.591 0
2.592 0
2.593 0
2.594 0
2.595 0
2.596 0
2.597 0
2.598 0
2.599 0
2.6 0
2.601 0
2.602 0
2.603 0
2.604 0
2.605 0
2.606 0
2.607 0
2.608 0
2.609 0
2.61 0
2.611 0
2.612 0
2.613 0
2.614 0
2.615 0
2.616 0
2.617 0
2.618 0
2.619 0
2.62 0
2.621 0
2.622 0
2.623 0
2.624 0
2.625 0
2.626 0
2.627 0
2.628 0
2.629 0
2.63 0
2.631 0
2.632 0
2.633 0
2.634 0
2.635 0
2.636 0
2.637 0
2.638 0
2.639 0
2.64 0
2.641 0
2.642 0
2.643 0
2.644 0
2.645 0
2.646 0
2.647 0
2.648 0
2.649 0
2.65 0
2.651 0
2.652 0
2.653 0
2.654 0
2.655 0
2.656 0
2.657 0
2.658 0
2.659 0
2.66 0
2.661 0
2.662 0
2.663 0
2.664 0
2.665 0
2.666 0
2.667 0
2.668 0
2.669 0
2.67 0
2.671 0
2.672 0
2.673 0
2.674 0
2.675 0
2.676 0
2.677 0
2.678 0
2.679 0
2.68 0
2.681 0
2.682 0
2.683 0
2.684 0
2.685 0
2.686 0
2.687 0
2.688 0
2.689 0
2.69 0
2.691 0
2.692 0
2.693 0
2.694 0
2.695 0
2.696 0
2.697 0
2.698 0
2.699 0
2.7 0
2.701 0
2.702 0
2.703 0
2.704 0
2.705 0
2.706 0
2.707 0
2.708 0
2.709 0
2.71 0
2.711 0
2.712 0
2.713 0
2.714 0
2.715 0
2.716 0
2.717 0
2.718 0
2.719 0
2.72 0
2.721 0
2.722 0
2.723 0
2.724 0
2.725 0
2.726 0
2.727 0
2.728 0
2.729 0
2.73 0
2.731 0
2.732 0
2.733 0
2.734 0
2.735 0
2.736 0
2.737 0
2.738 0
2.739 0
2.74 0
2.741 0
2.742 0
2.743 0
2.744 0
2.745 0
2.746 0
2.747 0
2.748 0
2.749 0
2.75 0
2.751 0
2.752 0
2.753 0
2.754 0
2.755 0
2.756 0
2.757 0
2.758 0
2.759 0
2.76 0
2.761 0
2.762 0
2.763 0
2.764 0
2.765 0
2.766 0
2.767 0
2.768 0
2.769 0
2.77 0
2.771 0
2.772 0
2.773 0
2.774 0
2.775 0
2.776 0
2.777 0
2.778 0
2.779 0
2.78 0
2.781 0
2.782 0
2.783 0
2.784 0
2.785 0
2.786 0
2.787 0
2.788 0
2.789 0
2.79 0
2.791 0
2.792 0
2.793 0
2.794 0
2.795 0
2.796 0
2.797 0
2.798 0
2.799 0
2.8 0
2.801 0
2.802 0
2.803 0
2.804 0
2.805 0
2.806 0
2.807 0
2.808 0
2.809 0
2.81 0
2.811 0
2.812 0
2.813 0
2.814 0
2.815 0
2.816 0
2.817 0
2.818 0
2.819 0
2.82 0
2.821 0
2.822 0
2.823 0
2.824 0
2.825 0
2.826 0
2.827 0
2.828 0
2.829 0
2.83 0
2.831 0
2.832 0
2.833 0
2.834 0
2.835 0
2.836 0
2.837 0
2.838 0
2.839 0
2.84 0
2.841 0
2.842 0
2.843 0
2.844 0
2.845 0
2.846 0
2.847 0
2.848 0
2.849 0
2.85 0
2.851 0
2.852 0
2.853 0
2.854 0
2.855 0
2.856 0
2.857 0
2.858 0
2.859 0
2.86 0
2.861 0
2.862 0
2.863 0
2.864 0
2.865 0
2.866 0
2.867 0
2.868 0
2.869 0
2.87 0
2.871 0
2.872 0
2.873 0
2.874 0
2.875 0
2.876 0
2.877 0
2.878 0
2.879 0
2.88 0
2.881 0
2.882 0
2.883 0
2.884 0
2.885 0
2.886 0
2.887 0
2.888 0
2.889 0
2.89 0
2.891 0
2.892 0
2.893 0
2.894 0
2.895 0
2.896 0
2.897 0
2.898 0
2.899 0
2.9 0
2.901 0
2.902 0
2.903 0
2.904 0
2.905 0
2.906 0
2.907 0
2.908 0
2.909 0
2.91 0
2.911 0
2.912 0
2.913 0
2.914 0
2.915 0
2.916 0
2.917 0
2.918 0
2.919 0
2.92 0
2.921 0
2.922 0
2.923 0
2.924 0
2.925 0
2.926 0
2.927 0
2.928 0
2.929 0
2.93 0
2.931 0
2.932 0
2.933 0
2.934 0
2.935 0
2.936 0
2.937 0
2.938 0
2.939 0
2.94 0
2.941 0
2.942 0
2.943 0
2.944 0
2.945 0
2.946 0
2.947 0
2.948 0
2.949 0
2.95 0
2.951 0
2.952 0
2.953 0
2.954 0
2.955 0
2.956 0
2.957 0
2.958 0
2.959 0
2.96 0
2.961 0
2.962 0
2.963 0
2.964 0
2.965 0
2.966 0
2.967 0
2.968 0
2.969 0
2.97 0
2.971 0
2.972 0
2.973 0
2.974 0
2.975 0
2.976 0
2.977 0
2.978 0
2.979 0
2.98 0
2.981 0
2.982 0
2.983 0
2.984 0
2.985 0
2.986 0
2.987 0
2.988 0
2.989 0
2.99 0
2.991 0
2.992 0
2.993 0
2.994 0
2.995 0
2.996 0
2.997 0
2.998 0
2.999 0
3 0
3.001 0
3.002 0
3.003 0
3.004 0
3.005 0
3.006 0
3.007 0
3.008 0
3.009 0
3.01 0
3.011 0
3.012 0
3.013 0
3.014 0
3.015 0
3.016 0
3.017 0
3.018 0
3.019 0
3.02 0
3.021 0
3.022 0
3.023 0
3.024 0
3.025 0
3.026 0
3.027 0
3.028 0
3.029 0
3.03 0
3.031 0
3.032 0
3.033 0
3.034 0
3.035 0
3.036 0
3.037 0
3.038 0
3.039 0
3.04 0
3.041 0
3.042 0
3.043 0
3.044 0
3.045 0
3.046 0
3.047 0
3.048 0
3.049 0
3.05 0
3.051 0
3.052 0
3.053 0
3.054 0
3.055 0
3.056 0
3.057 0
3.058 0
3.059 0
3.06 0
3.061 0
3.062 0
3.063 0
3.064 0
3.065 0
3.066 0
3.067 0
3.068 0
3.069 0
3.07 0
3.071 0
3.072 0
3.073 0
3.074 0
3.075 0
3.076 0
3.077 0
3.078 0
3.079 0
3.08 0
3.081 0
3.082 0
3.083 0
3.084 0
3.085 0
3.086 0
3.087 0
3.088 0
3.089 0
3.09 0
3.091 0
3.092 0
3.093 0
3.094 0
3.095 0
3.096 0
3.097 0
3.098 0
3.099 0
3.1 0
3.101 0
3.102 0
3.103 0
3.104 0
3.105 0
3.106 0
3.107 0
3.108 0
3.109 0
3.11 0
3.111 0
3.112 0
3.113 0
3.114 0
3.115 0
3.116 0
3.117 0
3.118 0
3.119 0
3.12 0
3.121 0
3.122 0
3.123 0
3.124 0
3.125 0
3.126 0
3.127 0
3.128 0
3.129 0
3.13 0
3.131 0
3.132 0
3.133 0
3.134 0
3.135 0
3.136 0
3.137 0
3.138 0
3.139 0
3.14 0
3.141 0
3.142 0
3.143 0
3.144 0
3.145 0
3.146 0
3.147 0
3.148 0
3.149 0
3.15 0
3.151 0
3.152 0
3.153 0
3.154 0
3.155 0
3.156 0
3.157 0
3.158 0
3.159 0
3.16 0
3.161 0
3.162 0
3.163 0
3.164 0
3.165 0
3.166 0
3.167 0
3.168 0
3.169 0
3.17 0
3.171 0
3.172 0
3.173 0
3.174 0
3.175 0
3.176 0
3.177 0
3.178 0
3.179 0
3.18 0
3.181 0
3.182 0
3.183 0
3.184 0
3.185 0
3.186 0
3.187 0
3.188 0
3.189 0
3.19 0
3.191 0
3.192 0
3.193 0
3.194 0
3.195 0
3.196 0
3.197 0
3.198 0
3.199 0
3.2 0
3.201 0
3.202 0
3.203 0
3.204 0
3.205 0
3.206 0
3.207 0
3.208 0
3.209 0
3.21 0
3.211 0
3.212 0
3.213 0
3.214 0
3.215 0
3.216 0
3.217 0
3.218 0
3.219 0
3.22 0
3.221 0
3.222 0
3.223 0
3.224 0
3.225 0
3.226 0
3.227 0
3.228 0
3.229 0
3.23 0
3.231 0
3.232 0
3.233 0
3.234 0
3.235 0
3.236 0
3.237 0
3.238 0
3.239 0
3.24 0
3.241 0
3.242 0
3.243 0
3.244 0
3.245 0
3.246 0
3.247 0
3.248 0
3.249 0
3.25 0
3.251 0
3.252 0
3.253 0
3.254 0
3.255 0
3.256 0
3.257 0
3.258 0
3.259 0
3.26 0
3.261 0
3.262 0
3.263 0
3.264 0
3.265 0
3.266 0
3.267 0
3.268 0
3.269 0
3.27 0
3.271 0
3.272 0
3.273 0
3.274 0
3.275 0
3.276 0
3.277 0
3.278 0
3.279 0
3.28 0
3.281 0
3.282 0
3.283 0
3.284 0
3.285 0
3.286 0
3.287 0
3.288 0
3.289 0
3.29 0
3.291 0
3.292 0
3.293 0
3.294 0
3.295 0
3.296 0
3.297 0
3.298 0
3.299 0
3.3 0
3.301 0
3.302 0
3.303 0
3.304 0
3.305 0
3.306 0
3.307 0
3.308 0
3.309 0
3.31 0
3.311 0
3.312 0
3.313 0
3.314 0
3.315 0
3.316 0
3.317 0
3.318 0
3.319 0
3.32 0
3.321 0
3.322 0
3.323 0
3.324 0
3.325 0
3.326 0
3.327 0
3.328 0
3.329 0
3.33 0
3.331 0
3.332 0
3.333 0
3.334 0
3.335 0
3.336 0
3.337 0
3.338 0
3.339 0
3.34 0
3.341 0
3.342 0
3.343 0
3.344 0
3.345 0
3.346 0
3.347 0
3.348 0
3.349 0
3.35 0
3.351 0
3.352 0
3.353 0
3.354 0
3.355 0
3.356 0
3.357 0
3.358 0
3.359 0
3.36 0
3.361 0
3.362 0
3.363 0
3.364 0
3.365 0
3.366 0
3.367 0
3.368 0
3.369 0
3.37 0
3.371 0
3.372 0
3.373 0
3.374 0
3.375 0
3.376 0
3.377 0
3.378 0
3.379 0
3.38 0
3.381 0
3.382 0
3.383 0
3.384 0
3.385 0
3.386 0
3.387 0
3.388 0
3.389 0
3.39 0
3.391 0
3.392 0
3.393 0
3.394 0
3.395 0
3.396 0
3.397 0
3.398 0
3.399 0
3.4 0
3.401 0
3.402 0
3.403 0
3.404 0
3.405 0
3.406 0
3.407 0
3.408 0
3.409 0
3.41 0
3.411 0
3.412 0
3.413 0
3.414 0
3.415 0
3.416 0
3.417 0
3.418 0
3.419 0
3.42 0
3.421 0
3.422 0
3.423 0
3.424 0
3.425 0
3.426 0
3.427 0
3.428 0
3.429 0
3.43 0
3.431 0
3.432 0
3.433 0
3.434 0
3.435 0
3.436 0
3.437 0
3.438 0
3.439 0
3.44 0
3.441 0
3.442 0
3.443 0
3.444 0
3.445 0
3.446 0
3.447 0
3.448 0
3.449 0
3.45 0
3.451 0
3.452 0
3.453 0
3.454 0
3.455 0
3.456 0
3.457 0
3.458 0
3.459 0
3.46 0
3.461 0
3.462 0
3.463 0
3.464 0
3.465 0
3.466 0
3.467 0
3.468 0
3.469 0
3.47 0
3.471 0
3.472 0
3.473 0
3.474 0
3.475 0
3.476 0
3.477 0
3.478 0
3.479 0
3.48 0
3.481 0
3.482 0
3.483 0
3.484 0
3.485 0
3.486 0
3.487 0
3.488 0
3.489 0
3.49 0
3.491 0
3.492 0
3.493 0
3.494 0
3.495 0
3.496 0
3.497 0
3.498 0
3.499 0
3.5 0
3.501 0
3.502 0
3.503 0
3.504 0
3.505 0
3.506 0
3.507 0
3.508 0
3.509 0
3.51 0
3.511 0
3.512 0
3.513 0
3.514 0
3.515 0
3.516 0
3.517 0
3.518 0
3.519 0
3.52 0
3.521 0
3.522 0
3.523 0
3.524 0
3.525 0
3.526 0
3.527 0
3.528 0
3.529 0
3.53 0
3.531 0
3.532 0
3.533 0
3.534 0
3.535 0
3.536 0
3.537 0
3.538 0
3.539 0
3.54 0
3.541 0
3.542 0
3.543 0
3.544 0
3.545 0
3.546 0
3.547 0
3.548 0
3.549 0
3.55 0
3.551 0
3.552 0
3.553 0
3.554 0
3.555 0
3.556 0
3.557 0
3.558 0
3.559 0
3.56 0
3.561 0
3.562 0
3.563 0
3.564 0
3.565 0
3.566 0
3.567 0
3.568 0
3.569 0
3.57 0
3.571 0
3.572 0
3.573 0
3.574 0
3.575 0
3.576 0
3.577 0
3.578 0
3.579 0
3.58 0
3.581 0
3.582 0
3.583 0
3.584 0
3.585 0
3.586 0
3.587 0
3.588 0
3.589 0
3.59 0
3.591 0
3.592 0
3.593 0
3.594 0
3.595 0
3.596 0
3.597 0
3.598 0
3.599 0
3.6 0
3.601 0
3.602 0
3.603 0
3.604 0
3.605 0
3.606 0
3.607 0
3.608 0
3.609 0
3.61 0
3.611 0
3.612 0
3.613 0
3.614 0
3.615 0
3.616 0
3.617 0
3.618 0
3.619 0
3.62 0
3.621 0
3.622 0
3.623 0
3.624 0
3.625 0
3.626 0
3.627 0
3.628 0
3.629 0
3.63 0
3.631 0
3.632 0
3.633 0
3.634 0
3.635 0
3.636 0
3.637 0
3.638 0
3.639 0
3.64 0
3.641 0
3.642 0
3.643 0
3.644 0
3.645 0
3.646 0
3.647 0
3.648 0
3.649 0
3.65 0
3.651 0
3.652 0
3.653 0
3.654 0
3.655 0
3.656 0
3.657 0
3.658 0
3.659 0
3.66 0
3.661 0
3.662 0
3.663 0
3.664 0
3.665 0
3.666 0
3.667 0
3.668 0
3.669 0
3.67 0
3.671 0
3.672 0
3.673 0
3.674 0
3.675 0
3.676 0
3.677 0
3.678 0
3.679 0
3.68 0
3.681 0
3.682 0
3.683 0
3.684 0
3.685 0
3.686 0
3.687 0
3.688 0
3.689 0
3.69 0
3.691 0
3.692 0
3.693 0
3.694 0
3.695 0
3.696 0
3.697 0
3.698 0
3.699 0
3.7 0
3.701 0
3.702 0
3.703 0
3.704 0
3.705 0
3.706 0
3.707 0
3.708 0
3.709 0
3.71 0
3.711 0
3.712 0
3.713 0
3.714 0
3.715 0
3.716 0
3.717 0
3.718 0
3.719 0
3.72 0
3.721 0
3.722 0
3.723 0
3.724 0
3.725 0
3.726 0
3.727 0
3.728 0
3.729 0
3.73 0
3.731 0
3.732 0
3.733 0
3.734 0
3.735 0
3.736 0
3.737 0
3.738 0
3.739 0
3.74 0
3.741 0
3.742 0
3.743 0
3.744 0
3.745 0
3.746 0
3.747 0
3.748 0
3.749 0
3.75 0
3.751 0
3.752 0
3.753 0
3.754 0
3.755 0
3.756 0
3.757 0
3.758 0
3.759 0
3.76 0
3.761 0
3.762 0
3.763 0
3.764 0
3.765 0
3.766 0
3.767 0
3.768 0
3.769 0
3.77 0
3.771 0
3.772 0
3.773 0
3.774 0
3.775 0
3.776 0
3.777 0
3.778 0
3.779 0
3.78 0
3.781 0
3.782 0
3.783 0
3.784 0
3.785 0
3.786 0
3.787 0
3.788 0
3.789 0
3.79 0
3.791 0
3.792 0
3.793 0
3.794 0
3.795 0
3.796 0
3.797 0
3.798 0
3.799 0
3.8 0
3.801 0
3.802 0
3.803 0
3.804 0
3.805 0
3.806 0
3.807 0
3.808 0
3.809 0
3.81 0
3.811 0
3.812 0
3.813 0
3.814 0
3.815 0
3.816 0
3.817 0
3.818 0
3.819 0
3.82 0
3.821 0
3.822 0
3.823 0
3.824 0
3.825 0
3.826 0
3.827 0
3.828 0
3.829 0
3.83 0
3.831 0
3.832 0
3.833 0
3.834 0
3.835 0
3.836 0
3.837 0
3.838 0
3.839 0
3.84 0
3.841 0
3.842 0
3.843 0
3.844 0
3.845 0
3.846 0
3.847 0
3.848 0
3.849 0
3.85 0
3.851 0
3.852 0
3.853 0
3.854 0
3.855 0
3.856 0
3.857 0
3.858 0
3.859 0
3.86 0
3.861 0
3.862 0
3.863 0
3.864 0
3.865 0
3.866 0
3.867 0
3.868 0
3.869 0
3.87 0
3.871 0
3.872 0
3.873 0
3.874 0
3.875 0
3.876 0
3.877 0
3.878 0
3.879 0
3.88 0
3.881 0
3.882 0
3.883 0
3.884 0
3.885 0
3.886 0
3.887 0
3.888 0
3.889 0
3.89 0
3.891 0
3.892 0
3.893 0
3.894 0
3.895 0
3.896 0
3.897 0
3.898 0
3.899 0
3.9 0
3.901 0
3.902 0
3.903 0
3.904 0
3.905 0
3.906 0
3.907 0
3.908 0
3.909 0
3.91 0
3.911 0
3.912 0
3.913 0
3.914 0
3.915 0
3.916 0
3.917 0
3.918 0
3.919 0
3.92 0
3.921 0
3.922 0
3.923 0
3.924 0
3.925 0
3.926 0
3.927 0
3.928 0
3.929 0
3.93 0
3.931 0
3.932 0
3.933 0
3.934 0
3.935 0
3.936 0
3.937 0
3.938 0
3.939 0
3.94 0
3.941 0
3.942 0
3.943 0
3.944 0
3.945 0
3.946 0
3.947 0
3.948 0
3.949 0
3.95 0
3.951 0
3.952 0
3.953 0
3.954 0
3.955 0
3.956 0
3.957 0
3.958 0
3.959 0
3.96 0
3.961 0
3.962 0
3.963 0
3.964 0
3.965 0
3.966 0
3.967 0
3.968 0
3.969 0
3.97 0
3.971 0
3.972 0
3.973 0
3.974 0
3.975 0
3.976 0
3.977 0
3.978 0
3.979 0
3.98 0
3.981 0
3.982 0
3.983 0
3.984 0
3.985 0
3.986 0
3.987 0
3.988 0
3.989 0
3.99 0
3.991 0
3.992 0
3.993 0
3.994 0
3.995 0
3.996 0
3.997 0
3.998 0
3.999 0
4 0
4.001 0
4.002 0
4.003 0
4.004 0
4.005 0
4.006 0
4.007 0
4.008 0
4.009 0
4.01 0
4.011 0
4.012 0
4.013 0
4.014 0
4.015 0
4.016 0
4.017 0
4.018 0
4.019 0
4.02 0
4.021 0
4.022 0
4.023 0
4.024 0
4.025 0
4.026 0
4.027 0
4.028 0
4.029 0
4.03 0
4.031 0
4.032 0
4.033 0
4.034 0
4.035 0
4.036 0
4.037 0
4.038 0
4.039 0
4.04 0
4.041 0
4.042 0
4.043 0
4.044 0
4.045 0
4.046 0
4.047 0
4.048 0
4.049 0
4.05 0
4.051 0
4.052 0
4.053 0
4.054 0
4.055 0
4.056 0
4.057 0
4.058 0
4.059 0
4.06 0
4.061 0
4.062 0
4.063 0
4.064 0
4.065 0
4.066 0
4.067 0
4.068 0
4.069 0
4.07 0
4.071 0
4.072 0
4.073 0
4.074 0
4.075 0
4.076 0
4.077 0
4.078 0
4.079 0
4.08 0
4.081 0
4.082 0
4.083 0
4.084 0
4.085 0
4.086 0
4.087 0
4.088 0
4.089 0
4.09 0
4.091 0
4.092 0
4.093 0
4.094 0
4.095 0
4.096 0
4.097 0
4.098 0
4.099 0
4.1 0
4.101 0
4.102 0
4.103 0
4.104 0
4.105 0
4.106 0
4.107 0
4.108 0
4.109 0
4.11 0
4.111 0
4.112 0
4.113 0
4.114 0
4.115 0
4.116 0
4.117 0
4.118 0
4.119 0
4.12 0
4.121 0
4.122 0
4.123 0
4.124 0
4.125 0
4.126 0
4.127 0
4.128 0
4.129 0
4.13 0
4.131 0
4.132 0
4.133 0
4.134 0
4.135 0
4.136 0
4.137 0
4.138 0
4.139 0
4.14 0
4.141 0
4.142 0
4.143 0
4.144 0
4.145 0
4.146 0
4.147 0
4.148 0
4.149 0
4.15 0
4.151 0
4.152 0
4.153 0
4.154 0
4.155 0
4.156 0
4.157 0
4.158 0
4.159 0
4.16 0
4.161 0
4.162 0
4.163 0
4.164 0
4.165 0
4.166 0
4.167 0
4.168 0
4.169 0
4.17 0
4.171 0
4.172 0
4.173 0
4.174 0
4.175 0
4.176 0
4.177 0
4.178 0
4.179 0
4.18 0
4.181 0
4.182 0
4.183 0
4.184 0
4.185 0
4.186 0
4.187 0
4.188 0
4.189 0
4.19 0
4.191 0
4.192 0
4.193 0
4.194 0
4.195 0
4.196 0
4.197 0
4.198 0
4.199 0
4.2 0
4.201 0
4.202 0
4.203 0
4.204 0
4.205 0
4.206 0
4.207 0
4.208 0
4.209 0
4.21 0
4.211 0
4.212 0
4.213 0
4.214 0
4.215 0
4.216 0
4.217 0
4.218 0
4.219 0
4.22 0
4.221 0
4.222 0
4.223 0
4.224 0
4.225 0
4.226 0
4.227 0
4.228 0
4.229 0
4.23 0
4.231 0
4.232 0
4.233 0
4.234 0
4.235 0
4.236 0
4.237 0
4.238 0
4.239 0
4.24 0
4.241 0
4.242 0
4.243 0
4.244 0
4.245 0
4.246 0
4.247 0
4.248 0
4.249 0
4.25 0
4.251 0
4.252 0
4.253 0
4.254 0
4.255 0
4.256 0
4.257 0
4.258 0
4.259 0
4.26 0
4.261 0
4.262 0
4.263 0
4.264 0
4.265 0
4.266 0
4.267 0
4.268 0
4.269 0
4.27 0
4.271 0
4.272 0
4.273 0
4.274 0
4.275 0
4.276 0
4.277 0
4.278 0
4.279 0
4.28 0
4.281 0
4.282 0
4.283 0
4.284 0
4.285 0
4.286 0
4.287 0
4.288 0
4.289 0
4.29 0
4.291 0
4.292 0
4.293 0
4.294 0
4.295 0
4.296 0
4.297 0
4.298 0
4.299 0
4.3 0
4.301 0
4.302 0
4.303 0
4.304 0
4.305 0
4.306 0
4.307 0
4.308 0
4.309 0
4.31 0
4.311 0
4.312 0
4.313 0
4.314 0
4.315 0
4.316 0
4.317 0
4.318 0
4.319 0
4.32 0
4.321 0
4.322 0
4.323 0
4.324 0
4.325 0
4.326 0
4.327 0
4.328 0
4.329 0
4.33 0
4.331 0
4.332 0
4.333 0
4.334 0
4.335 0
4.336 0
4.337 0
4.338 0
4.339 0
4.34 0
4.341 0
4.342 0
4.343 0
4.344 0
4.345 0
4.346 0
4.347 0
4.348 0
4.349 0
4.35 0
4.351 0
4.352 0
4.353 0
4.354 0
4.355 0
4.356 0
4.357 0
4.358 0
4.359 0
4.36 0
4.361 0
4.362 0
4.363 0
4.364 0
4.365 0
4.366 0
4.367 0
4.368 0
4.369 0
4.37 0
4.371 0
4.372 0
4.373 0
4.374 0
4.375 0
4.376 0
4.377 0
4.378 0
4.379 0
4.38 0
4.381 0
4.382 0
4.383 0
4.384 0
4.385 0
4.386 0
4.387 0
4.388 0
4.389 0
4.39 0
4.391 0
4.392 0
4.393 0
4.394 0
4.395 0
4.396 0
4.397 0
4.398 0
4.399 0
4.4 0
4.401 0
4.402 0
4.403 0
4.404 0
4.405 0
4.406 0
4.407 0
4.408 0
4.409 0
4.41 0
4.411 0
4.412 0
4.413 0
4.414 0
4.415 0
4.416 0
4.417 0
4.418 0
4.419 0
4.42 0
4.421 0
4.422 0
4.423 0
4.424 0
4.425 0
4.426 0
4.427 0
4.428 0
4.429 0
4.43 0
4.431 0
4.432 0
4.433 0
4.434 0
4.435 0
4.436 0
4.437 0
4.438 0
4.439 0
4.44 0
4.441 0
4.442 0
4.443 0
4.444 0
4.445 0
4.446 0
4.447 0
4.448 0
4.449 0
4.45 0
4.451 0
4.452 0
4.453 0
4.454 0
4.455 0
4.456 0
4.457 0
4.458 0
4.459 0
4.46 0
4.461 0
4.462 0
4.463 0
4.464 0
4.465 0
4.466 0
4.467 0
4.468 0
4.469 0
4.47 0
4.471 0
4.472 0
4.473 0
4.474 0
4.475 0
4.476 0
4.477 0
4.478 0
4.479 0
4.48 0
4.481 0
4.482 0
4.483 0
4.484 0
4.485 0
4.486 0
4.487 0
4.488 0
4.489 0
4.49 0
4.491 0
4.492 0
4.493 0
4.494 0
4.495 0
4.496 0
4.497 0
4.498 0
4.499 0
4.5 0
4.501 0
4.502 0
4.503 0
4.504 0
4.505 0
4.506 0
4.507 0
4.508 0
4.509 0
4.51 0
4.511 0
4.512 0
4.513 0
4.514 0
4.515 0
4.516 0
4.517 0
4.518 0
4.519 0
4.52 0
4.521 0
4.522 0
4.523 0
4.524 0
4.525 0
4.526 0
4.527 0
4.528 0
4.529 0
4.53 0
4.531 0
4.532 0
4.533 0
4.534 0
4.535 0
4.536 0
4.537 0
4.538 0
4.539 0
4.54 0
4.541 0
4.542 0
4.543 0
4.544 0
4.545 0
4.546 0
4.547 0
4.548 0
4.549 0
4.55 0
4.551 0
4.552 0
4.553 0
4.554 0
4.555 0
4.556 0
4.557 0
4.558 0
4.559 0
4.56 0
4.561 0
4.562 0
4.563 0
4.564 0
4.565 0
4.566 0
4.567 0
4.568 0
4.569 0
4.57 0
4.571 0
4.572 0
4.573 0
4.574 0
4.575 0
4.576 0
4.577 0
4.578 0
4.579 0
4.58 0
4.581 0
4.582 0
4.583 0
4.584 0
4.585 0
4.586 0
4.587 0
4.588 0
4.589 0
4.59 0
4.591 0
4.592 0
4.593 0
4.594 0
4.595 0
4.596 0
4.597 0
4.598 0
4.599 0
4.6 0
4.601 0
4.602 0
4.603 0
4.604 0
4.605 0
4.606 0
4.607 0
4.608 0
4.609 0
4.61 0
4.611 0
4.612 0
4.613 0
4.614 0
4.615 0
4.616 0
4.617 0
4.618 0
4.619 0
4.62 0
4.621 0
4.622 0
4.623 0
4.624 0
4.625 0
4.626 0
4.627 0
4.628 0
4.629 0
4.63 0
4.631 0
4.632 0
4.633 0
4.634 0
4.635 0
4.636 0
4.637 0
4.638 0
4.639 0
4.64 0
4.641 0
4.642 0
4.643 0
4.644 0
4.645 0
4.646 0
4.647 0
4.648 0
4.649 0
4.65 0
4.651 0
4.652 0
4.653 0
4.654 0
4.655 0
4.656 0
4.657 0
4.658 0
4.659 0
4.66 0
4.661 0
4.662 0
4.663 0
4.664 0
4.665 0
4.666 0
4.667 0
4.668 0
4.669 0
4.67 0
4.671 0
4.672 0
4.673 0
4.674 0
4.675 0
4.676 0
4.677 0
4.678 0
4.679 0
4.68 0
4.681 0
4.682 0
4.683 0
4.684 0
4.685 0
4.686 0
4.687 0
4.688 0
4.689 0
4.69 0
4.691 0
4.692 0
4.693 0
4.694 0
4.695 0
4.696 0
4.697 0
4.698 0
4.699 0
4.7 0
4.701 0
4.702 0
4.703 0
4.704 0
4.705 0
4.706 0
4.707 0
4.708 0
4.709 0
4.71 0
4.711 0
4.712 0
4.713 0
4.714 0
4.715 0
4.716 0
4.717 0
4.718 0
4.719 0
4.72 0
4.721 0
4.722 0
4.723 0
4.724 0
4.725 0
4.726 0
4.727 0
4.728 0
4.729 0
4.73 0
4.731 0
4.732 0
4.733 0
4.734 0
4.735 0
4.736 0
4.737 0
4.738 0
4.739 0
4.74 0
4.741 0
4.742 0
4.743 0
4.744 0
4.745 0
4.746 0
4.747 0
4.748 0
4.749 0
4.75 0
4.751 0
4.752 0
4.753 0
4.754 0
4.755 0
4.756 0
4.757 0
4.758 0
4.759 0
4.76 0
4.761 0
4.762 0
4.763 0
4.764 0
4.765 0
4.766 0
4.767 0
4.768 0
4.769 0
4.77 0
4.771 0
4.772 0
4.773 0
4.774 0
4.775 0
4.776 0
4.777 0
4.778 0
4.779 0
4.78 0
4.781 0
4.782 0
4.783 0
4.784 0
4.785 0
4.786 0
4.787 0
4.788 0
4.789 0
4.79 0
4.791 0
4.792 0
4.793 0
4.794 0
4.795 0
4.796 0
4.797 0
4.798 0
4.799 0
4.8 0
4.801 0
4.802 0
4.803 0
4.804 0
4.805 0
4.806 0
4.807 0
4.808 0
4.809 0
4.81 0
4.811 0
4.812 0
4.813 0
4.814 0
4.815 0
4.816 0
4.817 0
4.818 0
4.819 0
4.82 0
4.821 0
4.822 0
4.823 0
4.824 0
4.825 0
4.826 0
4.827 0
4.828 0
4.829 0
4.83 0
4.831 0
4.832 0
4.833 0
4.834 0
4.835 0
4.836 0
4.837 0
4.838 0
4.839 0
4.84 0
4.841 0
4.842 0
4.843 0
4.844 0
4.845 0
4.846 0
4.847 0
4.848 0
4.849 0
4.85 0
4.851 0
4.852 0
4.853 0
4.854 0
4.855 0
4.856 0
4.857 0
4.858 0
4.859 0
4.86 0
4.861 0
4.862 0
4.863 0
4.864 0
4.865 0
4.866 0
4.867 0
4.868 0
4.869 0
4.87 0
4.871 0
4.872 0
4.873 0
4.874 0
4.875 0
4.876 0
4.877 0
4.878 0
4.879 0
4.88 0
4.881 0
4.882 0
4.883 0
4.884 0
4.885 0
4.886 0
4.887 0
4.888 0
4.889 0
4.89 0
4.891 0
4.892 0
4.893 0
4.894 0
4.895 0
4.896 0
4.897 0
4.898 0
4.899 0
4.9 0
4.901 0
4.902 0
4.903 0
4.904 0
4.905 0
4.906 0
4.907 0
4.908 0
4.909 0
4.91 0
4.911 0
4.912 0
4.913 0
4.914 0
4.915 0
4.916 0
4.917 0
4.918 0
4.919 0
4.92 0
4.921 0
4.922 0
4.923 0
4.924 0
4.925 0
4.926 0
4.927 0
4.928 0
4.929 0
4.93 0
4.931 0
4.932 0
4.933 0
4.934 0
4.935 0
4.936 0
4.937 0
4.938 0
4.939 0
4.94 0
4.941 0
4.942 0
4.943 0
4.944 0
4.945 0
4.946 0
4.947 0
4.948 0
4.949 0
4.95 0
4.951 0
4.952 0
4.953 0
4.954 0
4.955 0
4.956 0
4.957 0
4.958 0
4.959 0
4.96 0
4.961 0
4.962 0
4.963 0
4.964 0
4.965 0
4.966 0
4.967 0
4.968 0
4.969 0
4.97 0
4.971 0
4.972 0
4.973 0
4.974 0
4.975 0
4.976 0
4.977 0
4.978 0
4.979 0
4.98 0
4.981 0
4.982 0
4.983 0
4.984 0
4.985 0
4.986 0
4.987 0
4.988 0
4.989 0
4.99 0
4.991 0
4.992 0
4.993 0
4.994 0
4.995 0
4.996 0
4.997 0
4.998 0
4.999 0
5 0
5.001 0
5.002 0
5.003 0
5.004 0
5.005 0
5.006 0
5.007 0
5.008 0
5.009 0
5.01 0
5.011 0
5.012 0
5.013 0
5.014 0
5.015 0
5.016 0
5.017 0
5.018 0
5.019 0
5.02 0
5.021 0
5.022 0
5.023 0
5.024 0
5.025 0
5.026 0
5.027 0
5.028 0
5.029 0
5.03 0
5.031 0
5.032 0
5.033 0
5.034 0
5.035 0
5.036 0
5.037 0
5.038 0
5.039 0
5.04 0
5.041 0
5.042 0
5.043 0
5.044 0
5.045 0
5.046 0
5.047 0
5.048 0
5.049 0
5.05 0
5.051 0
5.052 0
5.053 0
5.054 0
5.055 0
5.056 0
5.057 0
5.058 0
5.059 0
5.06 0
5.061 0
5.062 0
5.063 0
5.064 0
5.065 0
5.066 0
5.067 0
5.068 0
5.069 0
5.07 0
5.071 0
5.072 0
5.073 0
5.074 0
5.075 0
5.076 0
5.077 0
5.078 0
5.079 0
5.08 0
5.081 0
5.082 0
5.083 0
5.084 0
5.085 0
5.086 0
5.087 0
5.088 0
5.089 0
5.09 0
5.091 0
5.092 0
5.093 0
5.094 0
5.095 0
5.096 0
5.097 0
5.098 0
5.099 0
5.1 0
5.101 0
5.102 0
5.103 0
5.104 0
5.105 0
5.106 0
5.107 0
5.108 0
5.109 0
5.11 0
5.111 0
5.112 0
5.113 0
5.114 0
5.115 0
5.116 0
5.117 0
5.118 0
5.119 0
5.12 0
5.121 0
5.122 0
5.123 0
5.124 0
5.125 0
5.126 0
5.127 0
5.128 0
5.129 0
5.13 0
5.131 0
5.132 0
5.133 0
5.134 0
5.135 0
5.136 0
5.137 0
5.138 0
5.139 0
5.14 0
5.141 0
5.142 0
5.143 0
5.144 0
5.145 0
5.146 0
5.147 0
5.148 0
5.149 0
5.15 0
5.151 0
5.152 0
5.153 0
5.154 0
5.155 0
5.156 0
5.157 0
5.158 0
5.159 0
5.16 0
5.161 0
5.162 0
5.163 0
5.164 0
5.165 0
5.166 0
5.167 0
5.168 0
5.169 0
5.17 0
5.171 0
5.172 0
5.173 0
5.174 0
5.175 0
5.176 0
5.177 0
5.178 0
5.179 0
5.18 0
5.181 0
5.182 0
5.183 0
5.184 0
5.185 0
5.186 0
5.187 0
5.188 0
5.189 0
5.19 0
5.191 0
5.192 0
5.193 0
5.194 0
5.195 0
5.196 0
5.197 0
5.198 0
5.199 0
5.2 0
5.201 0
5.202 0
5.203 0
5.204 0
5.205 0
5.206 0
5.207 0
5.208 0
5.209 0
5.21 0
5.211 0
5.212 0
5.213 0
5.214 0
5.215 0
5.216 0
5.217 0
5.218 0
5.219 0
5.22 0
5.221 0
5.222 0
5.223 0
5.224 0
5.225 0
5.226 0
5.227 0
5.228 0
5.229 0
5.23 0
5.231 0
5.232 0
5.233 0
5.234 0
5.235 0
5.236 0
5.237 0
5.238 0
5.239 0
5.24 0
5.241 0
5.242 0
5.243 0
5.244 0
5.245 0
5.246 0
5.247 0
5.248 0
5.249 0
5.25 0
5.251 0
5.252 0
5.253 0
5.254 0
5.255 0
5.256 0
5.257 0
5.258 0
5.259 0
5.26 0
5.261 0
5.262 0
5.263 0
5.264 0
5.265 0
5.266 0
5.267 0
5.268 0
5.269 0
5.27 0
5.271 0
5.272 0
5.273 0
5.274 0
5.275 0
5.276 0
5.277 0
5.278 0
5.279 0
5.28 0
5.281 0
5.282 0
5.283 0
5.284 0
5.285 0
5.286 0
5.287 0
5.288 0
5.289 0
5.29 0
5.291 0
5.292 0
5.293 0
5.294 0
5.295 0
5.296 0
5.297 0
5.298 0
5.299 0
5.3 0
5.301 0
5.302 0
5.303 0
5.304 0
5.305 0
5.306 0
5.307 0
5.308 0
5.309 0
5.31 0
5.311 0
5.312 0
5.313 0
5.314 0
5.315 0
5.316 0
5.317 0
5.318 0
5.319 0
5.32 0
5.321 0
5.322 0
5.323 0
5.324 0
5.325 0
5.326 0
5.327 0
5.328 0
5.329 0
5.33 0
5.331 0
5.332 0
5.333 0
5.334 0
5.335 0
5.336 0
5.337 0
5.338 0
5.339 0
5.34 0
5.341 0
5.342 0
5.343 0
5.344 0
5.345 0
5.346 0
5.347 0
5.348 0
5.349 0
5.35 0
5.351 0
5.352 0
5.353 0
5.354 0
5.355 0
5.356 0
5.357 0
5.358 0
5.359 0
5.36 0
5.361 0
5.362 0
5.363 0
5.364 0
5.365 0
5.366 0
5.367 0
5.368 0
5.369 0
5.37 0
5.371 0
5.372 0
5.373 0
5.374 0
5.375 0
5.376 0
5.377 0
5.378 0
5.379 0
5.38 0
5.381 0
5.382 0
5.383 0
5.384 0
5.385 0
5.386 0
5.387 0
5.388 0
5.389 0
5.39 0
5.391 0
5.392 0
5.393 0
5.394 0
5.395 0
5.396 0
5.397 0
5.398 0
5.399 0
5.4 0
5.401 0
5.402 0
5.403 0
5.404 0
5.405 0
5.406 0
5.407 0
5.408 0
5.409 0
5.41 0
5.411 0
5.412 0
5.413 0
5.414 0
5.415 0
5.416 0
5.417 0
5.418 0
5.419 0
5.42 0
5.421 0
5.422 0
5.423 0
5.424 0
5.425 0
5.426 0
5.427 0
5.428 0
5.429 0


==> graphics/cop-000.dat <==
0 0.0592442601663716
0.001 0.0592706922744525
0.002 0.0592897853133154
0.003 0.0593160608513666
0.004 0.0593422683880017
0.005 0.0593609112725132
0.006 0.0593869745352568
0.007 0.0594053062336576
0.008 0.0594312339026609
0.009 0.0594571012858832
0.01 0.0594750178319342
0.011 0.0595007614648677
0.012 0.0595183918789142
0.013 0.0595440201573376
0.014 0.0595695954289602
0.015 0.0595868448927699
0.016 0.0596123161904416
0.017 0.059637738546657
0.018 0.0596546265822358
0.019 0.0596799561284837
0.02 0.0597052406444421
0.021 0.0597217865041601
0.022 0.0597469891023293
0.023 0.0597721504473949
0.024 0.0597883730954352
0.025 0.059813463143167
0.026 0.0598385155967568
0.027 0.0598544336807757
0.028 0.059879425196195
0.029 0.0599043826597648
0.03 0.0600230917529228
0.031 0.0600473402255285
0.032 0.0600714901440231
0.033 0.0600860603310999
0.034 0.0601100341776244
0.035 0.0601339135317511
0.036 0.060148031960754
0.037 0.0601717463588274
0.038 0.0601953701507583
0.039 0.0602090565506496
0.04 0.0602325261708114
0.041 0.0602559089202977
0.042 0.0602792058242464
0.043 0.0602923543090907
0.044 0.0603155103127932
0.045 0.0603385840015703
0.046 0.0603513439570025
0.047 0.0603742867335101
0.048 0.0603971505609503
0.049 0.0604095403695083
0.05 0.0604322829568862
0.051 0.0604549497822538
0.052 0.0604775417201075
0.053 0.0604894699436654
0.054 0.0605119525286508
0.055 0.0605343632255817
0.056 0.0605459617765504
0.057 0.0605682720692168
0.058 0.0605905133330261
0.059 0.0606126863451685
0.06 0.060655059155502
0.061 0.0606775986359367
0.062 0.0607000719935224
0.063 0.0607224799345124
0.064 0.0607337358253798
0.065 0.060756063658719
0.066 0.0607783285699901
0.067 0.0608005312378733
0.068 0.0608114257242571
0.069 0.0608335582055622
0.07 0.0608556307487944
0.071 0.0608776439696422
0.072 0.0608882021566714
0.073 0.0609101546371293
0.074 0.0609320499404477
0.075 0.060953888626522
0.076 0.0609641347843531
0.077 0.0609859217085082
0.078 0.0610076539625161
0.079 0.0610293320966863
0.08 0.0610392897536644
0.081 0.061060924609314
0.082 0.0610825071414856
0.083 0.0611040378309558
0.084 0.0611137296996606
0.085 0.0611352251368311
0.086 0.0611566703632059
0.087 0.0611780658277024
0.088 0.0611994119533027
0.089 0.061208794619603
0.09 0.0612580198364162
0.091 0.0612796648177414
0.092 0.0613012650075998
0.093 0.061310807922644
0.094 0.061332394327792
0.095 0.0613539371723841
0.096 0.0613754367777155
0.097 0.0613968934733067
0.098 0.0614061949358795
0.099 0.0614276455206237
0.1 0.0614490542501616
0.101 0.0614704213869243
0.102 0.0614917472049248
0.103 0.0615008347674446
0.104 0.0615221615369422
0.105 0.0615434478619426
0.106 0.0615646939881332
0.107 0.0615859001207083
0.108 0.0615948000265957
0.109 0.0616160135350648
0.11 0.0616371877781823
0.111 0.061658322948429
0.112 0.0616794192136654
0.113 0.0616881563927339
0.114 0.0617092658424062
0.115 0.0617303369520234
0.116 0.0617513698632881
0.117 0.0617723647142074
0.118 0.0617809628758223
0.119 0.0618019761297094
0.12 0.0619417020611567
0.121 0.06196287937561
0.122 0.0619840221139324
0.123 0.0620051302927136
0.124 0.0620138190234012
0.125 0.0620349564282243
0.126 0.0620560592880268
0.127 0.0620771275829445
0.128 0.0620981612880021
0.129 0.0621067709874743
0.13 0.0621278371301809
0.131 0.0621488685498369
0.132 0.0621698651962226
0.133 0.0621908270095891
0.134 0.0622117539278347
0.135 0.0622202759660874
0.136 0.0622412383454034
0.137 0.0622621655285163
0.138 0.0622830574256991
0.139 0.0623039139285524
0.14 0.0623247349560126
0.141 0.0623331914093204
0.142 0.0623540501534198
0.143 0.0623748729561231
0.144 0.0623956596803149
0.145 0.0624164101917022
0.146 0.0624371243626687
0.147 0.0624455353861363
0.148 0.0624662887952272
0.149 0.062487005244548
0.15 0.0625189860884007
0.151 0.0625395849478551
0.152 0.0625601603929527
0.153 0.0625807121687956
0.154 0.0625890751782621
0.155 0.0626096946986614
0.156 0.0626302894826295
0.157 0.0626508592476014
0.158 0.0626714036829833
0.159 0.0626919224816347
0.16 0.0627124153362483
0.161 0.0627208466487642
0.162 0.0627414058383771
0.163 0.0627619378473224
0.164 0.0627824423393494
0.165 0.0628029189681951
0.166 0.0628233673924981
0.167 0.0628437872501085
0.168 0.0628522998263438
0.169 0.0628727836156814
0.17 0.0628932374414216
0.171 0.0629136609162415
0.172 0.0629340536630506
0.173 0.0629544152875893
0.174 0.0629747453950126
0.175 0.0629833491403577
0.176 0.0630037398113517
0.177 0.0630240973951149
0.178 0.0630444214765042
0.179 0.0630647116344983
0.18 0.0630951692020946
0.181 0.0631151152185393
0.182 0.0631350314640138
0.183 0.0631434657346947
0.184 0.0631634483784629
0.185 0.0631833994141365
0.186 0.0632033183627862
0.187 0.0632232047265404
0.188 0.0632430580115162
0.189 0.0632628777084534
0.19 0.0632826633136235
0.191 0.0632912381038357
0.192 0.0633110834824841
0.193 0.0633308927596732
0.194 0.0633506654086161
0.195 0.0633704008930254
0.196 0.0633900986728078
0.197 0.0634097582045841
0.198 0.0634293789364006
0.199 0.0634489603208476
0.2 0.0634576727310701
0.201 0.0634773050723777
0.202 0.0634968958590607
0.203 0.0635164445222197
0.204 0.0635359504818838
0.205 0.0635554131516019
0.206 0.0635748319476196
0.207 0.0635942062776872
0.208 0.0636135355388936
0.209 0.0636223751295479
0.21 0.0636508601748796
0.211 0.063669821781504
0.212 0.0636887411511813
0.213 0.0637076176418889
0.214 0.0637264506066877
0.215 0.0637452393925921
0.216 0.0637639833435825
0.217 0.06378268179669
0.218 0.0637913114236725
0.219 0.063810050252993
0.22 0.0638287409568602
0.221 0.0638473828603312
0.222 0.0638659752760867
0.223 0.0638845175192129
0.224 0.0639030088929116
0.225 0.0639214487026471
0.226 0.0639398362490899
0.227 0.0639581708205389
0.228 0.0639669354395773
0.229 0.0639852954384508
0.23 0.0640035996536466
0.231 0.0640218473653595
0.232 0.0640400378435715
0.233 0.0640581703624405
0.234 0.0640762441847998
0.235 0.0640942585717822
0.236 0.0641122127823457
0.237 0.0641301060692985
0.238 0.0641479376845619
0.239 0.064156790168816
0.24 0.0641827481710299
0.241 0.0642000853845529
0.242 0.0642173641998019
0.243 0.0642345838257729
0.244 0.0642517434625005
0.245 0.0642688423123343
0.246 0.064285879568594
0.247 0.0643028544263189
0.248 0.0643197660728658
0.249 0.0643366136939946
0.25 0.0643533964682525
0.251 0.0643618966812077
0.252 0.0643786784393309
0.253 0.0643953920927235
0.254 0.0644120368088325
0.255 0.0644286117483517
0.256 0.0644451160703637
0.257 0.0644615489336637
0.258 0.0644779094873703
0.259 0.0644941968849745
0.26 0.0645104102699079
0.261 0.0645265487845536
0.262 0.0645426115688479
0.263 0.0645511252832608
0.264 0.0645671625510824
0.265 0.0645831206580395
0.266 0.0645989987311581
0.267 0.0646147958938085
0.268 0.0646305112659675
0.269 0.0646461439679512
0.27 0.0646689014894211
0.271 0.0646838566284695
0.272 0.0646987349980645
0.273 0.0647135356825388
0.274 0.0647282577598161
0.275 0.0647429003020285
0.276 0.0647574623835552
0.277 0.0647653816488468
0.278 0.0647799043460089
0.279 0.0647943429018314
0.28 0.0648086963776395
0.281 0.0648229638340684
0.282 0.0648371443236346
0.283 0.064851236900637
0.284 0.0648652406126811
0.285 0.064879154508216
0.286 0.0648929776318516
0.287 0.0649067090220525
0.288 0.0649203477242138
0.289 0.0649338927678667
0.29 0.0649473431918898
0.291 0.0649550903802031
0.292 0.0649684676415305
0.293 0.0649817464610048
0.294 0.0649949258606472
0.295 0.0650080048666549
0.296 0.0650209824984409
0.297 0.0650338577773507
0.298 0.0650466297184988
0.299 0.0650592973341188
0.3 0.065078231643047
0.301 0.0650901114386756
0.302 0.0651018943866086
0.303 0.0651135794600338
0.304 0.0651251656396457
0.305 0.0651366518965565
0.306 0.0651480372013573
0.307 0.0651593205246372
0.308 0.065166084865546
0.309 0.0651772722208308
0.31 0.0651883535574604
0.311 0.0651993278336628
0.312 0.0652101940136171
0.313 0.065220951054614
0.314 0.0652315979146143
0.315 0.0652421335476205
0.316 0.0652525569073704
0.317 0.0652628669450095
0.318 0.0652730626088858
0.319 0.0652831428482381
0.32 0.0652931066054535
0.321 0.0653029528277794
0.322 0.0653126804563956
0.323 0.0653222884303509
0.324 0.0653317756881914
0.325 0.0653411411705637
0.326 0.06534725964547
0.327 0.0653564796861776
0.328 0.065365573815652
0.329 0.0653745409676857
0.33 0.0653889773560503
0.331 0.0653970543886901
0.332 0.0654050139558686
0.333 0.0654128549518268
0.334 0.0654205762708277
0.335 0.0654281768043884
0.336 0.0654356554462743
0.337 0.0654430110806049
0.338 0.0654502426012243
0.339 0.0654573488889465
0.34 0.065464328830053
0.341 0.0654711813057998
0.342 0.0654779051993811
0.343 0.065484499386238
0.344 0.0654909627444141
0.345 0.0654972941512866
0.346 0.0655034924828352
0.347 0.065509556608262
0.348 0.0655139450888564
0.349 0.0655198252230696
0.35 0.0655255668603621
0.351 0.0655311688687391
0.352 0.0655366301198533
0.353 0.0655419494841059
0.354 0.0655471258253704
0.355 0.0655521580134372
0.356 0.0655570449060642
0.357 0.0655617853737812
0.358 0.0655663782737493
0.359 0.0655708224661345
0.36 0.065579985145812
0.361 0.0655834539054014
0.362 0.0655867859796117
0.363 0.0655899801863817
0.364 0.0655930353363497
0.365 0.0655959502427556
0.366 0.0655987237151151
0.367 0.0656013545669706
0.368 0.0656038415937881
0.369 0.0656061836108642
0.37 0.065608379412626
0.371 0.065610427801035
0.372 0.0656123275768843
0.373 0.0656143111068322
0.374 0.0656159811880928
0.375 0.0656174982136864
0.376 0.0656188609788485
0.377 0.065620067681637
0.378 0.0656211114579167
0.379 0.0656219970058929
0.38 0.0656227231195712
0.381 0.0656232885871582
0.382 0.065623692196141
0.383 0.0656239327305004
0.384 0.0656240089772457
0.385 0.0656239197129045
0.386 0.0656236637170692
0.387 0.0656232397661867
0.388 0.0656226466356595
0.389 0.0656218830964157
0.39 0.0656250402972854
0.391 0.0656232492203261
0.392 0.065621302604018
0.393 0.0656191991669188
0.394 0.0656169376175881
0.395 0.0656145166644231
0.396 0.0656119350143544
0.397 0.0656091913707798
0.398 0.0656062844322878
0.399 0.0656032128929464
0.4 0.065599975448956
0.401 0.0655965707867594
0.402 0.06559299759152
0.403 0.06558925454915
0.404 0.065585340333698
0.405 0.065583645505525
0.406 0.0655794343353534
0.407 0.0655750473441932
0.408 0.0655704832067864
0.409 0.0655657405883503
0.41 0.0655608181486001
0.411 0.0655557145518635
0.412 0.0655504284508411
0.413 0.065544958495318
0.414 0.0655393033354528
0.415 0.0655334616113224
0.416 0.0655274319630639
0.417 0.0655212130223193
0.418 0.0655148034205908
0.419 0.065508201780118
0.42 0.0655047954790653
0.421 0.0654971353620126
0.422 0.065489301497688
0.423 0.0654812924348425
0.424 0.0654731067104906
0.425 0.0654647428598463
0.426 0.0654561994131686
0.427 0.0654474748937372
0.428 0.0654385678143714
0.429 0.0654294766888776
0.43 0.0654202000209688
0.431 0.0654107363050974
0.432 0.065401084036152
0.433 0.0653912416988314
0.434 0.0653812077688856
0.435 0.0653709800343022
0.436 0.0653605539092348
0.437 0.0653499312657733
0.438 0.0653391105533252
0.439 0.065328090226959
0.44 0.0653168687134899
0.441 0.0653054444565307
0.442 0.0652938158708795
0.443 0.065281981374121
0.444 0.0652699393769973
0.445 0.0652576882799082
0.446 0.0652452264729764
0.447 0.0652325303042224
0.448 0.0652196063367062
0.449 0.0652064652148336
0.45 0.0651954315888438
0.451 0.0651813022396993
0.452 0.0651669770485839
0.453 0.0651577057331644
0.454 0.0651430036326149
0.455 0.0651281001289005
0.456 0.06511299346657
0.457 0.0650976818875187
0.458 0.0650821636192154
0.459 0.0650664368672479
0.46 0.0650504998375369
0.461 0.0650343507255032
0.462 0.0650179877053774
0.463 0.065001408949048
0.464 0.0649846126170035
0.465 0.0649675968453793
0.466 0.0649503597740222
0.467 0.0649328995186115
0.468 0.0649152141927961
0.469 0.0648973018835234
0.47 0.0648791606816777
0.471 0.0648607886508263
0.472 0.0648421838505024
0.473 0.0648233443211569
0.474 0.0648042680906836
0.475 0.0647849531773383
0.476 0.0647653975737758
0.477 0.0647455992799175
0.478 0.0647255562549058
0.479 0.0647052664641219
0.48 0.0646862106331753
0.481 0.0646649959440857
0.482 0.0646435598538056
0.483 0.064621900170503
0.484 0.0646000146691817
0.485 0.0645779011359438
0.486 0.0645555573083233
0.487 0.0645329809362409
0.488 0.0645101697280424
0.489 0.0644871213891084
0.49 0.0644638335980082
0.491 0.0644403040140415
0.492 0.064416530283687
0.493 0.0643925100374985
0.494 0.0643682408726428
0.495 0.0643437203773344
0.496 0.0643189461217025
0.497 0.064293915652674
0.498 0.0642686264886211
0.499 0.0642430761364722
0.5 0.0642172620895125
0.501 0.0641911818021322
0.502 0.0641648327184385
0.503 0.0641382122523829
0.504 0.0641113178032596
0.505 0.0640841467533766
0.506 0.0640566964393765
0.507 0.0640289641983623
0.508 0.0640009473342896
0.509 0.0639726431269483
0.51 0.0639445177237838
0.511 0.0639154106557086
0.512 0.0638860459240814
0.513 0.0638564206021862
0.514 0.0638265317230734
0.515 0.0637963763029962
0.516 0.0637659513277718
0.517 0.0637352537527622
0.518 0.0637042805047599
0.519 0.0636730284938922
0.52 0.063641494583132
0.521 0.0636096756147066
0.522 0.0635775684023079
0.523 0.0635451697264133
0.524 0.0635124763393233
0.525 0.0634794849584633
0.526 0.0634461922800363
0.527 0.0634125949494397
0.528 0.0633786895989786
0.529 0.0633444728141327
0.53 0.0633099411558899
0.531 0.063275091134408
0.532 0.0632399192577561
0.533 0.0632044219674232
0.534 0.0631685956918168
0.535 0.0631324367914857
0.536 0.0630959416253928
0.537 0.0630591065107123
0.538 0.0630219276902148
0.539 0.0629844014166782
0.54 0.0633786549796261
0.541 0.0633746248405437
0.542 0.0633704330158825
0.543 0.0633660812572694
0.544 -0.0663987606291989
0.545 -0.0663425234754391
0.546 -0.0662866241484509
0.547 -0.0662310636152648
0.548 -0.0661758428054465
0.549 -0.0661209626503074
0.55 -0.0660664240421305
0.551 -0.0660122278656131
0.552 -0.0659583749824666
0.553 -0.065904866232779
0.554 -0.0658517024466953
0.555 -0.0657988844142643
0.556 -0.065746412936394
0.557 -0.0656942887718992
0.558 -0.0656425126712755
0.559 -0.0655910853769169
0.56 -0.0655400076007731
0.561 -0.0654892800452344
0.562 -0.0654389033931849
0.563 -0.0653888783155782
0.564 -0.0653392054651551
0.565 -0.0652898854818129
0.566 -0.0652409189838928
0.567 -0.0651923065921322
0.568 -0.0651440488879317
0.569 -0.0650961464628612
0.57 -0.0650402278929933
0.571 -0.0649927923170793
0.572 -0.0649457620157101
0.573 -0.0648991239162751
0.574 -0.0648528651379756
0.575 -0.0648069730230973
0.576 -0.064761435097097
0.577 -0.0647162390689442
0.578 -0.0646713728709879
0.579 -0.0646268245690613
0.58 -0.0645825824552591
0.581 -0.0645386349627626
0.582 -0.0644949707258407
0.583 -0.0644515785308815
0.584 -0.0644084473317495
0.585 -0.0643655662430177
0.586 -0.0643229245528112
0.587 -0.0642805116819884
0.588 -0.0642383172275391
0.589 -0.0641963309253716
0.59 -0.0641545426627546
0.591 -0.064112942471048
0.592 -0.064071520532828
0.593 -0.0640302671640463
0.594 -0.0639891728325073
0.595 -0.0639482281259108
0.596 -0.0639074237881833
0.597 -0.0638667506905132
0.598 -0.0638261998348644
0.599 -0.0637857623654396
0.6 -0.0637254756491324
0.601 -0.0636859727564724
0.602 -0.0636467751786917
0.603 -0.0636078808390439
0.604 -0.0635692877018939
0.605 -0.0635309937513318
0.606 -0.0634929970029634
0.607 -0.0634552954960098
0.608 -0.0634178872869824
0.609 -0.0633807704692443
0.61 -0.0633439431541838
0.611 -0.0633074034755899
0.612 -0.063271149599409
0.613 -0.063235179701867
0.614 -0.0631994919969091
0.615 -0.0631640847089263
0.616 -0.0631289560886617
0.617 -0.0630941044119242
0.618 -0.063059527972108
0.619 -0.063025225082139
0.62 -0.0629911940835759
0.621 -0.0629574333224311
0.622 -0.0629239412233877
0.623 -0.0628907160650194
0.624 -0.0628577563740155
0.625 -0.0628250605543273
0.626 -0.0627926270509378
0.627 -0.0627604543400061
0.628 -0.0627285409149646
0.629 -0.0626968852773903
0.63 -0.0626409203619813
0.631 -0.062609244413007
0.632 -0.0625778490019461
0.633 -0.0625467331420052
0.634 -0.0625158958635285
0.635 -0.0624853362008904
0.636 -0.0624550532064864
0.637 -0.0624250459296234
0.638 -0.0623953134378196
0.639 -0.0623658547986917
0.64 -0.0623366690977878
0.641 -0.0623077554211782
0.642 -0.0622791128668047
0.643 -0.0622507405383419
0.644 -0.0622226375472932
0.645 -0.0621948030144374
0.646 -0.0621672360677372
0.647 -0.0621399358425767
0.648 -0.0621129014801896
0.649 -0.0620861321291889
0.65 -0.0620596269485685
0.651 -0.0620333850981942
0.652 -0.0620074057488219
0.653 -0.0619816880751056
0.654 -0.0619562312652963
0.655 -0.0619310345031222
0.656 -0.0619060969842371
0.657 -0.0618814179147473
0.658 -0.0618569964984733
0.659 -0.0618328319474309
0.66 -0.0617808624039101
0.661 -0.0617566549298565
0.662 -0.0617327063732488
0.663 -0.0617090158811252
0.664 -0.0616855825908324
0.665 -0.0616624056657918
0.666 -0.0616394842616183
0.667 -0.0616168175449132
0.668 -0.0615944046852218
0.669 -0.061572244865163
0.67 -0.0615503372665057
0.671 -0.0615286810823471
0.672 -0.0615072755016181
0.673 -0.061486119732707
0.674 -0.0614652129769807
0.675 -0.0614445544502056
0.676 -0.0614241433661434
0.677 -0.0614039789498296
0.678 -0.0613840604302106
0.679 -0.0613643870338332
0.68 -0.061344958002732
0.681 -0.0613257725766675
0.682 -0.0613068300053087
0.683 -0.0612881295393495
0.684 -0.0612696704291527
0.685 -0.061251451942984
0.686 -0.0612334733387489
0.687 -0.0612157338886012
0.688 -0.0611982328633015
0.689 -0.0611809695417849
0.69 -0.0611349694084856
0.691 -0.06111778093647
0.692 -0.0611008302637077
0.693 -0.0610841165766385
0.694 -0.0610676390770059
0.695 -0.0610513969682131
0.696 -0.0610353894570861
0.697 -0.0610196157565201
0.698 -0.0610040750841544
0.699 -0.0609887666626948
0.7 -0.0609736897194396
0.701 -0.0609588434862717
0.702 -0.0609442271975827
0.703 -0.0609298400894962
0.704 -0.0609156814150207
0.705 -0.0609017504133953
0.706 -0.0608880463434773
0.707 -0.0608745684604088
0.708 -0.0608613160215975
0.709 -0.0608482882950307
0.71 -0.0608354845465933
0.711 -0.0608229040487727
0.712 -0.0608105460775069
0.713 -0.0607984099118209
0.714 -0.0607864948328264
0.715 -0.0607748001306148
0.716 -0.0607633250895722
0.717 -0.0607520690066087
0.718 -0.0607410311748854
0.719 -0.0607302108967572
0.72 -0.0606874605823301
0.721 -0.0606767649536221
0.722 -0.0606662866380642
0.723 -0.0606560248644624
0.724 -0.0606459788684654
0.725 -0.0606361478863867
0.726 -0.0606265311580911
0.727 -0.0606171279310235
0.728 -0.0606079374533926
0.729 -0.0605989589772924
0.73 -0.0605901917602233
0.731 -0.0605816350653124
0.732 -0.0605732881525562
0.733 -0.0605651502922765
0.734 -0.0605572207555094
0.735 -0.0605494988175721
0.736 -0.0605419837559838
0.737 -0.0605346748542235
0.738 -0.0605275713969625
0.739 -0.0605206726733035
0.74 -0.0605139779734738
0.741 -0.0605074865920276
0.742 -0.0605011978303444
0.743 -0.0604951109889951
0.744 -0.0604892253714728
0.745 -0.0604835402858549
0.746 -0.0604780550429722
0.747 -0.0604727689579487
0.748 -0.0604676813457162
0.749 -0.0604627915273117
0.75 -0.0604288111862149
0.751 -0.0604241780249111
0.752 -0.0604197411244616
0.753 -0.0604154997470085
0.754 -0.0604114531629318
0.755 -0.0604076006476505
0.756 -0.0604039414729535
0.757 -0.0604004749227523
0.758 -0.0603972002777926
0.759 -0.060394116827406
0.76 -0.0603912238634079
0.761 -0.0603885206761991
0.762 -0.0603860065688919
0.763 -0.0603836808388638
0.764 -0.0603815427926975
0.765 -0.0603795917398864
0.766 -0.0603778269881096
0.767 -0.0603762478555284
0.768 -0.0603748536582093
0.769 -0.0603736437202748
0.77 -0.0603726173637843
0.771 -0.0603717739166651
0.772 -0.0603711127115535
0.773 -0.0603706330822395
0.774 -0.0603703343632362
0.775 -0.0603702158987765
0.776 -0.0603702606440641
0.777 -0.0603704820431019
0.778 -0.0603708819499821
0.779 -0.0603714597180933
0.78 -0.0603390247593198
0.781 -0.0603398788275235
0.782 -0.0603409092607369
0.783 -0.0603421153630328
0.784 -0.0603434964551252
0.785 -0.0603450518499693
0.786 -0.0603467808709326
0.787 -0.0603486828413997
0.788 -0.0603507570899464
0.789 -0.060353002950171
0.79 -0.0603554197581249
0.791 -0.0603580068508715
0.792 -0.0603607635727618
0.793 -0.0603636892700436
0.794 -0.0603667832927534
0.795 -0.0603700449951691
0.796 -0.0603734737311599
0.797 -0.0603770688650105
0.798 -0.0603808244068648
0.799 -0.0603847446428808
0.8 -0.0603888294539863
0.801 -0.0603930782126219
0.802 -0.060397490295684
0.803 -0.0604020650812356
0.804 -0.0604068019550434
0.805 -0.0604117003022046
0.806 -0.0604167595091953
0.807 -0.0604219789743438
0.808 -0.0604273580898712
0.809 -0.0604328962569525
0.81 -0.0604091159343575
0.811 -0.0604149690606681
0.812 -0.0604209791483224
0.813 -0.0604271455627298
0.814 -0.0604334676761496
0.815 -0.0604399448606541
0.816 -0.0604465764976665
0.817 -0.060453361966946
0.818 -0.060460300658151
0.819 -0.0604673919574076
0.82 -0.0604746352614655
0.821 -0.0604820299672955
0.822 -0.0604895754770214
0.823 -0.0604972711948683
0.824 -0.0605051165305647
0.825 -0.0605131108976699
0.826 -0.0605212537098773
0.827 -0.0605295443891679
0.828 -0.0605379823620401
0.829 -0.0605465670506037
0.83 -0.0605552978889742
0.831 -0.0605641743132318
0.832 -0.0605731957582632
0.833 -0.0605823616682773
0.834 -0.0605916714889916
0.835 -0.0606011246674163
0.836 -0.0606107206576909
0.837 -0.0606204589165303
0.838 -0.0606303389035636
0.839 -0.0606403600785799
0.84 -0.0606259439379454
0.841 -0.0606363190611443
0.842 -0.0606468333908081
0.843 -0.0606574863727934
0.844 -0.0606682774506157
0.845 -0.0606792060774199
0.846 -0.0606902717060236
0.847 -0.0607014737980831
0.848 -0.0607128118140851
0.849 -0.060724285220877
0.85 -0.0607358934886034
0.851 -0.0607476360927456
0.852 -0.0607595125102506
0.853 -0.0607715222234833
0.854 -0.0607836647176204
0.855 -0.0607959394838092
0.856 -0.0608083460132797
0.857 -0.0608208838044717
0.858 -0.0608335523570542
0.859 -0.0608463511766888
0.86 -0.0608592797697112
0.861 -0.0608723376502823
0.862 -0.0608855243309066
0.863 -0.0608988393311439
0.864 -0.060912282172921
0.865 -0.0609258523841063
0.866 -0.0609395494930739
0.867 -0.0609533730323222
0.868 -0.06096732254
0.869 -0.0609813975551342
0.87 -0.0609655354389706
0.871 -0.0609799366150975
0.872 -0.0609944617073113
0.873 -0.0610091102456708
0.874 -0.0610238817585928
0.875 -0.061038775780732
0.876 -0.0610537918512298
0.877 -0.0610689295098572
0.878 -0.0610841883034415
0.879 -0.0610995677814141
0.88 -0.0611150674967973
0.881 -0.0611306870047383
0.882 -0.0611464258679995
0.883 -0.0611622836482603
0.884 -0.061178259911721
0.885 -0.061194354233621
0.886 -0.061210566183216
0.887 -0.0612268953415776
0.888 -0.0612433412899891
0.889 -0.0612599036103036
0.89 -0.0612765818936305
0.891 -0.0612933757299589
0.892 -0.0613102847138865
0.893 -0.0613273084431722
0.894 -0.0613444465188419
0.895 -0.0613616985482839
0.896 -0.061379064136001
0.897 -0.0613965428942679
0.898 -0.0614141344362411
0.899 -0.0614318383789219
0.9 -0.0614302479523008
0.901 -0.0614483250806831
0.902 -0.0614665121967187
0.903 -0.0614848089116058
0.904 -0.0615032148363923
0.905 -0.0615217295904052
0.906 -0.0615403527928578
0.907 -0.0615590840645697
0.908 -0.061577923037828
0.909 -0.0615968693379089
0.91 -0.0616159225995512
0.911 -0.0616350824599751
0.912 -0.061654348555765
0.913 -0.0616737205330461
0.914 -0.0616931980345906
0.915 -0.0617127807091215
0.916 -0.0617324682093636
0.917 -0.0617522601871473
0.918 -0.061772156302147
0.919 -0.0617921562121011
0.92 -0.0618122595828023
0.921 -0.0618324660760904
0.922 -0.0618527753614832
0.923 -0.0618731871122899
0.924 -0.0618937009989805
0.925 -0.0619143166987481
0.926 -0.0619350338894308
0.927 -0.0619558522540023
0.928 -0.0619767714749695
0.929 -0.0619977912382581
0.93 -0.0619965392694328
0.931 -0.0620179091125806
0.932 -0.0620393781102783
0.933 -0.0620609459426214
0.934 -0.0620826122987511
0.935 -0.0621043768614495
0.936 -0.0621262393226845
0.937 -0.0621481993737561
0.938 -0.062170256709535
0.939 -0.0621924110247056
0.94 -0.0622146620217639
0.941 -0.0622370093998804
0.942 -0.062259452862365
0.943 -0.0622819921166325
0.944 -0.0623046268691956
0.945 -0.062327356830733
0.946 -0.0623501817128792
0.947 -0.0623731012286214
0.948 -0.0623961150958704
0.949 -0.0624192230316375
0.95 -0.0624424247547024
0.951 -0.062465719987073
0.952 -0.0624891084512274
0.953 -0.0625125898767368
0.954 -0.0625361639836371
0.955 -0.0625598305056042
0.956 -0.0625835891690697
0.957 -0.0626074397070788
0.958 -0.0626313818526766
0.959 -0.062655415339565
0.96 -0.0626591486037047
0.961 -0.0626835231784246
0.962 -0.0627079872841993
0.963 -0.0627325406533937
0.964 -0.062757183013781
0.965 -0.0627819141054841
0.966 -0.0628067336595731
0.967 -0.0628316414128574
0.968 -0.062856637106348
0.969 -0.0628817204769094
0.97 -0.0629068912674452
0.971 -0.0629321492166746
0.972 -0.062957494070346
0.973 -0.0629829255699793
0.974 -0.0630084434619209
0.975 -0.0630340474914319
0.976 -0.0630597374064289
0.977 -0.063085512954282
0.978 -0.0631113738844699
0.979 -0.0631373199449051
0.98 -0.0631633508867271
0.981 -0.0631894664604796
0.982 -0.0632156664199925
0.983 -0.0632419505145371
0.984 -0.0632683184969417
0.985 -0.0632947701234295
0.986 -0.0633213051457406
0.987 -0.0633479233197574
0.988 -0.0633746243974804
0.989 -0.0634014081347173
0.99 -0.0634097627673874
0.991 -0.0634368800488327
0.992 -0.0634640781720721
0.993 -0.0634913568915485
0.994 -0.0635187159546239
0.995 -0.0635461551181941
0.996 -0.0635736741313168
0.997 -0.0636012727437314
0.998 -0.0636289507109019
0.999 -0.0636567077846121
1 -0.06368454371653
1.001 -0.0637124582567453
1.002 -0.0637404511623326
1.003 -0.0637685221823565
1.004 -0.0637966710702537
1.005 -0.0638248975757019
1.006 -0.063853201452421
1.007 -0.0638815824526496
1.008 -0.0639100403253003
1.009 -0.0639385748214559
1.01 -0.0639671856928363
1.011 -0.0639958726871501
1.012 -0.0640246355568363
1.013 -0.0640534740480236
1.014 -0.0640823879107646
1.015 -0.0641113768928725
1.016 -0.0641404407394
1.017 -0.0641695791989192
1.018 -0.0641987920178026
1.019 -0.0642280789376965
1.02 -0.0642407150898454
1.021 -0.0642703235819558
1.022 -0.0643000043339754
1.023 -0.0643297570805315
1.024 -0.0643595815638434
1.025 -0.0643894775201718
1.026 -0.0644194446902713
1.027 -0.064449482804291
1.028 -0.0644795915998049
1.029 -0.0645097708127557
1.03 -0.0645400201737308
1.031 -0.064570339415979
1.032 -0.0646007282718492
1.033 -0.0646311864684605
1.034 -0.0646617137336615
1.035 -0.0646923097983536
1.036 -0.0647229743837371
1.037 -0.0647537072186197
1.038 -0.0647845080252447
1.039 -0.0648153765240458
1.04 -0.0648463124393606
1.041 -0.0648773154844293
1.042 -0.0649083853821269
1.043 -0.0649395218464317
1.044 -0.064970724592666
1.045 -0.0650019933320613
1.046 -0.0650333277793189
1.047 -0.065064727640928
1.048 -0.065096192627637
1.049 -0.0651277224444386
1.05 -0.0651349046403779
1.051 -0.0651667149227221
1.052 -0.0651985880169578
1.053 -0.0652305236228956
1.054 -0.0652625214391502
1.055 -0.0652945811594514
1.056 -0.0653267024768781
1.057 -0.0653588850865789
1.058 -0.0653911286768068
1.059 -0.0654234329354148
1.06 -0.0654557975548304
1.061 -0.0654882222150391
1.062 -0.0655207065986058
1.063 -0.0655532503874882
1.064 -0.0655858532634168
1.065 -0.0656185149014
1.066 -0.0656512349780454
1.067 -0.0656840131636096
1.068 -0.0657168491340588
1.069 -0.0657497425589898
1.07 -0.0657826931015015
1.071 -0.0658157004292826
1.072 -0.0658487642045108
1.073 -0.065881884088557
1.074 -0.0659150597427621
1.075 -0.0659482908217767
1.076 -0.0659815769820626
1.077 -0.0660149178731418
1.078 -0.0660483131503674
1.079 -0.0660817624579072
1.08 -0.0661135040744541
1.081 -0.0661472795045329
1.082 -0.0661811059718678
1.083 -0.0662149831190272
1.084 -0.0662489105881319
1.085 -0.0662828880161376
1.086 -0.0663169150408994
1.087 -0.0663509912996999
1.088 -0.0663851164192653
1.089 -0.0664192900325235
1.09 -0.0664535117660714
1.091 -0.0664877812496775
1.092 -0.0665220981010434
1.093 -0.0665564619471902
1.094 -0.0665908724040709
1.095 -0.0666253290876355
1.096 -0.0666598316155144
1.097 -0.0666943795993193
1.098 -0.0667289726486191
1.099 -0.0667636103706788
1.1 -0.0667982923726697
1.101 -0.0668330182580734
1.102 -0.0668677876274452
1.103 -0.0669026000817819
1.104 -0.0669374552159334
1.105 -0.0669723526285753
1.106 -0.067007291910072
1.107 -0.0670422726518482
1.108 -0.0670772944450879
1.109 -0.0671123568716843
1.11 -0.0671350333967028
1.111 -0.0671703562129123
1.112 -0.0672057186655943
1.113 -0.0672411203315365
1.114 -0.0672765607967931
1.115 -0.0673120396315302
1.116 -0.067347556411201
1.117 -0.0673831107083389
1.118 -0.0674187020905026
1.119 -0.0674543301299349
1.12 -0.0674899943925287
1.121 -0.0675256944382066
1.122 -0.0675614298343134
1.123 -0.0675972001391319
1.124 -0.0676330049171307
1.125 -0.0676688437202739
1.126 -0.0677047161038666
1.127 -0.0677406216259382
1.128 -0.0677765598348385
1.129 -0.0678125302874234
1.13 -0.0678485325235599
1.131 -0.0678845660969783
1.132 -0.067920630554231
1.133 -0.0679567254361433
1.134 -0.0679928502912
1.135 -0.0680290046545639
1.136 -0.0680651880683066
1.137 -0.0681014000747074
1.138 -0.0681376402084083
1.139 -0.0681739080049532
1.14 -0.0681990671831667
1.141 -0.068235547811116
1.142 -0.0682720538984875
1.143 -0.0683085849759489
1.144 -0.0683451405795136
1.145 -0.0683817202390613
1.146 -0.0684183234892796
1.147 -0.0684549498597038
1.148 -0.0684915988813739
1.149 -0.0685282700832012
1.15 -0.0685649629909625
1.151 -0.0686016771354164
1.152 -0.068638412038861
1.153 -0.0686751672304162
1.154 -0.0687119422376415
1.155 -0.0687487365835867
1.156 -0.0687855497891809
1.157 -0.0688223801569376
1.158 -0.0688592257822739
1.159 -0.0688960887996487
1.16 -0.0689329584510809
1.161 -0.0689698412950792
1.162 -0.0690067401372378
1.163 -0.0690436545020332
1.164 -0.0690805839137346
1.165 -0.0691175278889565
1.166 -0.0691544859625835
1.167 -0.0691914576424779
1.168 -0.0692284424597119
1.169 -0.0692654399349863
1.17 -0.0692924768257074
1.171 -0.0693296514081171
1.172 -0.0693668363769318
1.173 -0.0694040312608378
1.174 -0.069441235594255
1.175 -0.0694784488986942
1.176 -0.0695156707103404
1.177 -0.0695529005571625
1.178 -0.0695901379731379
1.179 -0.0696273824856203
1.18 -0.0696646336305885
1.181 -0.0697018909500485
1.182 -0.0697391539734682
1.183 -0.0697764222316044
1.184 -0.0698136952754688
1.185 -0.0698509726350792
1.186 -0.0698882538573465
1.187 -0.069925538481856
1.188 -0.0699628260511162
1.189 -0.0700001161163234
1.19 -0.0700374082163476
1.191 -0.0700747019063419
1.192 -0.0701119967386439
1.193 -0.0701492922640504
1.194 -0.0701865880330382
1.195 -0.0702238836114951
1.196 -0.0702611785489309
1.197 -0.070298472418127
1.198 -0.0703357647725711
1.199 -0.070373055183556
1.2 -0.0704014199730481
1.201 -0.0704388537997361
1.202 -0.0704762835725287
1.203 -0.070513708874901
1.204 -0.0705511292828031
1.205 -0.0705885443847357
1.206 -0.0706259537739677
1.207 -0.0706633570403375
1.208 -0.070700753774166
1.209 -0.0707381435778752
1.21 -0.0707755260516306
1.211 -0.0708129008046589
1.212 -0.070850267437068
1.213 -0.0708876255683188
1.214 -0.0709249748097624
1.215 -0.0709623082863477
1.216 -0.0709996326329311
1.217 -0.0710369470012232
1.218 -0.0710742510109769
1.219 -0.0711115443096964
1.22 -0.0711488265294852
1.221 -0.0711860314417092
1.222 -0.0712232192549426
1.223 -0.0712603950259787
1.224 -0.0712975584170729
1.225 -0.0713347090878974
1.226 -0.0713718467003246
1.227 -0.0714089709241561
1.228 -0.0714460814380131
1.229 -0.0714831779162471
1.23 -0.0715121629117538
1.231 -0.0715492836487013
1.232 -0.0715836832055111
1.233 -0.0715716724416829
1.234 -0.0715596136539817
1.235 -0.0715475066260601
1.236 -0.07153535114178
1.237 -0.0715231469840292
1.238 -0.0715108939347197
1.239 -0.0714985917767134
1.24 -0.0714862402916842
1.241 -0.0714738392611775
1.242 -0.0714613884662802
1.243 -0.0714488876878369
1.244 -0.0714363367062087
1.245 -0.07142373530081
1.246 -0.0714110832525002
1.247 -0.0713983803391374
1.248 -0.071385626341219
1.249 -0.0713728210361133
1.25 -0.0713599642028425
1.251 -0.0713470556188424
1.252 -0.071334095062073
1.253 -0.0713210823095833
1.254 -0.071308017137787
1.255 -0.0712948993241028
1.256 -0.0712817286442455
1.257 -0.0712685048748443
1.258 -0.0712552277899745
1.259 -0.0712418971665949
1.26 -0.0712263181955324
1.261 -0.0712128830862317
1.262 -0.071199393713517
1.263 -0.0711858498496927
1.264 -0.0711722512696113
1.265 -0.0711585977481008
1.266 -0.0711448890569843
1.267 -0.0711311249710683
1.268 -0.0711173052627445
1.269 -0.0711034297039701
1.27 -0.0710894980681547
1.271 -0.0710755101271471
1.272 -0.0710614656524763
1.273 -0.0710473644159083
1.274 -0.0710332061882626
1.275 -0.0710189907408333
1.276 -0.0710047178434965
1.277 -0.0709903872682177
1.278 -0.0709759987839013
1.279 -0.0709615521608285
1.28 -0.0709470471679544
1.281 -0.0709324835748054
1.282 -0.0709178611508913
1.283 -0.0709031796646749
1.284 -0.0708884388851254
1.285 -0.0708736385788483
1.286 -0.0708587785160011
1.287 -0.0708438584626396
1.288 -0.0708288781881244
1.289 -0.0708138374572898
1.29 -0.070798493023434
1.291 -0.070783341300345
1.292 -0.0707681282536878
1.293 -0.0707528536512334
1.294 -0.0707375172579414
1.295 -0.0707221188402843
1.296 -0.0707066581653241
1.297 -0.0706911349971959
1.298 -0.0706755491011947
1.299 -0.0706599002436462
1.3 -0.070644188187506
1.301 -0.0706284126994629
1.302 -0.0303566677897462
1.303 -0.00390256082540615
1.304 0.004524905920014
1.305 0.00718228738252261
1.306 0.00799238729531106
1.307 0.00821111159221793
1.308 0.00824058361874584
1.309 0.00820956156702842
1.31 0.00815927389720655
1.311 0.00810292233458395
1.312 0.00804473452652834
1.313 0.00798606466749098
1.314 0.00792734687061089
1.315 0.00786872063888933
1.316 0.00781023114142331
1.317 0.00775189335355081
1.318 0.00769371255118847
1.319 0.00763569092573716
1.32 0.00754923757063901
1.321 0.00749060630533903
1.322 0.00743260397905175
1.323 0.00737491532214095
1.324 0.00731743986783806
1.325 0.00726014591273309
1.326 0.00720302376807396
1.327 0.00714607080151161
1.328 0.0070892866221878
1.329 0.00703267156035796
1.33 0.00697622616605736
1.331 0.00691995107346541
1.332 0.00686384690874701
1.333 0.00680791433439866
1.334 0.00675215398102287
1.335 0.00669656648939667
1.336 0.00664115248745083
1.337 0.00658591260490706
1.338 0.00653084745419724
1.339 0.00647595765558208
1.34 0.00642124381346597
1.341 0.00636670653106903
1.342 0.00631234640957756
1.343 0.00625816403112364
1.344 0.00620415998696853
1.345 0.00615033485175158
1.346 0.00609668920115545
1.347 0.00604322360238908
1.348 0.00598993861218121
1.349 0.00593683479508544
1.35 0.00592688469196331
1.351 0.00587501336839236
1.352 0.00582262761504291
1.353 0.00577020254832587
1.354 0.00571789061598908
1.355 0.00566574095516254
1.356 0.00561376963748207
1.357 0.00556198214019618
1.358 0.00551038053905476
1.359 0.00545896582939826
1.36 0.00540773864199912
1.361 0.00535669949906532
1.362 0.00530584886664036
1.363 0.00525518721265136
1.364 0.00520471498271371
1.365 0.00515443261071262
1.366 0.00510434054071789
1.367 0.00505443919100907
1.368 0.00500472898761223
1.369 0.00495521034134339
1.37 0.00490588366187526
1.371 0.004856749345141
1.372 0.00480780779152911
1.373 0.00475905938464113
1.374 0.00471050450525312
1.375 0.00466214353164488
1.376 0.00461397682134164
1.377 0.00456600474460235
1.378 0.00451822765497222
1.379 0.00447064589625113
1.38 0.00438353913678451
1.381 0.00433512495979039
1.382 0.00428753180498857
1.383 0.00424033880516915
1.384 0.00419341145109315
1.385 0.00414670687848801
1.386 0.00410021157024517
1.387 0.0040539213855907
1.388 0.00400783518734069
1.389 0.00396195279360873
1.39 0.00391627431950705
1.391 0.00387079997927071
1.392 0.0038255300020643
1.393 0.00378046463049676
1.394 0.0037356041017489
1.395 0.00369094863488873
1.396 0.00364649846042288
1.397 0.00360225379166881
1.398 0.00355821483580755
1.399 0.0035143817940731
1.4 0.00347075485917228
1.401 0.0034273342246034
1.402 0.00338412006686644
1.403 0.00334111256172302
1.404 0.00329831187605952
1.405 0.00325571816899531
1.406 0.0032133315913254
1.407 0.00317115229348669
1.408 0.00312918041403369
1.409 0.00308741608325197
1.41 0.00309953615496639
1.411 0.00305920961916376
1.412 0.00301826072986137
1.413 0.00297725243515482
1.414 0.00293636496494504
1.415 0.00289565605553731
1.416 0.00285514423533266
1.417 0.00281483548510085
1.418 0.00277473175766376
1.419 0.00273483372537366
1.42 0.00269514162590644
1.421 0.0026556555713978
1.422 0.00261637561994167
1.423 0.00257730181146425
1.424 0.0025384341751572
1.425 0.00249977273129655
1.426 0.00246131748867498
1.427 0.00242306845500474
1.428 0.002385025630709
1.429 0.00234718900583087
1.43 0.00230955856576252
1.431 0.00227213429438841
1.432 0.00223491615866101
1.433 0.00219790412764152
1.434 0.00216109816064422
1.435 0.00212449820785381
1.436 0.00208810421557979
1.437 0.00205191612565115
1.438 0.00201593386998694
1.439 0.00198015737614999
1.44 0.00194494756600308
1.441 0.00190931666453716
1.442 0.00187388683568482
1.443 0.00183866582353099
1.444 0.00180365602045073
1.445 0.00176885809234977
1.446 0.00173427215510149
1.447 0.00169989814168835
1.448 0.00166573592622022
1.449 0.00163178535653754
1.45 0.00159804626495113
1.451 0.00156451848332126
1.452 0.00153120183129859
1.453 0.00149809612220115
1.454 0.0014652011657131
1.455 0.00143251676523606
1.456 0.00140004271799534
1.457 0.00136777881246003
1.458 0.00133572483637994
1.459 0.00130388056809044
1.46 0.00127224577929339
1.461 0.00124082023943833
1.462 0.00120960370995368
1.463 0.0011785959445827
1.464 0.00114779669619103
1.465 0.00111720570693291
1.466 0.0010868227192213
1.467 0.00105664746509551
1.468 0.00102667967044305
1.469 0.000996919057679936
1.47 0.000906089362264513
1.471 0.000875060118883592
1.472 0.000845110828524457
1.473 0.000815648664449053
1.474 0.00078648375387709
1.475 0.000757555141480696
1.476 0.000728843114205599
1.477 0.000700341142983702
1.478 0.000672046919798648
1.479 0.00064395948407061
1.48 0.000616078296924539
1.481 0.000588402957146049
1.482 0.000560933103224256
1.483 0.000533668379837335
1.484 0.000506608433311081
1.485 0.000479752900842786
1.486 0.000453101427069448
1.487 0.00042665364060926
1.488 0.000400409172751696
1.489 0.000374367647175823
1.49 0.000348528681640256
1.491 0.000322891893138867
1.492 0.000297456892051898
1.493 0.000272223282474733
1.494 0.000247190666675992
1.495 0.000222358642674828
1.496 0.000197726799421175
1.497 0.000173294729622367
1.498 0.00014906201617931
1.499 0.000125028239000004
1.5 0.000108135689636964
1.501 8.438838097999e-05
1.502 6.07331248221017e-05
1.503 3.7238230647226e-05
1.504 1.39252579276453e-05
1.505 -9.19918672091409e-06
1.506 -3.21332827511892e-05
1.507 -5.48767426521311e-05
1.508 -7.74297731434082e-05
1.509 -9.97927414530813e-05
1.51 -0.000121966069716472
1.511 -0.000143950195576199
1.512 -0.000165745568648429
1.513 -0.000187352644042723
1.514 -0.000208771878273991
1.515 -0.000230003734286936
1.516 -0.000251048677310537
1.517 -0.000271907173792663
1.518 -0.000292579700169979
1.519 -0.000313066728777048
1.52 -0.000333368736568312
1.521 -0.000353486208255847
1.522 -0.000373419627528312
1.523 -0.000393169482266
1.524 -0.000412736264796617
1.525 -0.000432120467989115
1.526 -0.000451322589521878
1.527 -0.000470343129328862
1.528 -0.000489182589457533
1.529 -0.00050784147704893
1.53 -0.000440735155188173
1.531 -0.00045752759366352
1.532 -0.000475280713688929
1.533 -0.000493218145969874
1.534 -0.000511091952943112
1.535 -0.00052882321408059
1.536 -0.000546387057411551
1.537 -0.000563775904904205
1.538 -0.000580987706035071
1.539 -0.000598022185297531
1.54 -0.000614879632833717
1.541 -0.000631560521900618
1.542 -0.00064806538666653
1.543 -0.000664394782168295
1.544 -0.00068054927041604
1.545 -0.000696529419920464
1.546 -0.000712335799583329
1.547 -0.000727968982042381
1.548 -0.000743429541949123
1.549 -0.00075871805542989
1.55 -0.000773835102728744
1.551 -0.000788781263850766
1.552 -0.000803557122413644
1.553 -0.000818163263096763
1.554 -0.000832600272749803
1.555 -0.000846868740683019
1.556 -0.000860969257695527
1.557 -0.000874902416373869
1.558 -0.000888668812298142
1.559 -0.000902269041035006
1.56 -0.000918629404583522
1.561 -0.000932317074149714
1.562 -0.000945797468182054
1.563 -0.000959091764268572
1.564 -0.000972207184242591
1.565 -0.000985146490069068
1.566 -0.000997911016935895
1.567 -0.00101050164682822
1.568 -0.00102291911541392
1.569 -0.00103516411394989
1.57 -0.00104723732171271
1.571 -0.00105913941298138
1.572 -0.00107087106367545
1.573 -0.00108243295048713
1.574 -0.00109382575011155
1.575 -0.00110505014230588
1.576 -0.00111610680958918
1.577 -0.00112699643261647
1.578 -0.00113771969553104
1.579 -0.00114827728364049
1.58 -0.00115866988447176
1.581 -0.00116889818569539
1.582 -0.00117896287767293
1.583 -0.00118886465117532
1.584 -0.00119860419929678
1.585 -0.00120818221690668
1.586 -0.00121759939788079
1.587 -0.00122685644063018
1.588 -0.0012359540441791
1.589 -0.00124489290619477
1.59 -0.00125613485436556
1.591 -0.00126531412670672
1.592 -0.00127431085105277
1.593 -0.00128313984370587
1.594 -0.00129180633279351
1.595 -0.00130031248304115
1.596 -0.00130865948228033
1.597 -0.00131684820251116
1.598 -0.0013248794204746
1.599 -0.00133275388029075
1.6 -0.00134047231913211
1.601 -0.00134803546924663
1.602 -0.00135544406422234
1.603 -0.00136269883976023
1.604 -0.00136980053273073
1.605 -0.00137674987963843
1.606 -0.00138354761880209
1.607 -0.00139019449093989
1.608 -0.00139669123727115
1.609 -0.00140303859997762
1.61 -0.00140923732358088
1.611 -0.00141528815357653
1.612 -0.00142119183639279
1.613 -0.00142694911826392
1.614 -0.00143256075126528
1.615 -0.00143802748443073
1.616 -0.00144335007072046
1.617 -0.00144852926282513
1.618 -0.00145356581722799
1.619 -0.00145846048829469
1.62 -0.00157941611371563
1.621 -0.00158649712294698
1.622 -0.0015920876816465
1.623 -0.00159710380761407
1.624 -0.00160183887157962
1.625 -0.00160638718219224
1.626 -0.00161077940847266
1.627 -0.00161502587737082
1.628 -0.00161913041136323
1.629 -0.00162309475207339
1.63 -0.00162691998130775
1.631 -0.00163060696801401
1.632 -0.0016341565137132
1.633 -0.00163756940165192
1.634 -0.00164084640620481
1.635 -0.00164398830307745
1.636 -0.00164699586519279
1.637 -0.00164986987313447
1.638 -0.00165261110202413
1.639 -0.00165522033183853
1.64 -0.00165769834261068
1.641 -0.00166004591589608
1.642 -0.00166226383649145
1.643 -0.0016643528866406
1.644 -0.00166631385499346
1.645 -0.00166814752720084
1.646 -0.00166985469210347
1.647 -0.00167143614246423
1.648 -0.00167289266973161
1.649 -0.00167422506615822
1.65 -0.00166504079987742
1.651 -0.00166635081374616
1.652 -0.00166766825773679
1.653 -0.00166891101909808
1.654 -0.00167005336299464
1.655 -0.00167108757159926
1.656 -0.001672011692926
1.657 -0.00167282561626924
1.658 -0.00167352982297625
1.659 -0.00167412498383602
1.66 -0.00167461182953003
1.661 -0.00167499111585644
1.662 -0.00167526360384108
1.663 -0.00167543006033073
1.664 -0.00167549125182552
1.665 -0.00167544795004256
1.666 -0.00167530092909786
1.667 -0.00167505096302735
1.668 -0.00167469882858285
1.669 -0.00167424530633978
1.67 -0.00167369117743557
1.671 -0.00167303722525539
1.672 -0.00167228423842148
1.673 -0.0016714330046817
1.674 -0.00167048431191074
1.675 -0.00166943895636203
1.676 -0.00166829773390101
1.677 -0.00166706144339355
1.678 -0.00166573088620645
1.679 -0.00166430686444311
1.68 -0.00165353654427901
1.681 -0.00165207945582382
1.682 -0.00165062901498423
1.683 -0.00164911621294091
1.684 -0.00164751956779347
1.685 -0.00164583279252492
1.686 -0.00164405445284917
1.687 -0.00164218467322233
1.688 -0.00164022407613393
1.689 -0.00163817344696228
1.69 -0.00163603362316097
1.691 -0.0016338054622463
1.692 -0.00163148982900882
1.693 -0.00162908759367421
1.694 -0.00162659963103223
1.695 -0.00162402681644228
1.696 -0.00162137003281542
1.697 -0.00161863016249499
1.698 -0.00161580809350505
1.699 -0.00161290471486763
1.7 -0.00160992092277219
1.701 -0.00160685761061862
1.702 -0.00160371568441038
1.703 -0.00160049604442852
1.704 -0.00159719960059171
1.705 -0.00159382726466302
1.706 -0.00159037995122115
1.707 -0.00158685858051834
1.708 -0.0015832640727466
1.709 -0.00157959735739903
1.71 -0.00156751096318675
1.711 -0.00156395490413891
1.712 -0.00156041241948777
1.713 -0.00155682346685777
1.714 -0.00155316952523476
1.715 -0.00154944534709973
1.716 -0.00154564993202135
1.717 -0.00154178363985007
1.718 -0.00153784726676628
1.719 -0.00153384175273966
1.72 -0.00152976808663327
1.721 -0.00152562727239739
1.722 -0.00152142032570133
1.723 -0.0015171482670542
1.724 -0.00151281212372598
1.725 -0.00150841292798806
1.726 -0.0015039517115113
1.727 -0.00149942951619419
1.728 -0.00149484738379889
1.729 -0.00149020636761629
1.73 -0.00148550751887159
1.731 -0.00148075189545529
1.732 -0.00147594056065966
1.733 -0.00147107458403364
1.734 -0.00146615503675956
1.735 -0.00146118299733406
1.736 -0.00145615954922021
1.737 -0.00145108578106073
1.738 -0.00144596277972268
1.739 -0.00144079165411303
1.74 -0.00142801193429149
1.741 -0.0014231106934794
1.742 -0.00141823570827962
1.743 -0.00141333443991237
1.744 -0.00140839088741071
1.745 -0.00140340073833685
1.746 -0.0013983634116992
1.747 -0.00139327953526229
1.748 -0.00138815011603343
1.749 -0.0013829762885549
1.75 -0.0013777592351973
1.751 -0.00137250015281094
1.752 -0.00136720024945321
1.753 -0.0013618607426926
1.754 -0.00135648285059334
1.755 -0.00135106779833054
1.756 -0.00134561682070206
1.757 -0.00134013115859852
1.758 -0.001334612044852
1.759 -0.00132906074298976
1.76 -0.00132347849839019
1.761 -0.00131786657749679
1.762 -0.00131222624380199
1.763 -0.00130655877171312
1.764 -0.00130086544103523
1.765 -0.00129514753612387
1.766 -0.00128940634956765
1.767 -0.00128364317599794
1.768 -0.0012778593155642
1.769 -0.00127205608555366
1.77 -0.00106167132180699
1.771 -0.00105411777809675
1.772 -0.00104840914227129
1.773 -0.00104327736446518
1.774 -0.0010383181297623
1.775 -0.00103340319448575
1.776 -0.00102849257667768
1.777 -0.0010235745012908
1.778 -0.00101864622833064
1.779 -0.00101370789660732
1.78 -0.0010087605794428
1.781 -0.00100380565120376
1.782 -0.000998844581535775
1.783 -0.000993878890673094
1.784 -0.000988910101352595
1.785 -0.000983939755966503
1.786 -0.000978969402280213
1.787 -0.000974000592202993
1.788 -0.000969034888641315
1.789 -0.000964073861795166
1.79 -0.000959119089578914
1.791 -0.000954172156133935
1.792 -0.000949234652030857
1.793 -0.000944308176065151
1.794 -0.000939394335363088
1.795 -0.000934494744181438
1.796 -0.00092961102221034
1.797 -0.000924744798436964
1.798 -0.000919897705846014
1.799 -0.00091507139314556
1.8 -0.000924491805265664
1.801 -0.000920831847555023
1.802 -0.000917053014766565
1.803 -0.000913231546606551
1.804 -0.000909393121087158
1.805 -0.00090554725056701
1.806 -0.000901698295683169
1.807 -0.00089784897571535
1.808 -0.000894001481188187
1.809 -0.000890157849809544
1.81 -0.000886320067743567
1.811 -0.000882490118276031
1.812 -0.000878669978425374
1.813 -0.000874861641218689
1.814 -0.000871067097327615
1.815 -0.000867288355899055
1.816 -0.000863527423759239
1.817 -0.00085978632289837
1.818 -0.000856067078134368
1.819 -0.000852371729028901
1.82 -0.000848702318138963
1.821 -0.000845060892714081
1.822 -0.000841449512991484
1.823 -0.00083787025507298
1.824 -0.000834325181327578
1.825 -0.000830816384873587
1.826 -0.000827345949020903
1.827 -0.000823915981189506
1.828 -0.000820528581703454
1.829 -0.000817185872732571
1.83 -0.000825651384951538
1.831 -0.000823808759165499
1.832 -0.000821918037052466
1.833 -0.000820035897114906
1.834 -0.000818181938234438
1.835 -0.000816363934036653
1.836 -0.000814585850488399
1.837 -0.000812850478465764
1.838 -0.000811160204790198
1.839 -0.000809517309122542
1.84 -0.00080792404458749
1.841 -0.000806382646765114
1.842 -0.000804895367896404
1.843 -0.00080346445187643
1.844 -0.000802092160856424
1.845 -0.000800780749784405
1.846 -0.000799532501981216
1.847 -0.000798349688211289
1.848 -0.000797234593894227
1.849 -0.000796189516058208
1.85 -0.000795216746756411
1.851 -0.000794318595194534
1.852 -0.000793497367979652
1.853 -0.00079275539166195
1.854 -0.000792094986025312
1.855 -0.000791518486034941
1.856 -0.000791028232469418
1.857 -0.000790626564361873
1.858 -0.000790315837847971
1.859 -0.000790098405964407
1.86 -0.000799633612763023
1.861 -0.000801014531170215
1.862 -0.000802415495001014
1.863 -0.000803879683237082
1.864 -0.000805422550465095
1.865 -0.000807050686725758
1.866 -0.000808767853447336
1.867 -0.000810576900473208
1.868 -0.000812480420674741
1.869 -0.000814480884992454
1.87 -0.000816580770806096
1.871 -0.000818782527101963
1.872 -0.000821088624589254
1.873 -0.000823501522316168
1.874 -0.000826023698541845
1.875 -0.00082865762319207
1.876 -0.000831405787349342
1.877 -0.000834270672008864
1.878 -0.000837254768777167
1.879 -0.000840360568450234
1.88 -0.000843590584535085
1.881 -0.000846947314426825
1.882 -0.000850433273707036
1.883 -0.000854050974788395
1.884 -0.000857802952197934
1.885 -0.000861691708137277
1.886 -0.000865719787377353
1.887 -0.000869889719467053
1.888 -0.000874204047937133
1.889 -0.000878665315183046
1.89 -0.000891005537788386
1.891 -0.000897163316831912
1.892 -0.000903408990668358
1.893 -0.000909774710738494
1.894 -0.000916272507304124
1.895 -0.000922908022683878
1.896 -0.000929684834244489
1.897 -0.000936605848046488
1.898 -0.000943673797278891
1.899 -0.000950891331670812
1.9 -0.00095826108588406
1.901 -0.000965785686543153
1.902 -0.000973467769527678
1.903 -0.000981309975451986
1.904 -0.000989314940700107
1.905 -0.000997485302152907
1.906 -0.00100582370221236
1.907 -0.00101433280088836
1.908 -0.0010230152333053
1.909 -0.00103187366411145
1.91 -0.00104091074355327
1.911 -0.00105012913300737
1.912 -0.00105953149086427
1.913 -0.00106912048656118
1.914 -0.0010788987833392
1.915 -0.00108886905625499
1.916 -0.00109903397315321
1.917 -0.001109396207775
1.918 -0.00111995844384303
1.919 -0.0011307233555758
1.92 -0.00114766399997617
1.921 -0.00116022808575287
1.922 -0.00117294662375683
1.923 -0.0011858425922754
1.924 -0.00119892519381227
1.925 -0.00121219925518738
1.926 -0.00122566818241801
1.927 -0.00123933494661873
1.928 -0.00125320236642439
1.929 -0.00126727322264225
1.93 -0.00128155028088993
1.931 -0.00129603630543709
1.932 -0.00131073405255197
1.933 -0.00132564629282871
1.934 -0.00134077577805892
1.935 -0.00135612529230773
1.936 -0.00137169759138898
1.937 -0.00138749545736576
1.938 -0.001403521650246
1.939 -0.0014197789509214
1.94 -0.00143627012663107
1.941 -0.00145299795756437
1.942 -0.0014699652224669
1.943 -0.00148717469095355
1.944 -0.001504629155824
1.945 -0.00152233139110283
1.946 -0.00154028417953495
1.947 -0.00155849030698405
1.948 -0.00157695255898329
1.949 -0.00159567371755745
1.95 -0.00161903863913909
1.951 -0.001639656331028
1.952 -0.00166049284363791
1.953 -0.00168156340962479
1.954 -0.00170287485614036
1.955 -0.00172443132681628
1.956 -0.00174623609967561
1.957 -0.00176829217973668
1.958 -0.00179060248603317
1.959 -0.00181316989702256
1.96 -0.00183599730731166
1.961 -0.00185908758996763
1.962 -0.00188244363050522
1.963 -0.00190606830530328
1.964 -0.00192996450675468
1.965 -0.00195413510240205
1.966 -0.00197858298829286
1.967 -0.00200331105468887
1.968 -0.00202832217552561
1.969 -0.00205361924430095
1.97 -0.00207920516246911
1.971 -0.00210508280700799
1.972 -0.00213125507317354
1.973 -0.00215772486227445
1.974 -0.00218449507254098
1.975 -0.00221156858576264
1.976 -0.00223894831641707
1.977 -0.00226663716205288
1.978 -0.00229463801668608
1.979 -0.00232295379184301
1.98 -0.00235455856670703
1.981 -0.00238485331849405
1.982 -0.00241542915062541
1.983 -0.00244629455043446
1.984 -0.0024774542758054
1.985 -0.00250891189566788
1.986 -0.00254067061539717
1.987 -0.00257273351819822
1.988 -0.00260510363924871
1.989 -0.00263778401664492
1.99 -0.00267077767730707
1.991 -0.00270408765483307
1.992 -0.00273771697590042
1.993 -0.00277166867722523
1.994 -0.00280594580295934
1.995 -0.00284055138750375
1.996 -0.00287548847347816
1.997 -0.0029107600993392
1.998 -0.00294636931831118
1.999 -0.00298231918487179
2 -0.00301861274492668
2.001 -0.00305525303920245
2.002 -0.00309224314049064
2.003 -0.00312958610799441
2.004 -0.00316728501658777
2.005 -0.0032053429084681
2.006 -0.00324376286910541
2.007 -0.00328254796938962
2.008 -0.00332170127800946
2.009 -0.00336122587599434
2.01 -0.00371345751099362
2.011 -0.00375455065099187
2.012 -0.00379304101317906
2.013 -0.00383091654690271
2.014 -0.00386881560719216
2.015 -0.00390694457816598
2.016 -0.00394537156659439
2.017 -0.00398412040577265
2.018 -0.00402320076307224
2.019 -0.00406261780264038
2.02 -0.00410237519409555
2.021 -0.00414247616698542
2.022 -0.00418292377318229
2.023 -0.00422372105298216
2.024 -0.00426487100581689
2.025 -0.00430637663779995
2.026 -0.00434824094456843
2.027 -0.00439046693030189
2.028 -0.00443305758607949
2.029 -0.00447601592232119
2.03 -0.00451934492708943
2.031 -0.00456304760546471
2.032 -0.00460712695509771
2.033 -0.00465158597712252
2.034 -0.00469642767925548
2.035 -0.00474165505396806
2.036 -0.00478727111757828
2.037 -0.00483327886302403
2.038 -0.00487968131275784
2.039 -0.00492648146324434
2.04 -0.00494662920614049
2.041 -0.00499504251310272
2.042 -0.00504418766209799
2.043 -0.00509384688239797
2.044 -0.00514395201804753
2.045 -0.00519448274604973
2.046 -0.00524543413620903
2.047 -0.00529680613318789
2.048 -0.0053486002740455
2.049 -0.00540081859766964
2.05 -0.0054534633050131
2.051 -0.00550653664241218
2.052 -0.00556004088122808
2.053 -0.00561397831388076
2.054 -0.00566835122022726
2.055 -0.00572316188171606
2.056 -0.00577841259708599
2.057 -0.00583410566972523
2.058 -0.0058902433584068
2.059 -0.00594682799389552
2.06 -0.00600386186527809
2.061 -0.00606134727036522
2.062 -0.00611928653066913
2.063 -0.00617768193929205
2.064 -0.00623653582640819
2.065 -0.00629585050488815
2.066 -0.00635562827651862
2.067 -0.00641587148352606
2.068 -0.00647658245050588
2.069 -0.00653776350612402
2.07 -0.00657967702972872
2.071 -0.00664230271533776
2.072 -0.0067056957690376
2.073 -0.00676964762874228
2.074 -0.00683919581840755
2.075 -0.00690429401195912
2.076 -0.00696975031263293
2.077 -0.00703564192453392
2.078 -0.00710199542117034
2.079 -0.00716882116159608
2.08 -0.0072361242774995
2.081 -0.00730390828553932
2.082 -0.00737217613322687
2.083 -0.0074409306190306
2.084 -0.00751017449799228
2.085 -0.00757991049648482
2.086 -0.00765014136023119
2.087 -0.00772086983531935
2.088 -0.0077920986490752
2.089 -0.00786383056126765
2.09 -0.00793606831794468
2.091 -0.00800881468174825
2.092 -0.00808207244134191
2.093 -0.00815584433772732
2.094 -0.00823013318098661
2.095 -0.00830494173497591
2.096 -0.00838027280154071
2.097 -0.00845612919390964
2.098 -0.00853251369622085
2.099 -0.00860942914041432
2.1 -0.00867344588664502
2.101 -0.00875193080234885
2.102 -0.00883124548153797
2.103 -0.00891117701835508
2.104 -0.00899165938892355
2.105 -0.00907267365217598
2.106 -0.00915421598196886
2.107 -0.00923628738623634
2.108 -0.00931889043878687
2.109 -0.00940202821659461
2.11 -0.00948570395921638
2.111 -0.00956992098537535
2.112 -0.00965468262395881
2.113 -0.00973999222511689
2.114 -0.00982585313571678
2.115 -0.00991226875038463
2.116 -0.00999924242063606
2.117 -0.0100867775420934
2.118 -0.0101748775245813
2.119 -0.0102635457927645
2.12 -0.010352785742564
2.121 -0.0104426008247885
2.122 -0.0105329944703851
2.123 -0.0106239701535363
2.124 -0.0107155313402526
2.125 -0.0108076815113124
2.126 -0.0109004241402816
2.127 -0.0109937627843567
2.128 -0.0110877009213883
2.129 -0.0111822421073875
2.13 -0.0112696878173313
2.131 -0.0113658490143172
2.132 -0.0114629266699758
2.133 -0.0115606953135247
2.134 -0.0116590853716417
2.135 -0.0117580773171805
2.136 -0.0118576676888992
2.137 -0.0119578582200151
2.138 -0.0120586522537827
2.139 -0.0121600537049871
2.14 -0.0122620667050588
2.141 -0.0123646954358729
2.142 -0.0124679441094017
2.143 -0.0125718169982273
2.144 -0.0126763183578489
2.145 -0.0127814524851518
2.146 -0.012887223685691
2.147 -0.0129936363437239
2.148 -0.0131006947699903
2.149 -0.0132084033901912
2.15 -0.0133167666227406
2.151 -0.01342578889947
2.152 -0.0135354746908891
2.153 -0.0136458284886032
2.154 -0.0137568548444748
2.155 -0.0138685582931661
2.156 -0.0139809434313321
2.157 -0.0140940148652678
2.158 -0.0142077772785883
2.159 -0.0143222353276469
2.16 -0.0139265043790679
2.161 0.0563696966516554
2.162 0.0564342519251784
2.163 0.057011098826408
2.164 0.0309394392273885
2.165 0.0142709124245045
2.166 0.00902651439402441
2.167 0.007453718169693
2.168 0.00705953092956781
2.169 0.00704301596014214
2.17 0.00714687989199892
2.171 0.00728847484786704
2.172 0.00744125568921885
2.173 0.00759669958551744
2.174 0.00775207313102461
2.175 0.00790650267820213
2.176 0.0080597119790945
2.177 0.00821161659615285
2.178 0.00836219380486411
2.179 0.00851144051298841
2.18 0.0086593600695205
2.181 0.00880595768410374
2.182 0.00895123928111962
2.183 0.00909521085876698
2.184 0.0092378784707757
2.185 0.00937924814769598
2.186 0.00951932584500007
2.187 0.00965811749913422
2.188 0.00979562893652593
2.189 0.00993186600606055
2.19 0.0100702842015766
2.191 0.010203735099202
2.192 0.0103368453234508
2.193 0.0104689850777034
2.194 0.0105999595702055
2.195 0.0107297137010053
2.196 0.0108582371207646
2.197 0.0109855337940585
2.198 0.0111116122019017
2.199 0.0112364820906975
2.2 0.0113601536505272
2.201 0.0114826369939357
2.202 0.0116039421893872
2.203 0.0117240791812182
2.204 0.0118430578034247
2.205 0.0119608877037105
2.206 0.0120775784628203
2.207 0.0121931394948668
2.208 0.0123075801300659
2.209 0.0124209095092983
2.21 0.0125331367103993
2.211 0.0126442706578435
2.212 0.0127543201972439
2.213 0.0128632939825741
2.214 0.0129712006416365
2.215 0.0130780486170212
2.216 0.013183846275634
2.217 0.013288601878064
2.218 0.0133923235431324
2.219 0.013495019301719
2.22 0.0136076548807546
2.221 0.013708248211311
2.222 0.0138081194755749
2.223 0.013907041259965
2.224 0.0140049445542481
2.225 0.0141018111860288
2.226 0.0141976392555949
2.227 0.014292432044879
2.228 0.0143861945125717
2.229 0.0144789320219729
2.23 0.0145706500751043
2.231 0.0146613542070059
2.232 0.0147510498563643
2.233 0.0148397424012233
2.234 0.0149274372051622
2.235 0.0150141395365566
2.236 0.0150998546186749
2.237 0.0151845875983479
2.238 0.0152683436081713
2.239 0.0153511276871324
2.24 0.0154329448177489
2.241 0.0155137999569064
2.242 0.0155936979841197
2.243 0.0156726437267558
2.244 0.0157506419904322
2.245 0.0158276974973069
2.246 0.0159038149205262
2.247 0.0159789989210649
2.248 0.01605325408124
2.249 0.016126584944427
2.25 0.0162124429134754
2.251 0.0162843569782118
2.252 0.0163553111207581
2.253 0.0164253330950936
2.254 0.0164944347806927
2.255 0.0165626229415432
2.256 0.0166299026061455
2.257 0.0166962782670998
2.258 0.0167617542260301
2.259 0.0168263346581598
2.26 0.0168900237207948
2.261 0.0169528255063697
2.262 0.0170147440778871
2.263 0.0170757834490218
2.264 0.0171359476463636
2.265 0.0171952406072066
2.266 0.0172536662642368
2.267 0.0173112285127065
2.268 0.0173679312326284
2.269 0.0174237782572974
2.27 0.0174787733956237
2.271 0.0175329204375091
2.272 0.0175862231228877
2.273 0.0176386852178216
2.274 0.0176903104066989
2.275 0.0177411023742849
2.276 0.017791064764149
2.277 0.0178402012258079
2.278 0.0178885153618225
2.279 0.0179360107754067
2.28 0.0180020598831865
2.281 0.0180487108715174
2.282 0.0180942438266573
2.283 0.0181388674373656
2.284 0.01818265127196
2.285 0.0182256201281897
2.286 0.0182677844271205
2.287 0.0183091499524451
2.288 0.0183497209643693
2.289 0.018389501242626
2.29 0.0184284944039243
2.291 0.0184667039684607
2.292 0.0185041334479853
2.293 0.0185407863276438
2.294 0.0185766660803958
2.295 0.0186117761588461
2.296 0.018646119982391
2.297 0.0186797010026749
2.298 0.0187125226360813
2.299 0.0187445882671456
2.3 0.018775901271943
2.301 0.0188064650530248
2.302 0.0188362829604598
2.303 0.0188653583442475
2.304 0.0188936945723205
2.305 0.0189212949469833
2.306 0.0189481628193091
2.307 0.0189743014830997
2.308 0.0189997142708707
2.309 0.019024404457121
2.31 0.0190695586530756
2.311 0.0190937066853926
2.312 0.0191166589004866
2.313 0.0191387428978989
2.314 0.0191600663357103
2.315 0.0191806661135737
2.316 0.0192005564136915
2.317 0.0192197440528415
2.318 0.0192382335342924
2.319 0.0192560285764987
2.32 0.0192731326310452
2.321 0.0192895490829466
2.322 0.0193052812966
2.323 0.0193203326104502
2.324 0.0193347063426905
2.325 0.0193484058009964
2.326 0.0193614343194301
2.327 0.0193737951975603
2.328 0.019385491718594
2.329 0.0193965271963358
2.33 0.0194069049012164
2.331 0.019416628135053
2.332 0.0194257001603488
2.333 0.0194341242526988
2.334 0.019441903687803
2.335 0.0194490417062922
2.336 0.019455541564597
2.337 0.0194614065296959
2.338 0.0194666398281937
2.339 0.0194712447086206
2.34 0.0195038533824875
2.341 0.0195084897721059
2.342 0.019511739151512
2.343 0.0195141230639489
2.344 0.0195158115174794
2.345 0.0195168613915229
2.346 0.0195172932752528
2.347 0.0195171160180678
2.348 0.0195163347116172
2.349 0.0195149532301735
2.35 0.0195129750655722
2.351 0.0195104035572784
2.352 0.0195072420193152
2.353 0.0195034937054244
2.354 0.0194991619061175
2.355 0.0194942498833396
2.356 0.019488760877207
2.357 0.0194826981312397
2.358 0.0194760648842501
2.359 0.0194688643629474
2.36 0.0194610997795593
2.361 0.0194527743561038
2.362 0.0194438912798801
2.363 0.0194344537566462
2.364 0.0194244649664707
2.365 0.0194139280741294
2.366 0.0194028462525357
2.367 0.0193912226598801
2.368 0.0193790604443777
2.369 0.0193663627366774
2.37 0.0193656328936515
2.371 0.0193522583385746
2.372 0.019337982391646
2.373 0.0193230620506401
2.374 0.0193075821161162
2.375 0.0192915720177395
2.376 0.0192750433402702
2.377 0.0192580019593653
2.378 0.0192404518798674
2.379 0.0192223965157753
2.38 0.019203839051037
2.381 0.0191847826196749
2.382 0.0191652303231642
2.383 0.0191451852214262
2.384 0.0191246503767766
2.385 0.0191036288248141
2.386 0.0190821235905214
2.387 0.0190601376921081
2.388 0.0190376741323379
2.389 0.0190147358699612
2.39 0.0189913258980444
2.391 0.0189674471520367
2.392 0.0189431025691515
2.393 0.0189182950698728
2.394 0.0188930275639113
2.395 0.0188673029334887
2.396 0.0188411240475847
2.397 0.0188144937676043
2.398 0.0187874149268868
2.399 0.0187598903468466
2.4 0.0187639203114842
2.401 0.0187369228221464
2.402 0.0187084928123402
2.403 0.0186793060321506
2.404 0.0186495816815342
2.405 0.0186193921230665
2.406 0.0185887625152574
2.407 0.0185577028010604
2.408 0.0185262180523276
2.409 0.0184943117253479
2.41 0.0184619867536658
2.411 0.0184292458962176
2.412 0.0183960918463416
2.413 0.0183625272394673
2.414 0.0183285547109909
2.415 0.0182941768491724
2.416 0.0182593962388208
2.417 0.0182242154337849
2.418 0.0181886369875866
2.419 0.018152663400463
2.42 0.0181162971662713
2.421 0.0180795407682
2.422 0.0180423966557449
2.423 0.0180048672556333
2.424 0.0179669549828519
2.425 0.0179286622346725
2.426 0.01788999136301
2.427 0.0178509447215129
2.428 0.0178115246318915
2.429 0.0177717333985152
2.43 0.0177507412316009
2.431 0.0177109018315804
2.432 0.0176700789808814
2.433 0.0176286953627864
2.434 0.017586888411555
2.435 0.0175447038188074
2.436 0.0175021577756974
2.437 0.0174592569715994
2.438 0.017416005027124
2.439 0.0173724045429134
2.44 0.0173284577988516
2.441 0.0172841669402247
2.442 0.0172395340543676
2.443 0.0171945612133275
2.444 0.017149250441337
2.445 0.0171036037454112
2.446 0.0170576231148121
2.447 0.0170113105050639
2.448 0.0169646678647843
2.449 0.0169176971007471
2.45 0.0168704001148096
2.451 0.0168227787582825
2.452 0.0167748349046145
2.453 0.0167265703579529
2.454 0.0166779869242007
2.455 0.0166290863939593
2.456 0.0165798705135132
2.457 0.0165303410240215
2.458 0.0164804996371102
2.459 0.0164303480521462
2.46 0.0163824768434807
2.461 0.0163314764212169
2.462 0.0162800707508723
2.463 0.0162283294668097
2.464 0.016176276045555
2.465 0.0161239191246565
2.466 0.0160712625277711
2.467 0.0160183085382207
2.468 0.0159650589200631
2.469 0.0159115152637497
2.47 0.0158576790800466
2.471 0.0158035518454679
2.472 0.0157491350132149
2.473 0.0156944300205184
2.474 0.0156394382625729
2.475 0.015584161141314
2.476 0.0155286000196733
2.477 0.0154727562372284
2.478 0.0154166311358251
2.479 0.0153602260320366
2.48 0.0153035422123445
2.481 0.0152465809424766
2.482 0.0151893434983589
2.483 0.0151318311025934
2.484 0.0150740449856725
2.485 0.0150159863452355
2.486 0.0149576563703918
2.487 0.0148990562354788
2.488 0.0148401870893255
2.489 0.0147810500724537
2.49 0.0147582793567529
2.491 0.014700167219334
2.492 0.0146406020932712
2.493 0.0145803904571886
2.494 0.014519792258801
2.495 0.0144588917788013
2.496 0.0143977168330115
2.497 0.0143362770728937
2.498 0.0142745763030288
2.499 0.0142126164391352
2.5 0.0141503987835835
2.501 0.0140879244363487
2.502 0.0140251944121884
2.503 0.0139622097012078
2.504 0.0138989712780236
2.505 0.0138354800876877
2.506 0.0137717370876293
2.507 0.0137077432028097
2.508 0.0136434993537762
2.509 0.0135790064662795
2.51 0.01351426542931
2.511 0.0134492771507448
2.512 0.0133840425091421
2.513 0.0133185623745652
2.514 0.013252837626289
2.515 0.0131868691207138
2.516 0.0131206577155251
2.517 0.0130542042538738
2.518 0.0129875095789068
2.519 0.012920574526106
2.52 0.0128682755790073
2.521 0.0128012553991389
2.522 0.0127335121985738
2.523 0.0126653780708721
2.524 0.0125969603056625
2.525 0.012528293926534
2.526 0.012459390754509
2.527 0.0123902551427249
2.528 0.0123208890472556
2.529 0.0122512936430488
2.53 0.0121814698652817
2.531 0.0121114185662003
2.532 0.0120411405687246
2.533 0.0119706366858128
2.534 0.0118999077275611
2.535 0.0118289545117229
2.536 0.0117577778442331
2.537 0.0116863785412605
2.538 0.0116147574139778
2.539 0.0115429152766792
2.54 0.011470852955953
2.541 0.0113985712667146
2.542 0.0113260710358011
2.543 0.0112533530869793
2.544 0.0111804182587991
2.545 0.0111072673872894
2.546 0.011033901314119
2.547 0.0109603208856363
2.548 0.010886526958352
2.549 0.010812520391475
2.55 0.010726780613552
2.551 0.010651379926098
2.552 0.01057610969996
2.553 0.0105007402338516
2.554 0.0104251983399086
2.555 0.0103494611371264
2.556 0.0102735218860812
2.557 0.0101973790546131
2.558 0.010121032789517
2.559 0.0100444837866492
2.56 0.00996773291405494
2.561 0.00989078111757182
2.562 0.00981362936831111
2.563 0.00973627865312483
2.564 0.00965872997466852
2.565 0.00958098435639763
2.566 0.00950304282641135
2.567 0.0094249064283453
2.568 0.00934657622402721
2.569 0.00926805328753108
2.57 0.009189338708642
2.571 0.00911043359832649
2.572 0.00903133907075495
2.573 0.00895205626538413
2.574 0.00887258634205
2.575 0.00879293046514259
2.576 0.00871308983476099
2.577 0.0086330656515063
2.578 0.00855285913924997
2.579 0.00847247155136575
2.58 0.00840707336867249
2.581 0.00832671264461812
2.582 0.00824569745249696
2.583 0.00816435175888305
2.584 0.00808278053616917
2.585 0.00800101842584385
2.586 0.00791907749963568
2.587 0.00783696259516216
2.588 0.00775467624080094
2.589 0.00767222023196391
2.59 0.00758959615753882
2.591 0.00750680554045277
2.592 0.00742384990762584
2.593 0.0073407308031393
2.594 0.00725744978008333
2.595 0.00717400842797768
2.596 0.00709040835138412
2.597 0.00700665118238877
2.598 0.00692273857635168
2.599 0.00683867221146886
2.6 0.0067544537930703
2.601 0.00667008505166531
2.602 0.00658556774363163
2.603 0.00650090364367088
2.604 0.0064160945604294
2.605 0.00633114232697883
2.606 0.00624604879816701
2.607 0.00616081586003303
2.608 0.00607544542355989
2.609 0.00598993942364615
2.61 0.00595229311011744
2.611 0.00586846708313658
2.612 0.00578309047245469
2.613 0.00569713130198768
2.614 0.00561090180990674
2.615 0.0055245036710013
2.616 0.00543797098815573
2.617 0.00535131617644657
2.618 0.00526454470843704
2.619 0.00517765984537137
2.62 0.0050906641588474
2.621 0.00500356001421636
2.622 0.00491634973549264
2.623 0.00482903564351256
2.624 0.00474162008127563
2.625 0.00465410542216851
2.626 0.00456649406007254
2.627 0.00447878841710356
2.628 0.00439099094353416
2.629 0.00430310411811444
2.63 0.00421513044362782
2.631 0.00412707245363745
2.632 0.00403893270865987
2.633 0.00395071379450029
2.634 0.00386241832447453
2.635 0.00377404894172413
2.636 0.00368560831167997
2.637 0.00359709913215702
2.638 0.00350852412384602
2.639 0.00341988603621211
2.64 0.00330012367735256
2.641 0.00320958256110601
2.642 0.0031198541981924
2.643 0.0030303555407785
2.644 0.00294090140248795
2.645 0.00285143432343267
2.646 0.00276193786040087
2.647 0.00267240875472129
2.648 0.00258284799680309
2.649 0.00249325795827653
2.65 0.00240364146891159
2.651 0.00231400152334558
2.652 0.00222434118981201
2.653 0.0021346635700897
2.654 0.0020449717970224
2.655 0.00195526902929722
2.656 0.00186555844810068
2.657 0.001775843257673
2.658 0.00168612668881003
2.659 0.00159641199101954
2.66 0.00150670243733849
2.661 0.00141700132339827
2.662 0.00132731196351407
2.663 0.00123763769556957
2.664 0.00114798187830984
2.665 0.00105834789069941
2.666 0.000968739129167923
2.667 0.000879159012414637
2.668 0.000789610977052912
2.669 0.000700098477308297
2.67 0.000622993724163654
2.671 0.000533743855556496
2.672 0.000444186481770064
2.673 0.000354562850425403
2.674 0.000264952781295986
2.675 0.000175384302049505
2.676 8.58688303996594e-05
2.677 -3.58753347793712e-06
2.678 -9.2980388626248e-05
2.679 -0.000182305868945739
2.68 -0.000271560270205461
2.681 -0.000360739932087576
2.682 -0.000449841201404692
2.683 -0.000538860417145849
2.684 -0.000627793910503797
2.685 -0.000716638002942936
2.686 -0.000805389003118781
2.687 -0.000894043213209243
2.688 -0.000982596924558224
2.689 -0.00107104642162455
2.69 -0.001159387979404
2.691 -0.00124761786646522
2.692 -0.00133573234586629
2.693 -0.00142372767158619
2.694 -0.00151160009488643
2.695 -0.00159934586269568
2.696 -0.00168696121474734
2.697 -0.00177444239026104
2.698 -0.00186178562297303
2.699 -0.00194898714651059
2.7 -0.00202482177516086
2.701 -0.00211156211966892
2.702 -0.00219845151281146
2.703 -0.00228528028289377
2.704 -0.00237197861218255
2.705 -0.00245852154836035
2.706 -0.00254489853249762
2.707 -0.00263110362601092
2.708 -0.00271713237450296
2.709 -0.00280298080220526
2.71 -0.00288864509026459
2.711 -0.00297412147529953
2.712 -0.00305940621408019
2.713 -0.0031444955762888
2.714 -0.00322938583912999
2.715 -0.00331407328930896
2.716 -0.00339855422207025
2.717 -0.00348282494177943
2.718 -0.00356688176286678
2.719 -0.00365072101074641
2.72 -0.00373433902098688
2.721 -0.00381773214194239
2.722 -0.00390089673453571
2.723 -0.00398382917211375
2.724 -0.0040665258430237
2.725 -0.00414898314877105
2.726 -0.00423119750674455
2.727 -0.00431316534989743
2.728 -0.00439488312804161
2.729 -0.0044763473070903
2.73 -0.00454734624376533
2.731 -0.00462819593460543
2.732 -0.00470904458112069
2.733 -0.00478970900353194
2.734 -0.00487012812902672
2.735 -0.00495028005771185
2.736 -0.00503015546621031
2.737 -0.00510974907950977
2.738 -0.00518905693633221
2.739 -0.00526807551049962
2.74 -0.00534680143586253
2.741 -0.00542523141056243
2.742 -0.00550336217032311
2.743 -0.00558119048104402
2.744 -0.00565871313696643
2.745 -0.00573592695821251
2.746 -0.00581282879101416
2.747 -0.00588941551015683
2.748 -0.0059656840181058
2.749 -0.00604163124538286
2.75 -0.00611725415119781
2.751 -0.00619254972471908
2.752 -0.00626751498418324
2.753 -0.00634214697891606
2.754 -0.0064164427882786
2.755 -0.00649039952454314
2.756 -0.00656401433013988
2.757 -0.00663728437958264
2.758 -0.00671020688078121
2.759 -0.00678277907352247
2.76 -0.00677272287815357
2.761 -0.00684181178036301
2.762 -0.00691249847896301
2.763 -0.00698345055502085
2.764 -0.00705423912622663
2.765 -0.00712472499541748
2.766 -0.00719486186234662
2.767 -0.00726463322837954
2.768 -0.00733403217625862
2.769 -0.0074030548851198
2.77 -0.00747169854998337
2.771 -0.00753996071908426
2.772 -0.00760783907578072
2.773 -0.00767533137718174
2.774 -0.00774243542603242
2.775 -0.00780914906707789
2.776 -0.00787547018619208
2.777 -0.00794139670488092
2.778 -0.00800692658778443
2.779 -0.00807205783263395
2.78 -0.00813678848211255
2.781 -0.00820111661532812
2.782 -0.0082650403533442
2.783 -0.00832855785451556
2.784 -0.008391667316382
2.785 -0.00845436698003437
2.786 -0.00851665512371141
2.787 -0.00857853006536187
2.788 -0.00863999016670498
2.789 -0.00870103382756026
2.79 -0.00876120462151307
2.791 -0.00882187111546332
2.792 -0.00888213213094021
2.793 -0.00894196811960073
2.794 -0.00900137187981313
2.795 -0.0090603401903544
2.796 -0.00911887113944826
2.797 -0.00917696325773287
2.798 -0.00923461525021166
2.799 -0.00929182590170419
2.8 -0.00934859405190087
2.801 -0.00940491858969533
2.802 -0.00946079844147255
2.803 -0.00951623257853246
2.804 -0.00957122000927999
2.805 -0.00962575979105676
2.806 -0.0096798510142226
2.807 -0.00973349281422432
2.808 -0.0097866843633332
2.809 -0.00983942487971645
2.81 -0.00989171361991087
2.811 -0.00994354987732953
2.812 -0.00999493299123348
2.813 -0.0100458623362894
2.814 -0.0100963373307705
2.815 -0.0101463574297041
2.816 -0.0101959221305274
2.817 -0.0102450309683217
2.818 -0.0102936835151057
2.819 -0.0103418793881375
2.82 -0.0103891493105604
2.821 -0.0104370212283917
2.822 -0.0104844613700024
2.823 -0.010531449451517
2.824 -0.0105779788346736
2.825 -0.0106240472884517
2.826 -0.0106696540137532
2.827 -0.0107147986971486
2.828 -0.0107594812026058
2.829 -0.0108037014817838
2.83 -0.0108474595326207
2.831 -0.0108907553962205
2.832 -0.0109335891543281
2.833 -0.0109759609170512
2.834 -0.0110178708374659
2.835 -0.0110593190980628
2.836 -0.0111003059181017
2.837 -0.0111408315515676
2.838 -0.0111808962865159
2.839 -0.0112205004460625
2.84 -0.0112596443840607
2.841 -0.0112983284876278
2.842 -0.0113365531776463
2.843 -0.0113743189082593
2.844 -0.0114116261627613
2.845 -0.0114484754573374
2.846 -0.0114848673442114
2.847 -0.0115208023958966
2.848 -0.0115562812261877
2.849 -0.0115913044746515
2.85 -0.0116254149735871
2.851 -0.0116601433703057
2.852 -0.0116944427137264
2.853 -0.0117282943019009
2.854 -0.0117616926748302
2.855 -0.0117946366285463
2.856 -0.0118271263510363
2.857 -0.0118591624841229
2.858 -0.0118907458387943
2.859 -0.0119218772952223
2.86 -0.0119525577772663
2.861 -0.0119827882393539
2.862 -0.0120125696569904
2.863 -0.0120419030403583
2.864 -0.0120707894186663
2.865 -0.0120992298456473
2.866 -0.0121272254014117
2.867 -0.0121547771907688
2.868 -0.0121818863390395
2.869 -0.012208553995597
2.87 -0.012234781334986
2.871 -0.0122605695486703
2.872 -0.0122859198542489
2.873 -0.0123108334880821
2.874 -0.0123353117118958
2.875 -0.0123593558047736
2.876 -0.012382967066252
2.877 -0.0124061468161024
2.878 -0.0124288963969781
2.879 -0.0124512171655093
2.88 -0.0124726195087141
2.881 -0.01249472727718
2.882 -0.0125164338366215
2.883 -0.0125377210489386
2.884 -0.0125585840839052
2.885 -0.0125790223909969
2.886 -0.0125990368004968
2.887 -0.0126186285875587
2.888 -0.0126377991933558
2.889 -0.0126565501196168
2.89 -0.0126748828926614
2.891 -0.0126927990603362
2.892 -0.0127103001921546
2.893 -0.0127273878699063
2.894 -0.0127440636854632
2.895 -0.0127603292519371
2.896 -0.0127761861976128
2.897 -0.0127916361622552
2.898 -0.0128066807879832
2.899 -0.0128213217506106
2.9 -0.0128355607265288
2.901 -0.0128493994085681
2.902 -0.0128628394968041
2.903 -0.0128758827090824
2.904 -0.0128885307734438
2.905 -0.0129007854312722
2.906 -0.0129126484301898
2.907 -0.0129241215327709
2.908 -0.0129352065191121
2.909 -0.0129459051639859
2.91 -0.0129556498130164
2.911 -0.0129662575051175
2.912 -0.0129765076136006
2.913 -0.0129863815220237
2.914 -0.012995874507449
2.915 -0.0130049863147109
2.916 -0.0130137181165622
2.917 -0.0130220715516258
2.918 -0.0130300484174607
2.919 -0.0130376505576919
2.92 -0.0130448798555927
2.921 -0.0130517381936325
2.922 -0.0130582274680625
2.923 -0.0130643495866061
2.924 -0.0130701064689441
2.925 -0.0130755000333063
2.926 -0.0130805322116785
2.927 -0.0130852049458269
2.928 -0.0130895201827333
2.929 -0.0130934798720414
2.93 -0.0130970859791476
2.931 -0.0131003404720126
2.932 -0.0131032453304667
2.933 -0.0131058025330331
2.934 -0.0131080140771133
2.935 -0.013109881954795
2.936 -0.0131114081768268
2.937 -0.0131125947482994
2.938 -0.0131134436925896
2.939 -0.0131139570323313
2.94 -0.0131134473912372
2.941 -0.0131140176426423
2.942 -0.0131142824109033
2.943 -0.0131142218234626
2.944 -0.0131138309226951
2.945 -0.0131131095294011
2.946 -0.0131120589924569
2.947 -0.013110681163052
2.948 -0.0131089780523038
2.949 -0.0131069517265574
2.95 -0.0131046042743075
2.951 -0.013101937801582
2.952 -0.0130989544211679
2.953 -0.0130956562501249
2.954 -0.0130920454170058
2.955 -0.0130881240489264
2.956 -0.0130838942912549
2.957 -0.013079358289578
2.958 -0.0130745181903452
2.959 -0.0130693761617734
2.96 -0.0130639343700874
2.961 -0.0130581949920337
2.962 -0.0130521602054359
2.963 -0.0130458322022842
2.964 -0.0130392131791176
2.965 -0.0130323053385733
2.966 -0.0130251108936497
2.967 -0.0130176320638609
2.968 -0.0130098710758895
2.969 -0.0130018301631152
2.97 -0.0129926658115849
2.971 -0.0129848485644196
2.972 -0.0129767832902133
2.973 -0.0129684484062076
2.974 -0.0129598385631042
2.975 -0.0129509536077943
2.976 -0.0129417950596401
2.977 -0.0129323649772054
2.978 -0.0129226656014304
2.979 -0.012912699235525
2.98 -0.0129024682081896
2.981 -0.0128919748622424
2.982 -0.0128812215538703
2.983 -0.0128702106538908
2.984 -0.0128589445309493
2.985 -0.0128474255783661
2.986 -0.0128356561909301
2.987 -0.0128236387793892
2.988 -0.0128113757545028
2.989 -0.0127988695488476
2.99 -0.0127861226040288
2.991 -0.0127731373641812
2.992 -0.0127599162989983
2.993 -0.0127464618721234
2.994 -0.0127327765782223
2.995 -0.0127188629006579
2.996 -0.0127047233595721
2.997 -0.0126903604695856
2.998 -0.0126757767650736
2.999 -0.0126609747914587
3 -0.0126449247670823
3.001 -0.0126305331211133
3.002 -0.0126159574153444
3.003 -0.0126011741758794
3.004 -0.0125861776846019
3.005 -0.0125709679106154
3.006 -0.0125555466556861
3.007 -0.012539916322756
3.008 -0.012524079498905
3.009 -0.0125080388590217
3.01 -0.0124917971094859
3.011 -0.0124753569790335
3.012 -0.0124587212008833
3.013 -0.0124418925420867
3.014 -0.012424873773279
3.015 -0.0124076676877823
3.016 -0.0123902770869864
3.017 -0.0123727047973275
3.018 -0.0123549536553157
3.019 -0.0123370265120711
3.02 -0.0123189262502348
3.021 -0.0123006557474988
3.022 -0.0122822179144526
3.023 -0.0122636156700291
3.024 -0.0122448519579141
3.025 -0.0122259297309567
3.026 -0.0122068519739642
3.027 -0.0121876216703691
3.028 -0.0121682418350668
3.029 -0.0121487155014937
3.03 -0.0121278039426459
3.031 -0.0121089007689868
3.032 -0.0120898880803438
3.033 -0.0120707405576298
3.034 -0.0120514522506915
3.035 -0.0120320234165919
3.036 -0.0120124563125626
3.037 -0.0119927538575943
3.038 -0.011972919184249
3.039 -0.0119529555061706
3.04 -0.0119328660900397
3.041 -0.0119126542210125
3.042 -0.0118923232069302
3.043 -0.0118718763853941
3.044 -0.0118513171009405
3.045 -0.0118306487329307
3.046 -0.0118098746731728
3.047 -0.0117889983397093
3.048 -0.0117680231606586
3.049 -0.0117469526038506
3.05 -0.011725790141174
3.051 -0.011704539277232
3.052 -0.0116832035351705
3.053 -0.0116617864540052
3.054 -0.0116402916066309
3.055 -0.011618722571184
3.056 -0.0115970829706917
3.057 -0.0115753764210666
3.058 -0.0115536065866613
3.059 -0.0115317771369424
3.06 -0.011508426719085
3.061 -0.0114874661660853
3.062 -0.0114664859109235
3.063 -0.0114454589529228
3.064 -0.0114243792500584
3.065 -0.0114032474881511
3.066 -0.011382066536944
3.067 -0.0113608399668095
3.068 -0.0113395715773956
3.069 -0.01131826527578
3.07 -0.0112969250111022
3.071 -0.0112755547475745
3.072 -0.0112541585095526
3.073 -0.011232740305947
3.074 -0.01121130418144
3.075 -0.0111898542125669
3.076 -0.0111683944895672
3.077 -0.011146929121885
3.078 -0.0111254622419772
3.079 -0.0111039980174726
3.08 -0.0110825406180081
3.081 -0.011061094243118
3.082 -0.0110396631160918
3.083 -0.0110182514874257
3.084 -0.0109968636148397
3.085 -0.0109755037849279
3.086 -0.010954176301313
3.087 -0.0109328855009807
3.088 -0.0109116357185626
3.089 -0.0108904313375335
3.09 -0.0108675856800787
3.091 -0.0108475300320527
3.092 -0.0108275622017858
3.093 -0.0108076536167046
3.094 -0.0107877981997228
3.095 -0.0107679971080944
3.096 -0.0107482538004637
3.097 -0.0107285725119996
3.098 -0.0107089577190741
3.099 -0.0106894139966127
3.1 -0.0106699459689109
3.101 -0.0106505582554436
3.102 -0.0106312555439828
3.103 -0.0106120424933694
3.104 -0.0105929238169688
3.105 -0.0105739042213279
3.106 -0.0105549884403958
3.107 -0.0105361812094425
3.108 -0.0105174873049452
3.109 -0.010498911495291
3.11 -0.010480458575837
3.111 -0.0104621333588518
3.112 -0.010443940650762
3.113 -0.0104258853054247
3.114 -0.0104079721644567
3.115 -0.0103902060813055
3.116 -0.0103725919408673
3.117 -0.0103551346248591
3.118 -0.0103378390380245
3.119 -0.0103207100835289
3.12 -0.0103018465421638
3.121 -0.0102861701220556
3.122 -0.0102707041196201
3.123 -0.0102554183501478
3.124 -0.0102403065754473
3.125 -0.0102253702122477
3.126 -0.0102106131480465
3.127 -0.0101960400506965
3.128 -0.0101816558632597
3.129 -0.0101674655952429
3.13 -0.0101534743044
3.131 -0.0101396870497722
3.132 -0.0101261089092459
3.133 -0.0101127449672242
3.134 -0.010099600300969
3.135 -0.0100866799986785
3.136 -0.0100739891512545
3.137 -0.0100615328559403
3.138 -0.0100493162049373
3.139 -0.0100373442887866
3.14 -0.0100256222224891
3.141 -0.0100141550973482
3.142 -0.010002948008433
3.143 -0.00999200604908277
3.144 -0.00998133432872509
3.145 -0.00997093793278268
3.146 -0.0099608219550703
3.147 -0.00995099148392885
3.148 -0.00994145160790007
3.149 -0.00993220739925751
3.15 -0.00992116963927599
3.151 -0.0099136809326024
3.152 -0.00990653127221581
3.153 -0.00989968854905186
3.154 -0.00989314596329566
3.155 -0.00988690482765697
3.156 -0.00988096901674715
3.157 -0.00987534324088208
3.158 -0.00987003246542631
3.159 -0.00986504172042768
3.16 -0.00986037607105797
3.161 -0.00985604055496011
3.162 -0.00985204021073117
3.163 -0.00984838009876805
3.164 -0.00984506521067864
3.165 -0.0098421005481955
3.166 -0.00983949111384066
3.167 -0.00983724187913978
3.168 -0.00983535779224918
3.169 -0.00983384382012554
3.17 -0.00983270486962807
3.171 -0.00983194584733938
3.172 -0.00983157165324421
3.173 -0.00983158715556206
3.174 -0.00983199720356276
3.175 -0.00983280664360074
3.176 -0.00983402026940139
3.177 -0.00983564289515595
3.178 -0.00983767928319536
3.179 -0.00984013417473132
3.18 -0.0098407752547314
3.181 -0.00984525086314963
3.182 -0.00985018602165083
3.183 -0.00985554608268756
3.184 -0.00986132315912772
3.185 -0.00986751789335808
3.186 -0.00987413368329879
3.187 -0.00988117475583927
3.188 -0.0098886456067419
3.189 -0.00989655076825568
3.19 -0.00990489480830363
3.191 -0.00991368224706135
3.192 -0.00992291760631699
3.193 -0.00993260535783567
3.194 -0.00994274995553678
3.195 -0.00995335582305367
3.196 -0.00996442734653071
3.197 -0.00997596888627938
3.198 -0.00998798477828208
3.199 -0.0100004793316125
3.2 -0.0100134567943421
3.201 -0.010026921410136
3.202 -0.0100408773804187
3.203 -0.0100553288721599
3.204 -0.0100702800248632
3.205 -0.0100857349468746
3.206 -0.0101016976984793
3.207 -0.0101181723170939
3.208 -0.0101351628028383
3.209 -0.0101526731152316
3.21 -0.0104676413915859
3.211 -0.0104895035140268
3.212 -0.0105073517927473
3.213 -0.0105242362447016
3.214 -0.0105411360174933
3.215 -0.0105583671336619
3.216 -0.0105760332458571
3.217 -0.0105941699725678
3.218 -0.0106127911072846
3.219 -0.0106319034384013
3.22 -0.0106515114706183
3.221 -0.0106716189709904
3.222 -0.0106922294149096
3.223 -0.0107133461816872
3.224 -0.0107349725699296
3.225 -0.0107571118568931
3.226 -0.0107797672232701
3.227 -0.0108029418649574
3.228 -0.0108266388985237
3.229 -0.0108508614215067
3.23 -0.0108756124594712
3.231 -0.010900895036154
3.232 -0.0109267120942435
3.233 -0.0109530665622794
3.234 -0.0109799613164887
3.235 -0.0110073991878817
3.236 -0.0110353829738925
3.237 -0.0110639154172739
3.238 -0.0110929992370685
3.239 -0.0111226370872819
3.24 -0.011123653347096
3.241 -0.0111549049451686
3.242 -0.0111872367664567
3.243 -0.011220300728005
3.244 -0.0112539864677899
3.245 -0.0112882597818714
3.246 -0.0113231107828815
3.247 -0.0113585374048968
3.248 -0.0113945399982067
3.249 -0.0114311197030259
3.25 -0.011468277851974
3.251 -0.0115060158432141
3.252 -0.0115443350333129
3.253 -0.0115832367707233
3.254 -0.0116227223458678
3.255 -0.0116627930076653
3.256 -0.0117034499786587
3.257 -0.0117446944398612
3.258 -0.0117865275149216
3.259 -0.0118289503097229
3.26 -0.011871963858036
3.261 -0.0119155692017607
3.262 -0.0119597672804703
3.263 -0.0120045590401457
3.264 -0.0120499453922201
3.265 -0.0120959271687299
3.266 -0.0121425052065384
3.267 -0.0121896802518938
3.268 -0.0122374530656541
3.269 -0.0122858243481621
3.27 -0.0123134965723239
3.271 -0.0123633472797564
3.272 -0.012414235979807
3.273 -0.0124658537615129
3.274 -0.012518102173356
3.275 -0.0125709501813616
3.276 -0.0126243883112112
3.277 -0.0126784140364448
3.278 -0.0127330269537725
3.279 -0.0127882273660873
3.28 -0.0128440157702942
3.281 -0.0129003927202605
3.282 -0.0129573587216964
3.283 -0.0130149142873951
3.284 -0.0130730598746887
3.285 -0.0131317959216753
3.286 -0.0131911228386889
3.287 -0.0132510410004814
3.288 -0.0133115507475723
3.289 -0.0133726523730654
3.29 -0.0134343461837205
3.291 -0.0134966323983299
3.292 -0.0135595112711654
3.293 -0.013622982967548
3.294 -0.0136870476658173
3.295 -0.0137517054756678
3.296 -0.0138169565064427
3.297 -0.0138828008598757
3.298 -0.0139492385512386
3.299 -0.0140162696212448
3.3 -0.014069448518106
3.301 -0.0141380084296948
3.302 -0.014207568799341
3.303 -0.0142778359607568
3.304 -0.0143487159304423
3.305 -0.0144201787712593
3.306 -0.0144922150171803
3.307 -0.0145648218340811
3.308 -0.0146379984033895
3.309 -0.0147117445940882
3.31 -0.0147860604880592
3.311 -0.0148609461879933
3.312 -0.0149364018152016
3.313 -0.0150124274767524
3.314 -0.0150890232519873
3.315 -0.0151661892110509
3.316 -0.0152439254051077
3.317 -0.0153222318677863
3.318 -0.0154011086118613
3.319 -0.0154805556528717
3.32 -0.0155605729607674
3.321 -0.0156411605176981
3.322 -0.0157223182673429
3.323 -0.0158040461505549
3.324 -0.0158863441112242
3.325 -0.0159692120350545
3.326 -0.0160526498520859
3.327 -0.0161366574457701
3.328 -0.0162212347050662
3.329 -0.0163063814829229
3.33 -0.0171151564234769
3.331 -0.0173103164016988
3.332 -0.0174129208811987
3.333 -0.017486128879812
3.334 -0.0175502214290814
3.335 -0.0176117087236044
3.336 -0.0176726781342386
3.337 -0.017733796529817
3.338 -0.0177952745240908
3.339 -0.0178571760765669
3.34 -0.0179195182143859
3.341 -0.017982302682856
3.342 -0.0180455264621574
3.343 -0.0181091849137624
3.344 -0.0181732729261943
3.345 -0.0182377851605857
3.346 -0.0183027162968883
3.347 -0.0183680609405214
3.348 -0.0184338137041182
3.349 -0.0184999692177802
3.35 -0.0185665220715577
3.351 -0.018633466907959
3.352 -0.0187007983196212
3.353 -0.0187685109257956
3.354 -0.018836599392917
3.355 -0.0189050582904681
3.356 -0.0189738823241185
3.357 -0.0190638372992418
3.358 -0.0191353037530101
3.359 -0.0192059780448055
3.36 -0.0192766332158354
3.361 0.0564594062564626
3.362 0.0565234699485727
3.363 0.0570940169079766
3.364 0.0320363457263893
3.365 0.0151335046526253
3.366 0.00980681666466396
3.367 0.00820274182824641
3.368 0.00779327140127329
3.369 0.00776565539938847
3.37 0.00785966832964533
3.371 0.00799169621133705
3.372 0.0081347590955693
3.373 0.00828023499671289
3.374 0.00842539506143175
3.375 0.00856940272254092
3.376 0.00871203393264903
3.377 0.00885326090434595
3.378 0.00899311838717336
3.379 0.00913166060439541
3.38 0.00926894757804533
3.381 0.00940504053384119
3.382 0.00954000069704955
3.383 0.00967388859226736
3.384 0.00980676516869051
3.385 0.0099386940225558
3.386 0.0100697373156198
3.387 0.010199947707273
3.388 0.0103293592831722
3.389 0.0104572047071435
3.39 0.0105876074153979
3.391 0.0107114944023784
3.392 0.0108375789195041
3.393 0.0109635484256224
3.394 0.0110886685233606
3.395 0.0112127116991319
3.396 0.0113356132271991
3.397 0.0114573605552615
3.398 0.0115779577720965
3.399 0.0116974142134451
3.4 0.0118157408022474
3.401 0.0119329488435015
3.402 0.0120490496805389
3.403 0.0121640545485765
3.404 0.0122779745443663
3.405 0.0123908206903447
3.406 0.0125026037622273
3.407 0.0126133344858459
3.408 0.0127230233869767
3.409 0.0128316809096934
3.41 0.0129393173122546
3.411 0.0130459427549934
3.412 0.0131515672340316
3.413 0.0132562006545803
3.414 0.0133598527833242
3.415 0.0134625332505967
3.416 0.0135642515701212
3.417 0.0136650171354327
3.418 0.0137648392321635
3.419 0.0138637270060726
3.42 0.0139754378436361
3.421 0.0140713787790536
3.422 0.0141675894423249
3.423 0.0142632112952709
3.424 0.0143579714651789
3.425 0.0144517852682782
3.426 0.0145446283999856
3.427 0.0146364959840041
3.428 0.0147273892824092
3.429 0.0148173115848831
3.43 0.014906266739874
3.431 0.0149942587753432
3.432 0.0150812917626167
3.433 0.0151673697187409
3.434 0.0152524966405997
3.435 0.0153366764930829
3.436 0.0154199037672728
3.437 0.015502196331514
3.438 0.0155835548545372
3.439 0.0156639822803072
3.44 0.0157434820752239
3.441 0.0158220579292151
3.442 0.0158997135006484
3.443 0.015976452460235
3.444 0.0160522784643107
3.445 0.0161271950821862
3.446 0.0162012059582788
3.447 0.0162743145920609
3.448 0.016346524538428
3.449 0.0164178392931827
3.45 0.0165054406744229
3.451 0.0165752244340081
3.452 0.0166444809422945
3.453 0.0167129663199192
3.454 0.0167806043516167
3.455 0.0168473727395396
3.456 0.0169132664711889
3.457 0.0169782860797074
3.458 0.0170424338828154
3.459 0.0171057127491453
3.46 0.0171681256903523
3.461 0.0172296757956507
3.462 0.0172903661170702
3.463 0.017350199737627
3.464 0.017409179695227
3.465 0.0174673090263003
3.466 0.0175245907267825
3.467 0.0175810278090691
3.468 0.0176366232858617
3.469 0.0176913801039674
3.47 0.017745301229082
3.471 0.0177983896196773
3.472 0.0178506481971605
3.473 0.0179020798828946
3.474 0.0179526876212906
3.475 0.018002474282393
3.476 0.0180514427924382
3.477 0.0180995959979408
3.478 0.0181469368121267
3.479 0.0181934680731345
3.48 0.0182632767755541
3.481 0.0183090379523646
3.482 0.0183539451333874
3.483 0.0183980367796988
3.484 0.0184413272009818
3.485 0.0184838229696235
3.486 0.0185255281956077
3.487 0.0185664461392335
3.488 0.0186065798222308
3.489 0.018645932162784
3.49 0.0186845060937374
3.491 0.018722304468555
3.492 0.0187593301663427
3.493 0.0187955860703646
3.494 0.0188310750589285
3.495 0.0188657999864141
3.496 0.0188997637260924
3.497 0.0189329691393341
3.498 0.0189654190760462
3.499 0.0189971164161442
3.5 0.0190280640055388
3.501 0.0190582647137545
3.502 0.019087721385637
3.503 0.0191164368916719
3.504 0.019144414062411
3.505 0.0191716557700648
3.506 0.0191981648854153
3.507 0.0192239442447614
3.508 0.0192489967123916
3.509 0.0192733251422443
3.51 0.0193284370138873
3.511 0.0193526354031937
3.512 0.0193757070691712
3.513 0.0193979336014495
3.514 0.019419407561649
3.515 0.0194401607123907
3.516 0.019460205278457
3.517 0.0194795471928335
3.518 0.0194981903906018
3.519 0.0195161381334373
3.52 0.0195333935113231
3.521 0.019549959481813
3.522 0.0195658390677452
3.523 0.0195810352116934
3.524 0.0195955509028686
3.525 0.0196093891161558
3.526 0.0196225528108901
3.527 0.019635044975173
3.528 0.019646868574722
3.529 0.0196580265977098
3.53 0.0196685220151669
3.531 0.0196783578113666
3.532 0.0196875369731483
3.533 0.0196960624666782
3.534 0.0197039372795308
3.535 0.019711164397785
3.536 0.0197177468220609
3.537 0.0197236875138125
3.538 0.0197289894783276
3.539 0.0197336556779618
3.54 0.0197597655379161
3.541 0.0197641546963305
3.542 0.0197674888659275
3.543 0.0197700623217008
3.544 0.0197719717701775
3.545 0.0197732504075194
3.546 0.0197739109678434
3.547 0.0197739596384552
3.548 0.0197734004857455
3.549 0.0197722369143762
3.55 0.0197704720668346
3.551 0.0197681090625367
3.552 0.0197651509521432
3.553 0.0197616007974392
3.554 0.0197574616604887
3.555 0.0197527365954026
3.556 0.0197474286439039
3.557 0.0197415408444929
3.558 0.0197350762503548
3.559 0.0197280378811361
3.56 0.0197204287808177
3.561 0.0197122519757854
3.562 0.0197035104827046
3.563 0.0196942073235038
3.564 0.0196843455176104
3.565 0.0196739280641717
3.566 0.0196629579555951
3.567 0.0196514381964774
3.568 0.0196393717857681
3.569 0.0196267617029264
3.57 0.0196504712648393
3.571 0.0196384839008832
3.572 0.019625094809198
3.573 0.0196108943646727
3.574 0.0195960744097608
3.575 0.0195806987050816
3.576 0.019564789756925
3.577 0.0195483568585208
3.578 0.019531405002514
3.579 0.0195139378024196
3.58 0.0194959584454572
3.581 0.0194774699415566
3.582 0.019458475263361
3.583 0.0194389773473337
3.584 0.0194189791203313
3.585 0.0193984834863409
3.586 0.019377493349052
3.587 0.0193560116022204
3.588 0.0193340411087077
3.589 0.0193115847481931
3.59 0.019288645357507
3.591 0.0192652257845019
3.592 0.0192413288506471
3.593 0.0192169573705418
3.594 0.019192114138702
3.595 0.0191668019431699
3.596 0.0191410235657417
3.597 0.0191147817388493
3.598 0.0190880792229748
3.599 0.019060918738688
3.6 0.0190611420797029
3.601 0.0190343475516909
3.602 0.0190063769010862
3.603 0.0189777264678879
3.604 0.0189485576634585
3.605 0.0189189242444698
3.606 0.0188888452884127
3.607 0.0188583287560333
3.608 0.0188273790059942
3.609 0.0187959992072561
3.61 0.0187641921543541
3.611 0.0187319605230324
3.612 0.0186993069024959
3.613 0.0186662338749947
3.614 0.0186327439812888
3.615 0.0185988397446172
3.616 0.01856452368493
3.617 0.0185297982966712
3.618 0.0184946660336792
3.619 0.0184591293611567
3.62 0.0184231907070571
3.621 0.018386852488071
3.622 0.0183501170872288
3.623 0.0183129868830202
3.624 0.0182754642217891
3.625 0.0182375514474412
3.626 0.0181992508635282
3.627 0.0181605647631636
3.628 0.0181214954185849
3.629 0.0180820450810664
3.63 0.0180572401577658
3.631 0.0180176506352699
3.632 0.0179772674894105
3.633 0.0179363780543049
3.634 0.0178950761836599
3.635 0.0178533935210545
3.636 0.0178113416915674
3.637 0.0177689258645162
3.638 0.0177261491334916
3.639 0.0176830138866654
3.64 0.0176395222873403
3.641 0.0175956764147893
3.642 0.0175514782898216
3.643 0.0175069299182234
3.644 0.0174620332689505
3.645 0.0174167903057652
3.646 0.0173712029521417
3.647 0.0173252731160165
3.648 0.0172790026929453
3.649 0.0172323935517147
3.65 0.0171854475266057
3.651 0.0171381664496329
3.652 0.0170905521223148
3.653 0.0170426063277374
3.654 0.0169943308213121
3.655 0.0169457273500334
3.656 0.016896797618389
3.657 0.0168475433307458
3.658 0.0167979661722726
3.659 0.0167480677889294
3.66 0.0167247355264754
3.661 0.016675387730891
3.662 0.0166249494790024
3.663 0.0165739472703252
3.664 0.0165225514054682
3.665 0.0164708176930656
3.666 0.0164187651219006
3.667 0.0163664008130243
3.668 0.0163137280917266
3.669 0.016260749018037
3.67 0.0162074652541859
3.671 0.0161538783152605
3.672 0.0160999896447009
3.673 0.0160458006678801
3.674 0.0159913127858105
3.675 0.0159365273648558
3.676 0.0158814457683739
3.677 0.0158260693377089
3.678 0.0157703993969609
3.679 0.0157144372478125
3.68 0.0156581841786156
3.681 0.0156016414587388
3.682 0.0155448103482539
3.683 0.0154876920806787
3.684 0.0154302878746032
3.685 0.0153725989367318
3.686 0.015314626453572
3.687 0.0152563715964288
3.688 0.0151978355278219
3.689 0.0151390193970769
3.69 0.0151051583590232
3.691 0.0150468770032666
3.692 0.0149875828855942
3.693 0.0149277774842231
3.694 0.0148676227016286
3.695 0.0148071713049358
3.696 0.0147464409972769
3.697 0.0146854381719096
3.698 0.0146241655996566
3.699 0.0145626248725696
3.7 0.0145008172024489
3.701 0.0144387436634584
3.702 0.0143764052726452
3.703 0.0143138030354219
3.704 0.0142509379373793
3.705 0.0141878109582687
3.706 0.014124423054533
3.707 0.0140607751895131
3.708 0.013996868306171
3.709 0.0139327033362486
3.71 0.0138682812119998
3.711 0.01380360285869
3.712 0.0137386691820852
3.713 0.0136734810940677
3.714 0.0136080394861098
3.715 0.01354234525638
3.716 0.0134763992846423
3.717 0.0134102024614506
3.718 0.0133437556519459
3.719 0.0132770597308038
3.72 0.0132539692981139
3.721 0.0131887225263082
3.722 0.0131219519317765
3.723 0.0130545263842381
3.724 0.0129867256687118
3.725 0.0129186402997009
3.726 0.0128502999396666
3.727 0.0127817147271473
3.728 0.0127128885150724
3.729 0.0126438231378516
3.73 0.01257451977446
3.731 0.0125049794084534
3.732 0.0124352029343538
3.733 0.0123651912468262
3.734 0.0122949452302257
3.735 0.012224465756627
3.736 0.0121537537059218
3.737 0.0120828099670183
3.738 0.0120116354179364
3.739 0.0119402309471781
3.74 0.0118685974434895
3.741 0.0117967358025463
3.742 0.0117246469263635
3.743 0.0116523317091351
3.744 0.0115797910660555
3.745 0.0115070259082274
3.746 0.0114340371540487
3.747 0.0113608257265632
3.748 0.0112873925605283
3.749 0.0112137385924249
3.75 0.0111352909465676
3.751 0.0110607643020883
3.752 0.0109861452740939
3.753 0.0109113521775024
3.754 0.0108363594388459
3.755 0.01076115953159
3.756 0.0106857507240249
3.757 0.0106101331550655
3.758 0.0105343075748086
3.759 0.0104582749315648
3.76 0.0103820362558537
3.761 0.0103055925910973
3.762 0.0102289450199562
3.763 0.0101520946276033
3.764 0.0100750425193882
3.765 0.00999778981093585
3.766 0.0099203376348072
3.767 0.00984268713476635
3.768 0.00976483946825953
3.769 0.0096867958104161
3.77 0.0096085573523431
3.771 0.00953012529946732
3.772 0.00945150087679523
3.773 0.00937268532004108
3.774 0.00929367988430673
3.775 0.00921448584628649
3.776 0.00913510449334315
3.777 0.00905553713737846
3.778 0.00897578510451527
3.779 0.0088958497391361
3.78 0.00886458798962795
3.781 0.00878631461526676
3.782 0.0087064749816834
3.783 0.00862601162389102
3.784 0.00854522823734271
3.785 0.00846422336092521
3.786 0.00838302965803995
3.787 0.00830165866134892
3.788 0.008220115117365
3.789 0.0081384016128098
3.79 0.00805652006506009
3.791 0.00797447217453874
3.792 0.00789225960430587
3.793 0.00780988400688962
3.794 0.00772734705399442
3.795 0.00764465043067387
3.796 0.00756179585891635
3.797 0.00747878506945171
3.798 0.00739561982744239
3.799 0.00731230191101869
3.8 0.0072288331312892
3.801 0.0071452153194876
3.802 0.00706145033124898
3.803 0.00697754004456796
3.804 0.00689348636688987
3.805 0.00680929122497711
3.806 0.00672495657742212
3.807 0.00664048440258499
3.808 0.00655587670717225
3.809 0.00647113552043062
3.81 0.00636889902125373
3.811 0.00628286478157715
3.812 0.0061971738422746
3.813 0.00611151171015671
3.814 0.0060257788822534
3.815 0.00593994491327357
3.816 0.00585400153846988
3.817 0.00576794763611129
3.818 0.00568178439505886
3.819 0.00559551376532393
3.82 0.00550913795960238
3.821 0.0054226592881185
3.822 0.00533608011795911
3.823 0.00524940284316095
3.824 0.0051626298994653
3.825 0.00507576373477394
3.826 0.00498880683468519
3.827 0.00490176170662006
3.828 0.00481463088727858
3.829 0.00472741693643282
3.83 0.0046401224426978
3.831 0.0045527500246929
3.832 0.00446530231827197
3.833 0.00437778199128191
3.834 0.00429019174250831
3.835 0.0042025342858348
3.836 0.00411481236552415
3.837 0.00402702875777451
3.838 0.00393918625383185
3.839 0.00385128767784559
3.84 0.00382031956870565
3.841 0.00373453926181237
3.842 0.00364718263891198
3.843 0.00355928962202221
3.844 0.00347119600198673
3.845 0.00338301157122675
3.846 0.00329477360332209
3.847 0.00320649610817485
3.848 0.00311818564462044
3.849 0.00302984639713921
3.85 0.00294148180186806
3.851 0.00285309506928902
3.852 0.00276468935305482
3.853 0.00267626780573264
3.854 0.00258783358896464
3.855 0.00249938988616396
3.856 0.00241093989735745
3.857 0.00232248684752039
3.858 0.00223403397868453
3.859 0.00214558455156289
3.86 0.00205714184955529
3.861 0.00196870917439391
3.862 0.00188028984127247
3.863 0.00179188719338348
3.864 0.00170350458516451
3.865 0.00161514538876618
3.866 0.00152681299652219
3.867 0.00143851081667602
3.868 0.00135024226892816
3.869 0.00126201079640025
3.87 0.00114068973650257
3.871 0.00105087109550656
3.872 0.00096194536628559
3.873 0.000873345527450865
3.874 0.000784892033284727
3.875 0.000696529682268991
3.876 0.000608243179996984
3.877 0.000520030044665764
3.878 0.000431891916165072
3.879 0.000343831762409335
3.88 0.000255852985647449
3.881 0.000167959134167159
3.882 8.01538093494076e-05
3.883 -7.55936324551407e-06
3.884 -9.51767464960309e-05
3.885 -0.000182694690718423
3.886 -0.000270109541450949
3.887 -0.000357417634826893
3.888 -0.00044461530097572
3.889 -0.000531698864426936
3.89 -0.000618664641531927
3.891 -0.000705508948939654
3.892 -0.000792228095976512
3.893 -0.000878818388079521
3.894 -0.000965276129065516
3.895 -0.00105159761909988
3.896 -0.00113777915759353
3.897 -0.00122381704304193
3.898 -0.00130970757148255
3.899 -0.00139544704183856
3.9 -0.00146471834405223
3.901 -0.00154976444490934
3.902 -0.00163506536193356
3.903 -0.00172033675540082
3.904 -0.00180548491302064
3.905 -0.00189047727525204
3.906 -0.00197530090300614
3.907 -0.00205994915398116
3.908 -0.00214441740979452
3.909 -0.00222870170437114
3.91 -0.00231279828843565
3.911 -0.00239670348578196
3.912 -0.00248041364969391
3.913 -0.00256392514827901
3.914 -0.00264723436196517
3.915 -0.00273033768271886
3.916 -0.00281323151196455
3.917 -0.00289591226255174
3.918 -0.00297837636125055
3.919 -0.00306062024407422
3.92 -0.00314264036261145
3.921 -0.00322443318132882
3.922 -0.0033059951790867
3.923 -0.00338732285005084
3.924 -0.00346841270350863
3.925 -0.00354926126519021
3.926 -0.00362986507767964
3.927 -0.00371022070065128
3.928 -0.00379032471255422
3.929 -0.00387017370886483
3.93 -0.0039348696034788
3.931 -0.00401384988802794
3.932 -0.00409292514293909
3.933 -0.00417184647282468
3.934 -0.00425053182767046
3.935 -0.00432895267591739
3.936 -0.00440709766505772
3.937 -0.0044849609660394
3.938 -0.004562538537869
3.939 -0.00463982692835063
3.94 -0.00471682289357619
3.941 -0.00479352327034144
3.942 -0.00486992494228843
3.943 -0.00494602482285369
3.944 -0.00502181985623255
3.945 -0.00509730701290413
3.946 -0.00517248329125939
3.947 -0.0052473457189905
3.948 -0.00532189135227392
3.949 -0.00539611727455675
3.95 -0.00547002060169171
3.951 -0.00554359847730376
3.952 -0.00561684807510006
3.953 -0.00568976660352316
3.954 -0.00576235129628996
3.955 -0.00583459942375406
3.956 -0.00590650828544766
3.957 -0.00597807521492814
3.958 -0.00604929757935454
3.959 -0.00612017277564808
3.96 -0.00617708266867339
3.961 -0.0062470025992789
3.962 -0.00631688414359135
3.963 -0.00638650856367792
3.964 -0.0064558040936089
3.965 -0.00652474611347071
3.966 -0.0065933251370621
3.967 -0.0066615365598398
3.968 -0.00672937735932408
3.969 -0.00679684505006353
3.97 -0.00686393734272516
3.971 -0.00693065203342154
3.972 -0.00699698697437687
3.973 -0.00706294005807419
3.974 -0.00712850921958464
3.975 -0.00719369242787189
3.976 -0.00725848769123094
3.977 -0.00732289305903859
3.978 -0.00738690661634763
3.979 -0.00745052648465371
3.98 -0.00751375083066881
3.981 -0.00757657784984671
3.982 -0.00763900578566691
3.983 -0.00770103291627532
3.984 -0.00776265755914483
3.985 -0.00782387807055612
3.986 -0.00788469284699417
3.987 -0.00794510032384081
3.988 -0.00800509897494102
3.989 -0.00806468731482149
3.99 -0.00802752878283673
3.991 -0.00808321891244733
3.992 -0.00814060520224399
3.993 -0.00819825145331079
3.994 -0.00825569655456806
3.995 -0.00831279191718199
3.996 -0.00836948913132155
3.997 -0.00842577191665189
3.998 -0.00848163431790362
3.999 -0.00853707371200522
4 -0.00859208857696503
4.001 -0.00864667776049502
4.002 -0.00870084026640345
4.003 -0.00875457516382198
4.004 -0.00880788157658466
4.005 -0.00886075866864951
4.006 -0.00891320564655782
4.007 -0.0089652217507185
4.008 -0.00901680626432427
4.009 -0.00906795850601602
4.01 -0.00911867783510504
4.011 -0.00916896364547113
4.012 -0.00921881537012396
4.013 -0.00926823247975967
4.014 -0.00931721448220111
4.015 -0.00936576092096047
4.016 -0.00941387137937028
4.017 -0.00946154547413538
4.018 -0.00950878285981367
4.019 -0.00955558322676577
4.02 -0.00969677695739849
4.021 -0.00974627725973919
4.022 -0.00979335598603452
4.023 -0.00983935100058683
4.024 -0.00988469082497514
4.025 -0.0099295126709652
4.026 -0.00997386045518569
4.027 -0.0100177482237555
4.028 -0.0100611804811403
4.029 -0.0101041586894984
4.03 -0.0101466833725106
4.031 -0.0101887547653453
4.032 -0.0102303730396279
4.033 -0.0102715383662852
4.034 -0.0103122509392342
4.035 -0.0103525109843673
4.036 -0.0103923187528112
4.037 -0.0104316745357779
4.038 -0.010470578648394
4.039 -0.0105090314405375
4.04 -0.0105470332965798
4.041 -0.0105845846243279
4.042 -0.010621685868309
4.043 -0.0106583374983467
4.044 -0.0106945400183892
4.045 -0.0107302939585138
4.046 -0.0107655998822078
4.047 -0.0108004583736231
4.048 -0.0108348700533412
4.049 -0.0108688355643159
4.05 -0.0108897714039287
4.051 -0.0109229053932712
4.052 -0.0109558682722015
4.053 -0.0109884802205887
4.054 -0.0110206841585674
4.055 -0.0110524623336207
4.056 -0.011083809609614
4.057 -0.0111147249034645
4.058 -0.0111452084492212
4.059 -0.0111752609216753
4.06 -0.0112048831404672
4.061 -0.0112340760043121
4.062 -0.0112628404385429
4.063 -0.011291177400142
4.064 -0.0113190878646054
4.065 -0.0113465728349769
4.066 -0.0113736333306745
4.067 -0.0114002703972788
4.068 -0.0114264850954922
4.069 -0.011452278508142
4.07 -0.0114776517395087
4.071 -0.0115026059091028
4.072 -0.0115271421611608
4.073 -0.0115512616546067
4.074 -0.0115749655652757
4.075 -0.0115982550930823
4.076 -0.0116211314508178
4.077 -0.0116435958646924
4.078 -0.0116656495861737
4.079 -0.0116872938819927
4.08 -0.0115695202034073
4.081 -0.0115866378301004
4.082 -0.0116060391845365
4.083 -0.0116258971996719
4.084 -0.0116456277989132
4.085 -0.0116650449022026
4.086 -0.0116840898704221
4.087 -0.0117027448909075
4.088 -0.0117210052209032
4.089 -0.0117388703235452
4.09 -0.0117563410033108
4.091 -0.0117734185140912
4.092 -0.0117901042589507
4.093 -0.0118063996946068
4.094 -0.0118223063045783
4.095 -0.0118378255972085
4.096 -0.0118529590805825
4.097 -0.0118677082824965
4.098 -0.0118820747420873
4.099 -0.0118960600087136
4.1 -0.0119096656425979
4.101 -0.0119228932137318
4.102 -0.0119357443027451
4.103 -0.0119482205015825
4.104 -0.0119603234080787
4.105 -0.0119720546356236
4.106 -0.0119834158038025
4.107 -0.011994408540547
4.108 -0.0120050344857323
4.109 -0.0120152952849901
4.11 -0.0120285898431675
4.111 -0.0120388560565945
4.112 -0.0120486962294348
4.113 -0.0120581424588922
4.114 -0.0120672062106208
4.115 -0.0120758923412667
4.116 -0.0120842036217723
4.117 -0.0120921421332584
4.118 -0.0120997097619716
4.119 -0.0121069083341353
4.12 -0.0121137396504007
4.121 -0.0121202055258704
4.122 -0.0121263077738581
4.123 -0.0121320482218363
4.124 -0.0121374286959179
4.125 -0.0121424510368794
4.126 -0.0121471170922068
4.127 -0.012151428714159
4.128 -0.0121553877672588
4.129 -0.0121589961147327
4.13 -0.0121622556382043
4.131 -0.0121651682209681
4.132 -0.0121677357555159
4.133 -0.0121699601396335
4.134 -0.0121718432763087
4.135 -0.0121733870769304
4.136 -0.0121745934659361
4.137 -0.0121754643668713
4.138 -0.0121760017161774
4.139 -0.0121762074505444
4.14 -0.0123430368732088
4.141 -0.0123477359515526
4.142 -0.0123491546327434
4.143 -0.0123492946754125
4.144 -0.0123487980645689
4.145 -0.0123478716038718
4.146 -0.0123465828054063
4.147 -0.012344954615898
4.148 -0.0123429957277634
4.149 -0.0123407102563347
4.15 -0.0123381008778293
4.151 -0.0123351697995532
4.152 -0.0123319190847253
4.153 -0.0123283507611702
4.154 -0.0123244668397959
4.155 -0.0123202693390106
4.156 -0.0123157602775991
4.157 -0.0123109416792989
4.158 -0.0123058155795967
4.159 -0.0123003840175245
4.16 -0.012294649041115
4.161 -0.0122886126948408
4.162 -0.0122822770403696
4.163 -0.0122756441486413
4.164 -0.0122687160847751
4.165 -0.0122614949305861
4.166 -0.012253982773032
4.167 -0.0122461817087899
4.168 -0.0122380938348117
4.169 -0.0122297212562181
4.17 -0.0122059105042412
4.171 -0.0121972590498662
4.172 -0.0121886143469887
4.173 -0.0121797916775052
4.174 -0.0121707333160715
4.175 -0.0121614221874428
4.176 -0.0121518542303688
4.177 -0.012142029553271
4.178 -0.0121319496023832
4.179 -0.0121216162584464
4.18 -0.0121110315455802
4.181 -0.0121001975454406
4.182 -0.0120891163517847
4.183 -0.0120777900813173
4.184 -0.0120662208622451
4.185 -0.0120544108142923
4.186 -0.0120423620948174
4.187 -0.0120300768493495
4.188 -0.012017557236477
4.189 -0.0120048054341015
4.19 -0.011991823616649
4.191 -0.011978613982021
4.192 -0.0119651787300304
4.193 -0.0119515200690651
4.194 -0.011937640226101
4.195 -0.011923541435385
4.196 -0.0119092259393332
4.197 -0.0118946959940901
4.198 -0.0118799538711303
4.199 -0.0118650018437499
4.2 -0.0116301693476472
4.201 -0.0116103820981518
4.202 -0.011594008051794
4.203 -0.0115785897047075
4.204 -0.0115633423943085
4.205 -0.0115480167190508
4.206 -0.0115325345513521
4.207 -0.0115168725803783
4.208 -0.0115010250414082
4.209 -0.0114849918001779
4.21 -0.0114687745296241
4.211 -0.0114523754946486
4.212 -0.0114357971598977
4.213 -0.0114190420616494
4.214 -0.0114021127836476
4.215 -0.0113850119209995
4.216 -0.0113677420856948
4.217 -0.011350305915152
4.218 -0.0113327060627189
4.219 -0.0113149451996969
4.22 -0.0112970260106638
4.221 -0.0112789512087697
4.222 -0.0112607235088908
4.223 -0.0112423456611545
4.224 -0.011223820421086
4.225 -0.0112051505705672
4.226 -0.0111863389084369
4.227 -0.011167388254494
4.228 -0.0111483014435776
4.229 -0.0111290813354566
4.23 -0.0111191105551386
4.231 -0.0111007786607998
4.232 -0.0110821607125797
4.233 -0.0110633444413565
4.234 -0.0110443600870246
4.235 -0.0110252195104179
4.236 -0.0110059287031324
4.237 -0.0109864917887054
4.238 -0.0109669123290292
4.239 -0.0109471936851092
4.24 -0.0109273392144673
4.241 -0.0109073522534336
4.242 -0.0108872361721399
4.243 -0.0108669943601946
4.244 -0.0108466302150105
4.245 -0.0108261471715221
4.246 -0.0108055486935414
4.247 -0.0107848382566546
4.248 -0.0107640193626332
4.249 -0.0107430955437954
4.25 -0.0107220703554213
4.251 -0.0107009473791958
4.252 -0.010679730213935
4.253 -0.0106584224931615
4.254 -0.0106370278612211
4.255 -0.0106155500073271
4.256 -0.0105939926330871
4.257 -0.0105723594664778
4.258 -0.0105506542599447
4.259 -0.010528880795322
4.26 -0.010514615251048
4.261 -0.0104941745312442
4.262 -0.0104735724988223
4.263 -0.0104528706197911
4.264 -0.0104320912253557
4.265 -0.0104112441496533
4.266 -0.0103903352451352
4.267 -0.0103693690983611
4.268 -0.0103483499314114
4.269 -0.0103272818416934
4.27 -0.0103061689228425
4.271 -0.0102850152553735
4.272 -0.0102638249855896
4.273 -0.0102426022394389
4.274 -0.0102213511903172
4.275 -0.0102000760368933
4.276 -0.0101787809955285
4.277 -0.010157470311984
4.278 -0.010136148252297
4.279 -0.0101148191119393
4.28 -0.0100934872148788
4.281 -0.0100721568903414
4.282 -0.010050832517458
4.283 -0.0100295184945615
4.284 -0.0100082192252322
4.285 -0.00998693915997612
4.286 -0.0099656827553532
4.287 -0.00994445450039099
4.288 -0.00992325891590391
4.289 -0.00990210053324287
4.29 -0.00988702972604823
4.291 -0.00986742896811251
4.292 -0.00984779911524425
4.293 -0.0098281844037409
4.294 -0.0098086021493023
4.295 -0.0097890610847489
4.296 -0.00976956720550265
4.297 -0.0097501256411069
4.298 -0.00973074125711813
4.299 -0.00971141885761503
4.3 -0.00969216323892266
4.301 -0.00967297920212119
4.302 -0.00965387157024201
4.303 -0.00963484517647452
4.304 -0.00961590488498724
4.305 -0.00959705557670511
4.306 -0.00957830213835388
4.307 -0.00955964949111105
4.308 -0.0095411025616802
4.309 -0.00952266630968551
4.31 -0.00950434569145841
4.311 -0.00948614569182141
4.312 -0.00946807131604322
4.313 -0.00945012758088493
4.314 -0.00943231951517382
4.315 -0.00941465216634259
4.316 -0.00939713059582536
4.317 -0.00937975987626551
4.318 -0.00936254510844785
4.319 -0.00934549138475018
4.32 -0.00933322905782735
4.321 -0.00931797945337803
4.322 -0.00930284510847709
4.323 -0.00928785553585764
4.324 -0.00927302370296044
4.325 -0.00925835729515224
4.326 -0.0092438622987053
4.327 -0.00922954418623297
4.328 -0.0092154082496585
4.329 -0.00920145973026621
4.33 -0.00918770388132014
4.331 -0.00917414593881244
4.332 -0.00916079115427039
4.333 -0.00914764476450545
4.334 -0.00913471204383559
4.335 -0.0091219982438109
4.336 -0.00910950863519666
4.337 -0.00909724848615119
4.338 -0.0090852230558327
4.339 -0.00907343763857419
4.34 -0.00906189750620565
4.341 -0.0090506079365585
4.342 -0.00903957420651273
4.343 -0.00902880159785286
4.344 -0.00901829539293102
4.345 -0.00900806086599698
4.346 -0.00899810329657623
4.347 -0.00898842795212097
4.348 -0.00897904011193689
4.349 -0.00896994502888765
4.35 -0.00896446493204122
4.351 -0.00895742983942635
4.352 -0.00895065718668733
4.353 -0.00894416353962276
4.354 -0.00893795780594719
4.355 -0.00893204641307286
4.356 -0.00892643498267091
4.357 -0.00892112888398207
4.358 -0.00891613337878619
4.359 -0.00891145372801515
4.36 -0.00890709513652307
4.361 -0.00890306282518825
4.362 -0.00889936196918538
4.363 -0.00889599776509604
4.364 -0.0088929753789994
4.365 -0.00889029996521384
4.366 -0.00888797666094101
4.367 -0.00888601059930487
4.368 -0.00888440688417617
4.369 -0.00888317061774148
4.37 -0.00888230685546861
4.371 -0.00888182067156026
4.372 -0.00888171711101463
4.373 -0.0088820011864376
4.374 -0.00888267790531772
4.375 -0.00888375225050142
4.376 -0.00888522918624292
4.377 -0.00888711364093262
4.378 -0.00888941054733424
4.379 -0.00889212479420683
4.38 -0.00889739906686913
4.381 -0.00890239923835827
4.382 -0.00890779692712837
4.383 -0.00891359717176639
4.384 -0.00891980484238304
4.385 -0.00892642476121572
4.386 -0.00893346172769179
4.387 -0.00894092048976528
4.388 -0.00894880577782447
4.389 -0.00895712227397472
4.39 -0.00896587467492163
4.391 -0.00897506761921484
4.392 -0.00898470571467997
4.393 -0.00899479354522929
4.394 -0.00900533568427173
4.395 -0.0090163366338988
4.396 -0.00902780090854843
4.397 -0.00903973295702549
4.398 -0.009052137219371
4.399 -0.00906501808683048
4.4 -0.00907837994246632
4.401 -0.00909222712126208
4.402 -0.00910656391547712
4.403 -0.00912139459006407
4.404 -0.0091367233888391
4.405 -0.0091525545140097
4.406 -0.00916889212958705
4.407 -0.0091857403599235
4.408 -0.00920310330218973
4.409 -0.00922098501678973
4.41 -0.0095649859513249
4.411 -0.00958786995995759
4.412 -0.0096064295003101
4.413 -0.00962392191978131
4.414 -0.00964139287040533
4.415 -0.00965917976105672
4.416 -0.00967739311702971
4.417 -0.00969607083088687
4.418 -0.00971522744326257
4.419 -0.00973487005607685
4.42 -0.00975500330044546
4.421 -0.00977563104282624
4.422 -0.00979675683319179
4.423 -0.00981838411449246
4.424 -0.00984051625452652
4.425 -0.00986315657185175
4.426 -0.0098863083488548
4.427 -0.00990997481990349
4.428 -0.00993415917172074
4.429 -0.00995886457129681
4.43 -0.00998409410738473
4.431 -0.0100098508563437
4.432 -0.010036137828835
4.433 -0.010062958011507
4.434 -0.0100903143475563
4.435 -0.010118209721925
4.436 -0.0101466469930429
4.437 -0.0101756289854711
4.438 -0.0102051584572016
4.439 -0.0102352381305326
4.44 -0.0102365147400989
4.441 -0.01026831868391
4.442 -0.0103011895303151
4.443 -0.0103347857386962
4.444 -0.0103689990681595
4.445 -0.0104037959990551
4.446 -0.0104391669077289
4.447 -0.010475109819115
4.448 -0.0105116251328574
4.449 -0.0105487140443271
4.45 -0.0105863779310086
4.451 -0.0106246182029926
4.452 -0.0106634362649001
4.453 -0.0107028334963444
4.454 -0.0107428112386596
4.455 -0.0107833707665789
4.456 -0.0108245133416309
4.457 -0.0108662401562151
4.458 -0.0109085524278745
4.459 -0.0109514512518449
4.46 -0.0109949377298585
4.461 -0.0110390129139272
4.462 -0.0110836778154238
4.463 -0.0111289334098577
4.464 -0.0111747806351985
4.465 -0.0112212203854362
4.466 -0.0112682535164621
4.467 -0.011315880854679
4.468 -0.0113641031786963
4.469 -0.0114129212397197
4.47 -0.0114403698658048
4.471 -0.011490730620267
4.472 -0.011542120624388
4.473 -0.0115942331806818
4.474 -0.011646970541518
4.475 -0.0117003019500359
4.476 -0.0117542180416332
4.477 -0.0118087163458018
4.478 -0.0118637965184478
4.479 -0.0119194589033105
4.48 -0.0119757040778889
4.481 -0.0120325326000063
4.482 -0.0120899450580617
4.483 -0.0121479419846991
4.484 -0.0122065239232498
4.485 -0.0122656913511411
4.486 -0.0123254447416587
4.487 -0.0123857845054522
4.488 -0.0124467110721392
4.489 -0.012508224804601
4.49 -0.0125703260411678
4.491 -0.012633015096165
4.492 -0.0126962922729724
4.493 -0.0127601578143551
4.494 -0.0128246119663488
4.495 -0.0128896549311883
4.496 -0.0129552868875468
4.497 -0.0130215079928233
4.498 -0.0130883183694775
4.499 -0.0131557181219981
4.5 -0.0132081484961534
4.501 -0.0132771333609349
4.502 -0.0133471150319147
4.503 -0.0134177976145432
4.504 -0.0134890864686012
4.505 -0.0135609515161669
4.506 -0.0136333833098697
4.507 -0.0137063790490111
4.508 -0.013779938028098
4.509 -0.0138540602132068
4.51 -0.0139287457622279
4.511 -0.0140039948828985
4.512 -0.0140798078204505
4.513 -0.0141561847578183
4.514 -0.0142331259012111
4.515 -0.0143106314408509
4.516 -0.0143887015136761
4.517 -0.014467336280186
4.518 -0.0145465358826521
4.519 -0.0146263004385046
4.52 -0.0147066300467816
4.521 -0.0147875248031582
4.522 -0.0148689848088039
4.523 -0.0149510101182193
4.524 -0.0150336007848092
4.525 -0.0151167568805523
4.526 -0.0152004784173912
4.527 -0.015284765438338
4.528 -0.0153696179641033
4.529 -0.0154550360330893
4.53 -0.0168449629694795
4.531 -0.0170774332571944
4.532 -0.0171924189086241
4.533 -0.0172699907891244
4.534 -0.0173358627314202
4.535 -0.0173982906431177
4.536 -0.0174599232259558
4.537 -0.0175216082761697
4.538 -0.0175836150083198
4.539 -0.017646026881513
4.54 -0.0177088677262047
4.541 -0.0177721421348046
4.542 -0.0178358485747757
4.543 -0.0178999835241078
4.544 -0.0179645428187245
4.545 -0.0180295221523845
4.546 -0.0180949171435727
4.547 -0.0181607233768227
4.548 -0.0182269364585129
4.549 -0.0182935519877094
4.55 -0.0183605656284128
4.551 -0.0184279730208567
4.552 -0.0184957698516568
4.553 -0.0185639517639534
4.554 -0.0186325145575584
4.555 -0.018701453866085
4.556 -0.0187707655054592
4.557 -0.0188605026439171
4.558 -0.0189325010002552
4.559 -0.0190036957656483
4.56 -0.0190748759969162
4.561 0.0564447589739662
4.562 0.0565090334074133
4.563 0.0570855633647373
4.564 0.0315740963546068
4.565 0.0148193161161598
4.566 0.00954152440651778
4.567 0.0079544854849209
4.568 0.00755182146827095
4.569 0.00752791168585342
4.57 0.00762406036982956
4.571 0.00775780149391337
4.572 0.00790231913765296
4.573 0.00804905188729411
4.574 0.00819528359139368
4.575 0.00834018233866805
4.576 0.00848352611310494
4.577 0.00862528839968431
4.578 0.00876550484947379
4.579 0.00890423066994932
4.58 0.00904152666729892
4.581 0.00917745498140815
4.582 0.00931207754471767
4.583 0.00944545576678906
4.584 0.00957765667673786
4.585 0.00970874519488244
4.586 0.0098387776023079
4.587 0.0099678086464881
4.588 0.0100956185147508
4.589 0.0102220659447794
4.59 0.0103443502208924
4.591 0.0104689760826576
4.592 0.0105953895376393
4.593 0.0107215399163886
4.594 0.0108467770132134
4.595 0.0109709006048882
4.596 0.0110938548628112
4.597 0.0112156302243067
4.598 0.0113362319485375
4.599 0.0114556698952814
4.6 0.0115739552945324
4.601 0.0116910997274063
4.602 0.0118071147662318
4.603 0.0119220119029368
4.604 0.0120357909714949
4.605 0.0121484724330089
4.606 0.0122600758420751
4.607 0.0123706083138939
4.608 0.0124800793930521
4.609 0.0125884992805414
4.61 0.0126958783368615
4.611 0.0128022269031944
4.612 0.0129075551441218
4.613 0.0130118731648122
4.614 0.0131151908826046
4.615 0.013217518172339
4.616 0.0133188647024304
4.617 0.013419240061977
4.618 0.013518653737052
4.619 0.0136171150387531
4.62 0.0137225680594807
4.621 0.0138178489394546
4.622 0.0139137222417248
4.623 0.0140091095008343
4.624 0.0141036671182322
4.625 0.0141972876086863
4.626 0.0142899394289032
4.627 0.014381615305297
4.628 0.0144723157995809
4.629 0.0145620439503276
4.63 0.0146508035689088
4.631 0.0147385986490694
4.632 0.0148254332415409
4.633 0.0149113114298405
4.634 0.0149962371886731
4.635 0.0150802144743883
4.636 0.0151632472345932
4.637 0.0152453393741093
4.638 0.0153264947303814
4.639 0.0154067171154866
4.64 0.0154860103228741
4.641 0.0155643780819494
4.642 0.0156418241128433
4.643 0.0157183520814856
4.644 0.0157939656319237
4.645 0.0158686683895396
4.646 0.0159424639057079
4.647 0.0160153557473033
4.648 0.0160873474176795
4.649 0.0161584424187254
4.65 0.0162419558348704
4.651 0.0163112626049554
4.652 0.0163802468824917
4.653 0.016448525904781
4.654 0.0165159788090074
4.655 0.0165825689174962
4.656 0.0166482865817154
4.657 0.0167131308296084
4.658 0.0167771034728306
4.659 0.0168402071739394
4.66 0.016902444904641
4.661 0.0169638196642804
4.662 0.0170243345142349
4.663 0.017083992486903
4.664 0.0171427965848748
4.665 0.0172007498213473
4.666 0.0172578551620871
4.667 0.0173141155849098
4.668 0.0173695340564335
4.669 0.0174241135236758
4.67 0.0174778568934603
4.671 0.017530767102523
4.672 0.0175828470418802
4.673 0.017634099616937
4.674 0.0176845277165602
4.675 0.017734134193867
4.676 0.017782921913789
4.677 0.0178308937427849
4.678 0.0178780525281717
4.679 0.0179244011015977
4.68 0.0179926963449984
4.681 0.0180381820415718
4.682 0.0180829652494653
4.683 0.0181269810879119
4.684 0.0181702106648197
4.685 0.018212649866987
4.686 0.018254299307395
4.687 0.0182951611454688
4.688 0.0183352380209096
4.689 0.0183745327263595
4.69 0.0184130480853522
4.691 0.0184507869533828
4.692 0.0184877521741594
4.693 0.0185239466196132
4.694 0.018559373116691
4.695 0.0185940345142121
4.696 0.0186279336468962
4.697 0.0186610733819896
4.698 0.0186934565416709
4.699 0.0187250859681375
4.7 0.0187559645026048
4.701 0.0187860949813529
4.702 0.0188154802400418
4.703 0.018844123115092
4.704 0.0188720264572269
4.705 0.0188991930929743
4.706 0.0189256258664593
4.707 0.0189513276214392
4.708 0.0189763012061426
4.709 0.0190005494484016
4.71 0.0190476009373474
4.711 0.0190713930852318
4.712 0.0190942351990338
4.713 0.0191162888042246
4.714 0.0191376078680012
4.715 0.019158211734824
4.716 0.0191781086212092
4.717 0.019197303194081
4.718 0.0192157989473122
4.719 0.0192335990393294
4.72 0.0192507064677977
4.721 0.0192671242305122
4.722 0.0192828552947781
4.723 0.0192979026308807
4.724 0.0193122692222589
4.725 0.0193259580269316
4.726 0.0193389720231436
4.727 0.0193513141858836
4.728 0.0193629875068024
4.729 0.0193739949423059
4.73 0.0193843394936965
4.731 0.019394024134261
4.732 0.0194030518584003
4.733 0.0194114256476553
4.734 0.0194191484933001
4.735 0.0194262233785413
4.736 0.0194326533036161
4.737 0.0194384412450452
4.738 0.0194435902211253
4.739 0.019448103216356
4.74 0.0194723623614479
4.741 0.019476545876251
4.742 0.0194797402033677
4.743 0.0194821944836414
4.744 0.0194839909091284
4.745 0.0194851579760129
4.746 0.0194857069542271
4.747 0.0194856435381678
4.748 0.0194849716409221
4.749 0.0194836946142555
4.75 0.0194818156023622
4.751 0.0194793377056265
4.752 0.019476263993207
4.753 0.0194725975388135
4.754 0.0194683413867528
4.755 0.019463498611695
4.756 0.0194580722606601
4.757 0.0194520653799218
4.758 0.0194454810354419
4.759 0.0194383222596047
4.76 0.0194305920970358
4.761 0.0194222935873332
4.762 0.0194134297687114
4.763 0.0194040036648234
4.764 0.019394018314181
4.765 0.0193834767137114
4.766 0.0193723818952912
4.767 0.0193607368765449
4.768 0.0193485446516479
4.769 0.0193358082206978
4.77 0.0193565130890642
4.771 0.0193443114446608
4.772 0.0193308066393008
4.773 0.019316521946195
4.774 0.0193016276691318
4.775 0.0192861806277279
4.776 0.0192702011417146
4.777 0.0192536977725209
4.778 0.0192366753155345
4.779 0.019219137344891
4.78 0.0192010870136595
4.781 0.0191825273559359
4.782 0.0191634613636099
4.783 0.0191438919866992
4.784 0.0191238221495446
4.785 0.0191032548055958
4.786 0.0190821928715002
4.787 0.0190606392536881
4.788 0.0190385968341885
4.789 0.0190160685106946
4.79 0.018993057154026
4.791 0.0189695656179123
4.792 0.0189455967582014
4.793 0.0189211533855462
4.794 0.0188962383382637
4.795 0.0188708544154988
4.796 0.018845004416289
4.797 0.018818691109745
4.798 0.0187919172587596
4.799 0.0187646856251546
4.8 0.0187545663412209
4.801 0.018727251711773
4.802 0.0186990392756325
4.803 0.0186702370031614
4.804 0.0186409457570299
4.805 0.0186111998271319
4.806 0.0185810120578818
4.807 0.0185503883969891
4.808 0.018519332563983
4.809 0.0184878475391262
4.81 0.0184559360642768
4.811 0.0184236007916024
4.812 0.0183908443164839
4.813 0.0183576692346802
4.814 0.0183240780894007
4.815 0.0182900734212594
4.816 0.0182556577537259
4.817 0.0182208335802342
4.818 0.0181856033850721
4.819 0.018149969631797
4.82 0.0181139347537286
4.821 0.0180775011758362
4.822 0.0180406712939545
4.823 0.0180034474934865
4.824 0.0179658321266465
4.825 0.0179278275287677
4.826 0.0178894360312291
4.827 0.0178506599232341
4.828 0.0178115014840559
4.829 0.0177719629651362
4.83 0.0177587329214087
4.831 0.0177196985195343
4.832 0.0176795576696425
4.833 0.0176388095931164
4.834 0.0175976162707924
4.835 0.0175560312550413
4.836 0.017514073222292
4.837 0.0174717495986372
4.838 0.0174290642058813
4.839 0.0173860196806636
4.84 0.0173426182600722
4.841 0.017298862041038
4.842 0.017254753051578
4.843 0.0172102933114192
4.844 0.0171654847808499
4.845 0.0171203294223366
4.846 0.0170748291617577
4.847 0.0170289859049682
4.848 0.0169828015379639
4.849 0.0169362779282265
4.85 0.016889416909202
4.851 0.0168422203164035
4.852 0.0167946899316515
4.853 0.0167468275334139
4.854 0.0166986348845545
4.855 0.0166501137105141
4.856 0.0166012657165442
4.857 0.0165520925995383
4.858 0.0165025960246463
4.859 0.0164527776357697
4.86 0.0164414278413636
4.861 0.0163928105811261
4.862 0.0163427722247713
4.863 0.0162920639534625
4.864 0.0162409283462039
4.865 0.0161894444371231
4.866 0.0161376386846565
4.867 0.0160855206282882
4.868 0.016033094351761
4.869 0.0159803621838487
4.87 0.015927325854404
4.871 0.0158739869114264
4.872 0.0158203468092287
4.873 0.015766406972561
4.874 0.0157121688006398
4.875 0.0156576336531546
4.876 0.0156028029063971
4.877 0.0155476778781422
4.878 0.015492259896004
4.879 0.0154365502453897
4.88 0.0153805502205801
4.881 0.0153242610724323
4.882 0.0152676840460166
4.883 0.0152108203678576
4.884 0.0151536712481304
4.885 0.0150962378655465
4.886 0.0150385214078447
4.887 0.0149805230322877
4.888 0.0149222438727946
4.889 0.0148636850497068
4.89 0.014811585202426
4.891 0.014752668497872
4.892 0.0146932781291654
4.893 0.014633551077591
4.894 0.0145735320969139
4.895 0.0145132362881621
4.896 0.0144526692143883
4.897 0.0143918333646853
4.898 0.0143307302195713
4.899 0.01426936094835
4.9 0.0142077265883997
4.901 0.0141458281357222
4.902 0.0140836665694679
4.903 0.014021242852039
4.904 0.013958557923899
4.905 0.0138956127222183
4.906 0.0138324081673887
4.907 0.0137689451807533
4.908 0.013705224651553
4.909 0.0136412474853706
4.91 0.0135770145543194
4.911 0.0135125267457418
4.912 0.0134477849108536
4.913 0.0133827899082168
4.914 0.013317542594401
4.915 0.0132520438037343
4.916 0.0131862943677741
4.917 0.0131202951173754
4.918 0.0130540468751678
4.919 0.0129875504495637
4.92 0.0129438315818958
4.921 0.0128778043198025
4.922 0.0128108593460084
4.923 0.0127434531142526
4.924 0.0126757328492182
4.925 0.012607746405022
4.926 0.0125395097015016
4.927 0.0124710284001229
4.928 0.012402304854499
4.929 0.0123333403688869
4.93 0.0122641358905098
4.931 0.0121946922641429
4.932 0.0121250103073866
4.933 0.0120550908045394
4.934 0.0119849345569
4.935 0.0119145423552252
4.936 0.0118439149882109
4.937 0.0117730532502693
4.938 0.0117019579434998
4.939 0.0116306298630803
4.94 0.0115590698024133
4.941 0.0114872785754581
4.942 0.0114152569776934
4.943 0.0113430058284717
4.944 0.0112705259409925
4.945 0.0111978181373292
4.946 0.0111248832367983
4.947 0.0110517220759967
4.948 0.010978335493533
4.949 0.0109047243279252
4.95 0.0108522873472966
4.951 0.0107790964672498
4.952 0.010705067273412
4.953 0.0106306199846992
4.954 0.0105558902151734
4.955 0.0104809221469013
4.956 0.0104057306042737
4.957 0.0103303209824829
4.958 0.0102546956596975
4.959 0.0101788560440261
4.96 0.0101028032377214
4.961 0.0100265382713922
4.962 0.00995006213749723
4.963 0.00987337583823452
4.964 0.00979648039105292
4.965 0.00971937680835163
4.966 0.00964206613190021
4.967 0.00956454940998519
4.968 0.00948682770483875
4.969 0.00940890209763572
4.97 0.00933077367925783
4.971 0.00925244356090535
4.972 0.0091739128693723
4.973 0.00909518274302688
4.974 0.00901625434291538
4.975 0.00893712884235606
4.976 0.00885780743410298
4.977 0.00877829132565069
4.978 0.00869858175197788
4.979 0.00861867995669476
4.98 0.00858500057095407
4.981 0.00850669598918399
4.982 0.00842689775534845
4.983 0.00834649468678386
4.984 0.00826577318455105
4.985 0.00818482618068537
4.986 0.00810368448451054
4.987 0.00802235895558398
4.988 0.00794085407888128
4.989 0.00785917229410219
4.99 0.00777731540415991
4.991 0.00769528502358276
4.992 0.00761308271609725
4.993 0.00753071004673752
4.994 0.00744816859642119
4.995 0.00736545997115076
4.996 0.00728258579572068
4.997 0.00719954771884995
4.998 0.00711634741130122
4.999 0.00703298656962333
5 0.00694946691793814
5.001 0.00686579019726274
5.002 0.00678195818237635
5.003 0.00669797266160238
5.004 0.00661383545847094
5.005 0.00652954842102486
5.006 0.0064451134168332
5.007 0.00636053234680767
5.008 0.0062758071267487
5.009 0.00619093971449657
5.01 0.00608991837604238
5.011 0.00600381897008172
5.012 0.00591801423628344
5.013 0.00583221650141394
5.014 0.00574633482612762
5.015 0.00566034145516269
5.016 0.00557422894182198
5.017 0.00548799637689619
5.018 0.00540164496869214
5.019 0.00531517662556393
5.02 0.00522859349924298
5.021 0.00514189783530879
5.022 0.00505509193444349
5.023 0.00496817812627516
5.024 0.00488115877491917
5.025 0.00479403626975838
5.026 0.00470681303184257
5.027 0.00461949150570183
5.028 0.00453207416961948
5.029 0.00444456352188737
5.03 0.00435696209342557
5.031 0.0042692724431483
5.032 0.004181497157175
5.033 0.00409363884610298
5.034 0.00400570015360206
5.035 0.00391768374407858
5.036 0.00382959231672864
5.037 0.0037414285916906
5.038 0.00365319532113834
5.039 0.00356489527937971
5.04 0.00349412544004397
5.041 0.00340622719513024
5.042 0.00331779535941701
5.043 0.0032291540295357
5.044 0.00314040921423307
5.045 0.00305159693600212
5.046 0.00296273077342043
5.047 0.00287381711503426
5.048 0.00278486005694961
5.049 0.00269586298165495
5.05 0.00260682905555491
5.051 0.00251776139201986
5.052 0.00242866310994326
5.053 0.00233953733171224
5.054 0.00225038721633841
5.055 0.00216121593442034
5.056 0.0020720266840228
5.057 0.00198282268589867
5.058 0.00189360718144187
5.059 0.00180438343805593
5.06 0.00171515473968317
5.061 0.00162592439670268
5.062 0.00153669574013095
5.063 0.00144747211700807
5.064 0.00135825690171262
5.065 0.00126905348154295
5.066 0.00117986527004889
5.067 0.00109069569662718
5.068 0.00100154821145351
5.069 0.000912426277778392
5.07 0.000882750060655071
5.071 0.000795966101421424
5.072 0.000707703485474471
5.073 0.000618995675846455
5.074 0.00053017671673179
5.075 0.00044135622017458
5.076 0.000352571786678446
5.077 0.000263837918591516
5.078 0.000175161717433739
5.079 8.65479161127894e-05
5.08 -1.99950076671461e-06
5.081 -9.04767866959227e-05
5.082 -0.000178880255741693
5.083 -0.000267206240062119
5.084 -0.000355451067198755
5.085 -0.000443611059057707
5.086 -0.000531682526895931
5.087 -0.000619661775416115
5.088 -0.000707545098086206
5.089 -0.000795328782922462
5.09 -0.000883009109822322
5.091 -0.000970582352439162
5.092 -0.00105804477745267
5.093 -0.00114539264670247
5.094 -0.00123262221729356
5.095 -0.00131972974092585
5.096 -0.00140671146695539
5.097 -0.00149356364016491
5.098 -0.00158028250476197
5.099 -0.00166686430100347
5.1 -0.00179397685707309
5.101 -0.00188219895190817
5.102 -0.00196928656879933
5.103 -0.00205590147204171
5.104 -0.00214225338134021
5.105 -0.00222840700413983
5.106 -0.00231438052982079
5.107 -0.00240017722478904
5.108 -0.00248579557354177
5.109 -0.00257123252910618
5.11 -0.00265648455579129
5.111 -0.00274154796594304
5.112 -0.0028264190269872
5.113 -0.00291109399800716
5.114 -0.00299556913872068
5.115 -0.00307984071660379
5.116 -0.00316390500582935
5.117 -0.00324775829167709
5.118 -0.00333139686851857
5.119 -0.00341481704154981
5.12 -0.00349801512754027
5.121 -0.00358098745484583
5.122 -0.00366373036524196
5.123 -0.0037462402133082
5.124 -0.00382851336862132
5.125 -0.00391054621380764
5.126 -0.00399233514766972
5.127 -0.00407387658596578
5.128 -0.00415516695920045
5.129 -0.00423620271662568
5.13 -0.00424273995055645
5.131 -0.00432071788190715
5.132 -0.00440017798800419
5.133 -0.00447993291451543
5.134 -0.00455959956066782
5.135 -0.00463905276562605
5.136 -0.00471825010039511
5.137 -0.0047971756838958
5.138 -0.0048758221635864
5.139 -0.00495418494003792
5.14 -0.00503226030928424
5.141 -0.00511004487343535
5.142 -0.00518753534976052
5.143 -0.00526472850889794
5.144 -0.00534162115735644
5.145 -0.00541821012969525
5.146 -0.00549449228985967
5.147 -0.00557046452862543
5.148 -0.00564612376441998
5.149 -0.00572146694573921
5.15 -0.00579649104763923
5.151 -0.0058711930771687
5.152 -0.00594557006767034
5.153 -0.00601961908751084
5.154 -0.00609333723154335
5.155 -0.00616672162728539
5.156 -0.00623976943653443
5.157 -0.00631247784751504
5.158 -0.00638484408659363
5.159 -0.00645686540940723
5.16 -0.00652152242634478
5.161 -0.00659293869429205
5.162 -0.0066641619842348
5.163 -0.00673507518476028
5.164 -0.00680563900615136
5.165 -0.00687583913475795
5.166 -0.00694566928527318
5.167 -0.00701512577327157
5.168 -0.00708420577179494
5.169 -0.00715290675342419
5.17 -0.00722122631360526
5.171 -0.00728916211175496
5.172 -0.00735671185329259
5.173 -0.00742387328401356
5.174 -0.00749064418805017
5.175 -0.00755702239302887
5.176 -0.00762300575809991
5.177 -0.00768859218841437
5.178 -0.0077537796216865
5.179 -0.00781856604078675
5.18 -0.00788294946232566
5.181 -0.00794692794915124
5.182 -0.00801049959767186
5.183 -0.0080736625488264
5.184 -0.00813641498276711
5.185 -0.0081987551185448
5.186 -0.0082606812168107
5.187 -0.00832219157736828
5.188 -0.00838328454327856
5.189 -0.00844395849746188
5.19 -0.00849776643123286
5.191 -0.00855783672980599
5.192 -0.00861763315837546
5.193 -0.00867705078514804
5.194 -0.00873605502484401
5.195 -0.00879463386099477
5.196 -0.00885278254511922
5.197 -0.0089104986798315
5.198 -0.00896778064945352
5.199 -0.00902462712036751
5.2 -0.009081036876117
5.201 -0.00913700876109043
5.202 -0.00919254167530142
5.203 -0.00924763455631791
5.204 -0.00930228638710172
5.205 -0.0093564961905037
5.206 -0.00941026302923205
5.207 -0.00946358600822219
5.208 -0.0095164642702255
5.209 -0.00956889700152464
5.21 -0.0096208834269084
5.211 -0.00967242281255608
5.212 -0.00972351446375074
5.213 -0.00977415772497792
5.214 -0.00982435198200812
5.215 -0.00987409665973647
5.216 -0.00992339122112147
5.217 -0.00997223516861099
5.218 -0.0100206280454879
5.219 -0.0100685694329949
5.22 -0.0102034733164863
5.221 -0.0102538143280245
5.222 -0.0103019267822368
5.223 -0.0103490141816723
5.224 -0.0103954619378706
5.225 -0.0104413933866895
5.226 -0.010486847924543
5.227 -0.0105318380711482
5.228 -0.0105763677686675
5.229 -0.0106204382331995
5.23 -0.0106640498304554
5.231 -0.0107072026814847
5.232 -0.0107498968503076
5.233 -0.0107921324074919
5.234 -0.0108339094515677
5.235 -0.0108752281103519
5.236 -0.010916088543825
5.237 -0.0109564909514933
5.238 -0.0109964355622289
5.239 -0.011035922634468
5.24 -0.0110749524693753
5.241 -0.0111135253969944
5.242 -0.0111516417762095
5.243 -0.0111893020028204
5.244 -0.0112265065045848
5.245 -0.0112632557339089
5.246 -0.0112995501827681
5.247 -0.0113353903698572
5.248 -0.0113707768426563
5.249 -0.0114057101856352
5.25 -0.011317277929992
5.251 -0.0113479214047988
5.252 -0.0113805405064642
5.253 -0.0114134934084261
5.254 -0.0114462547404656
5.255 -0.0114786567439534
5.256 -0.011510646222488
5.257 -0.0115422066821358
5.258 -0.0115733334099232
5.259 -0.011604025478287
5.26 -0.0116342831910378
5.261 -0.0116641072652126
5.262 -0.0116934985612556
5.263 -0.0117224580051772
5.264 -0.0117509865596487
5.265 -0.0117790852136515
5.266 -0.0118067549848403
5.267 -0.0118339969085986
5.268 -0.0118608120452623
5.269 -0.0118872014738719
5.27 -0.0119131663000932
5.271 -0.0119387076461124
5.272 -0.0119638266591174
5.273 -0.0119885245014309
5.274 -0.0120128023614676
5.275 -0.0120366614393163
5.276 -0.0120601029608635
5.277 -0.0120831281733944
5.278 -0.0121057383299379
5.279 -0.012127934716407
5.28 -0.0121473292247375
5.281 -0.0121690878025002
5.282 -0.012190477926431
5.283 -0.0122114615221536
5.284 -0.0122320273589372
5.285 -0.0122521728036895
5.286 -0.0122718979945159
5.287 -0.0122912039647082
5.288 -0.0123100920514486
5.289 -0.0123285636932691
5.29 -0.0123466203707653
5.291 -0.0123642635982511
5.292 -0.0123814949004092
5.293 -0.0123983158239318
5.294 -0.0124147279242517
5.295 -0.012430732777163
5.296 -0.0124463319652218
5.297 -0.0124615270932332
5.298 -0.0124763197764782
5.299 -0.0124907116391373
5.3 -0.0125047043213028
5.301 -0.012518299477274
5.302 -0.0125314987755501
5.303 -0.0125443038913615
5.304 -0.012556716511682
5.305 -0.0125687383422629
5.306 -0.0125803710908686
5.307 -0.0125916164863685
5.308 -0.0126024762591752
5.309 -0.0126129521571563
5.31 -0.0126206917406338
5.311 -0.012631007139544
5.312 -0.0126409972324563
5.313 -0.0126506228534966
5.314 -0.0126598726836991
5.315 -0.0126687443150066
5.316 -0.0126772382115947
5.317 -0.0126853557603167
5.318 -0.0126930986429586
5.319 -0.0127004686521462
5.32 -0.0127074676115245
5.321 -0.0127140973720233
5.322 -0.0127203597888299
5.323 -0.0127262567266188
5.324 -0.0127317900663916
5.325 -0.0127369616896479
5.326 -0.0127417734935957
5.327 -0.0127462273709895
5.328 -0.0127503252350224
5.329 -0.0127540690028965
5.33 -0.0127574605987028
5.331 -0.0127605019466155
5.332 -0.0127631949940598
5.333 -0.0127655416815677
5.334 -0.0127675439654156
5.335 -0.0127692038082946
5.336 -0.0127705231724261
5.337 -0.0127715040355458
5.338 -0.0127721483798161
5.339 -0.0127724581943129
5.34 -0.0129283286602135
5.341 -0.0129325722713295
5.342 -0.0129338032260246
5.343 -0.0129338404881892
5.344 -0.012933267585482
5.345 -0.0129322726482428
5.346 -0.0129309172557529
5.347 -0.0129292224905776
5.348 -0.0129271964740226
5.349 -0.0129248431860351
5.35 -0.0129221652834429
5.351 -0.0129191650114963
5.352 -0.0129158444724592
5.353 -0.0129122057439963
5.354 -0.0129082508843675
5.355 -0.0129039819632961
5.356 -0.0128994010460472
5.357 -0.0128945102151917
5.358 -0.0128893115475989
5.359 -0.0128838071309886
5.36 -0.0128779990605923
5.361 -0.0128718894372898
5.362 -0.0128654803656612
5.363 -0.0128587739604251
5.364 -0.0128517723434855
5.365 -0.0128444776394457
5.366 -0.0128368919793515
5.367 -0.0128290175003327
5.368 -0.0128208563533979
5.369 -0.0128124106897185
5.37 -0.0127847256814321
5.371 -0.0127757831588605
5.372 -0.0127668995740922
5.373 -0.012757855004857
5.374 -0.0127485804889759
5.375 -0.0127390554039747
5.376 -0.0127292745731768
5.377 -0.0127192377808256
5.378 -0.0127089464116127
5.379 -0.0126984023552384
5.38 -0.0126876076719062
5.381 -0.0126765644817334
5.382 -0.0126652749344114
5.383 -0.0126537411826147
5.384 -0.012641965399288
5.385 -0.0126299497632931
5.386 -0.0126176964622031
5.387 -0.0126052076856997
5.388 -0.0125924856429454
5.389 -0.0125795325442684
5.39 -0.0125663506109417
5.391 -0.0125529420797192
5.392 -0.0125393091872962
5.393 -0.0125254541864444
5.394 -0.0125113793362265
5.395 -0.0124970869114484
5.396 -0.0124825791903208
5.397 -0.0124678584618017
5.398 -0.0124529270379884
5.399 -0.0124377872184029
5.4 -0.0122071075239284
5.401 -0.0121872680400329
5.402 -0.0121706685523791
5.403 -0.0121549709830135
5.404 -0.0121394288895182
5.405 -0.0121238051176169
5.406 -0.0121080254722225
5.407 -0.0120920679284433
5.408 -0.0120759271438479
5.409 -0.0120596031389841
5.41 -0.0120430976525546
5.411 -0.0120264129870834
5.412 -0.0120095516370997
5.413 -0.0119925161572304
5.414 -0.0119753091544676
5.415 -0.0119579332357281
5.416 -0.0119403910445005
5.417 -0.0119226852279315
5.418 -0.0119048184519067
5.419 -0.0118867934133186
5.42 -0.0118686127985816
5.421 -0.0118502793385706
5.422 -0.0118317957583635
5.423 -0.0118131648172384
5.424 -0.0117943892831063
5.425 -0.0117754719406548
5.426 -0.0117564156044128
5.427 -0.0117372230807405
5.428 -0.0117178972323114
5.429 -0.0116984408976918


==> graphics/cop-001.dat <==
0 0.075
0.001 0.075
0.002 0.075
0.003 0.075
0.004 0.075
0.005 0.075
0.006 0.075
0.007 0.075
0.008 0.075
0.009 0.075
0.01 0.075
0.011 0.075
0.012 0.075
0.013 0.075
0.014 0.075
0.015 0.075
0.016 0.075
0.017 0.075
0.018 0.075
0.019 0.075
0.02 0.075
0.021 0.075
0.022 0.075
0.023 0.075
0.024 0.075
0.025 0.075
0.026 0.075
0.027 0.075
0.028 0.075
0.029 0.075
0.03 0.075
0.031 0.075
0.032 0.075
0.033 0.075
0.034 0.075
0.035 0.075
0.036 0.075
0.037 0.075
0.038 0.075
0.039 0.075
0.04 0.075
0.041 0.075
0.042 0.075
0.043 0.075
0.044 0.075
0.045 0.075
0.046 0.075
0.047 0.075
0.048 0.075
0.049 0.075
0.05 0.075
0.051 0.075
0.052 0.075
0.053 0.075
0.054 0.075
0.055 0.075
0.056 0.075
0.057 0.075
0.058 0.075
0.059 0.075
0.06 0.075
0.061 0.075
0.062 0.075
0.063 0.075
0.064 0.075
0.065 0.075
0.066 0.075
0.067 0.075
0.068 0.075
0.069 0.075
0.07 0.075
0.071 0.075
0.072 0.075
0.073 0.075
0.074 0.075
0.075 0.075
0.076 0.075
0.077 0.075
0.078 0.075
0.079 0.075
0.08 0.075
0.081 0.075
0.082 0.075
0.083 0.075
0.084 0.075
0.085 0.075
0.086 0.075
0.087 0.075
0.088 0.075
0.089 0.075
0.09 0.075
0.091 0.075
0.092 0.075
0.093 0.075
0.094 0.075
0.095 0.075
0.096 0.075
0.097 0.075
0.098 0.075
0.099 0.075
0.1 0.075
0.101 0.075
0.102 0.075
0.103 0.075
0.104 0.075
0.105 0.075
0.106 0.075
0.107 0.075
0.108 0.075
0.109 0.075
0.11 0.075
0.111 0.075
0.112 0.075
0.113 0.075
0.114 0.075
0.115 0.075
0.116 0.075
0.117 0.075
0.118 0.075
0.119 0.075
0.12 0.075
0.121 0.075
0.122 0.075
0.123 0.075
0.124 0.075
0.125 0.075
0.126 0.075
0.127 0.075
0.128 0.075
0.129 0.075
0.13 0.075
0.131 0.075
0.132 0.075
0.133 0.075
0.134 0.075
0.135 0.075
0.136 0.075
0.137 0.075
0.138 0.075
0.139 0.075
0.14 0.075
0.141 0.075
0.142 0.075
0.143 0.075
0.144 0.075
0.145 0.075
0.146 0.075
0.147 0.075
0.148 0.075
0.149 0.075
0.15 0.075
0.151 0.075
0.152 0.075
0.153 0.075
0.154 0.075
0.155 0.075
0.156 0.075
0.157 0.075
0.158 0.075
0.159 0.075
0.16 0.075
0.161 0.075
0.162 0.075
0.163 0.075
0.164 0.075
0.165 0.075
0.166 0.075
0.167 0.075
0.168 0.075
0.169 0.075
0.17 0.075
0.171 0.075
0.172 0.075
0.173 0.075
0.174 0.075
0.175 0.075
0.176 0.075
0.177 0.075
0.178 0.075
0.179 0.075
0.18 0.075
0.181 0.075
0.182 0.075
0.183 0.075
0.184 0.075
0.185 0.075
0.186 0.075
0.187 0.075
0.188 0.075
0.189 0.075
0.19 0.075
0.191 0.075
0.192 0.075
0.193 0.075
0.194 0.075
0.195 0.075
0.196 0.075
0.197 0.075
0.198 0.075
0.199 0.075
0.2 0.075
0.201 0.075
0.202 0.075
0.203 0.075
0.204 0.075
0.205 0.075
0.206 0.075
0.207 0.075
0.208 0.075
0.209 0.075
0.21 0.075
0.211 0.075
0.212 0.075
0.213 0.075
0.214 0.075
0.215 0.075
0.216 0.075
0.217 0.075
0.218 0.075
0.219 0.075
0.22 0.075
0.221 0.075
0.222 0.075
0.223 0.075
0.224 0.075
0.225 0.075
0.226 0.075
0.227 0.075
0.228 0.075
0.229 0.075
0.23 0.075
0.231 0.075
0.232 0.075
0.233 0.075
0.234 0.075
0.235 0.075
0.236 0.075
0.237 0.075
0.238 0.075
0.239 0.075
0.24 0.075
0.241 0.075
0.242 0.075
0.243 0.075
0.244 0.075
0.245 0.075
0.246 0.075
0.247 0.075
0.248 0.075
0.249 0.075
0.25 0.075
0.251 0.075
0.252 0.075
0.253 0.075
0.254 0.075
0.255 0.075
0.256 0.075
0.257 0.075
0.258 0.075
0.259 0.075
0.26 0.075
0.261 0.075
0.262 0.075
0.263 0.075
0.264 0.075
0.265 0.075
0.266 0.075
0.267 0.075
0.268 0.075
0.269 0.075
0.27 0.075
0.271 0.075
0.272 0.075
0.273 0.075
0.274 0.075
0.275 0.075
0.276 0.075
0.277 0.075
0.278 0.075
0.279 0.075
0.28 0.075
0.281 0.075
0.282 0.075
0.283 0.075
0.284 0.075
0.285 0.075
0.286 0.075
0.287 0.075
0.288 0.075
0.289 0.075
0.29 0.075
0.291 0.075
0.292 0.075
0.293 0.075
0.294 0.075
0.295 0.075
0.296 0.075
0.297 0.075
0.298 0.075
0.299 0.075
0.3 0.075
0.301 0.075
0.302 0.075
0.303 0.075
0.304 0.075
0.305 0.075
0.306 0.075
0.307 0.075
0.308 0.075
0.309 0.075
0.31 0.075
0.311 0.075
0.312 0.075
0.313 0.075
0.314 0.075
0.315 0.075
0.316 0.075
0.317 0.075
0.318 0.075
0.319 0.075
0.32 0.075
0.321 0.075
0.322 0.075
0.323 0.075
0.324 0.075
0.325 0.075
0.326 0.075
0.327 0.075
0.328 0.075
0.329 0.075
0.33 0.075
0.331 0.075
0.332 0.075
0.333 0.075
0.334 0.075
0.335 0.075
0.336 0.075
0.337 0.075
0.338 0.075
0.339 0.075
0.34 0.075
0.341 0.075
0.342 0.075
0.343 0.075
0.344 0.075
0.345 0.075
0.346 0.075
0.347 0.075
0.348 0.075
0.349 0.075
0.35 0.075
0.351 0.075
0.352 0.075
0.353 0.075
0.354 0.075
0.355 0.075
0.356 0.075
0.357 0.075
0.358 0.075
0.359 0.075
0.36 0.075
0.361 0.075
0.362 0.075
0.363 0.075
0.364 0.075
0.365 0.075
0.366 0.075
0.367 0.075
0.368 0.075
0.369 0.075
0.37 0.075
0.371 0.075
0.372 0.075
0.373 0.075
0.374 0.075
0.375 0.075
0.376 0.075
0.377 0.075
0.378 0.075
0.379 0.075
0.38 0.075
0.381 0.075
0.382 0.075
0.383 0.075
0.384 0.075
0.385 0.075
0.386 0.075
0.387 0.075
0.388 0.075
0.389 0.075
0.39 0.075
0.391 0.075
0.392 0.075
0.393 0.075
0.394 0.075
0.395 0.075
0.396 0.075
0.397 0.075
0.398 0.075
0.399 0.075
0.4 0.075
0.401 0.075
0.402 0.075
0.403 0.075
0.404 0.075
0.405 0.075
0.406 0.075
0.407 0.075
0.408 0.075
0.409 0.075
0.41 0.075
0.411 0.075
0.412 0.075
0.413 0.075
0.414 0.075
0.415 0.075
0.416 0.075
0.417 0.075
0.418 0.075
0.419 0.075
0.42 0.075
0.421 0.075
0.422 0.075
0.423 0.075
0.424 0.075
0.425 0.075
0.426 0.075
0.427 0.075
0.428 0.075
0.429 0.075
0.43 0.075
0.431 0.075
0.432 0.075
0.433 0.075
0.434 0.075
0.435 0.075
0.436 0.075
0.437 0.075
0.438 0.075
0.439 0.075
0.44 0.075
0.441 0.075
0.442 0.075
0.443 0.075
0.444 0.075
0.445 0.075
0.446 0.075
0.447 0.075
0.448 0.075
0.449 0.075
0.45 0.075
0.451 0.075
0.452 0.075
0.453 0.075
0.454 0.075
0.455 0.075
0.456 0.075
0.457 0.075
0.458 0.075
0.459 0.075
0.46 0.075
0.461 0.075
0.462 0.075
0.463 0.075
0.464 0.075
0.465 0.075
0.466 0.075
0.467 0.075
0.468 0.075
0.469 0.075
0.47 0.075
0.471 0.075
0.472 0.075
0.473 0.075
0.474 0.075
0.475 0.075
0.476 0.075
0.477 0.075
0.478 0.075
0.479 0.075
0.48 0.075
0.481 0.075
0.482 0.075
0.483 0.075
0.484 0.075
0.485 0.075
0.486 0.075
0.487 0.075
0.488 0.075
0.489 0.075
0.49 0.075
0.491 0.075
0.492 0.075
0.493 0.075
0.494 0.075
0.495 0.075
0.496 0.075
0.497 0.075
0.498 0.075
0.499 0.075
0.5 0.075
0.501 0.075
0.502 0.075
0.503 0.075
0.504 0.075
0.505 0.075
0.506 0.075
0.507 0.075
0.508 0.075
0.509 0.075
0.51 0.075
0.511 0.075
0.512 0.075
0.513 0.075
0.514 0.075
0.515 0.075
0.516 0.075
0.517 0.075
0.518 0.075
0.519 0.075
0.52 0.075
0.521 0.075
0.522 0.075
0.523 0.075
0.524 0.075
0.525 0.075
0.526 0.075
0.527 0.075
0.528 0.075
0.529 0.075
0.53 0.075
0.531 0.075
0.532 0.075
0.533 0.075
0.534 0.075
0.535 0.075
0.536 0.075
0.537 0.075
0.538 0.075
0.539 0.075
0.54 0.075
0.541 0.075
0.542 0.075
0.543 0.075
0.544 -0.075
0.545 -0.075
0.546 -0.075
0.547 -0.075
0.548 -0.075
0.549 -0.075
0.55 -0.075
0.551 -0.075
0.552 -0.075
0.553 -0.075
0.554 -0.075
0.555 -0.075
0.556 -0.075
0.557 -0.075
0.558 -0.075
0.559 -0.075
0.56 -0.075
0.561 -0.075
0.562 -0.075
0.563 -0.075
0.564 -0.075
0.565 -0.075
0.566 -0.075
0.567 -0.075
0.568 -0.075
0.569 -0.075
0.57 -0.075
0.571 -0.075
0.572 -0.075
0.573 -0.075
0.574 -0.075
0.575 -0.075
0.576 -0.075
0.577 -0.075
0.578 -0.075
0.579 -0.075
0.58 -0.075
0.581 -0.075
0.582 -0.075
0.583 -0.075
0.584 -0.075
0.585 -0.075
0.586 -0.075
0.587 -0.075
0.588 -0.075
0.589 -0.075
0.59 -0.075
0.591 -0.075
0.592 -0.075
0.593 -0.075
0.594 -0.075
0.595 -0.075
0.596 -0.075
0.597 -0.075
0.598 -0.075
0.599 -0.075
0.6 -0.075
0.601 -0.075
0.602 -0.075
0.603 -0.075
0.604 -0.075
0.605 -0.075
0.606 -0.075
0.607 -0.075
0.608 -0.075
0.609 -0.075
0.61 -0.075
0.611 -0.075
0.612 -0.075
0.613 -0.075
0.614 -0.075
0.615 -0.075
0.616 -0.075
0.617 -0.075
0.618 -0.075
0.619 -0.075
0.62 -0.075
0.621 -0.075
0.622 -0.075
0.623 -0.075
0.624 -0.075
0.625 -0.075
0.626 -0.075
0.627 -0.075
0.628 -0.075
0.629 -0.075
0.63 -0.075
0.631 -0.075
0.632 -0.075
0.633 -0.075
0.634 -0.075
0.635 -0.075
0.636 -0.075
0.637 -0.075
0.638 -0.075
0.639 -0.075
0.64 -0.075
0.641 -0.075
0.642 -0.075
0.643 -0.075
0.644 -0.075
0.645 -0.075
0.646 -0.075
0.647 -0.075
0.648 -0.075
0.649 -0.075
0.65 -0.075
0.651 -0.075
0.652 -0.075
0.653 -0.075
0.654 -0.075
0.655 -0.075
0.656 -0.075
0.657 -0.075
0.658 -0.075
0.659 -0.075
0.66 -0.075
0.661 -0.075
0.662 -0.075
0.663 -0.075
0.664 -0.075
0.665 -0.075
0.666 -0.075
0.667 -0.075
0.668 -0.075
0.669 -0.075
0.67 -0.075
0.671 -0.075
0.672 -0.075
0.673 -0.075
0.674 -0.075
0.675 -0.075
0.676 -0.075
0.677 -0.075
0.678 -0.075
0.679 -0.075
0.68 -0.075
0.681 -0.075
0.682 -0.075
0.683 -0.075
0.684 -0.075
0.685 -0.075
0.686 -0.075
0.687 -0.075
0.688 -0.075
0.689 -0.075
0.69 -0.075
0.691 -0.075
0.692 -0.075
0.693 -0.075
0.694 -0.075
0.695 -0.075
0.696 -0.075
0.697 -0.075
0.698 -0.075
0.699 -0.075
0.7 -0.075
0.701 -0.075
0.702 -0.075
0.703 -0.075
0.704 -0.075
0.705 -0.075
0.706 -0.075
0.707 -0.075
0.708 -0.075
0.709 -0.075
0.71 -0.075
0.711 -0.075
0.712 -0.075
0.713 -0.075
0.714 -0.075
0.715 -0.075
0.716 -0.075
0.717 -0.075
0.718 -0.075
0.719 -0.075
0.72 -0.075
0.721 -0.075
0.722 -0.075
0.723 -0.075
0.724 -0.075
0.725 -0.075
0.726 -0.075
0.727 -0.075
0.728 -0.075
0.729 -0.075
0.73 -0.075
0.731 -0.075
0.732 -0.075
0.733 -0.075
0.734 -0.075
0.735 -0.075
0.736 -0.075
0.737 -0.075
0.738 -0.075
0.739 -0.075
0.74 -0.075
0.741 -0.075
0.742 -0.075
0.743 -0.075
0.744 -0.075
0.745 -0.075
0.746 -0.075
0.747 -0.075
0.748 -0.075
0.749 -0.075
0.75 -0.075
0.751 -0.075
0.752 -0.075
0.753 -0.075
0.754 -0.075
0.755 -0.075
0.756 -0.075
0.757 -0.075
0.758 -0.075
0.759 -0.075
0.76 -0.075
0.761 -0.075
0.762 -0.075
0.763 -0.075
0.764 -0.075
0.765 -0.075
0.766 -0.075
0.767 -0.075
0.768 -0.075
0.769 -0.075
0.77 -0.075
0.771 -0.075
0.772 -0.075
0.773 -0.075
0.774 -0.075
0.775 -0.075
0.776 -0.075
0.777 -0.075
0.778 -0.075
0.779 -0.075
0.78 -0.075
0.781 -0.075
0.782 -0.075
0.783 -0.075
0.784 -0.075
0.785 -0.075
0.786 -0.075
0.787 -0.075
0.788 -0.075
0.789 -0.075
0.79 -0.075
0.791 -0.075
0.792 -0.075
0.793 -0.075
0.794 -0.075
0.795 -0.075
0.796 -0.075
0.797 -0.075
0.798 -0.075
0.799 -0.075
0.8 -0.075
0.801 -0.075
0.802 -0.075
0.803 -0.075
0.804 -0.075
0.805 -0.075
0.806 -0.075
0.807 -0.075
0.808 -0.075
0.809 -0.075
0.81 -0.075
0.811 -0.075
0.812 -0.075
0.813 -0.075
0.814 -0.075
0.815 -0.075
0.816 -0.075
0.817 -0.075
0.818 -0.075
0.819 -0.075
0.82 -0.075
0.821 -0.075
0.822 -0.075
0.823 -0.075
0.824 -0.075
0.825 -0.075
0.826 -0.075
0.827 -0.075
0.828 -0.075
0.829 -0.075
0.83 -0.075
0.831 -0.075
0.832 -0.075
0.833 -0.075
0.834 -0.075
0.835 -0.075
0.836 -0.075
0.837 -0.075
0.838 -0.075
0.839 -0.075
0.84 -0.075
0.841 -0.075
0.842 -0.075
0.843 -0.075
0.844 -0.075
0.845 -0.075
0.846 -0.075
0.847 -0.075
0.848 -0.075
0.849 -0.075
0.85 -0.075
0.851 -0.075
0.852 -0.075
0.853 -0.075
0.854 -0.075
0.855 -0.075
0.856 -0.075
0.857 -0.075
0.858 -0.075
0.859 -0.075
0.86 -0.075
0.861 -0.075
0.862 -0.075
0.863 -0.075
0.864 -0.075
0.865 -0.075
0.866 -0.075
0.867 -0.075
0.868 -0.075
0.869 -0.075
0.87 -0.075
0.871 -0.075
0.872 -0.075
0.873 -0.075
0.874 -0.075
0.875 -0.075
0.876 -0.075
0.877 -0.075
0.878 -0.075
0.879 -0.075
0.88 -0.075
0.881 -0.075
0.882 -0.075
0.883 -0.075
0.884 -0.075
0.885 -0.075
0.886 -0.075
0.887 -0.075
0.888 -0.075
0.889 -0.075
0.89 -0.075
0.891 -0.075
0.892 -0.075
0.893 -0.075
0.894 -0.075
0.895 -0.075
0.896 -0.075
0.897 -0.075
0.898 -0.075
0.899 -0.075
0.9 -0.075
0.901 -0.075
0.902 -0.075
0.903 -0.075
0.904 -0.075
0.905 -0.075
0.906 -0.075
0.907 -0.075
0.908 -0.075
0.909 -0.075
0.91 -0.075
0.911 -0.075
0.912 -0.075
0.913 -0.075
0.914 -0.075
0.915 -0.075
0.916 -0.075
0.917 -0.075
0.918 -0.075
0.919 -0.075
0.92 -0.075
0.921 -0.075
0.922 -0.075
0.923 -0.075
0.924 -0.075
0.925 -0.075
0.926 -0.075
0.927 -0.075
0.928 -0.075
0.929 -0.075
0.93 -0.075
0.931 -0.075
0.932 -0.075
0.933 -0.075
0.934 -0.075
0.935 -0.075
0.936 -0.075
0.937 -0.075
0.938 -0.075
0.939 -0.075
0.94 -0.075
0.941 -0.075
0.942 -0.075
0.943 -0.075
0.944 -0.075
0.945 -0.075
0.946 -0.075
0.947 -0.075
0.948 -0.075
0.949 -0.075
0.95 -0.075
0.951 -0.075
0.952 -0.075
0.953 -0.075
0.954 -0.075
0.955 -0.075
0.956 -0.075
0.957 -0.075
0.958 -0.075
0.959 -0.075
0.96 -0.075
0.961 -0.075
0.962 -0.075
0.963 -0.075
0.964 -0.075
0.965 -0.075
0.966 -0.075
0.967 -0.075
0.968 -0.075
0.969 -0.075
0.97 -0.075
0.971 -0.075
0.972 -0.075
0.973 -0.075
0.974 -0.075
0.975 -0.075
0.976 -0.075
0.977 -0.075
0.978 -0.075
0.979 -0.075
0.98 -0.075
0.981 -0.075
0.982 -0.075
0.983 -0.075
0.984 -0.075
0.985 -0.075
0.986 -0.075
0.987 -0.075
0.988 -0.075
0.989 -0.075
0.99 -0.075
0.991 -0.075
0.992 -0.075
0.993 -0.075
0.994 -0.075
0.995 -0.075
0.996 -0.075
0.997 -0.075
0.998 -0.075
0.999 -0.075
1 -0.075
1.001 -0.075
1.002 -0.075
1.003 -0.075
1.004 -0.075
1.005 -0.075
1.006 -0.075
1.007 -0.075
1.008 -0.075
1.009 -0.075
1.01 -0.075
1.011 -0.075
1.012 -0.075
1.013 -0.075
1.014 -0.075
1.015 -0.075
1.016 -0.075
1.017 -0.075
1.018 -0.075
1.019 -0.075
1.02 -0.075
1.021 -0.075
1.022 -0.075
1.023 -0.075
1.024 -0.075
1.025 -0.075
1.026 -0.075
1.027 -0.075
1.028 -0.075
1.029 -0.075
1.03 -0.075
1.031 -0.075
1.032 -0.075
1.033 -0.075
1.034 -0.075
1.035 -0.075
1.036 -0.075
1.037 -0.075
1.038 -0.075
1.039 -0.075
1.04 -0.075
1.041 -0.075
1.042 -0.075
1.043 -0.075
1.044 -0.075
1.045 -0.075
1.046 -0.075
1.047 -0.075
1.048 -0.075
1.049 -0.075
1.05 -0.075
1.051 -0.075
1.052 -0.075
1.053 -0.075
1.054 -0.075
1.055 -0.075
1.056 -0.075
1.057 -0.075
1.058 -0.075
1.059 -0.075
1.06 -0.075
1.061 -0.075
1.062 -0.075
1.063 -0.075
1.064 -0.075
1.065 -0.075
1.066 -0.075
1.067 -0.075
1.068 -0.075
1.069 -0.075
1.07 -0.075
1.071 -0.075
1.072 -0.075
1.073 -0.075
1.074 -0.075
1.075 -0.075
1.076 -0.075
1.077 -0.075
1.078 -0.075
1.079 -0.075
1.08 -0.075
1.081 -0.075
1.082 -0.075
1.083 -0.075
1.084 -0.075
1.085 -0.075
1.086 -0.075
1.087 -0.075
1.088 -0.075
1.089 -0.075
1.09 -0.075
1.091 -0.075
1.092 -0.075
1.093 -0.075
1.094 -0.075
1.095 -0.075
1.096 -0.075
1.097 -0.075
1.098 -0.075
1.099 -0.075
1.1 -0.075
1.101 -0.075
1.102 -0.075
1.103 -0.075
1.104 -0.075
1.105 -0.075
1.106 -0.075
1.107 -0.075
1.108 -0.075
1.109 -0.075
1.11 -0.075
1.111 -0.075
1.112 -0.075
1.113 -0.075
1.114 -0.075
1.115 -0.075
1.116 -0.075
1.117 -0.075
1.118 -0.075
1.119 -0.075
1.12 -0.075
1.121 -0.075
1.122 -0.075
1.123 -0.075
1.124 -0.075
1.125 -0.075
1.126 -0.075
1.127 -0.075
1.128 -0.075
1.129 -0.075
1.13 -0.075
1.131 -0.075
1.132 -0.075
1.133 -0.075
1.134 -0.075
1.135 -0.075
1.136 -0.075
1.137 -0.075
1.138 -0.075
1.139 -0.075
1.14 -0.075
1.141 -0.075
1.142 -0.075
1.143 -0.075
1.144 -0.075
1.145 -0.075
1.146 -0.075
1.147 -0.075
1.148 -0.075
1.149 -0.075
1.15 -0.075
1.151 -0.075
1.152 -0.075
1.153 -0.075
1.154 -0.075
1.155 -0.075
1.156 -0.075
1.157 -0.075
1.158 -0.075
1.159 -0.075
1.16 -0.075
1.161 -0.075
1.162 -0.075
1.163 -0.075
1.164 -0.075
1.165 -0.075
1.166 -0.075
1.167 -0.075
1.168 -0.075
1.169 -0.075
1.17 -0.075
1.171 -0.075
1.172 -0.075
1.173 -0.075
1.174 -0.075
1.175 -0.075
1.176 -0.075
1.177 -0.075
1.178 -0.075
1.179 -0.075
1.18 -0.075
1.181 -0.075
1.182 -0.075
1.183 -0.075
1.184 -0.075
1.185 -0.075
1.186 -0.075
1.187 -0.075
1.188 -0.075
1.189 -0.075
1.19 -0.075
1.191 -0.075
1.192 -0.075
1.193 -0.075
1.194 -0.075
1.195 -0.075
1.196 -0.075
1.197 -0.075
1.198 -0.075
1.199 -0.075
1.2 -0.075
1.201 -0.075
1.202 -0.075
1.203 -0.075
1.204 -0.075
1.205 -0.075
1.206 -0.075
1.207 -0.075
1.208 -0.075
1.209 -0.075
1.21 -0.075
1.211 -0.075
1.212 -0.075
1.213 -0.075
1.214 -0.075
1.215 -0.075
1.216 -0.075
1.217 -0.075
1.218 -0.075
1.219 -0.075
1.22 -0.075
1.221 -0.075
1.222 -0.075
1.223 -0.075
1.224 -0.075
1.225 -0.075
1.226 -0.075
1.227 -0.075
1.228 -0.075
1.229 -0.075
1.23 -0.075
1.231 -0.075
1.232 -0.075
1.233 -0.075
1.234 -0.075
1.235 -0.075
1.236 -0.075
1.237 -0.075
1.238 -0.075
1.239 -0.075
1.24 -0.075
1.241 -0.075
1.242 -0.075
1.243 -0.075
1.244 -0.075
1.245 -0.075
1.246 -0.075
1.247 -0.075
1.248 -0.075
1.249 -0.075
1.25 -0.075
1.251 -0.075
1.252 -0.075
1.253 -0.075
1.254 -0.075
1.255 -0.075
1.256 -0.075
1.257 -0.075
1.258 -0.075
1.259 -0.075
1.26 -0.075
1.261 -0.075
1.262 -0.075
1.263 -0.075
1.264 -0.075
1.265 -0.075
1.266 -0.075
1.267 -0.075
1.268 -0.075
1.269 -0.075
1.27 -0.075
1.271 -0.075
1.272 -0.075
1.273 -0.075
1.274 -0.075
1.275 -0.075
1.276 -0.075
1.277 -0.075
1.278 -0.075
1.279 -0.075
1.28 -0.075
1.281 -0.075
1.282 -0.075
1.283 -0.075
1.284 -0.075
1.285 -0.075
1.286 -0.075
1.287 -0.075
1.288 -0.075
1.289 -0.075
1.29 -0.075
1.291 -0.075
1.292 -0.075
1.293 -0.075
1.294 -0.075
1.295 -0.075
1.296 -0.075
1.297 -0.075
1.298 -0.075
1.299 -0.075
1.3 -0.075
1.301 -0.075
1.302 -0.0328078199241877
1.303 -0.00736561781059253
1.304 0.000766037765697725
1.305 0.0033547850499458
1.306 0.00416871844340205
1.307 0.00441440992869824
1.308 0.00447821162071937
1.309 0.00448383539013353
1.31 0.00447089409073564
1.311 0.00445207162632855
1.312 0.00443142914559402
1.313 0.00441026675558609
1.314 0.00438900048046831
1.315 0.00436776326091115
1.316 0.00434659738945742
1.317 0.0043255161404403
1.318 0.00430452349541399
1.319 0.00428362046157682
1.32 0.00426280709522331
1.321 0.00424141807654888
1.322 0.00422056496150525
1.323 0.00419994367248266
1.324 0.00417945658998375
1.325 0.00415907219522982
1.326 0.0041387801355901
1.327 0.00411857684047101
1.328 0.00409846091128152
1.329 0.00407843164400434
1.33 0.00405848855579016
1.331 0.00403863124301695
1.332 0.00401885932386881
1.333 0.00399917242199077
1.334 0.00397957017090489
1.335 0.00396005220354256
1.336 0.00394061815460178
1.337 0.00392126766177059
1.338 0.00390200036370159
1.339 0.0038828158983617
1.34 0.00386371390988893
1.341 0.00384469403915855
1.342 0.00382575593403711
1.343 0.00380689923916244
1.344 0.00378812360238312
1.345 0.0037694286745511
1.346 0.00375081410537415
1.347 0.00373227954909461
1.348 0.00371382466024306
1.349 0.00369544909224828
1.35 0.00367715250450651
1.351 0.00365991650410558
1.352 0.00364208726139537
1.353 0.00362412100377285
1.354 0.00360616356921484
1.355 0.00358826141837176
1.356 0.0035704291957801
1.357 0.00355267136788529
1.358 0.00353498913582495
1.359 0.00351738266349755
1.36 0.00349985177861489
1.361 0.00348239620419344
1.362 0.00346501563123391
1.363 0.00344770973741437
1.364 0.00343047820327724
1.365 0.00341332070828382
1.366 0.00339623692981039
1.367 0.00337922655006984
1.368 0.003362289250739
1.369 0.00334542471637911
1.37 0.00332863263043959
1.371 0.00331191267995834
1.372 0.00329526455123075
1.373 0.00327868793435648
1.374 0.00326218251884369
1.375 0.00324574799511579
1.376 0.00322938405657003
1.377 0.00321309039604922
1.378 0.00319686670888464
1.379 0.00318071269377085
1.38 0.00316462804540496
1.381 0.00314772544692632
1.382 0.00313148844621325
1.383 0.00311551108636143
1.384 0.00309966321420929
1.385 0.00308390296741545
1.386 0.00306821674292612
1.387 0.00305259998670215
1.388 0.00303705104240493
1.389 0.00302156918092211
1.39 0.00300615397364723
1.391 0.00299080508279137
1.392 0.00297552220770236
1.393 0.0029603050538094
1.394 0.00294515333493695
1.395 0.00293006676531959
1.396 0.00291504505840878
1.397 0.00290008793311092
1.398 0.00288519510686069
1.399 0.00287036629755533
1.4 0.0028556012249954
1.401 0.0028408996101521
1.402 0.00282626117704776
1.403 0.00281168564664247
1.404 0.00279717274471447
1.405 0.00278272219453068
1.406 0.00276833372504459
1.407 0.00275400706030426
1.408 0.00273974193078952
1.409 0.00272553806480924
1.41 0.00271139519339614
1.411 0.00269848019212016
1.412 0.002684827173
1.413 0.00267097873927535
1.414 0.00265710837222377
1.415 0.00264327141780285
1.416 0.00262948540840591
1.417 0.00261575577817186
1.418 0.00260208408791418
1.419 0.0025884706587127
1.42 0.00257491541866561
1.421 0.00256141816767586
1.422 0.00254797866623591
1.423 0.0025345966618886
1.424 0.00252127190203932
1.425 0.00250800413073504
1.426 0.00249479309356904
1.427 0.00248163853589034
1.428 0.00246854020487497
1.429 0.00245549784824628
1.43 0.00244251121510564
1.431 0.00242958005450666
1.432 0.00241670411759154
1.433 0.00240388315453255
1.434 0.00239111691849447
1.435 0.0023784051620841
1.436 0.00236574763802189
1.437 0.00235314410153964
1.438 0.00234059430822575
1.439 0.00232809801413247
1.44 0.00231565497564623
1.441 0.00230327256492346
1.442 0.00229093198018782
1.443 0.00227864057953386
1.444 0.00226640055510918
1.445 0.00225421244574098
1.446 0.00224207625948147
1.447 0.00222999183741912
1.448 0.00221795896778132
1.449 0.00220597742069728
1.45 0.00219404696352621
1.451 0.0021821673597413
1.452 0.00217033837554004
1.453 0.00215855977691159
1.454 0.00214683132961624
1.455 0.00213515280108956
1.456 0.00212352395971305
1.457 0.00211194457399255
1.458 0.00210041441268927
1.459 0.00208893324643045
1.46 0.00207750084598568
1.461 0.00206611698262438
1.462 0.00205478142878501
1.463 0.00204349395690984
1.464 0.00203225434056531
1.465 0.00202106235403354
1.466 0.0020099177731423
1.467 0.00199882037265753
1.468 0.00198776992918859
1.469 0.00197676621877818
1.47 0.00196580901986199
1.471 0.00195364821870725
1.472 0.00194237665857511
1.473 0.00193142078977426
1.474 0.0019205969565117
1.475 0.00190984625026891
1.476 0.00189914967421356
1.477 0.00188850100419335
1.478 0.00187789810009975
1.479 0.00186734013138556
1.48 0.00185682668498077
1.481 0.00184635748310136
1.482 0.00183593229145806
1.483 0.00182555089007663
1.484 0.00181521306335619
1.485 0.0018049185978728
1.486 0.0017946672809328
1.487 0.00178445890237944
1.488 0.00177429325015876
1.489 0.00176417011521934
1.49 0.00175408928695719
1.491 0.00174405055708549
1.492 0.00173405371687307
1.493 0.00172409855892097
1.494 0.00171418487508401
1.495 0.0017043124595052
1.496 0.00169448110593395
1.497 0.00168469060834775
1.498 0.00167494076216168
1.499 0.00166523136326735
1.5 0.00165556220763352
1.501 0.00164606979583115
1.502 0.00163651916485319
1.503 0.00162697672335399
1.504 0.00161746358057102
1.505 0.00160798635170467
1.506 0.00159854701825224
1.507 0.00158914607850702
1.508 0.00157978355771293
1.509 0.00157045932942657
1.51 0.0015611732192129
1.511 0.00155192503664714
1.512 0.00154271458902899
1.513 0.00153354168126429
1.514 0.0015244061177877
1.515 0.00151530770482033
1.516 0.0015062462480312
1.517 0.00149722155380472
1.518 0.00148823342941706
1.519 0.00147928168141676
1.52 0.00147036611905016
1.521 0.00146148655030831
1.522 0.00145264278368107
1.523 0.00144383462945485
1.524 0.00143506189748033
1.525 0.00142632439811352
1.526 0.00141762194254014
1.527 0.00140895434220589
1.528 0.00140032140932689
1.529 0.00139172295697043
1.53 0.00138315879718276
1.531 0.0013762516373913
1.532 0.00136826938019574
1.533 0.00135996618099887
1.534 0.00135158312509098
1.535 0.00134319719610188
1.536 0.00133483289032243
1.537 0.00132649791740047
1.538 0.00131819461816574
1.539 0.00130992361672122
1.54 0.00130168498807948
1.541 0.0012934786323201
1.542 0.00128530439343089
1.543 0.0012771620985299
1.544 0.00126905156898405
1.545 0.00126097262508129
1.546 0.00125292508655039
1.547 0.00124490877433114
1.548 0.00123692350871307
1.549 0.00122896911084458
1.55 0.00122104540288936
1.551 0.0012131522065747
1.552 0.00120528934466724
1.553 0.00119745664014637
1.554 0.00118965391665837
1.555 0.00118188099826233
1.556 0.00117413770939834
1.557 0.00116642387519128
1.558 0.00115873932081678
1.559 0.00115108387194729
1.56 0.00114345735547083
1.561 0.00113580634339261
1.562 0.00112821362080862
1.563 0.00112065905557202
1.564 0.00111313609115127
1.565 0.00110564251275702
1.566 0.00109817749403396
1.567 0.0010907406531373
1.568 0.00108333175045017
1.569 0.00107595059276344
1.57 0.00106859700137751
1.571 0.00106127080260043
1.572 0.00105397182511879
1.573 0.00104669989806827
1.574 0.00103945485152901
1.575 0.00103223651593143
1.576 0.00102504472206466
1.577 0.00101787930109321
1.578 0.00101074008529523
1.579 0.00100362690637634
1.58 0.000996539597640234
1.581 0.000989477991487187
1.582 0.000982441921830945
1.583 0.000975431222565049
1.584 0.000968445728041001
1.585 0.000961485273419438
1.586 0.000954549693332973
1.587 0.000947638824176589
1.588 0.000940752501460862
1.589 0.000933890562016315
1.59 0.000927052842992104
1.591 0.000920196274601714
1.592 0.000913383957244829
1.593 0.000906601999832168
1.594 0.000899845849976488
1.595 0.000893113942770252
1.596 0.000886405668229284
1.597 0.000879720722061328
1.598 0.000873058898501977
1.599 0.000866420022388903
1.6 0.000859803929998737
1.601 0.000853210460568521
1.602 0.000846639455367226
1.603 0.000840090756014211
1.604 0.000833564204605008
1.605 0.000827059643842887
1.606 0.000820576916680138
1.607 0.000814115867015075
1.608 0.000807676338278718
1.609 0.000801258175533781
1.61 0.000794861222980336
1.611 0.000788485326044919
1.612 0.000782130330234443
1.613 0.000775796081608493
1.614 0.000769482427098844
1.615 0.000763189212979576
1.616 0.000756916286619558
1.617 0.000750663495664994
1.618 0.000744430688551678
1.619 0.000738217713708522
1.62 0.000732024419537347
1.621 0.00072391463613608
1.622 0.000717137153786185
1.623 0.000710798816689673
1.624 0.000704613967626444
1.625 0.000698491176430505
1.626 0.000692401110589991
1.627 0.000686334291906454
1.628 0.000680287589300055
1.629 0.000674259901898067
1.63 0.000668250777708712
1.631 0.000662259973016166
1.632 0.000656287310570991
1.633 0.000650332634998585
1.634 0.000644395797127939
1.635 0.000638476650672626
1.636 0.000632575052709639
1.637 0.000626690857650214
1.638 0.000620823922139024
1.639 0.000614974103018529
1.64 0.000609141257575219
1.641 0.000603325242668762
1.642 0.000597525917569397
1.643 0.00059174313934085
1.644 0.000585976767794705
1.645 0.000580226661469729
1.646 0.000574492680092575
1.647 0.000568774684172213
1.648 0.000563072533263598
1.649 0.000557386088701761
1.65 0.000551715211716541
1.651 0.000546225152447732
1.652 0.000540631242711143
1.653 0.000535014304483772
1.654 0.000529400084187892
1.655 0.00052379672061309
1.656 0.000518206725675596
1.657 0.000512630810676984
1.658 0.000507069112532177
1.659 0.000501521585032694
1.66 0.000495988123466018
1.661 0.000490468604507965
1.662 0.000484962899859886
1.663 0.000479470878994415
1.664 0.000473992410751412
1.665 0.000468527365806715
1.666 0.000463075614154762
1.667 0.000457637025100932
1.668 0.000452211470578334
1.669 0.000446798821671535
1.67 0.000441398949379557
1.671 0.000436011726250685
1.672 0.000430637024727898
1.673 0.000425274716855328
1.674 0.000419924677035666
1.675 0.000414586778367365
1.676 0.000409260894779273
1.677 0.000403946900823959
1.678 0.000398644670533188
1.679 0.000393354080635899
1.68 0.000388075006199085
1.681 0.00038294763407315
1.682 0.000377731224923072
1.683 0.000372493986390388
1.684 0.000367257637160501
1.685 0.000362029036650335
1.686 0.000356810293502319
1.687 0.000351601999774909
1.688 0.00034640425988719
1.689 0.000341217026855745
1.69 0.000336040200232757
1.691 0.000330873668495324
1.692 0.000325717312951446
1.693 0.000320571013749327
1.694 0.000315434651514734
1.695 0.000310308107818957
1.696 0.000305191263123894
1.697 0.000300083998633571
1.698 0.000294986196479274
1.699 0.000289897739255474
1.7 0.000284818509002194
1.701 0.000279748389473644
1.702 0.00027468726421781
1.703 0.000269635017011771
1.704 0.000264591532530112
1.705 0.000259556694133578
1.706 0.000254530388835161
1.707 0.000249512500969051
1.708 0.000244502916839195
1.709 0.000239501523321806
1.71 0.000234508206738204
1.711 0.000229643208794095
1.712 0.000224698401768864
1.713 0.000219733430910474
1.714 0.00021476728544656
1.715 0.000209805958399811
1.716 0.00020485128958353
1.717 0.000199903790822298
1.718 0.000194963551096106
1.719 0.000190030521781237
1.72 0.000185104613838305
1.721 0.00018018572233941
1.722 0.000175273741773119
1.723 0.000170368561733358
1.724 0.000165470075138896
1.725 0.000160578172263615
1.726 0.000155692745210712
1.727 0.00015081368731773
1.728 0.000145940890327823
1.729 0.000141074248151241
1.73 0.000136213654007622
1.731 0.000131359002622178
1.732 0.000126510186806983
1.733 0.000121667103693879
1.734 0.00011682964745241
1.735 0.000111997713390544
1.736 0.000107171198237499
1.737 0.000102349998353346
1.738 9.75340104804046e-05
1.739 9.2723132725292e-05
1.74 8.79172611120138e-05
1.741 8.32197629510034e-05
1.742 7.8449907400302e-05
1.743 7.36602277855436e-05
1.744 6.88674453910854e-05
1.745 6.40768364381095e-05
1.746 5.92900194423263e-05
1.747 5.45074416585245e-05
1.748 4.97291781947351e-05
1.749 4.49551855330466e-05
1.75 4.01853826619836e-05
1.751 3.54196744741797e-05
1.752 3.06579642745386e-05
1.753 2.59001552633253e-05
1.754 2.11461485947195e-05
1.755 1.63958467263026e-05
1.756 1.16491537334729e-05
1.757 6.90597056474118e-06
1.758 2.16620263582268e-06
1.759 -2.57024651956206e-06
1.76 -7.30347339716886e-06
1.761 -1.20335716978226e-05
1.762 -1.67606376012541e-05
1.763 -2.14847646323735e-05
1.764 -2.62060454809809e-05
1.765 -3.09245764127941e-05
1.766 -3.56404484551653e-05
1.767 -4.03537561187717e-05
1.768 -4.50645900869628e-05
1.769 -4.97730421183395e-05
1.77 -5.44792058206345e-05
1.771 -5.65286225751582e-05
1.772 -6.04056977317469e-05
1.773 -6.48655439671741e-05
1.774 -6.95102939166081e-05
1.775 -7.42128345739834e-05
1.776 -7.8932596355441e-05
1.777 -8.36566718935283e-05
1.778 -8.83809986315098e-05
1.779 -9.31043372298657e-05
1.78 -9.78263549200054e-05
1.781 -0.000102547003465292
1.782 -0.000107266330020117
1.783 -0.00011198440786564
1.784 -0.000116701323381041
1.785 -0.000121417162077198
1.786 -0.000126132011303071
1.787 -0.000130845957728748
1.788 -0.00013555908917709
1.789 -0.000140271489479482
1.79 -0.000144983247186259
1.791 -0.000149694446604287
1.792 -0.000154405174582983
1.793 -0.000159115514144242
1.794 -0.000163825552124103
1.795 -0.000168535370487721
1.796 -0.000173245054405302
1.797 -0.000177954687156007
1.798 -0.000182664352578715
1.799 -0.000187374131813911
1.8 -0.000192084108465468
1.801 -0.000196968771602218
1.802 -0.000201745877690201
1.803 -0.000206488429993018
1.804 -0.000211219826213416
1.805 -0.000215947607282857
1.806 -0.000220674244149899
1.807 -0.000225400587496871
1.808 -0.000230126968518568
1.809 -0.00023485355329414
1.81 -0.000239580454237942
1.811 -0.000244307770159852
1.812 -0.000249035588126223
1.813 -0.000253763997483586
1.814 -0.000258493084735079
1.815 -0.000263222936462804
1.816 -0.000267953638118046
1.817 -0.000272685276018453
1.818 -0.000277417936139557
1.819 -0.000282151703110689
1.82 -0.00028688666194257
1.821 -0.000291622897494737
1.822 -0.000296360494346615
1.823 -0.000301099536156341
1.824 -0.000305840105654293
1.825 -0.000310582288202993
1.826 -0.000315326166848484
1.827 -0.000320071823019824
1.828 -0.000324819341496724
1.829 -0.000329568803361185
1.83 -0.000334320290978796
1.831 -0.000339210704166482
1.832 -0.000344024276839772
1.833 -0.000348814545794329
1.834 -0.000353598685968487
1.835 -0.000358382241250399
1.836 -0.000363167045077939
1.837 -0.000367953736797322
1.838 -0.000372742581011526
1.839 -0.000377533716630879
1.84 -0.000382327245584207
1.841 -0.000387123258180272
1.842 -0.000391921837039205
1.843 -0.000396723068273347
1.844 -0.000401527031786864
1.845 -0.000406333811209247
1.846 -0.000411143490045646
1.847 -0.000415956148897667
1.848 -0.000420771870406123
1.849 -0.000425590739192183
1.85 -0.000430412832384153
1.851 -0.000435238236067309
1.852 -0.000440067030478997
1.853 -0.00044489929325936
1.854 -0.000449735113037114
1.855 -0.000454574567022303
1.856 -0.000459417737108503
1.857 -0.000464264706228207
1.858 -0.000469115553115573
1.859 -0.000473970359825993
1.86 -0.000478829208293979
1.861 -0.000483799641722266
1.862 -0.000488715072724744
1.863 -0.000493615550363591
1.864 -0.000498513941069673
1.865 -0.000503414414953801
1.866 -0.000508318362359539
1.867 -0.00051322628560449
1.868 -0.000518138401001123
1.869 -0.000523054839447673
1.87 -0.000527975698187272
1.871 -0.000532901065959268
1.872 -0.000537831027903252
1.873 -0.000542765671899509
1.874 -0.000547705081022642
1.875 -0.000552649343874806
1.876 -0.000557598541579912
1.877 -0.000562552763652968
1.878 -0.000567512094545336
1.879 -0.000572476619021267
1.88 -0.000577446422820954
1.881 -0.000582421594387733
1.882 -0.000587402217056748
1.883 -0.000592388380679848
1.884 -0.000597380169957001
1.885 -0.000602377674661037
1.886 -0.000607380978764005
1.887 -0.000612390169077937
1.888 -0.000617405337506371
1.889 -0.000622426571333851
1.89 -0.000627453956760005
1.891 -0.000632571036896179
1.892 -0.000637651456621119
1.893 -0.000642724234474396
1.894 -0.000647798714496994
1.895 -0.000652877946831693
1.896 -0.000657962971514492
1.897 -0.000663054186808731
1.898 -0.000668151781586496
1.899 -0.000673255883404472
1.9 -0.000678366599566271
1.901 -0.000683484027543008
1.902 -0.000688608261004531
1.903 -0.000693739400742854
1.904 -0.00069887754576281
1.905 -0.000704022791750331
1.906 -0.000709175235194648
1.907 -0.000714334975928543
1.908 -0.000719502114389176
1.909 -0.000724676749689152
1.91 -0.000729858978981451
1.911 -0.000735048906058244
1.912 -0.000740246630051178
1.913 -0.000745452253081702
1.914 -0.00075066587967601
1.915 -0.000755887610037087
1.916 -0.00076111754907765
1.917 -0.000766355799940555
1.918 -0.000771602468336796
1.919 -0.000776857659308072
1.92 -0.000782121477555436
1.921 -0.000787457965791882
1.922 -0.000792773732052776
1.923 -0.000798088673204828
1.924 -0.000803409224993556
1.925 -0.000808737529021053
1.926 -0.000814074341664611
1.927 -0.000819419986082953
1.928 -0.000824774645827364
1.929 -0.000830138457105084
1.93 -0.000835511542077894
1.931 -0.000840894023880434
1.932 -0.000846286019027448
1.933 -0.000851687648163887
1.934 -0.00085709903015159
1.935 -0.000862520285942844
1.936 -0.000867951538552791
1.937 -0.000873392909170601
1.938 -0.000878844524513964
1.939 -0.000884306504830748
1.94 -0.000889778975558544
1.941 -0.000895262064317337
1.942 -0.000900755898332509
1.943 -0.000906260603312073
1.944 -0.000911776309779747
1.945 -0.00091730314734062
1.946 -0.00092284124686054
1.947 -0.000928390737647528
1.948 -0.000933951756315887
1.949 -0.000939524434228123
1.95 -0.000945108904939443
1.951 -0.000950753342671889
1.952 -0.000956391584072583
1.953 -0.000962035856415785
1.954 -0.000967690169197732
1.955 -0.000973355899607786
1.956 -0.000979033589260186
1.957 -0.000984723512498509
1.958 -0.000990425856206595
1.959 -0.000996140784062544
1.96 -0.00100186844333121
1.961 -0.00100760898932475
1.962 -0.00101336257424627
1.963 -0.00101912934851212
1.964 -0.00102490946587272
1.965 -0.00103070308512446
1.966 -0.00103651035755913
1.967 -0.0010423314403456
1.968 -0.00104816649493225
1.969 -0.00105401567751105
1.97 -0.00105987915004868
1.971 -0.00106575707617584
1.972 -0.00107164961554687
1.973 -0.00107755693449743
1.974 -0.00108347919891071
1.975 -0.00108941657516975
1.976 -0.00109536923080225
1.977 -0.00110133733723065
1.978 -0.00110732106477469
1.979 -0.00111332058311375
1.98 -0.00111933606962079
1.981 -0.00112540249064907
1.982 -0.00113147690173349
1.983 -0.0011375647985911
1.984 -0.00114366806438479
1.985 -0.00114978742652967
1.986 -0.00115592324506443
1.987 -0.00116207575970108
1.988 -0.00116824517921056
1.989 -0.00117443169840897
1.99 -0.00118063551040762
1.991 -0.00118685680465291
1.992 -0.00119309577830118
1.993 -0.00119935262533283
1.994 -0.00120562754265703
1.995 -0.00121192072579798
1.996 -0.00121823237392811
1.997 -0.00122456269029579
1.998 -0.00123091187351963
1.999 -0.00123728013314016
2 -0.00124366766892572
2.001 -0.00125007469127515
2.002 -0.00125650140034497
2.003 -0.00126294801305413
2.004 -0.0012694147398478
2.005 -0.00127590179432864
2.006 -0.00128240938950634
2.007 -0.00128893773909476
2.008 -0.00129548706254178
2.009 -0.00130205758036869
2.01 -0.00130864951397183
2.011 -0.00131939209999674
2.012 -0.00132731988385906
2.013 -0.00133436130727098
2.014 -0.00134113371877151
2.015 -0.0013478348568077
2.016 -0.00135452815913263
2.017 -0.00136123407502134
2.018 -0.00136795930981998
2.019 -0.00137470615597232
2.02 -0.00138147550686187
2.021 -0.0013882677986055
2.022 -0.00139508333044706
2.023 -0.00140192235086421
2.024 -0.00140878510038193
2.025 -0.00141567181459337
2.026 -0.00142258272797693
2.027 -0.00142951808166367
2.028 -0.00143647810570142
2.029 -0.0014434630475834
2.03 -0.00145047314292329
2.031 -0.00145750863462686
2.032 -0.00146456977086323
2.033 -0.0014716567915196
2.034 -0.00147876995018477
2.035 -0.00148590949336688
2.036 -0.00149307567157596
2.037 -0.00150026873386981
2.038 -0.00150748894073638
2.039 -0.00151473654424301
2.04 -0.00152201180583295
2.041 -0.00152887801497982
2.042 -0.00153608610972669
2.043 -0.00154342330194313
2.044 -0.00155082164703579
2.045 -0.00155825956258195
2.046 -0.00156573031709635
2.047 -0.00157323194225574
2.048 -0.00158076398553585
2.049 -0.00158832648648075
2.05 -0.00159591964470253
2.051 -0.00160354370360513
2.052 -0.00161119893282063
2.053 -0.00161888560522841
2.054 -0.0016266039990218
2.055 -0.00163435439487686
2.056 -0.00164213707018571
2.057 -0.0016499523143389
2.058 -0.00165780040723681
2.059 -0.00166568163973468
2.06 -0.00167359630047753
2.061 -0.00168154467558317
2.062 -0.00168952706345289
2.063 -0.0016975437591623
2.064 -0.00170559505336899
2.065 -0.00171368125561903
2.066 -0.00172180265494042
2.067 -0.00172995956145443
2.068 -0.00173815227864696
2.069 -0.00174638111346888
2.07 -0.001754646373474
2.071 -0.00176252758860744
2.072 -0.00177074537277226
2.073 -0.00177909626175343
2.074 -0.00178751530586983
2.075 -0.00179614896052883
2.076 -0.00180471492892731
2.077 -0.00181328539932536
2.078 -0.00182188371408116
2.079 -0.00183051757908699
2.08 -0.0018391896885359
2.081 -0.00184790113454047
2.082 -0.00185665250294852
2.083 -0.00186544420014619
2.084 -0.00187427659658743
2.085 -0.00188315004048065
2.086 -0.00189206488797352
2.087 -0.00190102148632541
2.088 -0.00191002018061229
2.089 -0.00191906132487776
2.09 -0.00192814527586856
2.091 -0.00193727238680307
2.092 -0.00194644302085051
2.093 -0.00195565754147208
2.094 -0.00196491631237446
2.095 -0.0019742196948743
2.096 -0.00198356806143241
2.097 -0.00199296178329732
2.098 -0.00200240123665233
2.099 -0.00201188679312355
2.1 -0.00202141883496679
2.101 -0.00203057531077568
2.102 -0.00204008421923017
2.103 -0.00204973829297751
2.104 -0.00205947135998366
2.105 -0.00206926248023277
2.106 -0.00207910520801328
2.107 -0.002088997754655
2.108 -0.00209893982273699
2.109 -0.00210893158304463
2.11 -0.00211897337618678
2.111 -0.00212906558714509
2.112 -0.00213920861978926
2.113 -0.00214940289346355
2.114 -0.00215964881898977
2.115 -0.0021699468244536
2.116 -0.00218029732642464
2.117 -0.00219070075083382
2.118 -0.00220115753514701
2.119 -0.00221166810957042
2.12 -0.00222223291100314
2.121 -0.00223285237734824
2.122 -0.00224352694917911
2.123 -0.00225425707052435
2.124 -0.00226504319398751
2.125 -0.00227588577499654
2.126 -0.00228678525810199
2.127 -0.00229774210969753
2.128 -0.00230875678964791
2.129 -0.00231982975199072
2.13 -0.00233096148466729
2.131 -0.00234171432419932
2.132 -0.00235284946837205
2.133 -0.00236414789504159
2.134 -0.00237553967180409
2.135 -0.00238700269832512
2.136 -0.00239853022981621
2.137 -0.00241012042651385
2.138 -0.00242177305093948
2.139 -0.00243348835400128
2.14 -0.00244526676957642
2.141 -0.002457108781802
2.142 -0.00246901490593986
2.143 -0.00248098564200419
2.144 -0.00249302152531444
2.145 -0.00250512306812302
2.146 -0.00251729080731511
2.147 -0.0025295252726206
2.148 -0.00254182701034567
2.149 -0.00255419655869315
2.15 -0.00256663446643272
2.151 -0.002579141293363
2.152 -0.00259171757975264
2.153 -0.00260436390284872
2.154 -0.00261708082153184
2.155 -0.00262986891268285
2.156 -0.00264272875723239
2.157 -0.00265566092311447
2.158 -0.0026686660004237
2.159 -0.00268174459133502
2.16 -0.00269489729635724
2.161 0.075
2.162 0.075
2.163 0.061449935553095
2.164 0.0254112307732242
2.165 0.00940632928889423
2.166 0.00426413431258856
2.167 0.00261160198329571
2.168 0.00207988310342617
2.169 0.00190815477004626
2.17 0.00185205474411801
2.171 0.0018330974481208
2.172 0.00182607408289762
2.173 0.00182288757461524
2.174 0.00182093695265336
2.175 0.00181938657285721
2.176 0.00181796779216421
2.177 0.00181659410779694
2.178 0.00181523748593159
2.179 0.00181388872875413
2.18 0.00181254464067249
2.181 0.00181120399790682
2.182 0.00180986618943529
2.183 0.00180853081443578
2.184 0.00180719752669525
2.185 0.00180586602158276
2.186 0.00180453599450651
2.187 0.00180320715004949
2.188 0.00180187919586505
2.189 0.00180055183756495
2.19 0.00179922479255752
2.191 0.00179667576395182
2.192 0.00179501368817692
2.193 0.00179363172816706
2.194 0.00179233501961491
2.195 0.00179106104714671
2.196 0.00178978979079001
2.197 0.00178851490089838
2.198 0.00178723441591702
2.199 0.00178594777843215
2.2 0.00178465488086341
2.201 0.00178335576369282
2.202 0.0017820505043658
2.203 0.00178073919642631
2.204 0.00177942194148223
2.205 0.00177809883945454
2.206 0.00177676997745923
2.207 0.00177543545270748
2.208 0.00177409535560065
2.209 0.00177274978313673
2.21 0.00177139881059388
2.211 0.00177004252668051
2.212 0.00176868101627808
2.213 0.00176731436330687
2.214 0.00176594263668418
2.215 0.00176456591687697
2.216 0.00176318427737995
2.217 0.00176179778719413
2.218 0.00176040651555408
2.219 0.00175901052772708
2.22 0.00175760988735466
2.221 0.00175579358737103
2.222 0.00175429547625049
2.223 0.00175289534708527
2.224 0.00175152236236387
2.225 0.00175015371744146
2.226 0.00174878202573537
2.227 0.00174740484867918
2.228 0.00174602134641236
2.229 0.00174463119570708
2.23 0.0017432342247602
2.231 0.0017418303212585
2.232 0.00174041939226066
2.233 0.00173900134675671
2.234 0.00173757609410674
2.235 0.00173614354025471
2.236 0.00173470360083073
2.237 0.00173325618077755
2.238 0.00173180119037523
2.239 0.00173033853868117
2.24 0.00172886813230827
2.241 0.00172738987655736
2.242 0.00172590368476625
2.243 0.00172440945986356
2.244 0.00172290710256057
2.245 0.00172139653415466
2.246 0.00171987764652496
2.247 0.00171835034734479
2.248 0.00171681455028696
2.249 0.001715270153137
2.25 0.00171371706472391
2.251 0.00171223170425748
2.252 0.00171070443260201
2.253 0.00170915709655066
2.254 0.00170759664801841
2.255 0.00170602526251884
2.256 0.00170444357272212
2.257 0.00170285170562103
2.258 0.00170124964395224
2.259 0.00169963730769279
2.26 0.0016980146098568
2.261 0.0016963814534421
2.262 0.00169473774134723
2.263 0.00169308337939634
2.264 0.00169141826236297
2.265 0.00168974230729381
2.266 0.00168805540552358
2.267 0.00168635746646785
2.268 0.00168464839114514
2.269 0.0016829280891836
2.27 0.00168119646094757
2.271 0.00167945341732528
2.272 0.00167769886207177
2.273 0.00167593270424754
2.274 0.00167415485423934
2.275 0.0016723652217695
2.276 0.0016705637108391
2.277 0.00166875023777384
2.278 0.00166692471025259
2.279 0.00166508704348171
2.28 0.00166323715414333
2.281 0.0016618163035694
2.282 0.00166009936632329
2.283 0.00165827845732859
2.284 0.00165641529632622
2.285 0.00165452966839688
2.286 0.00165262788185775
2.287 0.00165071192062104
2.288 0.00164878237227492
2.289 0.00164683938065295
2.29 0.00164488294438134
2.291 0.0016429130242895
2.292 0.0016409295544592
2.293 0.00163893247168258
2.294 0.00163692172136915
2.295 0.00163489723607829
2.296 0.00163285895432894
2.297 0.00163080681926628
2.298 0.00162874077720622
2.299 0.00162666077236475
2.3 0.00162456674396663
2.301 0.00162245863997246
2.302 0.00162033641308189
2.303 0.00161820001180055
2.304 0.00161604938379073
2.305 0.00161388449283776
2.306 0.00161170528234639
2.307 0.00160951172071969
2.308 0.00160730375646906
2.309 0.00160508135904201
2.31 0.00160284448313663
2.311 0.00160126629400237
2.312 0.00159922625880649
2.313 0.00159702761826984
2.314 0.0015947678462737
2.315 0.00159247828116447
2.316 0.0015901689800953
2.317 0.00158784316960741
2.318 0.00158550186653356
2.319 0.00158314539686653
2.32 0.00158077386291574
2.321 0.00157838727647567
2.322 0.00157598564197275
2.323 0.00157356896500033
2.324 0.00157113723711773
2.325 0.0015686904544462
2.326 0.00156622861619157
2.327 0.00156375172363727
2.328 0.00156125978228744
2.329 0.00155875278815014
2.33 0.00155623075579562
2.331 0.00155369368921579
2.332 0.00155114160251677
2.333 0.00154857450308562
2.334 0.0015459924102568
2.335 0.00154339533995545
2.336 0.00154078330112986
2.337 0.00153815632219352
2.338 0.00153551442387824
2.339 0.00153285762790433
2.34 0.0015301859606136
2.341 0.00152856231418576
2.342 0.00152621028159342
2.343 0.00152361383204156
2.344 0.00152092861560149
2.345 0.0015182047146672
2.346 0.00151545825676017
2.347 0.00151269446446611
2.348 0.00150991504690804
2.349 0.00150712058811042
2.35 0.00150431130777678
2.351 0.00150148731724158
2.352 0.00149864868605095
2.353 0.00149579547659399
2.354 0.00149292774486236
2.355 0.00149004555327165
2.356 0.00148714896225599
2.357 0.00148423803333594
2.358 0.0014813128311286
2.359 0.00147837341691425
2.36 0.00147541986448636
2.361 0.00147245223452576
2.362 0.00146947060366816
2.363 0.00146647503957795
2.364 0.00146346561860973
2.365 0.00146044241128088
2.366 0.00145740549450724
2.367 0.00145435494743083
2.368 0.00145129084694512
2.369 0.00144821327467265
2.37 0.00144512230847229
2.371 0.0014425236770516
2.372 0.00143956278682491
2.373 0.00143647645311894
2.374 0.00143334088888474
2.375 0.00143018066668804
2.376 0.00142700375540822
2.377 0.00142381278083541
2.378 0.00142060865217349
2.379 0.00141739173049459
2.38 0.00141416220271869
2.381 0.00141092019291471
2.382 0.00140766581350633
2.383 0.00140439916964862
2.384 0.00140112036387154
2.385 0.00139782950066426
2.386 0.00139452668569277
2.387 0.00139121202467294
2.388 0.00138788562500278
2.389 0.00138454759333964
2.39 0.00138119803673204
2.391 0.0013778370651478
2.392 0.00137446478791677
2.393 0.00137108131346463
2.394 0.00136768675285913
2.395 0.00136428121847922
2.396 0.00136086482156143
2.397 0.00135743767322464
2.398 0.00135399988626416
2.399 0.00135055157544986
2.4 0.00134709284914311
2.401 0.0013449837941787
2.402 0.00134193993308994
2.403 0.00133858855644369
2.404 0.00133513144294572
2.405 0.00133163355917384
2.406 0.00132811586847734
2.407 0.0013245852006168
2.408 0.00132104382561042
2.409 0.00131749256307679
2.41 0.00131393175406886
2.411 0.00131036158723084
2.412 0.00130678220856884
2.413 0.00130319374542657
2.414 0.00129959631842099
2.415 0.00129599005202741
2.416 0.00129237506438112
2.417 0.00128875147271578
2.418 0.00128511939857451
2.419 0.00128147896563293
2.42 0.00127783028803914
2.421 0.00127417348423767
2.422 0.00127050867505712
2.423 0.00126683597946567
2.424 0.00126315551207921
2.425 0.00125946739496055
2.426 0.00125577174415891
2.427 0.0012520686740216
2.428 0.0012483583029886
2.429 0.00124464074600516
2.43 0.00124091612071867
2.431 0.00123802139375049
2.432 0.00123454257919427
2.433 0.00123087146418528
2.434 0.00122713409064209
2.435 0.00122337106198422
2.436 0.0012195955139544
2.437 0.00121581174567661
2.438 0.00121202122236379
2.439 0.00120822448936422
2.44 0.00120442179733828
2.441 0.00120061330420076
2.442 0.00119679913836613
2.443 0.00119297941157155
2.444 0.00118915424120855
2.445 0.00118532373233495
2.446 0.00118148799786992
2.447 0.00117764714074476
2.448 0.0011738012708531
2.449 0.00116995049488233
2.45 0.00116609491863914
2.451 0.00116223464031266
2.452 0.00115836976656025
2.453 0.00115450040139841
2.454 0.00115062664031721
2.455 0.00114674858673059
2.456 0.0011428663421399
2.457 0.00113897999718086
2.458 0.00113508965484938
2.459 0.00113119540959056
2.46 0.00112729735267862
2.461 0.00112350988949152
2.462 0.00111962544999728
2.463 0.0011157074866344
2.464 0.00111177645525853
2.465 0.00110783899641199
2.466 0.00110389730390492
2.467 0.00109995214353529
2.468 0.00109600382137112
2.469 0.00109205249536838
2.47 0.00108809827030061
2.471 0.0010841412394832
2.472 0.00108018148945415
2.473 0.00107621910223773
2.474 0.00107225415754619
2.475 0.00106828673615253
2.476 0.0010643169168368
2.477 0.00106034477371993
2.478 0.00105637038278754
2.479 0.00105239382034058
2.48 0.00104841515924475
2.481 0.00104443446937706
2.482 0.00104045182206033
2.483 0.00103646728847152
2.484 0.00103248093370883
2.485 0.00102849282572531
2.486 0.00102450302890651
2.487 0.00102051160864955
2.488 0.00101651862778108
2.489 0.00101252414726464
2.49 0.00100852822842899
2.491 0.00100614764359732
2.492 0.00100265953849429
2.493 0.000998814561159991
2.494 0.000994854013024546
2.495 0.000990855493171176
2.496 0.000986843975365635
2.497 0.000982827525100142
2.498 0.000978808770227285
2.499 0.000974788588010584
2.5 0.000970767297296848
2.501 0.000966745028552287
2.502 0.000962721860124905
2.503 0.00095869784655838
2.504 0.000954673035384252
2.505 0.000950647472437792
2.506 0.000946621198670343
2.507 0.000942594257901969
2.508 0.000938566689235945
2.509 0.000934538531057954
2.51 0.000930509823567847
2.511 0.00092648060069696
2.512 0.000922450901189838
2.513 0.000918420757692092
2.514 0.00091439020058623
2.515 0.000910359265886069
2.516 0.000906327984089785
2.517 0.000902296382829989
2.518 0.000898264491969347
2.519 0.00089423233909357
2.52 0.000890199951004499
2.521 0.00088681731505564
2.522 0.000882979474690569
2.523 0.000878995395926931
2.524 0.000874964374570015
2.525 0.000870918336401963
2.526 0.000866867551466217
2.527 0.000862815335771603
2.528 0.000858762766693897
2.529 0.000854710202627905
2.53 0.000850657769092214
2.531 0.000846605518505453
2.532 0.000842553476762142
2.533 0.000838501662147631
2.534 0.000834450088570652
2.535 0.00083039876773556
2.536 0.000826347712370133
2.537 0.000822296933028732
2.538 0.00081824643768554
2.539 0.000814196236501702
2.54 0.000810146335576608
2.541 0.000806096744464434
2.542 0.000802047468035911
2.543 0.000797998509507339
2.544 0.000793949875013009
2.545 0.000789901567487677
2.546 0.0007858535912706
2.547 0.000781805947223328
2.548 0.000777758635461245
2.549 0.000773711658455801
2.55 0.000769665015716618
2.551 0.000765124231322205
2.552 0.000760901028396627
2.553 0.000756780140984674
2.554 0.000752692410478847
2.555 0.000748615615418252
2.556 0.000744542615360117
2.557 0.000740471110892144
2.558 0.000736400360016142
2.559 0.000732330120627665
2.56 0.000728260311971653
2.561 0.000724190901226514
2.562 0.000720121874095999
2.563 0.000716053219937957
2.564 0.000711984929485823
2.565 0.00070791699402512
2.566 0.000703849404704371
2.567 0.00069978215233773
2.568 0.000695715226535994
2.569 0.000691648616847346
2.57 0.000687582311673025
2.571 0.000683516302028577
2.572 0.000679450575817135
2.573 0.000675385121073378
2.574 0.000671319925776247
2.575 0.000667254978259852
2.576 0.000663190266018619
2.577 0.00065912577754021
2.578 0.000655061497088844
2.579 0.000650997413628575
2.58 0.000646933514860273
2.581 0.000643505029971776
2.582 0.000639632327361004
2.583 0.000635616993291688
2.584 0.0006315558821545
2.585 0.000627480092624917
2.586 0.000623399605522713
2.587 0.000619317617515667
2.588 0.000615235145150799
2.589 0.00061115250654153
2.59 0.000607069794914959
2.591 0.000602987030573269
2.592 0.00059890421136813
2.593 0.000594821328019035
2.594 0.000590738368608084
2.595 0.000586655319698998
2.596 0.00058257216966797
2.597 0.00057848890476181
2.598 0.000574405513344265
2.599 0.000570321981569849
2.6 0.000566238298224027
2.601 0.000562154451502847
2.602 0.000558070430241708
2.603 0.000553986221900817
2.604 0.000549901815114055
2.605 0.000545817198898339
2.606 0.000541732363301361
2.607 0.000537647298322078
2.608 0.000533561992642153
2.609 0.000529476438128393
2.61 0.000525390624799598
2.611 0.000523254184445857
2.612 0.000519785444807949
2.613 0.000515888797824728
2.614 0.000511854639586181
2.615 0.000507776212979537
2.616 0.000503683452269724
2.617 0.000499585965920857
2.618 0.000495486834479276
2.619 0.000491387044950763
2.62 0.000487286909515315
2.621 0.000483186527061421
2.622 0.000479085925159454
2.623 0.000474985112249391
2.624 0.000470884088381543
2.625 0.000466782853296038
2.626 0.000462681405185988
2.627 0.000458579744597319
2.628 0.000454477870285624
2.629 0.000450375782553433
2.63 0.00044627348254139
2.631 0.000442170971591681
2.632 0.000438068252726725
2.633 0.000433965328555391
2.634 0.000429862202820447
2.635 0.000425758879842259
2.636 0.000421655365014347
2.637 0.000417551663678305
2.638 0.000413447783432877
2.639 0.000409343730638725
2.64 0.000405239513681445
2.641 0.000399917209834767
2.642 0.000395404499454829
2.643 0.000391151797889205
2.644 0.000386982688347615
2.645 0.000382840547849831
2.646 0.000378707207043309
2.647 0.000374576842803187
2.648 0.000370447594719446
2.649 0.000366318876781056
2.65 0.000362190510306713
2.651 0.000358062449555147
2.652 0.000353934690990812
2.653 0.000349807245796827
2.654 0.000345680131031739
2.655 0.000341553365391337
2.656 0.000337426968727366
2.657 0.000333300962131185
2.658 0.000329175368211834
2.659 0.000325050209637626
2.66 0.000320925510454487
2.661 0.000316801296417825
2.662 0.000312677592430459
2.663 0.000308554425354065
2.664 0.000304431822438191
2.665 0.000300309813402472
2.666 0.00029618842704024
2.667 0.000292067693866552
2.668 0.000287947645022945
2.669 0.000283828313309747
2.67 0.000279709731693993
2.671 0.000276058259936825
2.672 0.00027207837253735
2.673 0.000267993597681552
2.674 0.000263875694778117
2.675 0.000259747719636037
2.676 0.000255617096940209
2.677 0.000251486237114929
2.678 0.000247355941430472
2.679 0.000243226495353107
2.68 0.000239098019577708
2.681 0.000234970582955408
2.682 0.000230844237719802
2.683 0.000226719031444827
2.684 0.000222595011072895
2.685 0.000218472223374275
2.686 0.000214350716267491
2.687 0.000210230538354196
2.688 0.00020611173924421
2.689 0.000201994368550613
2.69 0.000197878477849887
2.691 0.000193764118777345
2.692 0.000189651343933416
2.693 0.000185540206839821
2.694 0.000181430761878039
2.695 0.000177323063842562
2.696 0.000173217168420511
2.697 0.000169113132290742
2.698 0.000165011012684117
2.699 0.000160910867714564
2.7 0.000156812755909964
2.701 0.000153122377083056
2.702 0.000149148529640545
2.703 0.000145085330881847
2.704 0.000140995099472896
2.705 0.000136897870400814
2.706 0.000132800113517816
2.707 0.000128703947206048
2.708 0.00012461009419201
2.709 0.000120518829797231
2.71 0.000116430286380578
2.711 0.000112344550758612
2.712 0.000108261695215346
2.713 0.000104181788079609
2.714 0.000100104896609813
2.715 9.60310880178572e-05
2.716 9.19604299147161e-05
2.717 8.78929901843416e-05
2.718 8.38288371473959e-05
2.719 7.97680396990019e-05
2.72 7.57106668883051e-05
2.721 7.16567882942001e-05
2.722 6.76064737605651e-05
2.723 6.3559793580169e-05
2.724 5.9516818273942e-05
2.725 5.54776185837744e-05
2.726 5.14422657044802e-05
2.727 4.74108310073167e-05
2.728 4.33833859869526e-05
2.729 3.93600024790131e-05
2.73 3.53407523093698e-05
2.731 3.16788469681213e-05
2.732 2.77712973888932e-05
2.733 2.37880232955429e-05
2.734 1.97835706740551e-05
2.735 1.57754823729632e-05
2.736 1.17694335810127e-05
2.737 7.76729322594406e-06
2.738 3.76970952370654e-06
2.739 -2.23060397233372e-07
2.74 -4.21088526561704e-06
2.741 -8.19367455401517e-06
2.742 -1.21713501406735e-05
2.743 -1.61438381050543e-05
2.744 -2.011106637852e-05
2.745 -2.40729631616637e-05
2.746 -2.80294573490538e-05
2.747 -3.19804775376319e-05
2.748 -3.59259527380872e-05
2.749 -3.98658124889715e-05
2.75 -4.37999861189935e-05
2.751 -4.77284037618407e-05
2.752 -5.16509955181426e-05
2.753 -5.55676917795363e-05
2.754 -5.94784235055769e-05
2.755 -6.33831216116307e-05
2.756 -6.72817182943933e-05
2.757 -7.11741454484545e-05
2.758 -7.50603350448884e-05
2.759 -7.89402208835016e-05
2.76 -8.28137355362852e-05
2.761 -8.3959592599541e-05
2.762 -8.6954226433843e-05
2.763 -9.05370456761275e-05
2.764 -9.43038369330608e-05
2.765 -9.81249613512362e-05
2.766 -0.000101958812969033
2.767 -0.000105792013076436
2.768 -0.00010962023146362
2.769 -0.000113442040129583
2.77 -0.000117256942741502
2.771 -0.000121064741314327
2.772 -0.000124865334199042
2.773 -0.00012865865082735
2.774 -0.000132444632308054
2.775 -0.00013622322278845
2.776 -0.0001399943687404
2.777 -0.000143758017753783
2.778 -0.000147514117772169
2.779 -0.00015126261853952
2.78 -0.000155003470042041
2.781 -0.000158736623860148
2.782 -0.00016246203211116
2.783 -0.000166179648067656
2.784 -0.000169889425358199
2.785 -0.000173591319842999
2.786 -0.000177285287346623
2.787 -0.000180971284851652
2.788 -0.000184649270723203
2.789 -0.000188319204854781
2.79 -0.000191981046741899
2.791 -0.000195620383423353
2.792 -0.000199276339546301
2.793 -0.000202931664487098
2.794 -0.000206580808634325
2.795 -0.000210221971016875
2.796 -0.000213854554013698
2.797 -0.000217478346805187
2.798 -0.000221093263860686
2.799 -0.000224699258708493
2.8 -0.00022829630034799
2.801 -0.000231884361837537
2.802 -0.000235463419883746
2.803 -0.000239033452301488
2.804 -0.000242594437766256
2.805 -0.000246146357798351
2.806 -0.000249689194212406
2.807 -0.000253222930170187
2.808 -0.00025674755021201
2.809 -0.0002602630397019
2.81 -0.000263769387393586
2.811 -0.000267266580815046
2.812 -0.000270754610430618
2.813 -0.000274233467153867
2.814 -0.000277703144105771
2.815 -0.000281163635347881
2.816 -0.000284614936214072
2.817 -0.000288057044298047
2.818 -0.000291489956671986
2.819 -0.000294913674106498
2.82 -0.000298328197366879
2.821 -0.000301719361622086
2.822 -0.000305129238607051
2.823 -0.000308538726455123
2.824 -0.000311941708803557
2.825 -0.00031533623185659
2.826 -0.000318721678713919
2.827 -0.00032209785753462
2.828 -0.000325464717349955
2.829 -0.000328822251327069
2.83 -0.000332170468891639
2.831 -0.000335509384675809
2.832 -0.000338839016604613
2.833 -0.000342159384455902
2.834 -0.000345470509483277
2.835 -0.000348772414959195
2.836 -0.00035206512518058
2.837 -0.000355348664437297
2.838 -0.00035862306123745
2.839 -0.00036188834397389
2.84 -0.000365144543581223
2.841 -0.000368391690485285
2.842 -0.000371629817262683
2.843 -0.00037485895880906
2.844 -0.000378079152147561
2.845 -0.000381290432015868
2.846 -0.000384492838937946
2.847 -0.000387686412186129
2.848 -0.000390871193533118
2.849 -0.000394047225653601
2.85 -0.000397214553066832
2.851 -0.000400359985845956
2.852 -0.000403523944552149
2.853 -0.000406687878444652
2.854 -0.000409845878375682
2.855 -0.000412996086925723
2.856 -0.000416137945093251
2.857 -0.000419271312885023
2.858 -0.000422396181264183
2.859 -0.000425512587158273
2.86 -0.000428620582295558
2.861 -0.000431720223908509
2.862 -0.000434811572546256
2.863 -0.000437894688132175
2.864 -0.000440969635139841
2.865 -0.000444036478769176
2.866 -0.00044709528305666
2.867 -0.000450146115689954
2.868 -0.000453189045943717
2.869 -0.000456224141174988
2.87 -0.000459251474276549
2.871 -0.000462271117845544
2.872 -0.000465283142431053
2.873 -0.000468287623032227
2.874 -0.000471284637293164
2.875 -0.00047427426050656
2.876 -0.000477256570417979
2.877 -0.000480231647113354
2.878 -0.000483199569809339
2.879 -0.000486160421614916
2.88 -0.000489114283298165
2.881 -0.000492047645583806
2.882 -0.000495001537534982
2.883 -0.000497957272550692
2.884 -0.000500908925700831
2.885 -0.000503854659912736
2.886 -0.000506793947671348
2.887 -0.000509726683391209
2.888 -0.000512652892345593
2.889 -0.000515572648656449
2.89 -0.000518486039449922
2.891 -0.00052139315545863
2.892 -0.000524294092681018
2.893 -0.000527188945339457
2.894 -0.000530077810972068
2.895 -0.000532960789628488
2.896 -0.000535837977768749
2.897 -0.000538709477095917
2.898 -0.000541575387436238
2.899 -0.00054443580946242
2.9 -0.00054729084683991
2.901 -0.000550140603466173
2.902 -0.000552985182609941
2.903 -0.000555824689443217
2.904 -0.000558659229171398
2.905 -0.000561488909118916
2.906 -0.000564313836211645
2.907 -0.000567134118324324
2.908 -0.000569949864621911
2.909 -0.000572761184812417
2.91 -0.000575568188605606
2.911 -0.000578355874700031
2.912 -0.000581168094822634
2.913 -0.000583985288163742
2.914 -0.000586801270682749
2.915 -0.000589614139138901
2.916 -0.000592423362545346
2.917 -0.000595228850989426
2.918 -0.00059803065232085
2.919 -0.000600828862705369
2.92 -0.000603623591061286
2.921 -0.000606414956245728
2.922 -0.000609203072026981
2.923 -0.000611988057552629
2.924 -0.0006147700316712
2.925 -0.000617549116689191
2.926 -0.00062032542960939
2.927 -0.000623099092256867
2.928 -0.00062587022666801
2.929 -0.000628638952100544
2.93 -0.000631405391236244
2.931 -0.000634169666982383
2.932 -0.000636931901085195
2.933 -0.000639692217324646
2.934 -0.000642450738849191
2.935 -0.00064520759002913
2.936 -0.00064796289434018
2.937 -0.000650716775702943
2.938 -0.000653469359301735
2.939 -0.000656220770260857
2.94 -0.000658971133466911
2.941 -0.000661703025331482
2.942 -0.000664464886705645
2.943 -0.000667235680705057
2.944 -0.000670008762007405
2.945 -0.000672782090206275
2.946 -0.000675555098398951
2.947 -0.000678327692624275
2.948 -0.000681099928543932
2.949 -0.000683871912863411
2.95 -0.000686643763550117
2.951 -0.000689415609236396
2.952 -0.000692187576830222
2.953 -0.000694959792790948
2.954 -0.000697732387183831
2.955 -0.000700505488654122
2.956 -0.000703279225306954
2.957 -0.000706053725100771
2.958 -0.000708829117122301
2.959 -0.000711605529525945
2.96 -0.000714383092095635
2.961 -0.000717161932618991
2.962 -0.000719942179219626
2.963 -0.000722723962626374
2.964 -0.000725507409185482
2.965 -0.000728292648519469
2.966 -0.000731079808382031
2.967 -0.000733869016342506
2.968 -0.000736660403269363
2.969 -0.000739454094302183
2.97 -0.000742250218234166
2.971 -0.000745028245233384
2.972 -0.000747842497989855
2.973 -0.000750670017374662
2.974 -0.000753503547928267
2.975 -0.000756340852483201
2.976 -0.000759181302015161
2.977 -0.000762024783384481
2.978 -0.000764871345220743
2.979 -0.000767721091006762
2.98 -0.000770574139982708
2.981 -0.000773430615824548
2.982 -0.000776290645426767
2.983 -0.000779154352126107
2.984 -0.000782021864574853
2.985 -0.000784893306169593
2.986 -0.000787768803802106
2.987 -0.000790648481556045
2.988 -0.00079353246489306
2.989 -0.000796420877180518
2.99 -0.000799313841708092
2.991 -0.00080221148297922
2.992 -0.000805113923117162
2.993 -0.000808021286057614
2.994 -0.0008109336917019
2.995 -0.000813851263459492
2.996 -0.000816774121515627
2.997 -0.000819702387461559
2.998 -0.000822636182507626
2.999 -0.000825575624007919
3 -0.000828520832422425
3.001 -0.000831447728046034
3.002 -0.000834417342851147
3.003 -0.000837404509520703
3.004 -0.000840401254187713
3.005 -0.000843405106702798
3.006 -0.00084641535706467
3.007 -0.000849431856161426
3.008 -0.000852454637952666
3.009 -0.000855483787903595
3.01 -0.000858519414209938
3.011 -0.000861561629613373
3.012 -0.000864610548032967
3.013 -0.000867666280233207
3.014 -0.000870728939903629
3.015 -0.000873798638885587
3.016 -0.000876875489714211
3.017 -0.00087995960153537
3.018 -0.000883051083558116
3.019 -0.000886150048501573
3.02 -0.000889256601558842
3.021 -0.000892370852496048
3.022 -0.000895492907864959
3.023 -0.00089862287368194
3.024 -0.000901760856671461
3.025 -0.000904906960613389
3.026 -0.000908061288894784
3.027 -0.00091122394644179
3.028 -0.000914395033852849
3.029 -0.00091757465478039
3.03 -0.00092076290865756
3.031 -0.000923931944650535
3.032 -0.000927149897149713
3.033 -0.000930389243290809
3.034 -0.000933641247744151
3.035 -0.00093690317926958
3.036 -0.000940174235633905
3.037 -0.000943454220423088
3.038 -0.00094674313940146
3.039 -0.000950041057001746
3.04 -0.00095334805959047
3.041 -0.000956664237285269
3.042 -0.000959989680756961
3.043 -0.000963324482578735
3.044 -0.000966668734579516
3.045 -0.000970022522728685
3.046 -0.000973385938605437
3.047 -0.000976759072609469
3.048 -0.000980142007791247
3.049 -0.000983534830019738
3.05 -0.000986937627824796
3.051 -0.00099035048294472
3.052 -0.000993773480375451
3.053 -0.000997206699684609
3.054 -0.00100065022485628
3.055 -0.00100410413340591
3.056 -0.00100756850656903
3.057 -0.00101104342203504
3.058 -0.00101452895638661
3.059 -0.00101802518667025
3.06 -0.00102153218802465
3.061 -0.00102501832267264
3.062 -0.00102855881413856
3.063 -0.0010321237905412
3.064 -0.00103570374843615
3.065 -0.00103929569091098
3.066 -0.00104289871022306
3.067 -0.00104651256368717
3.068 -0.00105013722462595
3.069 -0.00105377272542667
3.07 -0.00105741912766675
3.071 -0.00106107649219314
3.072 -0.00106474488531356
3.073 -0.00106842437288735
3.074 -0.00107211502051565
3.075 -0.00107581688669152
3.076 -0.00107953004009578
3.077 -0.00108325453610876
3.078 -0.00108699043843173
3.079 -0.00109073780499084
3.08 -0.00109449669472238
3.081 -0.00109826716565158
3.082 -0.00110204927336204
3.083 -0.00110584307177072
3.084 -0.00110964861899214
3.085 -0.00111346596750515
3.086 -0.0011172951675516
3.087 -0.00112113627372845
3.088 -0.00112498933533074
3.089 -0.00112885440203978
3.09 -0.00113273152464788
3.091 -0.0011365854193278
3.092 -0.00114049809950667
3.093 -0.00114443745236399
3.094 -0.00114839323325089
3.095 -0.00115236220075652
3.096 -0.00115634334840201
3.097 -0.00116033638403179
3.098 -0.00116434124903722
3.099 -0.00116835795183143
3.1 -0.00117238652794548
3.101 -0.00117642701784051
3.102 -0.00118047946142998
3.103 -0.00118454390425221
3.104 -0.00118862038448908
3.105 -0.00119270894675125
3.106 -0.00119680963018698
3.107 -0.00120092247309405
3.108 -0.00120504751453595
3.109 -0.00120918479631938
3.11 -0.00121333435104758
3.111 -0.00121749622229123
3.112 -0.00122167044506658
3.113 -0.00122585705368665
3.114 -0.00123005608625159
3.115 -0.00123426757701478
3.116 -0.0012384915588327
3.117 -0.00124272806926557
3.118 -0.00124697714117732
3.119 -0.00125123881084319
3.12 -0.00125551310724386
3.121 -0.00125976134186738
3.122 -0.00126407187526152
3.123 -0.00126841052145186
3.124 -0.00127276636646817
3.125 -0.00127713594345083
3.126 -0.00128151816802645
3.127 -0.00128591271775435
3.128 -0.00129031951392962
3.129 -0.00129473855863879
3.13 -0.00129916987128232
3.131 -0.00130361349136702
3.132 -0.00130806945136778
3.133 -0.00131253778852401
3.134 -0.00131701853464976
3.135 -0.00132151173298475
3.136 -0.00132601741471732
3.137 -0.00133053561927054
3.138 -0.00133506638580292
3.139 -0.00133960975048378
3.14 -0.00134416574772347
3.141 -0.00134873441999203
3.142 -0.00135331580436319
3.143 -0.00135790993969079
3.144 -0.00136251686275347
3.145 -0.0013671366147809
3.146 -0.00137176923771892
3.147 -0.00137641477002989
3.148 -0.0013810732563698
3.149 -0.00138574473142467
3.15 -0.00139042924434239
3.151 -0.00139508486585216
3.152 -0.00139980604193994
3.153 -0.00140455664634054
3.154 -0.00140932514445337
3.155 -0.00141410788541376
3.156 -0.00141890373925603
3.157 -0.00142371237482109
3.158 -0.00142853373224812
3.159 -0.00143336782423685
3.16 -0.00143821469993329
3.161 -0.00144307441054451
3.162 -0.00144794701310426
3.163 -0.00145283256870218
3.164 -0.0014577311446449
3.165 -0.0014626427978543
3.166 -0.00146756759260397
3.167 -0.00147250559910661
3.168 -0.00147745688301853
3.169 -0.00148242150829269
3.17 -0.00148739955189309
3.171 -0.00149239108158146
3.172 -0.0014973961689325
3.173 -0.00150241489099248
3.174 -0.00150744732421307
3.175 -0.00151249354206008
3.176 -0.00151755362828502
3.177 -0.00152262766505236
3.178 -0.00152771573395524
3.179 -0.00153281791983924
3.18 -0.00153793430807863
3.181 -0.00154301966691175
3.182 -0.00154817481964481
3.183 -0.0015533616288102
3.184 -0.00155856795630771
3.185 -0.00156378998925103
3.186 -0.00156902657649646
3.187 -0.001574277427651
3.188 -0.00157954252313507
3.189 -0.00158482193446769
3.19 -0.00159011576222285
3.191 -0.00159542411600966
3.192 -0.00160074711687749
3.193 -0.00160608488284994
3.194 -0.00161143753942631
3.195 -0.00161680521023074
3.196 -0.00162218802501473
3.197 -0.00162758610961211
3.198 -0.00163299960067866
3.199 -0.00163842863102938
3.2 -0.0016438733431372
3.201 -0.00164933387607625
3.202 -0.00165481036719048
3.203 -0.00166030296740263
3.204 -0.00166581182405094
3.205 -0.00167133708715414
3.206 -0.00167687891131261
3.207 -0.00168243745019128
3.208 -0.00168801286399838
3.209 -0.00169360531480331
3.21 -0.00169921496855085
3.211 -0.0017111672840342
3.212 -0.00171879667775122
3.213 -0.00172505331227146
3.214 -0.00173088191471857
3.215 -0.00173658509688026
3.216 -0.00174225988469726
3.217 -0.0017479374688658
3.218 -0.00175362795990168
3.219 -0.00175933472497822
3.22 -0.00176505897450745
3.221 -0.00177080122273638
3.222 -0.00177656177815653
3.223 -0.00178234086237725
3.224 -0.00178813869511062
3.225 -0.00179395548097548
3.226 -0.00179979142656989
3.227 -0.00180564674196783
3.228 -0.00181152163917069
3.229 -0.00181741633630234
3.23 -0.00182333104753817
3.231 -0.00182926599186468
3.232 -0.00183522139639077
3.233 -0.0018411974849958
3.234 -0.00184719448676921
3.235 -0.00185321263470296
3.236 -0.00185925215879099
3.237 -0.00186531330203358
3.238 -0.00187139630206943
3.239 -0.00187750140218846
3.24 -0.00188362884611853
3.241 -0.00188908108149994
3.242 -0.00189505363937104
3.243 -0.00190120890000102
3.244 -0.00190743888809982
3.245 -0.00191370919378062
3.246 -0.00192000896952254
3.247 -0.00192633491441096
3.248 -0.00193268614911775
3.249 -0.00193906257692268
3.25 -0.00194546433480053
3.251 -0.00195189166189599
3.252 -0.00195834481805709
3.253 -0.00196482406976686
3.254 -0.00197132969558575
3.255 -0.00197786197164636
3.256 -0.00198442118392896
3.257 -0.0019910076172773
3.258 -0.00199762155980051
3.259 -0.00200426330220083
3.26 -0.00201093314199543
3.261 -0.00201763136835801
3.262 -0.00202435828697567
3.263 -0.00203111419597657
3.264 -0.00203789940312696
3.265 -0.00204471421587866
3.266 -0.00205155894302976
3.267 -0.0020584339001502
3.268 -0.00206533939652233
3.269 -0.00207227575262955
3.27 -0.0020792432956626
3.271 -0.00208562305523598
3.272 -0.00209247288610614
3.273 -0.00209949499864753
3.274 -0.00210659420368712
3.275 -0.00211374022407256
3.276 -0.00212092359384209
3.277 -0.00212814151633365
3.278 -0.0021353933292381
3.279 -0.00214267905233566
3.28 -0.00214999894024109
3.281 -0.00215735331745942
3.282 -0.00216474252306995
3.283 -0.00217216691895774
3.284 -0.00217962686451858
3.285 -0.00218712271793635
3.286 -0.0021946548477566
3.287 -0.00220222362239347
3.288 -0.00220982941219922
3.289 -0.00221747258855251
3.29 -0.0022251535226203
3.291 -0.0022328725974742
3.292 -0.00224063018588288
3.293 -0.00224842667455936
3.294 -0.0022562624409428
3.295 -0.00226413787182169
3.296 -0.00227205334944214
3.297 -0.00228000927159325
3.298 -0.00228800602212428
3.299 -0.00229604399841487
3.3 -0.00230412359402383
3.301 -0.00231166775381072
3.302 -0.00231966849868967
3.303 -0.00232784444773699
3.304 -0.00233610565259626
3.305 -0.0023444235606355
3.306 -0.00235278928813836
3.307 -0.00236120027418641
3.308 -0.00236965598797716
3.309 -0.00237815653189345
3.31 -0.00238670222990284
3.311 -0.00239529347325656
3.312 -0.00240393067582374
3.313 -0.00241261425672202
3.314 -0.00242134464665879
3.315 -0.00243012226561044
3.316 -0.00243894754887448
3.317 -0.00244782092279809
3.318 -0.00245674282320509
3.319 -0.00246571368361726
3.32 -0.00247473394807824
3.321 -0.00248380404806857
3.322 -0.00249292442752424
3.323 -0.00250209551703682
3.324 -0.0025113177717426
3.325 -0.00252059163102533
3.326 -0.00252991753989931
3.327 -0.0025392959519064
3.328 -0.00254872731354116
3.329 -0.00255821207247201
3.33 -0.00256775068672009
3.331 -0.00270643594930553
3.332 -0.00275663498963787
3.333 -0.00277843569630433
3.334 -0.0027911326933916
3.335 -0.00280092198670386
3.336 -0.00280979353053764
3.337 -0.00281838667143171
3.338 -0.0028269070473117
3.339 -0.00283542099554366
3.34 -0.0028439501434577
3.341 -0.00285250176720184
3.342 -0.00286107850341
3.343 -0.00286968153479977
3.344 -0.00287831155544889
3.345 -0.00288696912471729
3.346 -0.00289565473641697
3.347 -0.0029043688867658
3.348 -0.00291311206357501
3.349 -0.00292188474932116
3.35 -0.00293068743713296
3.351 -0.00293952062131506
3.352 -0.00294838479669087
3.353 -0.00295728046150487
3.354 -0.00296620811799568
3.355 -0.00297516827700756
3.356 -0.00298416142741803
3.357 -0.00299318809622553
3.358 -0.00300386671368547
3.359 -0.00301349514973406
3.36 -0.00302281010756477
3.361 0.075
3.362 0.075
3.363 0.0616095188226551
3.364 0.0257318927527551
3.365 0.00947654465975997
3.366 0.0042536608427559
3.367 0.00257627662512006
3.368 0.00203755484459238
3.369 0.00186445310895615
3.37 0.00180891147154956
3.371 0.00179109357429189
3.372 0.00178526245415503
3.373 0.00178315334919065
3.374 0.0017821153318766
3.375 0.00178129346899533
3.376 0.00178041620061286
3.377 0.00177939943265784
3.378 0.0017782193122532
3.379 0.00177687130389245
3.38 0.00177535705087353
3.381 0.001773680184252
3.382 0.00177184491588921
3.383 0.00176985566053674
3.384 0.00176771682427071
3.385 0.00176543579357506
3.386 0.00176302321386662
3.387 0.00176047895280662
3.388 0.00175780590084832
3.389 0.00175501639610619
3.39 0.00175245524541893
3.391 0.00174667899350671
3.392 0.00174413423581472
3.393 0.0017426163590513
3.394 0.00174141739536683
3.395 0.00174031015760484
3.396 0.00173922189517701
3.397 0.00173812945822971
3.398 0.00173702566023317
3.399 0.00173590839855018
3.4 0.00173477723199468
3.401 0.00173363224212996
3.402 0.00173247367036215
3.403 0.00173130181748258
3.404 0.00173011697918931
3.405 0.00172891947173926
3.406 0.00172770960323844
3.407 0.00172648767579155
3.408 0.00172525399272657
3.409 0.00172400884833883
3.41 0.00172275254485321
3.411 0.00172148535847027
3.412 0.00172020758398735
3.413 0.00171891949540036
3.414 0.00171762137404367
3.415 0.00171631349786777
3.416 0.00171499612846635
3.417 0.0017136695391094
3.418 0.00171233398645283
3.419 0.00171098972700815
3.42 0.00170963702648273
3.421 0.00170665096995602
3.422 0.00170486018394363
3.423 0.0017034495940953
3.424 0.00170215721550649
3.425 0.00170089878974861
3.426 0.001699647157326
3.427 0.00169839348888925
3.428 0.00169713486583162
3.429 0.00169587025062083
3.43 0.00169459922337823
3.431 0.00169332155373948
3.432 0.0016920370695058
3.433 0.00169074564164876
3.434 0.00168944711717481
3.435 0.00168814136428593
3.436 0.0016868282460705
3.437 0.00168551161670139
3.438 0.00168418851312454
3.439 0.00168285796546668
3.44 0.00168151957290481
3.441 0.00168017310919793
3.442 0.00167881841805207
3.443 0.00167745536379239
3.444 0.00167608379994076
3.445 0.00167470360551192
3.446 0.00167331462958989
3.447 0.00167191676254929
3.448 0.0016705098574052
3.449 0.00166909379036978
3.45 0.00166766843577654
3.451 0.00166576798763649
3.452 0.0016642008594367
3.453 0.0016627343084722
3.454 0.00166129344085409
3.455 0.00165985408872024
3.456 0.00165840838474235
3.457 0.00165695371347954
3.458 0.00165548913998985
3.459 0.00165401426472472
3.46 0.00165252886923252
3.461 0.00165103279423609
3.462 0.00164952588626616
3.463 0.00164800801563328
3.464 0.00164647904285243
3.465 0.00164493884008056
3.466 0.00164338727314078
3.467 0.00164182420862855
3.468 0.00164024951741897
3.469 0.00163866308100971
3.47 0.00163706476223607
3.471 0.00163545443771657
3.472 0.00163383198902361
3.473 0.00163219728507973
3.474 0.00163055020672839
3.475 0.00162889063616206
3.476 0.00162721845268866
3.477 0.00162553354188307
3.478 0.00162383578455285
3.479 0.00162212506687122
3.48 0.00162040127666103
3.481 0.00161877889712056
3.482 0.00161709418415229
3.483 0.00161538034552797
3.484 0.00161364799413528
3.485 0.00161190046705475
3.486 0.00161013877491123
3.487 0.00160836317692394
3.488 0.00160657368718098
3.489 0.00160477024730054
3.49 0.00160295278084682
3.491 0.00160112120782995
3.492 0.00159927543044952
3.493 0.00159741536782915
3.494 0.00159554092904829
3.495 0.00159365204254689
3.496 0.00159174861977501
3.497 0.00158983058174018
3.498 0.00158789785559243
3.499 0.00158595035958022
3.5 0.00158398802820086
3.501 0.00158201078603894
3.502 0.00158001856746954
3.503 0.00157801130438046
3.504 0.00157598893130124
3.505 0.00157395138381156
3.506 0.00157189860231908
3.507 0.00156983053444966
3.508 0.00156774711713187
3.509 0.00156564829996155
3.51 0.00156353402643159
3.511 0.00156201223081616
3.512 0.00156009038943295
3.513 0.00155802935719147
3.514 0.00155591296018945
3.515 0.00155376813261244
3.516 0.00155160351098317
3.517 0.00154942184418955
3.518 0.00154722400249614
3.519 0.00154501024633113
3.52 0.00154278064555229
3.521 0.00154053520825543
3.522 0.00153827391403259
3.523 0.00153599675786342
3.524 0.00153370372093359
3.525 0.00153139478897061
3.526 0.00152906995468619
3.527 0.00152672920511094
3.528 0.00152437253132821
3.529 0.00152199993145493
3.53 0.00151961140426834
3.531 0.00151720694602709
3.532 0.00151478656110163
3.533 0.0015123502523027
3.534 0.00150989802500154
3.535 0.00150742988834001
3.536 0.00150494585093617
3.537 0.00150244593267679
3.538 0.0014999301407607
3.539 0.00149739849551068
3.54 0.00149485101366309
3.541 0.00149290053020018
3.542 0.00149053315896414
3.543 0.00148802109396565
3.544 0.00148545186729239
3.545 0.00148285364600115
3.546 0.00148023552214917
3.547 0.00147760043667279
3.548 0.00147494936596083
3.549 0.00147228265618346
3.55 0.00146960044890804
3.551 0.00146690282002915
3.552 0.00146418982961983
3.553 0.00146146153226726
3.554 0.00145871797831645
3.555 0.00145595922628949
3.556 0.00145318533236166
3.557 0.00145039635108542
3.558 0.00144759234603887
3.559 0.00144477337972843
3.56 0.00144193951012917
3.561 0.001439090805265
3.562 0.00143622733357856
3.563 0.00143334916061268
3.564 0.00143045635778492
3.565 0.0014275489958485
3.566 0.00142462714766749
3.567 0.00142169088541929
3.568 0.00141874028700124
3.569 0.00141577543509169
3.57 0.00141279640239594
3.571 0.00141102095686319
3.572 0.00140842344187185
3.573 0.00140555212627484
3.574 0.00140258336143499
3.575 0.00139957389991154
3.576 0.00139654206182795
3.577 0.00139349379445743
3.578 0.00139043107700791
3.579 0.00138735460794651
3.58 0.00138426467747077
3.581 0.00138116144331111
3.582 0.00137804502493362
3.583 0.00137491552615261
3.584 0.0013717730492536
3.585 0.00136861769313829
3.586 0.00136544956208622
3.587 0.00136226875529218
3.588 0.00135907537988713
3.589 0.00135586953639495
3.59 0.00135265133477145
3.591 0.00134942087401485
3.592 0.00134617826297948
3.593 0.00134292360816378
3.594 0.00133965702026586
3.595 0.00133637860418061
3.596 0.00133308847032837
3.597 0.00132978673019776
3.598 0.00132647348926638
3.599 0.00132314886125504
3.6 0.0013198129540075
3.601 0.00131747876198798
3.602 0.00131445514882518
3.603 0.00131120250964872
3.604 0.00130786895614816
3.605 0.00130450218439773
3.606 0.00130111761493635
3.607 0.001297720279473
3.608 0.00129431187780777
3.609 0.00129089304145509
3.61 0.00128746404531675
3.611 0.00128402506330786
3.612 0.00128057623279102
3.613 0.00127711767529325
3.614 0.00127364951061319
3.615 0.00127017186027498
3.616 0.00126668483793657
3.617 0.00126318856512142
3.618 0.00125968316124266
3.619 0.00125616874250101
3.62 0.00125264542338618
3.621 0.00124911332478518
3.622 0.0012455725649592
3.623 0.00124202325913667
3.624 0.00123846552063871
3.625 0.00123489946888314
3.626 0.0012313252205125
3.627 0.0012277428903258
3.628 0.00122415259305413
3.629 0.00122055444110078
3.63 0.00121694855177214
3.631 0.00121391281411105
3.632 0.00121047791195825
3.633 0.00120690971988302
3.634 0.00120329378729591
3.635 0.00119965769893971
3.636 0.00119601039813194
3.637 0.00119235483936197
3.638 0.00118869204417675
3.639 0.00118502242337301
3.64 0.00118134617731486
3.641 0.00117766344745642
3.642 0.00117397435348872
3.643 0.00117027900767452
3.644 0.00116657751592404
3.645 0.00116286998844677
3.646 0.0011591565318996
3.647 0.00115543724785829
3.648 0.00115171224228583
3.649 0.00114798161948212
3.65 0.00114424548392361
3.651 0.00114050393257259
3.652 0.00113675706924699
3.653 0.00113300499101613
3.654 0.00112924780229321
3.655 0.00112548559306556
3.656 0.00112171846586178
3.657 0.00111794651228383
3.658 0.00111416982870827
3.659 0.0011103885097765
3.66 0.00110660264789079
3.661 0.00110387786572262
3.662 0.00110042772778623
3.663 0.00109674151990563
3.664 0.00109297658390112
3.665 0.00108918355352995
3.666 0.00108537876870663
3.667 0.00108156753938065
3.668 0.00107775162790332
3.669 0.00107393165979277
3.67 0.00107010789334363
3.671 0.00106628046411967
3.672 0.0010624494732389
3.673 0.00105861500535483
3.674 0.00105477714233917
3.675 0.0010509359630355
3.676 0.00104709153954765
3.677 0.00104324395023925
3.678 0.00103939326940297
3.679 0.00103553956964899
3.68 0.00103168292123702
3.681 0.0010278233964044
3.682 0.00102396106241167
3.683 0.00102009598887438
3.684 0.00101622824276005
3.685 0.00101235788617927
3.686 0.00100848498757669
3.687 0.00100460960704313
3.688 0.00100073180735647
3.689 0.000996851648886037
3.69 0.000992969193297401
3.691 0.000990097317925816
3.692 0.000986535925108816
3.693 0.000982751538646541
3.694 0.00097889413397569
3.695 0.00097501194731326
3.696 0.000971120517935657
3.697 0.000967224877481519
3.698 0.000963326674819991
3.699 0.000959426476339146
3.7 0.000955524494667215
3.701 0.00095162083280782
3.702 0.00094771555316258
3.703 0.000943808707885808
3.704 0.000939900342125629
3.705 0.000935990500629042
3.706 0.000932079225825089
3.707 0.000928166556190744
3.708 0.000924252535672551
3.709 0.000920337199534408
3.71 0.000916420585629392
3.711 0.000912502729784579
3.712 0.000908583669588795
3.713 0.000904663437362348
3.714 0.000900742065927445
3.715 0.000896819586414694
3.716 0.000892896031053218
3.717 0.000888971428821286
3.718 0.000885045808892577
3.719 0.000881119198377585
3.72 0.000877191622420815
3.721 0.000875022970256697
3.722 0.00087166036107798
3.723 0.000867913555092234
3.724 0.00086404276298508
3.725 0.000860131611722289
3.726 0.000856206989826869
3.727 0.000852277550038112
3.728 0.000848346085938833
3.729 0.000844413509371526
3.73 0.00084048012453115
3.731 0.000836546040116277
3.732 0.000832611306257373
3.733 0.000828675942546949
3.734 0.000824739969651217
3.735 0.000820803402992343
3.736 0.000816866255256181
3.737 0.000812928538776133
3.738 0.000808990265250966
3.739 0.000805051444758
3.74 0.000801112086742905
3.741 0.000797172199734398
3.742 0.00079323179340341
3.743 0.000789290874906516
3.744 0.00078534945032416
3.745 0.000781407523135933
3.746 0.00077746510197877
3.747 0.000773522189740725
3.748 0.000769578790242308
3.749 0.000765634906524224
3.75 0.000761690539787419
3.751 0.000757564016660602
3.752 0.00075355097390097
3.753 0.000749574215328503
3.754 0.000745608941261228
3.755 0.000741647183065092
3.756 0.000737686382774334
3.757 0.000733725714928198
3.758 0.00072976491472955
3.759 0.000725803894229368
3.76 0.000721842623099556
3.761 0.000717881090636174
3.762 0.000713919287222984
3.763 0.000709957208655245
3.764 0.000705994849951957
3.765 0.000702032206028049
3.766 0.000698069270000346
3.767 0.000694106037959961
3.768 0.000690142500925465
3.769 0.000686178653071455
3.77 0.000682214486579546
3.771 0.000678249995327353
3.772 0.00067428517026058
3.773 0.000670320004643515
3.774 0.000666354488860275
3.775 0.000662388614676204
3.776 0.000658422374390245
3.777 0.000654455758187827
3.778 0.000650488757199601
3.779 0.000646521362188806
3.78 0.000642553563903092
3.781 0.000640491264628143
3.782 0.000637132261332902
3.783 0.000633356467583839
3.784 0.000629446484266203
3.785 0.000625493066518845
3.786 0.000621525356156341
3.787 0.000617552706636608
3.788 0.000613578115798212
3.789 0.000609602539694746
3.79 0.000605626279893817
3.791 0.000601649427725059
3.792 0.000597672004703672
3.793 0.000593694015221903
3.794 0.000589715452214848
3.795 0.000585736308280752
3.796 0.000581756574851231
3.797 0.00057777624473548
3.798 0.000573795308480815
3.799 0.000569813760264738
3.8 0.000565831591599777
3.801 0.000561848793436675
3.802 0.000557865361264706
3.803 0.000553881285861715
3.804 0.000549896561345138
3.805 0.000545911180955053
3.806 0.00054192513840073
3.807 0.000537938427339397
3.808 0.000533951043093783
3.809 0.000529962981372696
3.81 0.000525974235929625
3.811 0.000521323922290719
3.812 0.000517109938403749
3.813 0.000513035752403331
3.814 0.000509006149678239
3.815 0.00050499055563083
3.816 0.000500979152281785
3.817 0.000496968785558425
3.818 0.000492958441647103
3.819 0.000488947793535311
3.82 0.000484936736533348
3.821 0.000480925237583716
3.822 0.00047691328457516
3.823 0.000472900875849031
3.824 0.000468888011486407
3.825 0.000464874693271854
3.826 0.000460860923158772
3.827 0.00045684670470513
3.828 0.000452832041032
3.829 0.000448816936787938
3.83 0.000444801396854652
3.831 0.000440785426742281
3.832 0.000436769033525337
3.833 0.000432752223283696
3.834 0.000428735004488982
3.835 0.000424717386375555
3.836 0.000420699376315264
3.837 0.000416680984328172
3.838 0.000412662222679287
3.839 0.000408643101006933
3.84 0.0004046236323354
3.841 0.000402709416319468
3.842 0.000399361778236244
3.843 0.000395553771678821
3.844 0.000391597754759963
3.845 0.000387594004440319
3.846 0.000383574720241562
3.847 0.000379550249877643
3.848 0.000375523928364549
3.849 0.000371496838544297
3.85 0.000367469341885852
3.851 0.000363441569688976
3.852 0.000359413578090025
3.853 0.000355385400916285
3.854 0.00035135706470222
3.855 0.000347328595217564
3.856 0.000343300017502319
3.857 0.000339271356776599
3.858 0.000335242640562983
3.859 0.000331213895810274
3.86 0.000327185150453834
3.861 0.000323156434074761
3.862 0.000319127776315679
3.863 0.000315099207587406
3.864 0.000311070760217236
3.865 0.000307042466267138
3.866 0.000303014358786094
3.867 0.00029898647226088
3.868 0.000294958842067173
3.869 0.000290931502833124
3.87 0.000286904491955017
3.871 0.000281694418453265
3.872 0.000277275108065258
3.873 0.000273110071633802
3.874 0.000269027173782885
3.875 0.000264971203595912
3.876 0.000260924471685985
3.877 0.000256881331734125
3.878 0.000252839999718759
3.879 0.000248799934555583
3.88 0.000244760991641
3.881 0.000240723156793375
3.882 0.000236686456762858
3.883 0.000232650932211378
3.884 0.000228616629021163
3.885 0.000224583594597867
3.886 0.000220551878741498
3.887 0.000216521531251594
3.888 0.000212492603077545
3.889 0.000208465145589851
3.89 0.000204439211766185
3.891 0.000200414854624529
3.892 0.000196392127623329
3.893 0.000192371085582844
3.894 0.000188351783787641
3.895 0.000184334278572666
3.896 0.000180318626248201
3.897 0.000176304884507859
3.898 0.000172293111138845
3.899 0.000168283365035223
3.9 0.000164275705534924
3.901 0.000160832084238527
3.902 0.000157000958763584
3.903 0.000153046979467756
3.904 0.000149055090886251
3.905 0.000145052586296537
3.906 0.000141048264419868
3.907 0.000137044991087467
3.908 0.000133043729085384
3.909 0.000129044831449994
3.91 0.000125048455752397
3.911 0.000121054696866101
3.912 0.000117063630337932
3.913 0.000113075325324063
3.914 0.00010908984989715
3.915 0.000105107271344829
3.916 0.000101127657216479
3.917 9.71510755450514e-05
3.918 9.31775944925772e-05
3.919 8.92072826473442e-05
3.92 8.52402089377584e-05
3.921 8.12764425517563e-05
3.922 7.7316052993019e-05
3.923 7.33591097038702e-05
3.924 6.94056829566465e-05
3.925 6.54558425888488e-05
3.926 6.15096592290702e-05
3.927 5.75672030599774e-05
3.928 5.3628544991844e-05
3.929 4.96937557009153e-05
3.93 4.57629061190978e-05
3.931 4.23298108905196e-05
3.932 3.85591203396312e-05
3.933 3.46830679524757e-05
3.934 3.07761811819202e-05
3.935 2.68624094026333e-05
3.936 2.29494812341894e-05
3.937 1.90399229164968e-05
3.938 1.51345926598212e-05
3.939 1.12338135158638e-05
3.94 7.3377367326218e-06
3.941 3.44645833165382e-06
3.942 -4.39943370046116e-07
3.943 -4.32139599306023e-06
3.944 -8.19782870140496e-06
3.945 -1.20691719396787e-05
3.946 -1.59353566620071e-05
3.947 -1.9796313486363e-05
3.948 -2.36519741116272e-05
3.949 -2.75022697377733e-05
3.95 -3.13471330645332e-05
3.951 -3.51864958854944e-05
3.952 -3.90202909900214e-05
3.953 -4.28484513272638e-05
3.954 -4.66709110188094e-05
3.955 -5.04876031475231e-05
3.956 -5.42984625954664e-05
3.957 -5.81034238092415e-05
3.958 -6.19024228328713e-05
3.959 -6.56953952009029e-05
3.96 -6.94822776618183e-05
3.961 -7.28290748953563e-05
3.962 -7.64713892810866e-05
3.963 -8.02040858945931e-05
3.964 -8.39613561057575e-05
3.965 -8.77220601860448e-05
3.966 -9.14793807377833e-05
3.967 -9.52310926394894e-05
3.968 -9.89764438028205e-05
3.969 -0.000102715154115634
3.97 -0.000106447095829085
3.971 -0.00011017219053012
3.972 -0.000113890375672255
3.973 -0.000117601595355505
3.974 -0.000121305795118081
3.975 -0.000125002922922687
3.976 -0.000128692926753723
3.977 -0.000132375755629751
3.978 -0.000136051360469253
3.979 -0.000139719692910874
3.98 -0.000143380703747707
3.981 -0.000147034347731653
3.982 -0.000150680577678653
3.983 -0.00015431934879838
3.984 -0.000157950617208639
3.985 -0.000161574340272185
3.986 -0.000165190476512701
3.987 -0.000168798984429995
3.988 -0.000172399824378779
3.989 -0.00017599295784443
3.99 -0.000179578347270139
3.991 -0.000180205140023544
3.992 -0.000182832659322776
3.993 -0.000186096018364197
3.994 -0.000189557739736822
3.995 -0.000193077591773574
3.996 -0.000196610610959791
3.997 -0.000200142369170126
3.998 -0.000203668225074585
3.999 -0.000207186673808385
4 -0.000210697218487836
4.001 -0.000214199685259339
4.002 -0.000217694004172549
4.003 -0.000221180140499628
4.004 -0.000224658070107043
4.005 -0.000228127774582756
4.006 -0.000231589237483044
4.007 -0.000235042444499979
4.008 -0.000238487381637759
4.009 -0.000241924037525458
4.01 -0.000245352401367188
4.011 -0.000248772464083639
4.012 -0.000252184217010884
4.013 -0.000255587654223891
4.014 -0.000258982770426681
4.015 -0.00026236956138381
4.016 -0.000265748024085638
4.017 -0.000269118158668656
4.018 -0.000272479964140719
4.019 -0.000275833442245108
4.02 -0.000279178596040793
4.021 -0.000285305850610546
4.022 -0.000289545413955656
4.023 -0.000293174065812515
4.024 -0.000296600900949313
4.025 -0.000299957001752938
4.026 -0.000303284374338709
4.027 -0.000306596487691403
4.028 -0.000309897665960423
4.029 -0.000313189307221144
4.03 -0.000316471869908601
4.031 -0.000319745514469165
4.032 -0.000323010306013342
4.033 -0.000326266280973462
4.034 -0.000329513465246256
4.035 -0.000332751885280837
4.036 -0.000335981567102384
4.037 -0.000339202537457064
4.038 -0.00034241482501297
4.039 -0.000345618459197949
4.04 -0.00034881347142642
4.041 -0.000351999894255128
4.042 -0.000355177761470149
4.043 -0.000358347107679187
4.044 -0.000361507970617552
4.045 -0.0003646603878829
4.046 -0.000367804399833838
4.047 -0.000370940046254058
4.048 -0.000374067370150088
4.049 -0.000377186414307099
4.05 -0.0003802972245963
4.051 -0.000383043676117451
4.052 -0.000386036507832529
4.053 -0.000389102948538726
4.054 -0.00039218769277709
4.055 -0.00039527305851911
4.056 -0.000398353415884511
4.057 -0.000401427000195198
4.058 -0.000404493281630616
4.059 -0.000407552127257785
4.06 -0.000410603534908345
4.061 -0.000413647541659658
4.062 -0.000416684200561221
4.063 -0.000419713569526493
4.064 -0.000422735708626449
4.065 -0.000425750680095489
4.066 -0.000428758547307469
4.067 -0.000431759375622738
4.068 -0.000434753230239055
4.069 -0.000437740178762069
4.07 -0.00044072028806184
4.071 -0.000443693629544276
4.072 -0.000446660272342228
4.073 -0.000449620288998181
4.074 -0.000452573753228269
4.075 -0.000455520737427301
4.076 -0.000458461317018935
4.077 -0.000461395568526207
4.078 -0.000464323569857867
4.079 -0.00046724539857714
4.08 -0.000470161134897484
4.081 -0.000469285401883107
4.082 -0.000470986317878767
4.083 -0.000473508371851753
4.084 -0.0004762894697871
4.085 -0.000479149676563239
4.086 -0.00048203143415571
4.087 -0.000484916371874495
4.088 -0.000487798668682762
4.089 -0.000490676523471422
4.09 -0.000493549420134565
4.091 -0.000496417258866362
4.092 -0.000499280070489751
4.093 -0.000502137929292056
4.094 -0.000504990923007663
4.095 -0.000507839146769247
4.096 -0.000510682696429363
4.097 -0.000513521670239484
4.098 -0.00051635616478826
4.099 -0.000519186280237089
4.1 -0.000522012117660981
4.101 -0.000524833777605429
4.102 -0.0005276513606263
4.103 -0.000530464970388944
4.104 -0.000533274708854622
4.105 -0.00053608067997592
4.106 -0.000538882989058666
4.107 -0.000541681741517249
4.108 -0.00054447704281645
4.109 -0.000547268999452954
4.11 -0.000550057719677576
4.111 -0.000552932231550494
4.112 -0.000555759876096412
4.113 -0.00055857000298558
4.114 -0.000561372086743234
4.115 -0.000564169237141069
4.116 -0.000566962529613416
4.117 -0.000569752388190878
4.118 -0.000572539027170293
4.119 -0.000575322593339592
4.12 -0.000578103217526282
4.121 -0.00058088101865022
4.122 -0.000583656117596436
4.123 -0.000586428634478296
4.124 -0.000589198689151663
4.125 -0.000591966400283095
4.126 -0.000594731890774286
4.127 -0.00059749528006348
4.128 -0.000600256690348826
4.129 -0.00060301624396671
4.13 -0.000605774062696938
4.131 -0.000608530270001803
4.132 -0.000611284988560545
4.133 -0.000614038342595748
4.134 -0.000616790456230483
4.135 -0.000619541451972511
4.136 -0.000622291456330942
4.137 -0.000625040592277691
4.138 -0.000627788987536322
4.139 -0.000630536766347192
4.14 -0.000633284052553783
4.141 -0.000640231887728489
4.142 -0.000644339252753017
4.143 -0.000647536995702403
4.144 -0.000650443219161778
4.145 -0.000653255851137316
4.146 -0.000656038326351262
4.147 -0.000658811034620943
4.148 -0.000661580588445819
4.149 -0.000664349190729017
4.15 -0.000667117631702859
4.151 -0.000669886249946013
4.152 -0.000672655242840728
4.153 -0.000675424755192396
4.154 -0.000678194924970003
4.155 -0.000680965879446256
4.156 -0.000683737746515432
4.157 -0.000686510654620916
4.158 -0.000689284729644253
4.159 -0.000692060100275231
4.16 -0.000694836893444622
4.161 -0.000697615235275758
4.162 -0.000700395253568852
4.163 -0.000703177075562357
4.164 -0.000705960828781825
4.165 -0.000708746639168093
4.166 -0.000711534635390262
4.167 -0.000714324944283432
4.168 -0.000717117691977706
4.169 -0.000719913004708817
4.17 -0.000722711009935508
4.171 -0.000725144720133972
4.172 -0.000727847475325145
4.173 -0.000730638670833979
4.174 -0.000733460591791656
4.175 -0.000736294849171253
4.176 -0.000739135640080287
4.177 -0.000741981188946439
4.178 -0.000744831007419665
4.179 -0.000747685023445733
4.18 -0.000750543292666177
4.181 -0.000753405913638293
4.182 -0.000756272998505178
4.183 -0.000759144663588283
4.184 -0.000762021026926913
4.185 -0.000764902204811349
4.186 -0.000767788313455714
4.187 -0.000770679471840485
4.188 -0.000773575794509326
4.189 -0.000776477398390912
4.19 -0.000779384398586173
4.191 -0.000782296911129721
4.192 -0.000785215050080026
4.193 -0.000788138929040665
4.194 -0.000791068662309296
4.195 -0.000794004363585809
4.196 -0.000796946146485608
4.197 -0.000799894121863415
4.198 -0.000802848401885166
4.199 -0.000805809099290686
4.2 -0.000808776321006494
4.201 -0.000806632636626881
4.202 -0.000808003306423966
4.203 -0.000810503218343248
4.204 -0.000813369236697081
4.205 -0.000816357245819806
4.206 -0.000819389204535459
4.207 -0.000822440216630542
4.208 -0.000825502388393002
4.209 -0.000828573265055736
4.21 -0.000831652138089935
4.211 -0.000834738849305289
4.212 -0.000837833420454993
4.213 -0.000840935930730346
4.214 -0.000844046476694773
4.215 -0.000847165157780526
4.216 -0.000850292077098718
4.217 -0.000853427335640304
4.218 -0.000856571036219249
4.219 -0.000859723276638954
4.22 -0.000862884159784864
4.221 -0.000866053783183285
4.222 -0.000869232246061972
4.223 -0.000872419643374889
4.224 -0.000875616073902049
4.225 -0.000878821633976744
4.226 -0.00088203641638157
4.227 -0.000885260515881612
4.228 -0.000888494026641088
4.229 -0.000891737040508582
4.23 -0.000894989648907002
4.231 -0.000898461432727979
4.232 -0.000901820913090966
4.233 -0.000905150331019555
4.234 -0.000908476069176153
4.235 -0.000911806635782401
4.236 -0.000915144820007168
4.237 -0.000918491579983055
4.238 -0.000921847284059973
4.239 -0.000925212120648604
4.24 -0.000928586204546555
4.241 -0.00093196964137814
4.242 -0.000935362527050884
4.243 -0.000938764952962912
4.244 -0.000942177009419404
4.245 -0.000945598784749616
4.246 -0.000949030366139518
4.247 -0.000952471843572059
4.248 -0.000955923301816976
4.249 -0.000959384824241404
4.25 -0.000962856495613702
4.251 -0.000966338400230593
4.252 -0.000969830619714865
4.253 -0.000973333232211264
4.254 -0.000976846321850911
4.255 -0.000980369962383351
4.256 -0.000983904235578392
4.257 -0.000987449216727203
4.258 -0.000991004979854211
4.259 -0.000994571602537968
4.26 -0.000998149154112683
4.261 -0.00100190001302733
4.262 -0.00100557890319678
4.263 -0.00100924187084665
4.264 -0.00101290689473691
4.265 -0.00101657977654787
4.266 -0.00102026241924935
4.267 -0.00102395547693391
4.268 -0.00102765920682596
4.269 -0.0010313737346827
4.27 -0.00103509914653259
4.271 -0.00103883550975552
4.272 -0.00104258289027032
4.273 -0.00104634135411365
4.274 -0.00105011095767138
4.275 -0.00105389176459212
4.276 -0.00105768383321448
4.277 -0.00106148722065084
4.278 -0.00106530198278137
4.279 -0.00106912817613958
4.28 -0.00107296585603895
4.281 -0.00107681507490146
4.282 -0.00108067588415836
4.283 -0.00108454833736596
4.284 -0.00108843248490943
4.285 -0.00109232837310996
4.286 -0.00109623605338654
4.287 -0.00110015557154161
4.288 -0.00110408697474627
4.289 -0.00110803030733193
4.29 -0.00111198561150052
4.291 -0.00111607768701799
4.292 -0.00112012440750834
4.293 -0.00112416434504194
4.294 -0.00112820987022261
4.295 -0.00113226496956326
4.296 -0.00113633094608248
4.297 -0.00114040824869738
4.298 -0.00114449704402793
4.299 -0.00114859741193435
4.3 -0.00115270940494114
4.301 -0.00115683306771807
4.302 -0.00116096843477253
4.303 -0.00116511554369487
4.304 -0.00116927443164582
4.305 -0.00117344513325452
4.306 -0.00117762768044771
4.307 -0.00118182210609852
4.308 -0.00118602844327256
4.309 -0.00119024672157152
4.31 -0.00119447697759881
4.311 -0.0011987192342678
4.312 -0.00120297352605684
4.313 -0.00120723988145748
4.314 -0.00121151832771267
4.315 -0.00121580889490233
4.316 -0.001220111608023
4.317 -0.00122442649365332
4.318 -0.00122875358123955
4.319 -0.00123309289342289
4.32 -0.00123744446037269
4.321 -0.00124190085683152
4.322 -0.00124633390855288
4.323 -0.00125076732941089
4.324 -0.0012552087323565
4.325 -0.00125966056677969
4.326 -0.00126412364056889
4.327 -0.00126859822804434
4.328 -0.00127308443891613
4.329 -0.0012775823250394
4.33 -0.00128209192575989
4.331 -0.00128661326756603
4.332 -0.00129114638298107
4.333 -0.00129569129877581
4.334 -0.00130024804287557
4.335 -0.00130481664373845
4.336 -0.00130939712950541
4.337 -0.00131398952825039
4.338 -0.00131859386880484
4.339 -0.00132321017731932
4.34 -0.00132783848844996
4.341 -0.00133247882708271
4.342 -0.00133713122423736
4.343 -0.00134179570839667
4.344 -0.00134647231358997
4.345 -0.0013511610670919
4.346 -0.00135586200359028
4.347 -0.00136057515317889
4.348 -0.00136530054846522
4.349 -0.00137003822453733
4.35 -0.00137478820990841
4.351 -0.0013796158282801
4.352 -0.00138443878092805
4.353 -0.00138926812108037
4.354 -0.00139410740972712
4.355 -0.00139895782118943
4.356 -0.00140381976052499
4.357 -0.00140869338906536
4.358 -0.00141357879230783
4.359 -0.00141847602575924
4.36 -0.00142338514975863
4.361 -0.00142830621029849
4.362 -0.00143323926006494
4.363 -0.001438184352884
4.364 -0.00144314154356522
4.365 -0.0014481108869466
4.366 -0.00145309243931167
4.367 -0.00145808625834649
4.368 -0.0014630924066147
4.369 -0.00146811094261456
4.37 -0.00147314193006165
4.371 -0.00147818542979219
4.372 -0.00148324151234979
4.373 -0.00148831024350834
4.374 -0.00149339169298802
4.375 -0.00149848593036251
4.376 -0.00150359303094585
4.377 -0.00150871306700368
4.378 -0.00151384611638553
4.379 -0.00151899225855689
4.38 -0.00152415157047516
4.381 -0.00152936654213117
4.382 -0.00153459371751705
4.383 -0.00153983335383171
4.384 -0.00154508559842271
4.385 -0.00155035056825162
4.386 -0.00155562836536198
4.387 -0.00156091909752809
4.388 -0.00156622287011724
4.389 -0.00157153978990724
4.39 -0.00157686996421778
4.391 -0.00158221351052126
4.392 -0.00158757054110453
4.393 -0.00159294116811019
4.394 -0.00159832551745013
4.395 -0.00160372371015714
4.396 -0.00160913586513537
4.397 -0.00161456211249619
4.398 -0.0016200025850016
4.399 -0.00162545740983838
4.4 -0.00163092672231509
4.401 -0.00163641066407124
4.402 -0.00164190937550281
4.403 -0.00164742299627043
4.404 -0.00165295167431902
4.405 -0.00165849555734223
4.406 -0.00166405479617444
4.407 -0.00166962954791079
4.408 -0.00167521996725114
4.409 -0.00168082621674596
4.41 -0.00168644845835052
4.411 -0.0016988541132512
4.412 -0.00170663925124755
4.413 -0.0017129554326896
4.414 -0.001718811921886
4.415 -0.00172453202286323
4.416 -0.00173021938064693
4.417 -0.00173590731447338
4.418 -0.0017416066164566
4.419 -0.00174732087532934
4.42 -0.00175305137299403
4.421 -0.00175879864594194
4.422 -0.00176456300992746
4.423 -0.00177034469565157
4.424 -0.00177614391805106
4.425 -0.00178196089118267
4.426 -0.00178779581924546
4.427 -0.00179364891535814
4.428 -0.00179952039534091
4.429 -0.00180541047966437
4.43 -0.00181131938896079
4.431 -0.00181724733931696
4.432 -0.0018231945643691
4.433 -0.00182916128809209
4.434 -0.00183514774956073
4.435 -0.00184115417799567
4.436 -0.0018471808147355
4.437 -0.00185322790117864
4.438 -0.00185929567999615
4.439 -0.001865384401574
4.44 -0.00187149431330704
4.441 -0.00187694451834637
4.442 -0.00188290478093951
4.443 -0.00188904370926963
4.444 -0.00189525532100092
4.445 -0.00190150584567956
4.446 -0.00190778463947065
4.447 -0.00191408847857687
4.448 -0.00192041650865033
4.449 -0.00192676863924337
4.45 -0.00193314503094787
4.451 -0.00193954592022514
4.452 -0.00194597157289549
4.453 -0.00195242226733863
4.454 -0.00195889828720624
4.455 -0.00196539991734848
4.456 -0.0019719274488254
4.457 -0.00197848117352955
4.458 -0.00198506138959443
4.459 -0.0019916683946945
4.46 -0.00199830249216736
4.461 -0.00200496398529928
4.462 -0.00201165318237702
4.463 -0.00201837039353878
4.464 -0.00202511593335062
4.465 -0.00203189011424789
4.466 -0.00203869325877154
4.467 -0.00204552568695082
4.468 -0.00205238772552863
4.469 -0.002059279697261
4.47 -0.00206620193289758
4.471 -0.00207254253635845
4.472 -0.00207934927573847
4.473 -0.0020863264125862
4.474 -0.00209337941564724
4.475 -0.00210047822469474
4.476 -0.00210761344727184
4.477 -0.00211478231146237
4.478 -0.00212198418204129
4.479 -0.00212921908507124
4.48 -0.00213648729353721
4.481 -0.00214378912767897
4.482 -0.00215112495518456
4.483 -0.00215849513008812
4.484 -0.0021659000250102
4.485 -0.00217334002165611
4.486 -0.00218081548385847
4.487 -0.00218832679576235
4.488 -0.00219587433781315
4.489 -0.00220345849042451
4.49 -0.0022110796421794
4.491 -0.00221873817603487
4.492 -0.00222643448412671
4.493 -0.00223416895714663
4.494 -0.00224194198727955
4.495 -0.00224975397354283
4.496 -0.00225760530868366
4.497 -0.00226549640082012
4.498 -0.00227342763535345
4.499 -0.00228139943086992
4.5 -0.0022894121856815
4.501 -0.00229688731282102
4.502 -0.00230482164502635
4.503 -0.00231293157534623
4.504 -0.00232112645076112
4.505 -0.00232937748959209
4.506 -0.00233767575579875
4.507 -0.00234601866940243
4.508 -0.00235440569791581
4.509 -0.00236283695366402
4.51 -0.00237131277748378
4.511 -0.00237983356019508
4.512 -0.00238839973641415
4.513 -0.00239701173477879
4.514 -0.00240566999077335
4.515 -0.00241437494259719
4.516 -0.0024231270307374
4.517 -0.002431926696192
4.518 -0.00244077438623354
4.519 -0.0024496705520616
4.52 -0.00245861562977405
4.521 -0.00246761007360267
4.522 -0.00247665433841991
4.523 -0.00248574887117727
4.524 -0.00249489412281393
4.525 -0.00250409055648879
4.526 -0.00251333863114718
4.527 -0.0025226387960547
4.528 -0.00253199151409183
4.529 -0.00254139725541225
4.53 -0.00255085647667785
4.531 -0.00272466220756011
4.532 -0.00278626387440649
4.533 -0.0028118491485282
4.534 -0.0028258830664459
4.535 -0.00283622215016626
4.536 -0.00284538966255084
4.537 -0.00285419621904641
4.538 -0.00286290247026516
4.539 -0.00287159241516089
4.54 -0.00288029334869966
4.541 -0.0028890143631729
4.542 -0.00289775868378326
4.543 -0.00290652767628325
4.544 -0.00291532206917331
4.545 -0.0029241424388635
4.546 -0.00293298928171812
4.547 -0.00294186308064362
4.548 -0.00295076431966189
4.549 -0.00295969346214373
4.55 -0.00296865098413136
4.551 -0.00297763738941484
4.552 -0.0029866531345309
4.553 -0.00299569872037744
4.554 -0.00300477463055517
4.555 -0.0030138813486177
4.556 -0.00302301936855643
4.557 -0.00303218918202624
4.558 -0.00304304020536743
4.559 -0.00305281834329421
4.56 -0.0030622745263212
4.561 0.075
4.562 0.075
4.563 0.061425935996328
4.564 0.0255205606986794
4.565 0.00940964088486125
4.566 0.00423273824387503
4.567 0.00256997738192528
4.568 0.00203593182258153
4.569 0.00186434795000856
4.57 0.00180921043945401
4.571 0.0017915474371962
4.572 0.00178578743584888
4.573 0.00178371512314892
4.574 0.00178270079412479
4.575 0.00178189325747651
4.576 0.00178102209704039
4.577 0.00178000354202716
4.578 0.00177881381056266
4.579 0.0017774483285773
4.58 0.00177590874334167
4.581 0.00177419862337386
4.582 0.00177232216241926
4.583 0.00177028371102228
4.584 0.0017680876512799
4.585 0.00176574433592303
4.586 0.00176325954369206
4.587 0.00176063436395903
4.588 0.00175787207925897
4.589 0.00175508968732709
4.59 0.00175245764316617
4.591 0.00174720567300947
4.592 0.00174481888351151
4.593 0.00174334127636219
4.594 0.0017421446695542
4.595 0.00174102747710804
4.596 0.00173992516352689
4.597 0.00173881720948571
4.598 0.00173769724306835
4.599 0.00173656344731658
4.6 0.00173541544365312
4.601 0.00173425333032399
4.602 0.00173307734681287
4.603 0.00173188777854489
4.604 0.00173068492523206
4.605 0.00172947366913015
4.606 0.00172825403545356
4.607 0.0017270227247635
4.608 0.00172577886797325
4.609 0.00172452237829326
4.61 0.00172325342483895
4.611 0.00172197224794771
4.612 0.0017206791239326
4.613 0.00171937431087912
4.614 0.00171805808127746
4.615 0.00171673070000398
4.616 0.001715392434324
4.617 0.00171404353868409
4.618 0.0017126842656394
4.619 0.00171131487940723
4.62 0.00170993562251194
4.621 0.00170649383699462
4.622 0.00170455392871661
4.623 0.00170309318782452
4.624 0.00170178285994931
4.625 0.00170051718608307
4.626 0.00169926207477762
4.627 0.00169800647817834
4.628 0.00169674673180106
4.629 0.00169548156528935
4.63 0.00169421046036721
4.631 0.00169293316333315
4.632 0.00169164947727045
4.633 0.00169035924311002
4.634 0.00168906230862989
4.635 0.00168775852427154
4.636 0.00168644773773856
4.637 0.00168512980131613
4.638 0.00168380457211323
4.639 0.00168247190122844
4.64 0.00168113163349801
4.641 0.00167978363009704
4.642 0.00167842773688046
4.643 0.00167706381514816
4.644 0.00167569171264763
4.645 0.00167431128584551
4.646 0.00167292239117249
4.647 0.00167152488040346
4.648 0.00167011861217989
4.649 0.00166870344776672
4.65 0.00166727923327426
4.651 0.00166509685113641
4.652 0.00166344057513988
4.653 0.00166194707164588
4.654 0.00166049944469416
4.655 0.0016590600145826
4.656 0.00165761658073862
4.657 0.00165616510667954
4.658 0.00165470419276764
4.659 0.00165323329154821
4.66 0.00165175211967769
4.661 0.00165026048873829
4.662 0.00164875823089356
4.663 0.00164724520051817
4.664 0.00164572124883822
4.665 0.00164418622647539
4.666 0.00164263999302904
4.667 0.00164108239952948
4.668 0.00163951331052598
4.669 0.00163793258300428
4.67 0.00163634007878951
4.671 0.00163473565728802
4.672 0.00163311918437076
4.673 0.00163149052621633
4.674 0.00162984954507385
4.675 0.00162819611671739
4.676 0.00162653010263578
4.677 0.00162485137453613
4.678 0.00162315980954028
4.679 0.0016214552839178
4.68 0.0016197376691083
4.681 0.00161791726176469
4.682 0.0016161773311723
4.683 0.00161445418016537
4.684 0.00161272725157837
4.685 0.00161098986081488
4.686 0.00160923978990139
4.687 0.00160747624643759
4.688 0.00160569890511942
4.689 0.00160390760122595
4.69 0.00160210219925916
4.691 0.00160028259568127
4.692 0.00159844868894764
4.693 0.00159660038104494
4.694 0.00159473758180831
4.695 0.00159286019532924
4.696 0.00159096813187765
4.697 0.00158906129875826
4.698 0.00158713961769909
4.699 0.0015852029992392
4.7 0.00158325136513014
4.701 0.00158128463201931
4.702 0.00157930272652386
4.703 0.00157730556708245
4.704 0.00157529308563936
4.705 0.00157326521133194
4.706 0.00157122187198318
4.707 0.00156916300269764
4.708 0.00156708854408706
4.709 0.00156499842895492
4.71 0.00156289260075326
4.711 0.0015611300612516
4.712 0.00155913294053254
4.713 0.00155704965191726
4.714 0.00155492788309947
4.715 0.00155278293997528
4.716 0.0015506197166323
4.717 0.00154843976072706
4.718 0.00154624354910793
4.719 0.00154403121168309
4.72 0.00154180277404028
4.721 0.00153955822107391
4.722 0.00153729753620377
4.723 0.00153502069439196
4.724 0.00153272768317701
4.725 0.00153041847926565
4.726 0.00152809306554944
4.727 0.00152575142767556
4.728 0.00152339355860593
4.729 0.00152101944653402
4.73 0.00151862908579087
4.731 0.00151622247365723
4.732 0.00151379960580838
4.733 0.00151136048454889
4.734 0.00150890511319185
4.735 0.00150643349557556
4.736 0.00150394563832379
4.737 0.00150144155514781
4.738 0.00149892125130094
4.739 0.00149638474888144
4.74 0.00149383206188463
4.741 0.00149178651167964
4.742 0.00148938593025917
4.743 0.00148686028223267
4.744 0.00148428353007111
4.745 0.00148167948007501
4.746 0.00147905580833644
4.747 0.00147641501374665
4.748 0.00147375791772794
4.749 0.00147108482315114
4.75 0.00146839584923578
4.751 0.00146569106832481
4.752 0.00146297054033429
4.753 0.00146023430686386
4.754 0.00145748242975394
4.755 0.00145471495685303
4.756 0.00145193194209115
4.757 0.00144913344597202
4.758 0.00144631952229846
4.759 0.00144349023801601
4.76 0.00144064565074301
4.761 0.00143778582732217
4.762 0.00143491083040712
4.763 0.00143202072971883
4.764 0.00142911559586132
4.765 0.00142619550042953
4.766 0.00142326051256914
4.767 0.00142031070731359
4.768 0.00141734616543996
4.769 0.00141436696424911
4.77 0.00141137318104611
4.771 0.0014094493726645
4.772 0.00140679546083668
4.773 0.00140389704707216
4.774 0.00140091033575465
4.775 0.00139788561391832
4.776 0.00139483911270022
4.777 0.0013917761215844
4.778 0.00138869839661666
4.779 0.00138560657167923
4.78 0.00138250091757624
4.781 0.00137938158715808
4.782 0.00137624869543775
4.783 0.00137310234988377
4.784 0.00136994264935022
4.785 0.00136676969938057
4.786 0.0013635836022896
4.787 0.00136038446483465
4.788 0.00135717238799627
4.789 0.00135394748110965
4.79 0.00135070984736914
4.791 0.0013474595978027
4.792 0.00134419683942262
4.793 0.00134092168384256
4.794 0.00133763423837616
4.795 0.0013343346130552
4.796 0.0013310229190001
4.797 0.0013276992731279
4.798 0.00132436378339396
4.799 0.00132101656399783
4.8 0.00131765773111324
4.801 0.00131491570981238
4.802 0.00131174289939283
4.803 0.00130842400874097
4.804 0.00130505066723033
4.805 0.00130165241483824
4.806 0.00129823883552223
4.807 0.00129481309122745
4.808 0.00129137628158107
4.809 0.00128792884335647
4.81 0.00128447099525458
4.811 0.00128100289290789
4.812 0.00127752466983482
4.813 0.00127403644661324
4.814 0.00127053835060322
4.815 0.00126703050111756
4.816 0.00126351301769788
4.817 0.00125998602601048
4.818 0.00125644964275258
4.819 0.00125290399123787
4.82 0.00124934919200439
4.821 0.00124578536643455
4.822 0.0012422126352789
4.823 0.00123863111614309
4.824 0.00123504093310848
4.825 0.00123144219814258
4.826 0.00122783503717636
4.827 0.00122421956689793
4.828 0.00122059590551701
4.829 0.0012169641727979
4.83 0.00121332448287351
4.831 0.00121069408904593
4.832 0.00120737321795348
4.833 0.00120382519139661
4.834 0.00120019905726894
4.835 0.00119654280888863
4.836 0.00119287196251561
4.837 0.00118919158227312
4.838 0.00118550337292268
4.839 0.00118180796221125
4.84 0.00117810563021609
4.841 0.00117439653968711
4.842 0.00117068082363556
4.843 0.00116695859582997
4.844 0.00116322997102506
4.845 0.00115949505848308
4.846 0.00115575397057544
4.847 0.00115200681147198
4.848 0.00114825368955241
4.849 0.00114449471354924
4.85 0.00114072998677423
4.851 0.00113695961589378
4.852 0.00113318370598912
4.853 0.0011294023548627
4.854 0.00112561566792101
4.855 0.0011218237474432
4.856 0.00111802669110315
4.857 0.00111422459387869
4.858 0.00111041756041802
4.859 0.00110660568530434
4.86 0.00110278906232665
4.861 0.00110049704615315
4.862 0.00109717097318282
4.863 0.00109350948311908
4.864 0.00108973723240093
4.865 0.00108592650363194
4.866 0.00108210059564711
4.867 0.00107826706026644
4.868 0.00107442838404005
4.869 0.00107058542654394
4.87 0.00106673852493028
4.871 0.00106288784223023
4.872 0.00105903349127175
4.873 0.00105517556177613
4.874 0.0010513141428375
4.875 0.00104744931489062
4.876 0.00104358115436975
4.877 0.00103970974703198
4.878 0.00103583516439651
4.879 0.00103195748846013
4.88 0.00102807678724646
4.881 0.00102419314326244
4.882 0.00102030662204903
4.883 0.00101641729739576
4.884 0.00101252524033298
4.885 0.00100863052049221
4.886 0.00100473320039766
4.887 0.00100083335110877
4.888 0.000996931036852609
4.889 0.000993026319991469
4.89 0.000989119262721214
4.891 0.000985479295276854
4.892 0.000981650604001257
4.893 0.000977759915958736
4.894 0.000973848005062652
4.895 0.000969928014767421
4.896 0.000966004205757172
4.897 0.000962077986485395
4.898 0.000958149845459864
4.899 0.000954219976150981
4.9 0.000950288476515317
4.901 0.000946355407422465
4.902 0.000942420825647373
4.903 0.000938484780310697
4.904 0.000934547319334326
4.905 0.000930608486700121
4.906 0.000926668327219526
4.907 0.000922726883917216
4.908 0.000918784198040939
4.909 0.000914840309111854
4.91 0.000910895260612708
4.911 0.00090694908646332
4.912 0.000903001825655933
4.913 0.000899053513348157
4.914 0.000895104183163337
4.915 0.000891153869896769
4.916 0.000887202605130733
4.917 0.000883250419299842
4.918 0.000879297343399023
4.919 0.000875343405630232
4.92 0.000871388634119277
4.921 0.000868353540194149
4.922 0.000864691393058051
4.923 0.000860827210809564
4.924 0.000856897589818775
4.925 0.000852946439499013
4.926 0.000848987883669053
4.927 0.000845026474888914
4.928 0.000841063691685078
4.929 0.000837100019409852
4.93 0.000833135627712256
4.931 0.000829170583766021
4.932 0.000825204915977342
4.933 0.000821238649069663
4.934 0.000817271797221178
4.935 0.0008133043744402
4.936 0.000809336394155154
4.937 0.000805367868303411
4.938 0.000801398806853726
4.939 0.000797429221979017
4.94 0.000793459120776635
4.941 0.000789488512788074
4.942 0.000785517405667855
4.943 0.000781545803869734
4.944 0.000777573716520738
4.945 0.000773601146355756
4.946 0.000769628099547216
4.947 0.000765654577710165
4.948 0.000761680586242099
4.949 0.000757706125683048
4.95 0.000753731197478217
4.951 0.000750601987518202
4.952 0.000746895598817713
4.953 0.000743003518735582
4.954 0.00073905151658856
4.955 0.000735080000763434
4.956 0.000731101950230399
4.957 0.000727121531962252
4.958 0.000723140085901761
4.959 0.000719158038026276
4.96 0.000715175522529637
4.961 0.000711192579996734
4.962 0.000707209221271351
4.963 0.000703225442481335
4.964 0.000699241242282027
4.965 0.000695256615726276
4.966 0.000691271554305937
4.967 0.000687286051786293
4.968 0.00068330010045547
4.969 0.000679313693361497
4.97 0.000675326822242824
4.971 0.000671339477098652
4.972 0.000667351651713481
4.973 0.000663363335444233
4.974 0.000659374519790357
4.975 0.000655385194979337
4.976 0.000651395350369928
4.977 0.000647404976910055
4.978 0.000643414062781204
4.979 0.000639422598624131
4.98 0.00063543057476934
4.981 0.000633238059888816
4.982 0.00062982292813844
4.983 0.000626014771592546
4.984 0.000622080037654919
4.985 0.000618104299764883
4.986 0.000614115038198936
4.987 0.000610121069590425
4.988 0.000606125218004139
4.989 0.000602128384858437
4.99 0.000598130851445402
4.991 0.000594132702871193
4.992 0.00059013395772534
4.993 0.000586134616901767
4.994 0.000582134671641233
4.995 0.000578134112459202
4.996 0.000574132930843472
4.997 0.000570131116137887
4.998 0.000566128659853625
4.999 0.000562125550279788
5 0.000558121779438347
5.001 0.00055411733746475
5.002 0.000550112215287492
5.003 0.000546106404715565
5.004 0.000542099895458155
5.005 0.000538092680310006
5.006 0.000534084750168752
5.007 0.000530076098853992
5.008 0.000526066717438054
5.009 0.000522056598683216
5.01 0.000518045737018716
5.011 0.000513429296159834
5.012 0.000509211911426456
5.013 0.000505122313155638
5.014 0.00050107339523632
5.015 0.000497037181182002
5.016 0.000493004687055946
5.017 0.000488973023521242
5.018 0.000484941261632316
5.019 0.000480909099520605
5.02 0.000476876440769749
5.021 0.000472843250663561
5.022 0.000468809517784366
5.023 0.000464775238148495
5.024 0.000460740409254008
5.025 0.000456705031069192
5.026 0.00045266910388504
5.027 0.00044863262791482
5.028 0.00044459560600443
5.029 0.000440558039692574
5.03 0.000436519931740148
5.031 0.000432481286034042
5.032 0.000428442106529902
5.033 0.000424402398326777
5.034 0.000420362166932772
5.035 0.000416321418300475
5.036 0.000412280160307579
5.037 0.000408238399737879
5.038 0.000404196145432049
5.039 0.000400153407165518
5.04 0.000396110194216821
5.041 0.000392710289300886
5.042 0.000388866096162378
5.043 0.000384878926755271
5.044 0.000380845515853921
5.045 0.000376796927190063
5.046 0.000372743141525955
5.047 0.000368687374755454
5.048 0.000364630670232441
5.049 0.000360573374411148
5.05 0.000356515612053759
5.051 0.000352457435635667
5.052 0.000348398876095066
5.053 0.00034433995830872
5.054 0.000340280703193142
5.055 0.000336221135514347
5.056 0.000332161277658193
5.057 0.000328101153894857
5.058 0.000324040789620862
5.059 0.000319980210312482
5.06 0.000315919443290254
5.061 0.000311858515911875
5.062 0.00030779745701789
5.063 0.000303736296056821
5.064 0.00029967506368831
5.065 0.000295613790982604
5.066 0.000291552509592006
5.067 0.000287491253701511
5.068 0.000283430057182585
5.069 0.000279368954163608
5.07 0.000275307980711971
5.071 0.000273344511264973
5.072 0.000269955621228092
5.073 0.000266109543732655
5.074 0.000262117033314511
5.075 0.000258077844806668
5.076 0.000254024017992163
5.077 0.000249965864266196
5.078 0.000245906720664092
5.079 0.000241847688553048
5.08 0.000237789150489042
5.081 0.000233731260250132
5.082 0.000229674098366043
5.083 0.00022561772228129
5.084 0.000221562182895225
5.085 0.00021750752958781
5.086 0.00021345381134318
5.087 0.000209401078078251
5.088 0.000205349380078338
5.089 0.000201298768706548
5.09 0.000197249296217971
5.091 0.000193201014860276
5.092 0.000189153978286842
5.093 0.000185108241405017
5.094 0.000181063858662467
5.095 0.000177020885776075
5.096 0.000172979379623413
5.097 0.000168939397267915
5.098 0.000164900996426832
5.099 0.000160864236049565
5.1 0.000156829175140975
5.101 0.000151415436549138
5.102 0.000146927301755026
5.103 0.000142737641893173
5.104 0.000138645299195061
5.105 0.000134585780330509
5.106 0.000130538437128756
5.107 0.000126496688533442
5.108 0.00012245846729076
5.109 0.000118423154097154
5.11 0.000114390594608677
5.111 0.000110360784095875
5.112 0.000106333766275383
5.113 0.000102309600601096
5.114 9.82883518844098e-05
5.115 9.42700870361948e-05
5.116 9.02548740026532e-05
5.117 8.62427813118091e-05
5.118 8.2233877870093e-05
5.119 7.82282329262842e-05
5.12 7.42259163788549e-05
5.121 7.02269981731436e-05
5.122 6.62315488602012e-05
5.123 6.22396392166166e-05
5.124 5.82513401782141e-05
5.125 5.42667232225979e-05
5.126 5.02858597466507e-05
5.127 4.63088218956681e-05
5.128 4.23356813434208e-05
5.129 3.83665105927865e-05
5.13 3.44013820513258e-05
5.131 3.28596861963207e-05
5.132 2.96750735417845e-05
5.133 2.59663507483153e-05
5.134 2.20923992786125e-05
5.135 1.81683695074533e-05
5.136 1.42312414376018e-05
5.137 1.0292924110652e-05
5.138 6.35728606981011e-06
5.139 2.42561624032897e-06
5.14 -1.50162277223287e-06
5.141 -5.4242340543825e-06
5.142 -9.3421058039077e-06
5.143 -1.32551535178636e-05
5.144 -1.71633015647976e-05
5.145 -2.1066477639496e-05
5.146 -2.49646101614606e-05
5.147 -2.88576282643771e-05
5.148 -3.27454610474113e-05
5.149 -3.66280383585108e-05
5.15 -4.05052903856539e-05
5.151 -4.43771468707258e-05
5.152 -4.82435385970269e-05
5.153 -5.21043963586808e-05
5.154 -5.59596519679997e-05
5.155 -5.98092365140857e-05
5.156 -6.36530820783627e-05
5.157 -6.7491121846582e-05
5.158 -7.13232880535533e-05
5.159 -7.5149514646674e-05
5.16 -7.89697351071579e-05
5.161 -8.25646473061546e-05
5.162 -8.63127255197101e-05
5.163 -9.01053977782263e-05
5.164 -9.39078106971078e-05
5.165 -9.7708747663218e-05
5.166 -0.000101504571172838
5.167 -0.000105294074164465
5.168 -0.000109076828788765
5.169 -0.000112852658363425
5.17 -0.000116621466862931
5.171 -0.000120383183843799
5.172 -0.000124137749271284
5.173 -0.000127885104919837
5.174 -0.000131625195691659
5.175 -0.000135357966359571
5.176 -0.000139083363888714
5.177 -0.000142801335276601
5.178 -0.000146511828508194
5.179 -0.000150214792446428
5.18 -0.000153910176674453
5.181 -0.000157597933005271
5.182 -0.00016127801202208
5.183 -0.000164950367482154
5.184 -0.000168614952920885
5.185 -0.000172271722714696
5.186 -0.000175920633532276
5.187 -0.000179561641418907
5.188 -0.000183194703868258
5.189 -0.000186819781477269
5.19 -0.0001904368337576
5.191 -0.000193852747141474
5.192 -0.00019740515941145
5.193 -0.000200995677605475
5.194 -0.000204592740310574
5.195 -0.000208186209053884
5.196 -0.000211772811984846
5.197 -0.000215351480046693
5.198 -0.000218921849967822
5.199 -0.000222483785416718
5.2 -0.000226037224824307
5.201 -0.000229582130495809
5.202 -0.000233118472587835
5.203 -0.000236646227362276
5.204 -0.00024016537040211
5.205 -0.000243675880004861
5.206 -0.000247177736739901
5.207 -0.000250670920500466
5.208 -0.000254155414839789
5.209 -0.00025763120211017
5.21 -0.00026109826798246
5.211 -0.000264556598773668
5.212 -0.000268006181918225
5.213 -0.000271447007521496
5.214 -0.000274879064009031
5.215 -0.000278302345495411
5.216 -0.000281716844194592
5.217 -0.000285122554557355
5.218 -0.0002885194727106
5.219 -0.000291907596298625
5.22 -0.000295286924359715
5.221 -0.00030116890121835
5.222 -0.000305352535621999
5.223 -0.000308985860237392
5.224 -0.000312436732949477
5.225 -0.000315823023735359
5.226 -0.000319182507761131
5.227 -0.000322527291441516
5.228 -0.000325861260965723
5.229 -0.000329185668384012
5.23 -0.000332500921859232
5.231 -0.000335807162396727
5.232 -0.000339104445104423
5.233 -0.000342392798959699
5.234 -0.000345672244791315
5.235 -0.000348942803232248
5.236 -0.000352204493433869
5.237 -0.000355457338243094
5.238 -0.000358701359049048
5.239 -0.000361936581061477
5.24 -0.000365163029974524
5.241 -0.000368380732684042
5.242 -0.000371589719011663
5.243 -0.000374790016806503
5.244 -0.000377981660127558
5.245 -0.000381164680550696
5.246 -0.000384339112361128
5.247 -0.000387504991103714
5.248 -0.000390662354986778
5.249 -0.000393811241840803
5.25 -0.000396951692210857
5.251 -0.000396692070589243
5.252 -0.000398736444638604
5.253 -0.000401513467863212
5.254 -0.000404519829349998
5.255 -0.000407594340257419
5.256 -0.000410685400101216
5.257 -0.000413776516730507
5.258 -0.000416862441853678
5.259 -0.000419941528568988
5.26 -0.00042301328838285
5.261 -0.000426077602024447
5.262 -0.000429134470053797
5.263 -0.000432183931926421
5.264 -0.000435226040376787
5.265 -0.000438260853334183
5.266 -0.000441288431207062
5.267 -0.000444308838210449
5.268 -0.000447322136271512
5.269 -0.00045032839161155
5.27 -0.000453327669106023
5.271 -0.000456320036742522
5.272 -0.000459305563535879
5.273 -0.000462284318426051
5.274 -0.000465256372932658
5.275 -0.000468221798946424
5.276 -0.000471180670143886
5.277 -0.000474133059428612
5.278 -0.000477079044444106
5.279 -0.000480018699782197
5.28 -0.000482952104553431
5.281 -0.000485816038828456
5.282 -0.000488728913197245
5.283 -0.000491652950658162
5.284 -0.000494576113354121
5.285 -0.000497494604066527
5.286 -0.000500407268780152
5.287 -0.000503313795750352
5.288 -0.000506214146761356
5.289 -0.00050910837345777
5.29 -0.000511996553227832
5.291 -0.000514878773495159
5.292 -0.000517755127105574
5.293 -0.000520625708496686
5.294 -0.000523490612273971
5.295 -0.000526349934534412
5.296 -0.00052920377297722
5.297 -0.000532052225119393
5.298 -0.000534895390290133
5.299 -0.000537733369006144
5.3 -0.000540566260475593
5.301 -0.00054339416742595
5.302 -0.000546217191496742
5.303 -0.00054903543736807
5.304 -0.000551849007604748
5.305 -0.00055465800754892
5.306 -0.000557462542664829
5.307 -0.000560262718869604
5.308 -0.000563058644557462
5.309 -0.000565850426842918
5.31 -0.000568638174491738
5.311 -0.000571362093828855
5.312 -0.000574139853466226
5.313 -0.000576932162873104
5.314 -0.000579726517322489
5.315 -0.000582518990956535
5.316 -0.000585308403111049
5.317 -0.000588094453065382
5.318 -0.000590877123275125
5.319 -0.000593656485662919
5.32 -0.000596432641863879
5.321 -0.000599205703481846
5.322 -0.000601975785801108
5.323 -0.000604743006193186
5.324 -0.00060750748029532
5.325 -0.000610269327477071
5.326 -0.000613028666053225
5.327 -0.000615785614707815
5.328 -0.000618540292431271
5.329 -0.000621292820181711
5.33 -0.000624043318980991
5.331 -0.000626791907146501
5.332 -0.000629538707548667
5.333 -0.000632283841640416
5.334 -0.000635027430786086
5.335 -0.000637769598288243
5.336 -0.000640510466555086
5.337 -0.000643250158757592
5.338 -0.000645988796381377
5.339 -0.00064872650525192
5.34 -0.000651463408403584
5.341 -0.000658010813349517
5.342 -0.000661978555408542
5.343 -0.000665119969049663
5.344 -0.000667996357268246
5.345 -0.000670787470465842
5.346 -0.000673550925118381
5.347 -0.00067630525097117
5.348 -0.000679056462671498
5.349 -0.000681806568555232
5.35 -0.000684556298505039
5.351 -0.000687305970665864
5.352 -0.000690055772172528
5.353 -0.000692805848578989
5.354 -0.000695556331661948
5.355 -0.000698307349454356
5.356 -0.000701059026432237
5.357 -0.000703811491395628
5.358 -0.000706564868150904
5.359 -0.00070931928375465
5.36 -0.000712074863817038
5.361 -0.000714831733447216
5.362 -0.000717590019970621
5.363 -0.000720349848353246
5.364 -0.00072311134481402
5.365 -0.000725874635785714
5.366 -0.000728639846506492
5.367 -0.000731407101816647
5.368 -0.000734176528537765
5.369 -0.00073694825078778
5.37 -0.000739722395900097
5.371 -0.0007420531425456
5.372 -0.000744702677306878
5.373 -0.000747456391085914
5.374 -0.000750245685304005
5.375 -0.000753048686460076
5.376 -0.000755858476442812
5.377 -0.000758672921466582
5.378 -0.000761491419914648
5.379 -0.000764313861992525
5.38 -0.000767140290874103
5.381 -0.000769970800462602
5.382 -0.000772805503678736
5.383 -0.000775644514659577
5.384 -0.000778487950396282
5.385 -0.000781335926669911
5.386 -0.000784188563229203
5.387 -0.00078704597456538
5.388 -0.000789908276694837
5.389 -0.000792775584363105
5.39 -0.000795648016046955
5.391 -0.000798525683255346
5.392 -0.00080140870398155
5.393 -0.000804297190042289
5.394 -0.000807191254917138
5.395 -0.000810091013302477
5.396 -0.000812996578293308
5.397 -0.0008159080605624
5.398 -0.000818825573134972
5.399 -0.000821749227253639
5.4 -0.000824679132929811
5.401 -0.00082274538921013
5.402 -0.000824153780784931
5.403 -0.000826636159947434
5.404 -0.00082946680862505
5.405 -0.000832413582236752
5.406 -0.000835402269381766
5.407 -0.00083840919591561
5.408 -0.00084142686429077
5.409 -0.000844452946253711
5.41 -0.000847486767831926
5.411 -0.000850528189945739
5.412 -0.000853577238094876
5.413 -0.000856633992415913
5.414 -0.000859698547908012
5.415 -0.000862771010290296
5.416 -0.000865851479810038
5.417 -0.000868940057379355
5.418 -0.000872036848105616
5.419 -0.000875141952033126
5.42 -0.000878255471534408
5.421 -0.000881377502393364
5.422 -0.000884508148971404
5.423 -0.000887647506525346
5.424 -0.000890795672174297
5.425 -0.000893952743335041
5.426 -0.000897118817517322
5.427 -0.000900293989490457
5.428 -0.000903478350736507
5.429 -0.000906672000128096


==> graphics/cop-002.dat <==
0 -0.0745762419937536
0.001 -0.0744826337207805
0.002 -0.0743960976267618
0.003 -0.0743113095822486
0.004 -0.0742309182073812
0.005 -0.0741574954012788
0.006 -0.0740858117373049
0.007 -0.0740210249412557
0.008 -0.0739579747606408
0.009 -0.073899228544748
0.01 -0.0738472742551025
0.011 -0.073797051292286
0.012 -0.0737535474430422
0.013 -0.0737117750029638
0.014 -0.0736742156678878
0.015 -0.0736432691311583
0.016 -0.0736140523033598
0.017 -0.0735889949241937
0.018 -0.0735704432265158
0.019 -0.0735536216010191
0.02 -0.0735409064153517
0.021 -0.0735345889916355
0.022 -0.0735300040629856
0.023 -0.0735294731721687
0.024 -0.0735352313297474
0.025 -0.0735427264479311
0.026 -0.0735542238103689
0.027 -0.0735719006511299
0.028 -0.0735913209837708
0.029 -0.0736146923459002
0.03 -0.0807307249373367
0.031 -0.0807202015795996
0.032 -0.0807086488319544
0.033 -0.0806981489780426
0.034 -0.0806845208626235
0.035 -0.0806698770406064
0.036 -0.0806562372486962
0.037 -0.0806395452176576
0.038 -0.080621850995349
0.039 -0.0806051103163467
0.04 -0.080585394692768
0.041 -0.0805646901925978
0.042 -0.0805430011918365
0.043 -0.0805221996093901
0.044 -0.0804985243961355
0.045 -0.080473877766076
0.046 -0.0804500644430624
0.047 -0.0804234576180383
0.048 -0.0803958922876068
0.049 -0.0803691045727573
0.05 -0.0803396047369462
0.051 -0.0803091591532603
0.052 -0.0802777719995336
0.053 -0.0802470898779998
0.054 -0.0802138019379249
0.055 -0.0801795849711394
0.056 -0.0801460138326723
0.057 -0.0801099210337496
0.058 -0.0800729115749526
0.059 -0.0800349895250665
0.06 -0.0821420984486411
0.061 -0.0821345037629985
0.062 -0.0821259408355546
0.063 -0.0821164137350439
0.064 -0.0821073092586917
0.065 -0.082095836035933
0.066 -0.0820834107981936
0.067 -0.0820700375216115
0.068 -0.0820570055115891
0.069 -0.082041718314022
0.07 -0.0820254950087325
0.071 -0.082008339499681
0.072 -0.0819914416148789
0.073 -0.0819724038180665
0.074 -0.0819524455304313
0.075 -0.0819315705935851
0.076 -0.0819108673991043
0.077 -0.0818881412460739
0.078 -0.0818645099451579
0.079 -0.0818399772574335
0.08 -0.0818155282610655
0.081 -0.0817891749086459
0.082 -0.0817619314631012
0.083 -0.0817338016306414
0.084 -0.0817056653272236
0.085 -0.08167574486164
0.086 -0.0816449491021014
0.087 -0.0816132816811711
0.088 -0.0815807462128167
0.089 -0.0815480928192002
0.09 -0.0834328637889794
0.091 -0.0834241378345856
0.092 -0.0834147353524857
0.093 -0.0834052965695131
0.094 -0.083394520423781
0.095 -0.0833830754666776
0.096 -0.0833709642054471
0.097 -0.0833581891336187
0.098 -0.08334525628426
0.099 -0.0833311332088658
0.1 -0.0833163538443724
0.101 -0.0833009206331796
0.102 -0.0832848360105398
0.103 -0.0832684696455931
0.104 -0.0832510620788563
0.105 -0.0832330104342716
0.106 -0.0832143170945535
0.107 -0.0831949844255169
0.108 -0.0831752437145557
0.109 -0.0831546125944734
0.11 -0.0831333492989536
0.111 -0.0831114561525226
0.112 -0.083088935467112
0.113 -0.0830658782648139
0.114 -0.0830420830659256
0.115 -0.0830176673131123
0.116 -0.0829926332648276
0.117 -0.0829669831726242
0.118 -0.0829406660781516
0.119 -0.0829137648901003
0.12 -0.0913444147371668
0.121 -0.0913365088348924
0.122 -0.0913282281096032
0.123 -0.0913195729371625
0.124 -0.0913103287550816
0.125 -0.091300900638309
0.126 -0.0912910993234608
0.127 -0.0912809251773855
0.128 -0.0912703785501919
0.129 -0.0912590992374215
0.13 -0.0912477842380555
0.131 -0.0912360979461989
0.132 -0.0912240407056226
0.133 -0.091211612844014
0.134 -0.0911988146921578
0.135 -0.0911851139015797
0.136 -0.0911715525639288
0.137 -0.0911576220533311
0.138 -0.0911433226718401
0.139 -0.0911286547336968
0.14 -0.0911136185371849
0.141 -0.0910975084450138
0.142 -0.0910817140155993
0.143 -0.0910655523686955
0.144 -0.0910490237907642
0.145 -0.091032128563288
0.146 -0.0910148669678869
0.147 -0.090996359260064
0.148 -0.0909783441467102
0.149 -0.0909599636356193
0.15 -0.0917705118587784
0.151 -0.0917490491461759
0.152 -0.0917282680346748
0.153 -0.0917081640756621
0.154 -0.0916876523795338
0.155 -0.0916688690888282
0.156 -0.0916507498460253
0.157 -0.0916332902569639
0.158 -0.0916164859529221
0.159 -0.0916003325695988
0.16 -0.0915848257694336
0.161 -0.0915686808493165
0.162 -0.0915544352657349
0.163 -0.0915408234943095
0.164 -0.091527841256397
0.165 -0.0915154842836835
0.166 -0.0915037483226434
0.167 -0.0914926291348883
0.168 -0.091480642872655
0.169 -0.0914707270338753
0.17 -0.0914614155211638
0.171 -0.0914527041467654
0.172 -0.091444588747329
0.173 -0.0914370651684835
0.174 -0.0914301292700481
0.175 -0.0914220993418076
0.176 -0.0914163104147646
0.177 -0.0914110970123822
0.178 -0.0914064550459737
0.179 -0.0914023804374397
0.18 -0.0921556864440986
0.181 -0.0921335400623304
0.182 -0.0921123347971789
0.183 -0.0920901661555433
0.184 -0.0920708116228793
0.185 -0.0920523811162147
0.186 -0.0920348689150529
0.187 -0.092018269320045
0.188 -0.0920025766489078
0.189 -0.091987785251838
0.19 -0.0919738894769702
0.191 -0.0919587681439106
0.192 -0.0919466345599961
0.193 -0.0919353800107525
0.194 -0.0919249989317175
0.195 -0.0919154858003207
0.196 -0.0919068350815214
0.197 -0.0918990412802485
0.198 -0.0918920989184446
0.199 -0.0918860025219592
0.2 -0.0918783955354082
0.201 -0.0918739647965433
0.202 -0.0918703639553935
0.203 -0.0918675876061367
0.204 -0.0918656303942202
0.205 -0.0918644869531358
0.206 -0.0918641519465866
0.207 -0.0918646200511428
0.208 -0.0918658859625061
0.209 -0.0918653650487768
0.21 -0.0925568519615813
0.211 -0.0925348251170078
0.212 -0.0925139608122848
0.213 -0.0924942521001529
0.214 -0.0924756920260507
0.215 -0.0924582736769447
0.216 -0.0924419901687897
0.217 -0.0924268346242408
0.218 -0.0924100008765126
0.219 -0.0923970757653492
0.22 -0.09238525838346
0.221 -0.0923745419712987
0.222 -0.0923649197748175
0.223 -0.092356385085607
0.224 -0.0923489311945776
0.225 -0.0923425514347877
0.226 -0.0923372391522414
0.227 -0.0923329877178247
0.228 -0.0923267624075595
0.229 -0.0923246107793964
0.23 -0.0923235004669394
0.231 -0.0923234249241244
0.232 -0.0923243776318033
0.233 -0.0923263521048316
0.234 -0.0923293418574739
0.235 -0.0923333404309602
0.236 -0.0923383413922811
0.237 -0.0923443383342068
0.238 -0.0923513248557345
0.239 -0.0923560343085249
0.24 -0.092995316885166
0.241 -0.092973381892623
0.242 -0.0929528467431944
0.243 -0.0929337031971085
0.244 -0.0929159430284924
0.245 -0.0928995580481015
0.246 -0.0928845401070814
0.247 -0.0928708810673894
0.248 -0.0928585728330959
0.249 -0.0928476073237617
0.25 -0.0928379765141701
0.251 -0.0928261842245448
0.252 -0.0928192038428344
0.253 -0.0928135344120762
0.254 -0.0928091680147405
0.255 -0.0928060967306861
0.256 -0.0928043126976592
0.257 -0.0928038080513148
0.258 -0.0928045749757743
0.259 -0.0928066056750621
0.26 -0.0928098923604614
0.261 -0.0928144273070479
0.262 -0.0928202027804319
0.263 -0.0928235245794597
0.264 -0.0928317670195541
0.265 -0.0928412271970845
0.266 -0.0928518974908279
0.267 -0.0928637703005125
0.268 -0.0928768380542794
0.269 -0.092891093193033
0.27 -0.0934880005406961
0.271 -0.0934660793972158
0.272 -0.0934458163620689
0.273 -0.0934272017741803
0.274 -0.0934102260132411
0.275 -0.0933948795007597
0.276 -0.0933811526882549
0.277 -0.093365161834507
0.278 -0.0933546595986459
0.279 -0.0933457488409526
0.28 -0.0933384201295715
0.281 -0.0933326641037672
0.282 -0.0933284714034889
0.283 -0.0933258327107024
0.284 -0.0933247387406717
0.285 -0.0933251802388538
0.286 -0.0933271479801566
0.287 -0.0933306327748486
0.288 -0.0933356254648648
0.289 -0.0933421169019107
0.29 -0.0933500980043102
0.291 -0.093355549033643
0.292 -0.0933665007321079
0.293 -0.0933789151794694
0.294 -0.0933927833802129
0.295 -0.0934080963974764
0.296 -0.0934248452915209
0.297 -0.0934430211655745
0.298 -0.093462615143372
0.299 -0.0934836183773399
0.3 -0.0940475242398468
0.301 -0.0940255291058671
0.302 -0.0940054749310935
0.303 -0.093987350485641
0.304 -0.0939711446274874
0.305 -0.0939568462150129
0.306 -0.0939444441750468
0.307 -0.0939339274588946
0.308 -0.0939211867653358
0.309 -0.0939144320506245
0.31 -0.0939095299700764
0.311 -0.0939064696210235
0.312 -0.0939052401587776
0.313 -0.0939058307540398
0.314 -0.0939082306347635
0.315 -0.0939124290470581
0.316 -0.0939184152944962
0.317 -0.0939261786895866
0.318 -0.0939357086043
0.319 -0.0939469944440652
0.32 -0.0939600256142191
0.321 -0.0939747916034077
0.322 -0.0939912818966361
0.323 -0.0940094860395119
0.324 -0.0940293935862751
0.325 -0.0940509941406529
0.326 -0.0940701889286483
0.327 -0.0940951748521588
0.328 -0.0941218229694743
0.329 -0.0941501230148123
0.33 -0.0946900732183394
0.331 -0.0946679019290535
0.332 -0.0946479828610295
0.333 -0.0946303030795336
0.334 -0.0946148497118675
0.335 -0.0946016099355246
0.336 -0.0945905709515556
0.337 -0.0945817200356908
0.338 -0.0945750444740659
0.339 -0.0945705316243531
0.34 -0.0945681688764955
0.341 -0.0945679436628626
0.342 -0.0945698434627763
0.343 -0.0945738557938686
0.344 -0.0945799682291448
0.345 -0.0945881683689269
0.346 -0.0945984438530659
0.347 -0.0946107823668979
0.348 -0.0946212532015745
0.349 -0.0946377186257205
0.35 -0.0946562105574375
0.351 -0.0946767168483702
0.352 -0.0946992253828581
0.353 -0.0947237240783498
0.354 -0.0947502008981978
0.355 -0.094778643841801
0.356 -0.0948090409506775
0.357 -0.0948413802857104
0.358 -0.0948756499640012
0.359 -0.0949118381184448
0.36 -0.0954366719084791
0.361 -0.0954141509229771
0.362 -0.0953942262396149
0.363 -0.09537688302087
0.364 -0.0953621064881531
0.365 -0.0953498819147951
0.366 -0.0953401946183352
0.367 -0.0953330299824187
0.368 -0.0953283734304643
0.369 -0.0953262104199386
0.37 -0.0953265265018299
0.371 -0.0953293072345011
0.372 -0.095334538256845
0.373 -0.0953387111922961
0.374 -0.0953488448756285
0.375 -0.095361386165569
0.376 -0.0953763208560615
0.377 -0.0953936338440751
0.378 -0.0954133018605202
0.379 -0.095435320500595
0.38 -0.0954596757587921
0.381 -0.0954863536872905
0.382 -0.0955153403861932
0.383 -0.095546621996259
0.384 -0.0955801847064295
0.385 -0.0956160147275013
0.386 -0.0956540983549962
0.387 -0.0956944218689947
0.388 -0.0957369716475708
0.389 -0.0957817340772704
0.39 -0.0963002020923588
0.391 -0.0962771353976067
0.392 -0.096257047010475
0.393 -0.0962399199521373
0.394 -0.0962257373498124
0.395 -0.0962144823471631
0.396 -0.0962061381862548
0.397 -0.0962006881191991
0.398 -0.0961981155075941
0.399 -0.0961984037300233
0.4 -0.0962015362449722
0.401 -0.0962074965613157
0.402 -0.0962162682607053
0.403 -0.0962278349399018
0.404 -0.0962421802938269
0.405 -0.0962567263817725
0.406 -0.0962766328685762
0.407 -0.0962992694591513
0.408 -0.0963246200540604
0.409 -0.0963526685689447
0.41 -0.0963833990181856
0.411 -0.0964167954296617
0.412 -0.0964528419076204
0.413 -0.0964915225964225
0.414 -0.0965328216970124
0.415 -0.0965767234474006
0.416 -0.0966232121321305
0.417 -0.0966722720978024
0.418 -0.0967238877335603
0.419 -0.096778043485559
0.42 -0.0972994367537405
0.421 -0.0972755555473888
0.422 -0.097255081318723
0.423 -0.0972379947100419
0.424 -0.0972242764235344
0.425 -0.0972139072646698
0.426 -0.0972068680714892
0.427 -0.0972031397699024
0.428 -0.0972027033314361
0.429 -0.0972055398327075
0.43 -0.0972116303808396
0.431 -0.0972209561541032
0.432 -0.0972334983857814
0.433 -0.0972492384048362
0.434 -0.097268157565838
0.435 -0.0972902361397612
0.436 -0.0973154504106836
0.437 -0.0973437877864972
0.438 -0.0973752298848763
0.439 -0.0974097583913661
0.44 -0.0974473550397198
0.441 -0.0974880016335692
0.442 -0.0975316800010227
0.443 -0.0975783720891257
0.444 -0.097628059855057
0.445 -0.0976807253195352
0.446 -0.0977363505561782
0.447 -0.0977948854327562
0.448 -0.0978563242510229
0.449 -0.0979206673403505
0.45 -0.0984539683529743
0.451 -0.0984288862307754
0.452 -0.0984076898868374
0.453 -0.0983900474537037
0.454 -0.0983766142129624
0.455 -0.0983670009376721
0.456 -0.0983611858262489
0.457 -0.098359147208789
0.458 -0.0983608634468017
0.459 -0.0983663129862663
0.46 -0.098375474336083
0.461 -0.0983883261004341
0.462 -0.0984048469525638
0.463 -0.0984250156046031
0.464 -0.0984488108573703
0.465 -0.0984762116181963
0.466 -0.0985071968333622
0.467 -0.098541745460986
0.468 -0.0985798366421252
0.469 -0.0986214494667688
0.47 -0.0986665632014467
0.471 -0.0987151570808772
0.472 -0.0987672104863147
0.473 -0.0988227027872284
0.474 -0.0988816134813046
0.475 -0.0989439220789134
0.476 -0.099009608192082
0.477 -0.099078651470551
0.478 -0.0991510316244679
0.479 -0.0992267284369503
0.48 -0.0997829398922262
0.481 -0.0997561975658626
0.482 -0.0997338888740761
0.483 -0.0997159887252271
0.484 -0.0997024720922392
0.485 -0.0996933141101506
0.486 -0.0996884899057921
0.487 -0.0996879747976149
0.488 -0.0996917440693915
0.489 -0.0996997731941985
0.49 -0.0997120376506632
0.491 -0.0997285130381386
0.492 -0.099749175050377
0.493 -0.0997739994105592
0.494 -0.0998029619484648
0.495 -0.0998360385957886
0.496 -0.0998732053254634
0.497 -0.099914438199247
0.498 -0.0999597133331761
0.499 -0.100009006978179
0.5 -0.100062295397929
0.501 -0.100119554949415
0.502 -0.100180762055696
0.503 -0.10024589323126
0.504 -0.100314925038626
0.505 -0.100387834128325
0.506 -0.100464597219776
0.507 -0.100545191054
0.508 -0.100629592506808
0.509 -0.100717778476076
0.51 -0.101308181465345
0.511 -0.101279057515384
0.512 -0.101254992074687
0.513 -0.101235956496493
0.514 -0.101221922247053
0.515 -0.101212860908069
0.516 -0.101208744110691
0.517 -0.101209543624822
0.518 -0.101215231299533
0.519 -0.101225779050943
0.52 -0.101241158934314
0.521 -0.101261343057558
0.522 -0.101286303614303
0.523 -0.101316012922079
0.524 -0.101350443364805
0.525 -0.101389567413979
0.526 -0.101433357600905
0.527 -0.101481786597226
0.528 -0.101534827103797
0.529 -0.101592451913041
0.53 -0.101654633940961
0.531 -0.10172134611626
0.532 -0.101792561525555
0.533 -0.101868253250041
0.534 -0.1019483945237
0.535 -0.102032958592917
0.536 -0.102121918801462
0.537 -0.102215248597319
0.538 -0.102312921463003
0.539 -0.102414910956311
0.54 -0.0463295550225664
0.541 -0.0462996943328723
0.542 -0.0462696143017887
0.543 -0.0462393152519344
0.544 0.0637016827765159
0.545 0.0637225791630711
0.546 0.0637383434608019
0.547 0.0637489908922851
0.548 0.0637545366724507
0.549 0.0637549959790371
0.55 0.0637503839651999
0.551 0.0637407157838424
0.552 0.0637260065445471
0.553 0.0637062713373175
0.554 0.0636815252414851
0.555 0.0636517833212228
0.556 0.0636170605893222
0.557 0.0635773720943771
0.558 0.0635327328048531
0.559 0.0634831577074902
0.56 0.0634286617591948
0.561 0.0633692599048664
0.562 0.063304967064058
0.563 0.0632357981508943
0.564 0.0631617680497161
0.565 0.0630828916346048
0.566 0.0629991837578536
0.567 0.0629106592641727
0.568 0.0628173329774322
0.569 0.0627192197162064
0.57 0.0668837406469563
0.571 0.066409307721972
0.572 0.065963769630501
0.573 0.0655469975064617
0.574 0.0651588629875123
0.575 0.0647992382341073
0.576 0.0644679958947457
0.577 0.064165009147579
0.578 0.0638901516380151
0.579 0.0636432975489664
0.58 0.0634243215185594
0.581 0.0632330987033912
0.582 0.0630695047078904
0.583 0.0629334156658611
0.584 0.0628247081568288
0.585 0.062743259251156
0.586 0.0626889464734584
0.587 0.0626616478442309
0.588 0.0626612418098774
0.589 0.0626876073186588
0.59 0.062740623745532
0.591 0.0628201709360379
0.592 0.0629261291774206
0.593 0.0630583792121525
0.594 0.0632168022115143
0.595 0.0634012798034539
0.596 0.0636116940417427
0.597 0.0638479274218721
0.598 0.0641098628551932
0.599 0.0643973836898301
0.6 0.0695388544766574
0.601 0.0694601489220268
0.602 0.0693844731232832
0.603 0.0693118085891668
0.604 0.0692421369149522
0.605 0.0691754398165406
0.606 0.0691116990836461
0.607 0.0690508966560027
0.608 0.0689930145350093
0.609 0.0689380348338477
0.61 0.0688859397992292
0.611 0.0688367117260375
0.612 0.0687903330522553
0.613 0.0687467862953094
0.614 0.0687060540740611
0.615 0.0686681191072382
0.616 0.0686329642122676
0.617 0.0686005722905364
0.618 0.0685709263576774
0.619 0.0685440095167618
0.62 0.0685198049436603
0.621 0.0684982959561652
0.622 0.0684794659372075
0.623 0.0684632983065817
0.624 0.0684497766937674
0.625 0.0684388847272972
0.626 0.0684306061622897
0.627 0.0684249248319194
0.628 0.068421824661397
0.629 0.0684212896634267
0.63 0.0724447094927902
0.631 0.0724111297918704
0.632 0.0723780279010434
0.633 0.0723453967046557
0.634 0.072313229141568
0.635 0.0722815182188373
0.636 0.0722502569714537
0.637 0.0722194385162385
0.638 0.0721890560126914
0.639 0.0721591026751536
0.64 0.072129571774868
0.641 0.0721004566427469
0.642 0.0720717506498633
0.643 0.0720434472394752
0.644 0.0720155398983348
0.645 0.0719880221544249
0.646 0.0719608876043396
0.647 0.071934129889564
0.648 0.0719077427097481
0.649 0.0718817198169351
0.65 0.0718560549959689
0.651 0.0718307421032097
0.652 0.0718057750406347
0.653 0.071781147756766
0.654 0.0717568542489294
0.655 0.0717328885693866
0.656 0.0717092448185752
0.657 0.0716859171368751
0.658 0.0716628997300423
0.659 0.0716401868446005
0.66 0.0751684807938943
0.661 0.0751392311915245
0.662 0.0751103897905155
0.663 0.0750819501679683
0.664 0.0750539059875679
0.665 0.0750262509210556
0.666 0.0749989787332749
0.667 0.0749720831949997
0.668 0.0749455581662186
0.669 0.0749193975292253
0.67 0.074893595237923
0.671 0.0748681452755635
0.672 0.0748430416790582
0.673 0.0748182785442958
0.674 0.0747938499938317
0.675 0.0747697502244367
0.676 0.0747459734562826
0.677 0.0747225139650611
0.678 0.0746993660927372
0.679 0.0746765241909948
0.68 0.0746539826804598
0.681 0.0746317360294122
0.682 0.0746097787396647
0.683 0.0745881053739193
0.684 0.0745667105193674
0.685 0.0745455888311548
0.686 0.0745247349881602
0.687 0.0745041437275183
0.688 0.0744838098247337
0.689 0.0744637281021381
0.69 0.0774849209200578
0.691 0.0774577260971997
0.692 0.0774309897515078
0.693 0.0774047056151395
0.694 0.0773788674872054
0.695 0.0773534692261773
0.696 0.0773285047285499
0.697 0.0773039679306921
0.698 0.0772798528241386
0.699 0.0772561534520783
0.7 0.0772328638907398
0.701 0.0772099782765418
0.702 0.0771874907706562
0.703 0.077165395602487
0.704 0.077143687032169
0.705 0.0771223593724104
0.706 0.0771014069812098
0.707 0.0770808242437966
0.708 0.0770606056200748
0.709 0.0770407455812714
0.71 0.0770212386671133
0.711 0.0770020794405914
0.712 0.0769832625222939
0.713 0.0769647825764256
0.714 0.0769466342933555
0.715 0.076928812421552
0.716 0.0769113117490498
0.717 0.0768941270914748
0.718 0.076877253324181
0.719 0.0768606853534599
0.72 0.0797685487918398
0.721 0.07974365352431
0.722 0.0797192453347189
0.723 0.0796953181712921
0.724 0.0796718660395399
0.725 0.0796488829691863
0.726 0.079626363050668
0.727 0.0796043004097479
0.728 0.0795826892208275
0.729 0.0795615236971215
0.73 0.0795407981003534
0.731 0.0795205067318956
0.732 0.0795006439454734
0.733 0.0794812041200666
0.734 0.0794621816868459
0.735 0.0794435711268354
0.736 0.0794253669477196
0.737 0.0794075637134138
0.738 0.0793901560110461
0.739 0.0793731384849999
0.74 0.0793565058178365
0.741 0.0793402527196404
0.742 0.0793243739589793
0.743 0.0793088643371662
0.744 0.0792937186925576
0.745 0.0792789319033301
0.746 0.079264498890744
0.747 0.0792504146165115
0.748 0.0792366740718877
0.749 0.0792232722934442
0.75 0.0815457539032484
0.751 0.0815225830008575
0.752 0.0814999434178979
0.753 0.0814778292360217
0.754 0.0814562345634304
0.755 0.0814351535440995
0.756 0.0814145803892322
0.757 0.0813945093246157
0.758 0.0813749346393654
0.759 0.0813558506473025
0.76 0.0813372517145
0.761 0.0813191322387626
0.762 0.0813014866683195
0.763 0.0812843094919508
0.764 0.081267595224945
0.765 0.081251338441694
0.766 0.0812355337417892
0.767 0.0812201757628424
0.768 0.0812052591998474
0.769 0.0811907787659483
0.77 0.081176729230823
0.771 0.0811631053804222
0.772 0.0811499020647431
0.773 0.0811371141516072
0.774 0.0811247365577203
0.775 0.0811127642337933
0.776 0.0811012173582356
0.777 0.0810900691782183
0.778 0.0810793108846138
0.779 0.0810689375793375
0.78 0.0834196704267717
0.781 0.0833988220946253
0.782 0.0833785078637661
0.783 0.0833587220438161
0.784 0.0833394589990748
0.785 0.0833207131175813
0.786 0.0833024788339959
0.787 0.0832847506233688
0.788 0.0832675229975818
0.789 0.0832507905087867
0.79 0.08323454775074
0.791 0.0832187893481267
0.792 0.0832035099727896
0.793 0.0831887043236192
0.794 0.0831743671492742
0.795 0.0831604932263349
0.796 0.083147077369745
0.797 0.0831341144358514
0.798 0.0831216070252059
0.799 0.0831095429522468
0.8 0.0830979164448873
0.801 0.0830867225005116
0.802 0.0830759561568452
0.803 0.0830656124895274
0.804 0.083055686608019
0.805 0.0830461736540011
0.806 0.0830370688015494
0.807 0.0830283672674516
0.808 0.0830200643023553
0.809 0.0830121551814346
0.81 0.0849422884701588
0.811 0.0849231465838793
0.812 0.0849045642301613
0.813 0.0848865358618437
0.814 0.0848690559760088
0.815 0.084852119099752
0.816 0.0848357198043424
0.817 0.0848198526916178
0.818 0.0848045124129317
0.819 0.0847896936429251
0.82 0.0847753910962915
0.821 0.0847615995270997
0.822 0.0847483137295523
0.823 0.0847355285211717
0.824 0.0847232387666035
0.825 0.0847114393621022
0.826 0.0847001252310605
0.827 0.0846892913510205
0.828 0.0846789327177796
0.829 0.084669044365161
0.83 0.0846596213628788
0.831 0.0846506588182589
0.832 0.0846421518607003
0.833 0.0846340956675002
0.834 0.0846264854450445
0.835 0.0846193164225288
0.836 0.0846125838764477
0.837 0.0846062831114947
0.838 0.0846004094568209
0.839 0.0845949582866127
0.84 0.08610903171184
0.841 0.0860917399398554
0.842 0.0860750070721565
0.843 0.0860588278189807
0.844 0.086043196919999
0.845 0.0860281091518748
0.846 0.0860135593278213
0.847 0.0859995422966215
0.848 0.0859860529379112
0.849 0.0859730861760877
0.85 0.0859606369540589
0.851 0.0859487002541896
0.852 0.0859372711032396
0.853 0.0859263445491765
0.854 0.0859159156757275
0.855 0.0859059796049438
0.856 0.0858965314861414
0.857 0.0858875665013151
0.858 0.0858790798697232
0.859 0.0858710668393511
0.86 0.0858635226900369
0.861 0.0858564427374467
0.862 0.0858498223178219
0.863 0.0858436568130656
0.864 0.085837941625267
0.865 0.0858326721996324
0.866 0.0858278439955284
0.867 0.085823452514594
0.868 0.0858194932876387
0.869 0.0858159618724698
0.87 0.087573656410508
0.871 0.0875586341267638
0.872 0.0875441397563606
0.873 0.0875301683203701
0.874 0.0875167148838888
0.875 0.0875037745339219
0.876 0.0874913423935202
0.877 0.0874794136178454
0.878 0.0874679833993832
0.879 0.0874570469534797
0.88 0.0874465995336799
0.881 0.0874366364218449
0.882 0.087427152930859
0.883 0.0874181444076482
0.884 0.0874096062269414
0.885 0.0874015337950998
0.886 0.0873939225512365
0.887 0.0873867679592977
0.888 0.0873800655190518
0.889 0.0873738107557249
0.89 0.0873679992257307
0.891 0.0873626265158088
0.892 0.0873576882390378
0.893 0.0873531800414421
0.894 0.0873490975949023
0.895 0.0873454366039655
0.896 0.0873421927911967
0.897 0.0873393619215593
0.898 0.0873369397822861
0.899 0.0873349221811023
0.9 0.0884206206662333
0.901 0.0884068177155552
0.902 0.088393554101533
0.903 0.0883808250095893
0.904 0.0883686256602603
0.905 0.0883569513011692
0.906 0.0883457972121522
0.907 0.0883351587033776
0.908 0.0883250311108627
0.909 0.0883154098152336
0.91 0.0883062902036653
0.911 0.0882976677170112
0.912 0.0882895378064713
0.913 0.0882818959665517
0.914 0.0882747377082691
0.915 0.0882680585809935
0.916 0.0882618541615987
0.917 0.0882561200469168
0.918 0.088250851874429
0.919 0.0882460452994832
0.92 0.0882416960103017
0.921 0.0882377997237107
0.922 0.0882343521782457
0.923 0.0882313491439019
0.924 0.0882287864223422
0.925 0.0882266598315067
0.926 0.0882249652208149
0.927 0.0882236984734263
0.928 0.088222855488449
0.929 0.0882224321937528
0.93 0.0894315061077189
0.931 0.0894197325370741
0.932 0.0894084511729837
0.933 0.0893976575791775
0.934 0.0893873473477593
0.935 0.0893775160957813
0.936 0.0893681594740953
0.937 0.0893592731515036
0.938 0.0893508528344856
0.939 0.0893428942530272
0.94 0.0893353931611873
0.941 0.0893283453433147
0.942 0.0893217466146821
0.943 0.0893155928104
0.944 0.0893098797927604
0.945 0.089304603457348
0.946 0.0892997597149583
0.947 0.0892953445126884
0.948 0.0892913538177061
0.949 0.0892877836233364
0.95 0.0892846299485825
0.951 0.0892818888398844
0.952 0.089279556366481
0.953 0.0892776286247796
0.954 0.0892761017327564
0.955 0.0892749718342255
0.956 0.0892742351002914
0.957 0.0892738877178663
0.958 0.0892739259132304
0.959 0.0892743459223262
0.96 0.0903430852567389
0.961 0.0903327377727487
0.962 0.0903228596878011
0.963 0.0903134468177378
0.964 0.0903044949964757
0.965 0.0902960000927609
0.966 0.0902879580008413
0.967 0.090280364635565
0.968 0.0902732159428812
0.969 0.0902665078899788
0.97 0.0902602364737458
0.971 0.0902543977068197
0.972 0.0902489876389503
0.973 0.0902440023376185
0.974 0.0902394378969458
0.975 0.0902352904359712
0.976 0.0902315560915476
0.977 0.0902282310394617
0.978 0.0902253114605903
0.979 0.0902227935756433
0.98 0.0902206736183392
0.981 0.0902189478526945
0.982 0.090217612563751
0.983 0.0902166640547768
0.984 0.0902160986621554
0.985 0.090215912736231
0.986 0.0902161026538912
0.987 0.0902166648140867
0.988 0.0902175956392139
0.989 0.0902188915705999
0.99 0.0911634182873666
0.991 0.0911543033407634
0.992 0.0911456337554667
0.993 0.0911374055902827
0.994 0.0911296149221646
0.995 0.09112225785699
0.996 0.0911153305259222
0.997 0.0911088290781614
0.998 0.0911027496936509
0.999 0.0910970885729974
1 0.0910918419361971
1.001 0.0910870060328151
1.002 0.0910825771349002
1.003 0.0910785515307445
1.004 0.0910749255455501
1.005 0.0910716955070252
1.006 0.0910688577850427
1.007 0.0910664087621933
1.008 0.0910643448428625
1.009 0.0910626624532758
1.01 0.0910613580487868
1.011 0.0910604280980283
1.012 0.0910598690980648
1.013 0.0910596775605781
1.014 0.0910598500266343
1.015 0.0910603830499968
1.016 0.0910612732103852
1.017 0.0910625171103534
1.018 0.0910641113700111
1.019 0.0910660526294997
1.02 0.0918990560450718
1.021 0.0918910005085806
1.022 0.0918833641960689
1.023 0.091876143397917
1.024 0.091869334442315
1.025 0.0918629336658807
1.026 0.0918569374365367
1.027 0.0918513421376325
1.028 0.0918461441788186
1.029 0.0918413399918732
1.03 0.0918369260301567
1.031 0.0918328987657752
1.032 0.091829254695904
1.033 0.0918259903397819
1.034 0.091823102231507
1.035 0.0918205869332889
1.036 0.0918184410261726
1.037 0.0918166611104627
1.038 0.0918152438105641
1.039 0.0918141857659139
1.04 0.0918134836436896
1.041 0.0918131341252034
1.042 0.0918131339122405
1.043 0.0918134797327129
1.044 0.0918141683286034
1.045 0.0918151964635883
1.046 0.0918165609197728
1.047 0.0918182585005877
1.048 0.0918202860306493
1.049 0.0918226403452005
1.05 0.0930101939040888
1.051 0.0930031413665888
1.052 0.0929964807904767
1.053 0.0929902086611817
1.054 0.092984321485763
1.055 0.0929788158004331
1.056 0.092973688153369
1.057 0.0929689351181586
1.058 0.0929645532895513
1.059 0.0929605392774365
1.06 0.092956889721842
1.061 0.0929536012764502
1.062 0.0929506706113195
1.063 0.0929480944320236
1.064 0.0929458694479012
1.065 0.0929439923921905
1.066 0.0929424600264457
1.067 0.0929412691180701
1.068 0.0929404164672101
1.069 0.0929398988857544
1.07 0.092939713207821
1.071 0.0929398562825187
1.072 0.0929403249819144
1.073 0.0929411161949966
1.074 0.0929422268353217
1.075 0.0929436538239755
1.076 0.0929453941096839
1.077 0.0929474446547761
1.078 0.0929498024449027
1.079 0.0929524644803649
1.08 0.0930390947686348
1.081 0.0930317776298591
1.082 0.0930248761836661
1.083 0.0930183869730558
1.084 0.0930123065602944
1.085 0.0930066315259103
1.086 0.0930013584766978
1.087 0.0929964840358813
1.088 0.092992004848633
1.089 0.0929879175749216
1.09 0.09298421890047
1.091 0.0929809055291191
1.092 0.0929779741822251
1.093 0.0929754216040611
1.094 0.0929732445544911
1.095 0.0929714398138294
1.096 0.0929700041835872
1.097 0.0929689344805753
1.098 0.0929682275433811
1.099 0.0929678802260093
1.1 0.0929678894052575
1.101 0.0929682519715734
1.102 0.0929689648387721
1.103 0.0929700249336544
1.104 0.092971429206694
1.105 0.0929731746206426
1.106 0.0929752581613156
1.107 0.0929776768256756
1.108 0.0929804276360204
1.109 0.0929835076267785
1.11 0.093565250281487
1.111 0.0935594347884181
1.112 0.0935539472083683
1.113 0.0935487845783361
1.114 0.0935439439587571
1.115 0.0935394224287612
1.116 0.0935352170772503
1.117 0.0935313250194496
1.118 0.093527743385371
1.119 0.0935244693206089
1.12 0.0935214999911515
1.121 0.0935188325776798
1.122 0.0935164642788049
1.123 0.0935143923139184
1.124 0.0935126139131634
1.125 0.0935111263253978
1.126 0.0935099268170333
1.127 0.0935090126771485
1.128 0.0935083811988996
1.129 0.0935080297046087
1.13 0.0935079555193222
1.131 0.0935081559988094
1.132 0.0935086285032447
1.133 0.0935093704140488
1.134 0.0935103791334526
1.135 0.0935116520652698
1.136 0.0935131866450134
1.137 0.0935149803143358
1.138 0.0935170305315099
1.139 0.0935193347717297
1.14 0.0940301669189497
1.141 0.0940247675496204
1.142 0.0940196672226818
1.143 0.0940148632041436
1.144 0.0940103527748363
1.145 0.0940061332381029
1.146 0.0940022019084551
1.147 0.0939985561192988
1.148 0.0939951932214105
1.149 0.0939921105812401
1.15 0.0939893055755895
1.151 0.0939867756093006
1.152 0.0939845180903
1.153 0.0939825304494954
1.154 0.0939808101349686
1.155 0.0939793546030082
1.156 0.0939781613366817
1.157 0.093977226026903
1.158 0.0939765441117082
1.159 0.0939761169396348
1.16 0.0939759489361842
1.161 0.0939760329076745
1.162 0.0939763642215967
1.163 0.0939769404565797
1.164 0.0939777592141676
1.165 0.0939788181089288
1.166 0.0939801147670872
1.167 0.0939816468251218
1.168 0.0939834119464827
1.169 0.0939854077996742
1.17 0.0944343966949271
1.171 0.0944292051575476
1.172 0.0944242893654458
1.173 0.0944196467799844
1.174 0.0944152748827392
1.175 0.0944111711686371
1.176 0.0944073331483512
1.177 0.094403758346384
1.178 0.0944004443083544
1.179 0.0943973885834629
1.18 0.0943945887468368
1.181 0.0943920423852318
1.182 0.0943897470957028
1.183 0.0943877004980371
1.184 0.0943859002213397
1.185 0.0943843439078154
1.186 0.0943830292168834
1.187 0.0943819538237625
1.188 0.0943811154170565
1.189 0.0943805116943256
1.19 0.0943801403734395
1.191 0.0943799991865547
1.192 0.094380085871101
1.193 0.094380398190698
1.194 0.0943809339099122
1.195 0.0943816908220061
1.196 0.0943826667150257
1.197 0.0943838594113776
1.198 0.0943852667265094
1.199 0.0943868865031805
1.2 0.0947814467048381
1.201 0.0947763189086048
1.202 0.0947714464822747
1.203 0.0947668270662535
1.204 0.0947624583205386
1.205 0.0947583379127271
1.206 0.0947544635338847
1.207 0.0947508328804879
1.208 0.0947474436643412
1.209 0.0947442936151147
1.21 0.0947413804771822
1.211 0.0947387020027591
1.212 0.0947362559614111
1.213 0.0947340401378471
1.214 0.0947320523270462
1.215 0.0947303001936036
1.216 0.0947287708789168
1.217 0.0947274629528036
1.218 0.0947263742657457
1.219 0.0947255026799084
1.22 0.0947248460759167
1.221 0.094724414796095
1.222 0.0947241952282108
1.223 0.0947241842633899
1.224 0.0947243798251144
1.225 0.0947247798599033
1.226 0.094725382319341
1.227 0.0947261851662894
1.228 0.0947271863870671
1.229 0.0947283839651792
1.23 0.0950747255353157
1.231 0.0950695132503898
1.232 0.0950645420787804
1.233 0.0950598602095575
1.234 0.0950554145224004
1.235 0.0950512028600952
1.236 0.0950472230880692
1.237 0.0950434730866425
1.238 0.0950399507405371
1.239 0.0950366539578275
1.24 0.0950335806515801
1.241 0.0950307287494258
1.242 0.095028096193227
1.243 0.0950256809386753
1.244 0.0950234809488527
1.245 0.0950214942044065
1.246 0.0950197186993333
1.247 0.0950181524308396
1.248 0.0950167934237061
1.249 0.095015639698963
1.25 0.0950146892987236
1.251 0.0950139402742687
1.252 0.0950133906922239
1.253 0.0950130386250942
1.254 0.0950128821623627
1.255 0.0950129194056527
1.256 0.0950131484612651
1.257 0.0950135674555622
1.258 0.0950141745185288
1.259 0.095014967800576
1.26 0.0963684131776265
1.261 0.0963637274253795
1.262 0.0963592542798112
1.263 0.0963549916779694
1.264 0.0963509375574993
1.265 0.0963470898778909
1.266 0.0963434466103364
1.267 0.096340005736177
1.268 0.0963367652512033
1.269 0.0963337231619758
1.27 0.0963308774899437
1.271 0.0963282262633854
1.272 0.0963257675259721
1.273 0.0963234993363682
1.274 0.096321419761393
1.275 0.0963195268761845
1.276 0.0963178187779632
1.277 0.096316293568238
1.278 0.0963149493589623
1.279 0.0963137842745967
1.28 0.0963127964607817
1.281 0.09631198405615
1.282 0.0963113452312213
1.283 0.096310878148042
1.284 0.0963105809995339
1.285 0.096310451968686
1.286 0.0963104892681066
1.287 0.0963106911103639
1.288 0.0963110557293383
1.289 0.0963115813497339
1.29 0.0964601541645598
1.291 0.0964541582371196
1.292 0.0964484390710422
1.293 0.0964429944027339
1.294 0.0964378219606611
1.295 0.096432919503652
1.296 0.0964282848003847
1.297 0.0964239156241043
1.298 0.0964198097773735
1.299 0.0964159650544547
1.3 0.0964123792808111
1.301 0.0964090502870628
1.302 0.0966116342520719
1.303 0.0967353176618355
1.304 0.0967744795605838
1.305 0.0967867091443311
1.306 0.0967904622534898
1.307 0.0967916544239305
1.308 0.0967921810148533
1.309 0.0967926484201764
1.31 0.0967932497739721
1.311 0.0967940456867177
1.312 0.0967950543108795
1.313 0.0967962801726385
1.314 0.0967977234341505
1.315 0.0967993828805555
1.316 0.0968012568442242
1.317 0.0968033435324618
1.318 0.096805641105502
1.319 0.096808147723117
1.32 0.0956082300730574
1.321 0.095602190313602
1.322 0.0955964764067155
1.323 0.0955910846026596
1.324 0.0955860122006148
1.325 0.0955812568351426
1.326 0.0955768162620332
1.327 0.0955726882809191
1.328 0.0955688707082964
1.329 0.0955653613813723
1.33 0.0955621581440335
1.331 0.0955592588495958
1.332 0.0955566613606136
1.333 0.0955543635548358
1.334 0.0955523633118427
1.335 0.0955506585305221
1.336 0.095549247107091
1.337 0.0955481269587523
1.338 0.0955472960055343
1.339 0.0955467521791936
1.34 0.0955464934200249
1.341 0.0955465176755172
1.342 0.0955468229069178
1.343 0.0955474070807708
1.344 0.0955482681719986
1.345 0.0955494041705758
1.346 0.0955508130656834
1.347 0.0955524928629962
1.348 0.0955544415766818
1.349 0.0955566572241993
1.35 0.0973454581957049
1.351 0.0973402508819454
1.352 0.0973353199970039
1.353 0.0973306657255628
1.354 0.0973262866670868
1.355 0.0973221809132309
1.356 0.0973183463953853
1.357 0.0973147810092817
1.358 0.0973114826346116
1.359 0.0973084491633385
1.36 0.0973056784886104
1.361 0.0973031685186059
1.362 0.0973009171692099
1.363 0.0972989223620708
1.364 0.0972971820293768
1.365 0.0972956941187278
1.366 0.0972944565768548
1.367 0.0972934673676006
1.368 0.097292724460608
1.369 0.0972922258374137
1.37 0.0972919694818207
1.371 0.0972919533932194
1.372 0.097292175578509
1.373 0.0972926340477491
1.374 0.0972933268300221
1.375 0.0972942519549539
1.376 0.0972954074631513
1.377 0.0972967914038643
1.378 0.0972984018332278
1.379 0.0973002368186456
1.38 0.0956697264442116
1.381 0.0956609031702248
1.382 0.095652539996341
1.383 0.0956446319333377
1.384 0.0956371754878406
1.385 0.0956301676513656
1.386 0.0956236055799193
1.387 0.0956174864921874
1.388 0.0956118076293653
1.389 0.0956065662529384
1.39 0.0956017596419569
1.391 0.0955973850803422
1.392 0.0955934398710814
1.393 0.0955899213233097
1.394 0.095586826760765
1.395 0.0955841535200116
1.396 0.0955818989445694
1.397 0.0955800603946938
1.398 0.0955786352397615
1.399 0.0955776208587212
1.4 0.0955770146468418
1.401 0.0955768140007243
1.402 0.0955770163388041
1.403 0.0955776190853523
1.404 0.0955786196777916
1.405 0.0955800155563449
1.406 0.0955818041845004
1.407 0.0955839830261185
1.408 0.0955865495638565
1.409 0.0955895012797553
1.41 0.0977761116001685
1.411 0.0977705932587323
1.412 0.0977653424558842
1.413 0.0977603600211219
1.414 0.0977556447474083
1.415 0.0977511947869571
1.416 0.0977470080956832
1.417 0.0977430825707402
1.418 0.0977394160996553
1.419 0.0977360065627837
1.42 0.0977328518632571
1.421 0.0977299498970041
1.422 0.0977272985801686
1.423 0.0977248958301125
1.424 0.0977227395777589
1.425 0.0977208277601214
1.426 0.0977191583265229
1.427 0.0977177292311647
1.428 0.0977165384390992
1.429 0.0977155839223053
1.43 0.0977148636624617
1.431 0.0977143756498064
1.432 0.0977141178834683
1.433 0.0977140883689404
1.434 0.0977142851212701
1.435 0.097714706166241
1.436 0.0977153495332325
1.437 0.0977162132597924
1.438 0.097717295395416
1.439 0.0977185939964809
1.44 0.0977346577417432
1.441 0.0977253520848935
1.442 0.0977165441970081
1.443 0.0977082309251725
1.444 0.0977004091069336
1.445 0.0976930755756265
1.446 0.0976862271830655
1.447 0.0976798607830668
1.448 0.0976739732552055
1.449 0.0976685614856238
1.45 0.0976636223764535
1.451 0.0976591528389868
1.452 0.0976551498015977
1.453 0.0976516102073326
1.454 0.0976485310047484
1.455 0.0976459091633093
1.456 0.0976437416608147
1.457 0.0976420254888011
1.458 0.0976407576518898
1.459 0.0976399351662701
1.46 0.097639555061947
1.461 0.097639614378746
1.462 0.0976401101720332
1.463 0.0976410395042785
1.464 0.0976423994569659
1.465 0.0976441871180966
1.466 0.0976463995900637
1.467 0.097649033984156
1.468 0.0976520874242433
1.469 0.0976555570490379
1.47 0.0952074978001535
1.471 0.0951970620061737
1.472 0.0951871463847029
1.473 0.0951777445217128
1.474 0.095168852296241
1.475 0.0951604663327206
1.476 0.0951525835006115
1.477 0.0951452007584364
1.478 0.0951383151018755
1.479 0.0951319235438549
1.48 0.0951260231185429
1.481 0.0951206108677592
1.482 0.0951156838486784
1.483 0.0951112391320094
1.484 0.0951072737975585
1.485 0.0951037849410006
1.486 0.0951007696672038
1.487 0.0950982250947338
1.488 0.095096148353531
1.489 0.0950945365858216
1.49 0.0950933869444877
1.491 0.0950926965955172
1.492 0.0950924627137274
1.493 0.0950926824899474
1.494 0.0950933531228134
1.495 0.0950944718223712
1.496 0.0950960358121745
1.497 0.0950980423240166
1.498 0.0951004886025073
1.499 0.0951033719039782
1.5 0.0953830242532914
1.501 0.0953767276035966
1.502 0.0953706850478039
1.503 0.0953648950490695
1.504 0.0953593558111152
1.505 0.0953540654531624
1.506 0.0953490220769986
1.507 0.0953442237835139
1.508 0.0953396686765249
1.509 0.0953353548684689
1.51 0.095331280480237
1.511 0.09532744363591
1.512 0.0953238424696609
1.513 0.0953204751253301
1.514 0.0953173397502505
1.515 0.095314434500268
1.516 0.0953117575374962
1.517 0.0953093070346507
1.518 0.0953070811673341
1.519 0.0953050781228554
1.52 0.0953032960890589
1.521 0.095301733267491
1.522 0.0953003878635403
1.523 0.0952992580888552
1.524 0.0952983421628796
1.525 0.0952976383115294
1.526 0.0952971447668676
1.527 0.0952968597695895
1.528 0.0952967815628901
1.529 0.0952969084022964
1.53 0.0986922284592306
1.531 0.0986863038116598
1.532 0.0986806670008397
1.533 0.0986753202133448
1.534 0.0986702624883678
1.535 0.0986654918707977
1.536 0.0986610060811839
1.537 0.0986568027551855
1.538 0.0986528794998845
1.539 0.0986492339232791
1.54 0.098645863641622
1.541 0.0986427662746298
1.542 0.0986399394542117
1.543 0.0986373808216622
1.544 0.098635088027776
1.545 0.0986330587304098
1.546 0.098631290598967
1.547 0.0986297813083036
1.548 0.0986285285469687
1.549 0.0986275300106271
1.55 0.0986267834012905
1.551 0.0986262864284925
1.552 0.0986260368202669
1.553 0.0986260323020395
1.554 0.0986262706151177
1.555 0.0986267495040301
1.556 0.0986274667228476
1.557 0.0986284200373473
1.558 0.0986296072211633
1.559 0.0986310260492793
1.56 0.0985167276367826
1.561 0.0985041739343539
1.562 0.0984923308743761
1.563 0.0984811940048275
1.564 0.0984707589804919
1.565 0.0984610215035748
1.566 0.0984519772998916
1.567 0.0984436221192586
1.568 0.0984359517262292
1.569 0.0984289619061303
1.57 0.0984226484616152
1.571 0.0984170072117589
1.572 0.0984120339959305
1.573 0.0984077246669539
1.574 0.0984040750947466
1.575 0.0984010811699035
1.576 0.0983987387974534
1.577 0.0983970438989201
1.578 0.0983959924096691
1.579 0.0983955802861711
1.58 0.098395803495929
1.581 0.0983966580296793
1.582 0.0983981398867222
1.583 0.0984002450840336
1.584 0.0984029696589775
1.585 0.0984063096563723
1.586 0.0984102611429898
1.587 0.0984148201969419
1.588 0.0984199829157549
1.589 0.0984257453999107
1.59 0.0983343828521265
1.591 0.098320955117885
1.592 0.0983083004559079
1.593 0.0982964141519547
1.594 0.0982852915736143
1.595 0.0982749281212416
1.596 0.0982653192294733
1.597 0.098256460344505
1.598 0.0982483469397311
1.599 0.0982409745049023
1.6 0.0982343385457209
1.601 0.0982284345912069
1.602 0.0982232581804899
1.603 0.0982188048830699
1.604 0.0982150702767915
1.605 0.0982120499598503
1.606 0.0982097395476459
1.607 0.098208134672931
1.608 0.0982072309891998
1.609 0.0982070241652696
1.61 0.0982075098823665
1.611 0.0982086838431354
1.612 0.0982105417670966
1.613 0.0982130793883065
1.614 0.098216292458889
1.615 0.098220176748927
1.616 0.0982247280381698
1.617 0.0982299421292346
1.618 0.0982358148354667
1.619 0.0982423419887467
1.62 0.0936130143863623
1.621 0.0935974641615425
1.622 0.0935827438142868
1.623 0.0935688429405662
1.624 0.0935557552161353
1.625 0.0935434756263785
1.626 0.0935319995919492
1.627 0.0935213226816109
1.628 0.0935114405267345
1.629 0.0935023487900873
1.63 0.0934940431542092
1.631 0.0934865193229659
1.632 0.093479773014974
1.633 0.0934737999695497
1.634 0.0934685959403172
1.635 0.093464156698201
1.636 0.0934604780315298
1.637 0.093457555744363
1.638 0.0934553856575698
1.639 0.0934539636063256
1.64 0.0934532854456556
1.641 0.0934533470428477
1.642 0.0934541442822781
1.643 0.0934556730642384
1.644 0.0934579293012333
1.645 0.0934609089286386
1.646 0.093464607889749
1.647 0.0934690221426009
1.648 0.0934741476679389
1.649 0.0934799804536687
1.65 0.0939043985069305
1.651 0.0938963043598348
1.652 0.0938885918425942
1.653 0.0938812588983707
1.654 0.0938743031046329
1.655 0.0938677219302915
1.656 0.0938615128105954
1.657 0.0938556731841748
1.658 0.093850200486914
1.659 0.0938450921729616
1.66 0.09384034569371
1.661 0.0938359585176777
1.662 0.0938319281191731
1.663 0.0938282519836868
1.664 0.0938249275984996
1.665 0.0938219524676135
1.666 0.0938193241006273
1.667 0.0938170400150011
1.668 0.0938150977395546
1.669 0.0938134948045275
1.67 0.0938122287560636
1.671 0.0938112971422694
1.672 0.0938106975278718
1.673 0.0938104274761057
1.674 0.093810484563804
1.675 0.0938108663739005
1.676 0.0938115704976523
1.677 0.0938125945359022
1.678 0.0938139360931734
1.679 0.0938155927857612
1.68 0.0941934605454477
1.681 0.0941842806934954
1.682 0.094175585282022
1.683 0.0941673716348981
1.684 0.0941596367542734
1.685 0.0941523775565635
1.686 0.0941455909303478
1.687 0.0941392737761225
1.688 0.0941334229873576
1.689 0.0941280354801686
1.69 0.0941231081773022
1.691 0.0941186380112256
1.692 0.0941146219268684
1.693 0.0941110568791518
1.694 0.094107939834417
1.695 0.0941052677696099
1.696 0.0941030376735124
1.697 0.0941012465434561
1.698 0.094099891388475
1.699 0.0940989692261787
1.7 0.0940984770876676
1.701 0.0940984120102917
1.702 0.0940987710455065
1.703 0.0940995512540467
1.704 0.0941007497014123
1.705 0.0941023634701397
1.706 0.0941043896468699
1.707 0.0941068253315941
1.708 0.0941096676316808
1.709 0.0941129136646561
1.71 0.0944602125287144
1.711 0.0944493933893197
1.712 0.0944392065088948
1.713 0.0944296484177615
1.714 0.0944207153570689
1.715 0.0944124035008074
1.716 0.0944047089997448
1.717 0.0943976280183457
1.718 0.0943911567247592
1.719 0.0943852913041724
1.72 0.0943800279577465
1.721 0.0943753628937127
1.722 0.0943712923396108
1.723 0.0943678125421877
1.724 0.0943649197481118
1.725 0.0943626102251097
1.726 0.0943608802580929
1.727 0.0943597261392939
1.728 0.0943591441772065
1.729 0.0943591306935274
1.73 0.0943596820187369
1.731 0.0943607945034317
1.732 0.0943624645025934
1.733 0.0943646883904492
1.734 0.094367462554463
1.735 0.0943707833860782
1.736 0.0943746472996217
1.737 0.0943790507111437
1.738 0.0943839900588495
1.739 0.0943894617863145
1.74 0.0947119749431089
1.741 0.0946995419043778
1.742 0.0946879021633267
1.743 0.0946770513891935
1.744 0.0946669850268879
1.745 0.0946576984362734
1.746 0.0946491869863439
1.747 0.0946414460444878
1.748 0.0946344709978207
1.749 0.0946282572426608
1.75 0.09462280020842
1.751 0.0946180953236076
1.752 0.0946141380419648
1.753 0.0946109238384469
1.754 0.0946084481949464
1.755 0.094606706619674
1.756 0.0946056946313584
1.757 0.0946054077639307
1.758 0.0946058415720595
1.759 0.0946069916236021
1.76 0.0946088535070563
1.761 0.0946114228173007
1.762 0.0946146951707959
1.763 0.0946186662022841
1.764 0.0946233315562389
1.765 0.094628686893293
1.766 0.0946347278928782
1.767 0.094641450245971
1.768 0.0946488496575736
1.769 0.0946569218495633
1.77 0.103408326542981
1.771 0.103397489709169
1.772 0.103387619664085
1.773 0.1033787191625
1.774 0.103370784758782
1.775 0.103363811016589
1.776 0.103357791902236
1.777 0.103352721193469
1.778 0.103348592638424
1.779 0.103345399976937
1.78 0.103343136972834
1.781 0.103341797411006
1.782 0.103341375102587
1.783 0.103341863878678
1.784 0.103343257596807
1.785 0.103345550136159
1.786 0.10334873540145
1.787 0.103352807317805
1.788 0.10335775982787
1.789 0.103363586912594
1.79 0.103370282556418
1.791 0.103377840787389
1.792 0.103386255636202
1.793 0.103395521164063
1.794 0.103405631455562
1.795 0.103416580605754
1.796 0.10342836275813
1.797 0.103440972044331
1.798 0.103454402642272
1.799 0.103468648730656
1.8 0.102859445974938
1.801 0.102831891296536
1.802 0.102806453619859
1.803 0.102783121059
1.804 0.102761882170365
1.805 0.102742725655685
1.806 0.102725640316
1.807 0.102710615000055
1.808 0.102697638607035
1.809 0.102686700094788
1.81 0.102677788450017
1.811 0.102670892720212
1.812 0.102666001977941
1.813 0.102663105359447
1.814 0.102662192035619
1.815 0.102663251223768
1.816 0.102666272167495
1.817 0.10267124417602
1.818 0.102678156589705
1.819 0.10268699879478
1.82 0.102697760209728
1.821 0.10271043030869
1.822 0.10272499858371
1.823 0.102741454587595
1.824 0.102759787915969
1.825 0.102779988183014
1.826 0.102802045050925
1.827 0.102825948236223
1.828 0.102851687469985
1.829 0.102879252538946
1.83 0.102374548406387
1.831 0.102346043088604
1.832 0.102319840039535
1.833 0.10229592669641
1.834 0.10227429081943
1.835 0.102254920317942
1.836 0.102237803150521
1.837 0.102222927367366
1.838 0.102210281041468
1.839 0.10219985231659
1.84 0.102191629379514
1.841 0.102185600453183
1.842 0.10218175381869
1.843 0.102180077800346
1.844 0.102180560765412
1.845 0.102183191144072
1.846 0.102187957384461
1.847 0.102194848002447
1.848 0.102203851552398
1.849 0.102214956621048
1.85 0.102228151861995
1.851 0.102243425961836
1.852 0.102260767625037
1.853 0.102280165647427
1.854 0.102301608831979
1.855 0.102325086034567
1.856 0.102350586153868
1.857 0.102378098130098
1.858 0.102407610943006
1.859 0.102439113612995
1.86 0.102014783898165
1.861 0.101986415590924
1.862 0.101960506648505
1.863 0.101937043886033
1.864 0.101916014357531
1.865 0.101897405240716
1.866 0.101881203785085
1.867 0.101867397305573
1.868 0.101855973172848
1.869 0.10184691878781
1.87 0.101840221624665
1.871 0.101835869203785
1.872 0.101833849085412
1.873 0.10183414888582
1.874 0.101836756275169
1.875 0.101841658961143
1.876 0.101848844703129
1.877 0.101858301317423
1.878 0.101870016646075
1.879 0.1018839786045
1.88 0.101900175141628
1.881 0.101918594240497
1.882 0.10193922396028
1.883 0.101962052372582
1.884 0.101987067628892
1.885 0.102014257881629
1.886 0.102043611350166
1.887 0.102075116325941
1.888 0.102108761097176
1.889 0.102144534019285
1.89 0.10179574981319
1.891 0.101767658163613
1.892 0.101742218293043
1.893 0.10171941618582
1.894 0.101699238016997
1.895 0.1016816700754
1.896 0.101666698717114
1.897 0.101654310355903
1.898 0.10164449147857
1.899 0.101637228602813
1.9 0.10163250831111
1.901 0.101630317241429
1.902 0.101630642089738
1.903 0.101633469594808
1.904 0.10163878655076
1.905 0.101646579801608
1.906 0.101656836253539
1.907 0.101669542857669
1.908 0.101684686610386
1.909 0.101702254561655
1.91 0.101722233814111
1.911 0.101744611522297
1.912 0.101769374880931
1.913 0.101796511138701
1.914 0.101826007599443
1.915 0.101857851615327
1.916 0.10189203056512
1.917 0.101928531892299
1.918 0.101967343097825
1.919 0.10200845169613
1.92 0.101732512204636
1.921 0.101704890884624
1.922 0.101680153612292
1.923 0.10165828536211
1.924 0.10163927123506
1.925 0.101623096448614
1.926 0.101609746273887
1.927 0.10159920606448
1.928 0.101591461222408
1.929 0.101586497212813
1.93 0.101584299555966
1.931 0.101584853839901
1.932 0.101588145691999
1.933 0.101594160822701
1.934 0.101602884985603
1.935 0.101614303995152
1.936 0.101628403698096
1.937 0.101645170052046
1.938 0.101664589010148
1.939 0.101686646626802
1.94 0.101711328980205
1.941 0.101738622221631
1.942 0.10176851254839
1.943 0.101800986208156
1.944 0.101836029512414
1.945 0.101873628816648
1.946 0.101913770530281
1.947 0.101956441114782
1.948 0.102001627104236
1.949 0.102049315036968
1.95 0.101844745842508
1.951 0.101817884326896
1.952 0.101794182848712
1.953 0.101773625122184
1.954 0.101756195012402
1.955 0.101741876466188
1.956 0.101730653503629
1.957 0.101722510210598
1.958 0.101717430743254
1.959 0.10171539932869
1.96 0.101716400244765
1.961 0.101720417842735
1.962 0.10172743653912
1.963 0.101737440816064
1.964 0.101750415223987
1.965 0.101766344346634
1.966 0.101785212869154
1.967 0.101807005525751
1.968 0.101831707098072
1.969 0.101859302437621
1.97 0.101889776478531
1.971 0.101923114172806
1.972 0.101959300577009
1.973 0.101998320764462
1.974 0.102040159919147
1.975 0.102084803224058
1.976 0.102132235969085
1.977 0.10218244349237
1.978 0.102235411167517
1.979 0.102291124449277
1.98 0.102157810466489
1.981 0.102132095876927
1.982 0.102109867071164
1.983 0.102091106356574
1.984 0.102075796125605
1.985 0.102063918877622
1.986 0.102055457163763
1.987 0.102050393620782
1.988 0.102048710974969
1.989 0.102050392008472
1.99 0.102055419579365
1.991 0.102063776620918
1.992 0.102075446138417
1.993 0.102090411205241
1.994 0.102108654970723
1.995 0.102130160653028
1.996 0.102154911541286
1.997 0.102182890995124
1.998 0.102214082422135
1.999 0.102248469338462
2 0.102286035307564
2.001 0.102326763948199
2.002 0.102370638971867
2.003 0.102417644139458
2.004 0.102467763293276
2.005 0.102520980310712
2.006 0.1025772791706
2.007 0.102636643901592
2.008 0.102699058588604
2.009 0.102764507404827
2.01 0.079807712158403
2.011 0.0797735058234031
2.012 0.0797431389148898
2.013 0.0797165814938608
2.014 0.0796938122506326
2.015 0.0796748126536893
2.016 0.0796595651363834
2.017 0.0796480524703101
2.018 0.0796402575793005
2.019 0.0796361635244705
2.02 0.0796357533834702
2.021 0.0796390103587344
2.022 0.0796459177074521
2.023 0.0796564587392182
2.024 0.0796706168547363
2.025 0.079688375498504
2.026 0.0797097182155572
2.027 0.0797346285784714
2.028 0.0797630902504578
2.029 0.0797950869598701
2.03 0.0798306024867007
2.031 0.0798696206859503
2.032 0.0799121254783692
2.033 0.0799581008314038
2.034 0.0800075308052635
2.035 0.0800603994889408
2.036 0.080116691075572
2.037 0.0801763897689332
2.038 0.0802394798686082
2.039 0.0803059457252169
2.04 0.0827376667179865
2.041 0.0827467306645415
2.042 0.0827574946197122
2.043 0.0827699510050148
2.044 0.0827840913619042
2.045 0.0827999070261199
2.046 0.0828173892459958
2.047 0.0828365292789368
2.048 0.0828573184119796
2.049 0.0828797479441455
2.05 0.0829038092257605
2.051 0.0829294936189567
2.052 0.0829567925118897
2.053 0.0829856973472228
2.054 0.0830161995631226
2.055 0.0830482906358942
2.056 0.0830819620901736
2.057 0.0831172054523626
2.058 0.0831540122818992
2.059 0.0831923741792012
2.06 0.0832322827440938
2.061 0.0832737296397418
2.062 0.0833167065150193
2.063 0.0833612050772488
2.064 0.0834072170284497
2.065 0.0834547341391341
2.066 0.0835037481454822
2.067 0.0835542508606854
2.068 0.0836062340921506
2.069 0.0836596896776182
2.07 0.0858609088840589
2.071 0.0858714615912231
2.072 0.0858842970613325
2.073 0.0858994046009268
2.074 0.0859166790295998
2.075 0.0859362381126801
2.076 0.085958035341555
2.077 0.0859820587446327
2.078 0.0860082966399116
2.079 0.086036737442192
2.08 0.0860673696522958
2.081 0.0861001818209437
2.082 0.086135162522389
2.083 0.0861723003727392
2.084 0.0862115840401329
2.085 0.0862530022091167
2.086 0.0862965436094902
2.087 0.0863421970096683
2.088 0.0863899512025632
2.089 0.0864397950168499
2.09 0.086491717315522
2.091 0.0865457070030061
2.092 0.0866017529824284
2.093 0.0866598442453569
2.094 0.0867199697494699
2.095 0.0867821185260007
2.096 0.0868462796307472
2.097 0.0869124420923616
2.098 0.0869805950715404
2.099 0.0870507276555146
2.1 0.0891059821444156
2.101 0.0891161183198452
2.102 0.0891293436913971
2.103 0.089145643410831
2.104 0.0891650020744344
2.105 0.0891874041217993
2.106 0.0892128339655328
2.107 0.0892412760650577
2.108 0.0892727149125908
2.109 0.0893071350410515
2.11 0.0893445210374434
2.111 0.0893848575114932
2.112 0.0894281291574375
2.113 0.0894743206424757
2.114 0.0895234167756705
2.115 0.0895754022986708
2.116 0.0896302620492641
2.117 0.0896879809165057
2.118 0.089748543784742
2.119 0.0898119355920809
2.12 0.0898781413109104
2.121 0.0899471459651077
2.122 0.0900189345777068
2.123 0.0900934922104255
2.124 0.0901708039827222
2.125 0.0902508550155142
2.126 0.0903336304471068
2.127 0.090419115448673
2.128 0.0905072952614688
2.129 0.0905981550733808
2.13 0.0925422498890075
2.131 0.09255273823662
2.132 0.0925671907558912
2.133 0.0925855877335511
2.134 0.0926079090115037
2.135 0.0926341342928209
2.136 0.0926642432963416
2.137 0.0926982157139002
2.138 0.0927360313577966
2.139 0.092777670015052
2.14 0.0928231115557629
2.141 0.0928723358468014
2.142 0.0929253228277787
2.143 0.0929820524536841
2.144 0.0930425047271631
2.145 0.0931066596557048
2.146 0.0931744973101577
2.147 0.0932459977366148
2.148 0.0933211410905009
2.149 0.0933999074530348
2.15 0.0934822769972665
2.151 0.0935682298799942
2.152 0.093657746307072
2.153 0.0937508064645787
2.154 0.0938473905613568
2.155 0.093947478821751
2.156 0.0940510515020523
2.157 0.0941580888089698
2.158 0.094268571003122
2.159 0.0943824783374054
2.16 0.0467706237346328
2.161 -0.0669266492004675
2.162 -0.0669897357991356
2.163 -0.0673150294406135
2.164 -0.0676036587519374
2.165 -0.0676697031884947
2.166 -0.0677113681860566
2.167 -0.0677416514374987
2.168 -0.0677655285178271
2.169 -0.0677845721772149
2.17 -0.0677992825587592
2.171 -0.0678098218435849
2.172 -0.0678162458265448
2.173 -0.0678185768594678
2.174 -0.0678168268196321
2.175 -0.0678110043010386
2.176 -0.0678011169582295
2.177 -0.0677871721956811
2.178 -0.0677691773853103
2.179 -0.0677471399310619
2.18 -0.067721067283239
2.181 -0.0676909669569867
2.182 -0.0676568465977357
2.183 -0.0676187138640057
2.184 -0.0675765764508076
2.185 -0.0675304422149332
2.186 -0.0674803190213613
2.187 -0.0674262148102373
2.188 -0.0673681375906501
2.189 -0.0673060954422009
2.19 -0.071599769628557
2.191 -0.071462990212499
2.192 -0.0713343897925252
2.193 -0.0712139277493904
2.194 -0.0711015632145984
2.195 -0.0709972553725476
2.196 -0.0709009635997184
2.197 -0.0708126474749734
2.198 -0.0707322667762926
2.199 -0.0706597815442952
2.2 -0.0705951519713575
2.201 -0.0705383385155147
2.202 -0.0704893018397805
2.203 -0.0704480027631858
2.204 -0.0704144023633599
2.205 -0.0703884619080321
2.206 -0.0703701428348329
2.207 -0.0703594068244679
2.208 -0.0703562157324091
2.209 -0.0703605315637089
2.21 -0.0703723166004476
2.211 -0.0703915332574306
2.212 -0.0704181441272543
2.213 -0.0704521120415423
2.214 -0.0704933999510427
2.215 -0.0705419709983602
2.216 -0.0705977885541463
2.217 -0.0706608161126795
2.218 -0.0707310173561402
2.219 -0.0708083561665753
2.22 -0.0743989539710674
2.221 -0.074362392773507
2.222 -0.0743274305925437
2.223 -0.0742940544350946
2.224 -0.0742622513065645
2.225 -0.0742320083328995
2.226 -0.0742033127627538
2.227 -0.0741761519251268
2.228 -0.074150513260534
2.229 -0.0741263842878273
2.23 -0.0741037526752614
2.231 -0.0740826061325488
2.232 -0.0740629324885216
2.233 -0.0740447196711718
2.234 -0.0740279557280641
2.235 -0.0740126287339821
2.236 -0.0739987269260541
2.237 -0.0739862385769847
2.238 -0.0739751520833307
2.239 -0.0739654559385836
2.24 -0.0739571386921295
2.241 -0.0739501889860345
2.242 -0.0739445955828107
2.243 -0.0739403472964191
2.244 -0.0739374330218728
2.245 -0.0739358417622527
2.246 -0.0739355626064334
2.247 -0.0739365846767186
2.248 -0.0739388972541833
2.249 -0.0739424896012226
2.25 -0.0765313066519893
2.251 -0.0765066594792227
2.252 -0.0764829301866426
2.253 -0.0764601096542858
2.254 -0.0764381887858756
2.255 -0.0764171585977829
2.256 -0.0763970101450501
2.257 -0.0763777345877348
2.258 -0.0763593231376629
2.259 -0.0763417670449692
2.26 -0.0763250577049439
2.261 -0.0763091865182056
2.262 -0.0762941449772367
2.263 -0.0762799246463021
2.264 -0.0762665171406979
2.265 -0.0762539141522289
2.266 -0.0762421074378263
2.267 -0.0762310888267124
2.268 -0.0762208502015109
2.269 -0.0762113834971972
2.27 -0.0762026807377964
2.271 -0.0761947339854238
2.272 -0.0761875353917678
2.273 -0.0761810771237699
2.274 -0.0761753514600574
2.275 -0.0761703507078609
2.276 -0.0761660672280578
2.277 -0.0761624934769059
2.278 -0.0761596219364888
2.279 -0.0761574451225532
2.28 -0.0789010303129028
2.281 -0.0788785525629691
2.282 -0.0788569365294193
2.283 -0.0788361742791029
2.284 -0.078816257745752
2.285 -0.0787971788789192
2.286 -0.0787789296345952
2.287 -0.0787615020350207
2.288 -0.0787448881665427
2.289 -0.0787290801613878
2.29 -0.0787140701978398
2.291 -0.0786998505397236
2.292 -0.0786864134749979
2.293 -0.0786737513652457
2.294 -0.0786618566072818
2.295 -0.078650721687896
2.296 -0.0786403391050101
2.297 -0.078630701424209
2.298 -0.0786218012696091
2.299 -0.0786136313293068
2.3 -0.0786061843163484
2.301 -0.0785994530040645
2.302 -0.0785934302156527
2.303 -0.0785881088329105
2.304 -0.0785834817774213
2.305 -0.07857954202003
2.306 -0.0785762825950913
2.307 -0.0785736965529531
2.308 -0.0785717770228324
2.309 -0.0785705171864371
2.31 -0.0810048005779202
2.311 -0.0809833417146052
2.312 -0.080962778536039
2.313 -0.0809431037696635
2.314 -0.0809243097710162
2.315 -0.0809063887998843
2.316 -0.0808893331356517
2.317 -0.0808731350773444
2.318 -0.0808577869761075
2.319 -0.0808432812261289
2.32 -0.0808296102770378
2.321 -0.0808167666208052
2.322 -0.0808047428024043
2.323 -0.0807935314034219
2.324 -0.0807831250667754
2.325 -0.0807735164754084
2.326 -0.0807646983661768
2.327 -0.0807566634934456
2.328 -0.0807494047114853
2.329 -0.0807429148749154
2.33 -0.0807371868849664
2.331 -0.0807322137124071
2.332 -0.0807279883619495
2.333 -0.0807245038738775
2.334 -0.0807217533357769
2.335 -0.0807197298989431
2.336 -0.0807184267191134
2.337 -0.080717837019724
2.338 -0.08071795408537
2.339 -0.0807187711836691
2.34 -0.0835410944541242
2.341 -0.0835212729340601
2.342 -0.0835023770562532
2.343 -0.0834844002863934
2.344 -0.0834673352783066
2.345 -0.0834511744720451
2.346 -0.0834359102237756
2.347 -0.0834215349720944
2.348 -0.083408041120762
2.349 -0.0833954211733374
2.35 -0.0833836676272385
2.351 -0.0833727730665104
2.352 -0.0833627300975458
2.353 -0.0833535313694037
2.354 -0.0833451695760601
2.355 -0.0833376374549055
2.356 -0.083330927796867
2.357 -0.0833250334232806
2.358 -0.0833199472000677
2.359 -0.0833156620262394
2.36 -0.0833121708645087
2.361 -0.0833094666922976
2.362 -0.0833075425543009
2.363 -0.083306391505115
2.364 -0.0833060066656884
2.365 -0.0833063811941527
2.366 -0.0833075082684121
2.367 -0.0833093811265235
2.368 -0.083311993031141
2.369 -0.0833153373047546
2.37 -0.0844145136439859
2.371 -0.0843948589724025
2.372 -0.084376225387541
2.373 -0.0843586057100243
2.374 -0.0843419922872836
2.375 -0.0843263773753253
2.376 -0.0843117532279771
2.377 -0.0842981120964392
2.378 -0.0842854463130429
2.379 -0.0842737481946403
2.38 -0.0842630101552136
2.381 -0.0842532246303531
2.382 -0.0842443840810164
2.383 -0.0842364810104567
2.384 -0.0842295080075453
2.385 -0.084223457646884
2.386 -0.0842183225712316
2.387 -0.0842140954542449
2.388 -0.0842107690212191
2.389 -0.0842083360211013
2.39 -0.0842067892634659
2.391 -0.0842061215703521
2.392 -0.0842063258203748
2.393 -0.0842073949366644
2.394 -0.0842093218537687
2.395 -0.0842120995705839
2.396 -0.0842157211113745
2.397 -0.0842201795424659
2.398 -0.0842254679553848
2.399 -0.0842315795085154
2.4 -0.0867961310880002
2.401 -0.0867801919393258
2.402 -0.0867651886276687
2.403 -0.0867511157946023
2.404 -0.0867379666518547
2.405 -0.0867257340095488
2.406 -0.0867144105533758
2.407 -0.08670398897005
2.408 -0.0866944619616095
2.409 -0.0866858222717265
2.41 -0.0866780626707929
2.411 -0.0866711759817687
2.412 -0.0866651550447345
2.413 -0.0866599927623513
2.414 -0.0866556820611704
2.415 -0.0866522158932604
2.416 -0.0866495872752531
2.417 -0.0866477892416956
2.418 -0.0866468148548808
2.419 -0.08664665724162
2.42 -0.0866473095410279
2.421 -0.0866487649358881
2.422 -0.0866510166508016
2.423 -0.0866540579310093
2.424 -0.0866578820640646
2.425 -0.0866624823732804
2.426 -0.0866678522155871
2.427 -0.0866739849867162
2.428 -0.0866808741048654
2.429 -0.0866885130261818
2.43 -0.0881215077387639
2.431 -0.0881061074728033
2.432 -0.0880917292229903
2.433 -0.0880783666413246
2.434 -0.088066012472041
2.435 -0.0880546591663676
2.436 -0.088044299127218
2.437 -0.088034924755513
2.438 -0.0880265284749084
2.439 -0.0880191027644178
2.44 -0.0880126401105951
2.441 -0.08800713306994
2.442 -0.0880025742052076
2.443 -0.0879989561305722
2.444 -0.0879962714945329
2.445 -0.0879945129859386
2.446 -0.0879936733247884
2.447 -0.0879937452688716
2.448 -0.0879947216115625
2.449 -0.0879965951751772
2.45 -0.0879993588334372
2.451 -0.0880030054667894
2.452 -0.0880075280332095
2.453 -0.0880129194704806
2.454 -0.0880191727981019
2.455 -0.0880262810405787
2.456 -0.0880342372721775
2.457 -0.088043034589771
2.458 -0.0880526661207496
2.459 -0.0880631250366571
2.46 -0.088255858336811
2.461 -0.0882421017121699
2.462 -0.0882293473081341
2.463 -0.088217587888345
2.464 -0.0882068160581663
2.465 -0.0881970244364019
2.466 -0.0881882056452056
2.467 -0.0881803523296917
2.468 -0.0881734571939658
2.469 -0.0881675129451496
2.47 -0.0881625123478108
2.471 -0.0881584481997461
2.472 -0.0881553133300585
2.473 -0.0881531005898673
2.474 -0.0881518028869653
2.475 -0.0881514131508539
2.476 -0.0881519243394226
2.477 -0.0881533294643349
2.478 -0.0881556215499301
2.479 -0.0881587936608877
2.48 -0.0881628388897063
2.481 -0.088167750380714
2.482 -0.0881735212799683
2.483 -0.0881801447947322
2.484 -0.0881876141458401
2.485 -0.0881959225936124
2.486 -0.0882050634270425
2.487 -0.0882150299657241
2.488 -0.0882258155638654
2.489 -0.0882374136109902
2.49 -0.0906958796497732
2.491 -0.0906864283987884
2.492 -0.090677814513298
2.493 -0.0906700341497786
2.494 -0.0906630814261434
2.495 -0.0906569498259521
2.496 -0.0906516326674275
2.497 -0.0906471232219787
2.498 -0.0906434147855753
2.499 -0.0906405006679149
2.5 -0.0906383742072389
2.501 -0.0906370287747354
2.502 -0.0906364577873052
2.503 -0.0906366546813433
2.504 -0.0906376129213066
2.505 -0.0906393260071095
2.506 -0.0906417874746481
2.507 -0.0906449908835175
2.508 -0.0906489298390638
2.509 -0.0906535979472319
2.51 -0.090658988876934
2.511 -0.090665096306893
2.512 -0.0906719139586619
2.513 -0.090679435573406
2.514 -0.0906876549240273
2.515 -0.0906965658190514
2.516 -0.0907061620870398
2.517 -0.090716437598578
2.518 -0.0907273862439395
2.519 -0.0907390019365839
2.52 -0.0917043596654915
2.521 -0.0916941176334743
2.522 -0.0916848171544671
2.523 -0.0916764522146
2.524 -0.0916690159519901
2.525 -0.0916625012759078
2.526 -0.0916569010236147
2.527 -0.0916522080499153
2.528 -0.0916484152224613
2.529 -0.0916455154458718
2.53 -0.091643501665329
2.531 -0.0916423668435759
2.532 -0.0916421039897237
2.533 -0.0916427061341376
2.534 -0.0916441663531698
2.535 -0.0916464777498635
2.536 -0.0916496334440264
2.537 -0.091653626626087
2.538 -0.0916584504772335
2.539 -0.0916640982370746
2.54 -0.0916705631695108
2.541 -0.0916778385625251
2.542 -0.0916859177486939
2.543 -0.0916947940776985
2.544 -0.0917044609477309
2.545 -0.0917149117746545
2.546 -0.0917261400021003
2.547 -0.0917381391174249
2.548 -0.09175090262558
2.549 -0.0917644240775551
2.55 -0.0910669666358782
2.551 -0.0910572979354273
2.552 -0.0910485354865138
2.553 -0.0910406714643157
2.554 -0.0910336987021445
2.555 -0.0910276102567823
2.556 -0.0910223992844507
2.557 -0.0910180590060374
2.558 -0.0910145826733397
2.559 -0.0910119635720716
2.56 -0.0910101950270737
2.561 -0.09100927039611
2.562 -0.0910091830590985
2.563 -0.0910099264393237
2.564 -0.0910114939885498
2.565 -0.0910138791849747
2.566 -0.0910170755446167
2.567 -0.0910210766137654
2.568 -0.0910258759632328
2.569 -0.0910314672093598
2.57 -0.0910378439860777
2.571 -0.0910449999548877
2.572 -0.0910529288302848
2.573 -0.0910616243291992
2.574 -0.0910710802183891
2.575 -0.0910812902902195
2.576 -0.0910922483580492
2.577 -0.0911039482751121
2.578 -0.0911163839242173
2.579 -0.0911295492120631
2.58 -0.0920493476087009
2.581 -0.0920432401679749
2.582 -0.0920378093999246
2.583 -0.0920330507996884
2.584 -0.0920289590147727
2.585 -0.0920255284204911
2.586 -0.0920227533378314
2.587 -0.0920206280869358
2.588 -0.092019147005622
2.589 -0.0920183044666061
2.59 -0.0920180948589486
2.591 -0.0920185126172178
2.592 -0.0920195521874753
2.593 -0.0920212080565136
2.594 -0.0920234747377144
2.595 -0.0920263467743555
2.596 -0.0920298187384276
2.597 -0.0920338852284117
2.598 -0.0920385408662397
2.599 -0.0920437803183188
2.6 -0.0920495982649775
2.601 -0.0920559894244489
2.602 -0.0920629485304634
2.603 -0.0920704703609959
2.604 -0.0920785497100354
2.605 -0.0920871814011285
2.606 -0.0920963602901466
2.607 -0.0921060812613291
2.608 -0.0921163392137245
2.609 -0.0921271290934057
2.61 -0.0949123002238817
2.611 -0.0949067168260538
2.612 -0.0949017665861772
2.613 -0.0948974477776025
2.614 -0.0948937559959438
2.615 -0.09489068599845
2.616 -0.0948882322869893
2.617 -0.0948863893154586
2.618 -0.0948851515298971
2.619 -0.0948845134064862
2.62 -0.0948844694373481
2.621 -0.094885014159446
2.622 -0.0948861421289196
2.623 -0.0948878479345698
2.624 -0.0948901262021563
2.625 -0.0948929715793042
2.626 -0.09489637874266
2.627 -0.0949003424127034
2.628 -0.0949048573243261
2.629 -0.0949099182398744
2.63 -0.0949155199699723
2.631 -0.0949216573450213
2.632 -0.0949283252136553
2.633 -0.0949355184677766
2.634 -0.094943232026723
2.635 -0.0949514608279054
2.636 -0.0949601998560416
2.637 -0.0949694440999455
2.638 -0.0949791886006927
2.639 -0.0949894284148928
2.64 -0.0932618099745081
2.641 -0.0932516406450553
2.642 -0.0932423176100894
2.643 -0.0932338321080961
2.644 -0.0932261770971782
2.645 -0.0932193461056237
2.646 -0.0932133328716954
2.647 -0.0932081312250049
2.648 -0.0932037350418139
2.649 -0.0932001382392984
2.65 -0.0931973347684988
2.651 -0.09319531861412
2.652 -0.0931940837928683
2.653 -0.0931936243544749
2.654 -0.0931939343765064
2.655 -0.0931950079757158
2.656 -0.0931968392939593
2.657 -0.0931994225101553
2.658 -0.0932027518286904
2.659 -0.0932068214901239
2.66 -0.0932116257586747
2.661 -0.09321715893837
2.662 -0.0932234153620629
2.663 -0.0932303893854306
2.664 -0.0932380754052144
2.665 -0.0932464678371788
2.666 -0.0932555611397685
2.667 -0.0932653497896925
2.668 -0.0932758283005427
2.669 -0.0932869912072147
2.67 -0.0939691000216582
2.671 -0.0939623565592221
2.672 -0.0939561744597074
2.673 -0.0939505499194634
2.674 -0.0939454784672343
2.675 -0.0939409554348361
2.676 -0.0939369761094528
2.677 -0.093933535790508
2.678 -0.0939306297888398
2.679 -0.0939282534423961
2.68 -0.0939264021180631
2.681 -0.0939250712044708
2.682 -0.0939242561227379
2.683 -0.0939239523148709
2.684 -0.0939241552563097
2.685 -0.0939248604435182
2.686 -0.0939260633963602
2.687 -0.0939277596686106
2.688 -0.0939299448327275
2.689 -0.0939326144949338
2.69 -0.0939357642732429
2.691 -0.0939393898280624
2.692 -0.093943486833535
2.693 -0.0939480509883464
2.694 -0.0939530780212053
2.695 -0.0939585636863176
2.696 -0.0939645037564057
2.697 -0.0939708940332507
2.698 -0.0939777303377148
2.699 -0.0939850085236975
2.7 -0.0945817275639576
2.701 -0.0945741708453579
2.702 -0.0945671551805031
2.703 -0.0945606768913966
2.704 -0.0945547316978004
2.705 -0.0945493151601802
2.706 -0.0945444227933831
2.707 -0.0945400501180704
2.708 -0.0945361926827523
2.709 -0.0945328460469736
2.71 -0.0945300058002197
2.711 -0.0945276675623352
2.712 -0.0945258269691
2.713 -0.0945244796862414
2.714 -0.0945236214029034
2.715 -0.0945232478333322
2.716 -0.0945233547125366
2.717 -0.094523937804308
2.718 -0.0945249928949986
2.719 -0.0945265158005945
2.72 -0.0945285023442756
2.721 -0.0945309483862864
2.722 -0.0945338498098263
2.723 -0.094537202515318
2.724 -0.0945410024291799
2.725 -0.0945452455013758
2.726 -0.0945499277029983
2.727 -0.09455504502874
2.728 -0.0945605934941746
2.729 -0.0945665691375921
2.73 -0.0950924984225778
2.731 -0.0950837137655717
2.732 -0.0950754753776163
2.733 -0.0950677795661809
2.734 -0.0950606221150923
2.735 -0.0950539986559478
2.736 -0.0950479047858782
2.737 -0.0950423361024735
2.738 -0.0950372882317155
2.739 -0.0950327568129461
2.74 -0.095028737517289
2.741 -0.0950252260342379
2.742 -0.0950222180741691
2.743 -0.0950197093739707
2.744 -0.0950176956932473
2.745 -0.0950161728209633
2.746 -0.0950151365525411
2.747 -0.095014582725339
2.748 -0.0950145071835761
2.749 -0.09501490580994
2.75 -0.0950157744875989
2.751 -0.0950171091415705
2.752 -0.0950189057076772
2.753 -0.0950211601503902
2.754 -0.0950238684437907
2.755 -0.0950270266020798
2.756 -0.0950306306419131
2.757 -0.0950346766157879
2.758 -0.0950391605878478
2.759 -0.0950440786393856
2.76 -0.0991179366769308
2.761 -0.0991084255328248
2.762 -0.0990994737248658
2.763 -0.0990910826435629
2.764 -0.0990832494905709
2.765 -0.0990759701339078
2.766 -0.0990692400348316
2.767 -0.099063054536171
2.768 -0.0990574089706378
2.769 -0.0990522986710756
2.77 -0.0990477189908304
2.771 -0.0990436653129422
2.772 -0.0990401330357201
2.773 -0.0990371175793399
2.774 -0.0990346144048172
2.775 -0.0990326189743053
2.776 -0.0990311267853617
2.777 -0.0990301333524872
2.778 -0.0990296342239153
2.779 -0.0990296249616252
2.78 -0.0990301011455831
2.781 -0.0990310583858574
2.782 -0.0990324923161729
2.783 -0.0990343985845764
2.784 -0.0990367728680089
2.785 -0.0990396108599514
2.786 -0.0990429082720086
2.787 -0.0990466608517112
2.788 -0.099050864351861
2.789 -0.0990555145537187
2.79 -0.0990825398385187
2.791 -0.0990651167208343
2.792 -0.0990487005199758
2.793 -0.0990332845114894
2.794 -0.0990188619458653
2.795 -0.099005426101842
2.796 -0.0989929702697491
2.797 -0.0989814877831135
2.798 -0.0989709719982619
2.799 -0.0989614163102767
2.8 -0.0989528141417483
2.801 -0.0989451589595608
2.802 -0.0989384442439925
2.803 -0.0989326635200519
2.804 -0.098927810344678
2.805 -0.0989238782981942
2.806 -0.0989208610026254
2.807 -0.0989187520993422
2.808 -0.0989175452684531
2.809 -0.0989172342240507
2.81 -0.0989178126980197
2.811 -0.0989192744640075
2.812 -0.0989216133205648
2.813 -0.0989248230954039
2.814 -0.098928897649792
2.815 -0.0989338308666338
2.816 -0.0989396166682857
2.817 -0.0989462489956904
2.818 -0.0989537218253125
2.819 -0.0989620291665383
2.82 -0.0989933194386469
2.821 -0.098974666439843
2.822 -0.0989570507851805
2.823 -0.0989404656717393
2.824 -0.0989249042637695
2.825 -0.098910359735611
2.826 -0.0988968252870017
2.827 -0.0988842941540374
2.828 -0.0988727595980926
2.829 -0.0988622149211928
2.83 -0.0988526534485776
2.831 -0.0988440685448785
2.832 -0.0988364536134845
2.833 -0.0988298020731731
2.834 -0.0988241073833087
2.835 -0.0988193630397295
2.836 -0.0988155625615316
2.837 -0.0988126995061511
2.838 -0.0988107674569156
2.839 -0.0988097600251325
2.84 -0.0988096708624248
2.841 -0.0988104936449889
2.842 -0.098812222076467
2.843 -0.0988148498950123
2.844 -0.0988183708668387
2.845 -0.0988227787871132
2.846 -0.0988280674825124
2.847 -0.0988342308044416
2.848 -0.0988412626352971
2.849 -0.0988491568934242
2.85 -0.098879220508019
2.851 -0.0988595752312388
2.852 -0.098840993214558
2.853 -0.0988234675730941
2.854 -0.0988069913849789
2.855 -0.098791557739633
2.856 -0.0987771597545243
2.857 -0.0987637905766731
2.858 -0.0987514433909367
2.859 -0.0987401114085639
2.86 -0.0987297878839949
2.861 -0.0987204660926086
2.862 -0.0987121393466486
2.863 -0.0987048009975036
2.864 -0.0986984444207859
2.865 -0.0986930630278611
2.866 -0.0986886502602372
2.867 -0.098685199590218
2.868 -0.0986827045264143
2.869 -0.0986811586061578
2.87 -0.0986805553957665
2.871 -0.098680888490172
2.872 -0.0986821515219554
2.873 -0.0986843381479399
2.874 -0.0986874420559574
2.875 -0.0986914569674423
2.876 -0.0986963766288755
2.877 -0.098702194816879
2.878 -0.0987089053414137
2.879 -0.0987165020324411
2.88 -0.0987476380985168
2.881 -0.0987267786566983
2.882 -0.0987070326096435
2.883 -0.098688392884141
2.884 -0.0986708523697745
2.885 -0.0986544039623217
2.886 -0.0986390405797587
2.887 -0.0986247551851854
2.888 -0.0986115407735274
2.889 -0.098599390369745
2.89 -0.0985882970300072
2.891 -0.0985782538525418
2.892 -0.0985692539603135
2.893 -0.0985612905246541
2.894 -0.0985543567364819
2.895 -0.0985484458182461
2.896 -0.0985435510339135
2.897 -0.0985396656799994
2.898 -0.0985367830785224
2.899 -0.0985348965887319
2.9 -0.0985339995993053
2.901 -0.0985340855266106
2.902 -0.098535147830672
2.903 -0.0985371799927674
2.904 -0.0985401755268053
2.905 -0.0985441279703335
2.906 -0.0985490309105139
2.907 -0.0985548779435806
2.908 -0.098561662709964
2.909 -0.0985693788689458
2.91 -0.0986042425017556
2.911 -0.0985819472716836
2.912 -0.0985608423786813
2.913 -0.0985409204530671
2.914 -0.0985221740749321
2.915 -0.0985045958326431
2.916 -0.0984881783574833
2.917 -0.0984729143057119
2.918 -0.0984587963629217
2.919 -0.0984458172675533
2.92 -0.0984339697744212
2.921 -0.0984232466870022
2.922 -0.0984136408447935
2.923 -0.0984051451118473
2.924 -0.0983977523970326
2.925 -0.0983914556364624
2.926 -0.0983862478125673
2.927 -0.0983821219172983
2.928 -0.0983790710062303
2.929 -0.0983770881487332
2.93 -0.0983761664516447
2.931 -0.0983762990563781
2.932 -0.098377479135056
2.933 -0.0983796998962608
2.934 -0.0983829545843843
2.935 -0.0983872364547597
2.936 -0.0983925388224897
2.937 -0.0983988550102235
2.938 -0.0984061783909572
2.939 -0.0984145023531537
2.94 -0.0984557095681388
2.941 -0.0984318049534157
2.942 -0.0984091958954909
2.943 -0.0983878746119004
2.944 -0.0983678332685439
2.945 -0.0983490640478544
2.946 -0.0983315591617478
2.947 -0.0983153108533591
2.948 -0.0983003114108687
2.949 -0.0982865531503355
2.95 -0.0982740284317963
2.951 -0.0982627296565697
2.952 -0.0982526492519839
2.953 -0.098243779698018
2.954 -0.0982361135023251
2.955 -0.0982296432016832
2.956 -0.0982243613841543
2.957 -0.0982202606662199
2.958 -0.0982173336978527
2.959 -0.0982155731670759
2.96 -0.09821497180221
2.961 -0.0982155223537601
2.962 -0.0982172176172614
2.963 -0.098220050424638
2.964 -0.0982240136325046
2.965 -0.0982291001302723
2.966 -0.0982353028487336
2.967 -0.0982426147555632
2.968 -0.098251028836339
2.969 -0.0982605381227167
2.97 -0.0983107082125646
2.971 -0.0982850990673731
2.972 -0.0982609204922659
2.973 -0.098238164191148
2.974 -0.0982168218002434
2.975 -0.0981968849809539
2.976 -0.0981783454183278
2.977 -0.0981611948362746
2.978 -0.098145424998439
2.979 -0.098131027711752
2.98 -0.0981179948196815
2.981 -0.0981063182133346
2.982 -0.0980959898140786
2.983 -0.0980870015903905
2.984 -0.0980793455472721
2.985 -0.0980730137270913
2.986 -0.0980679982167178
2.987 -0.0980642911338019
2.988 -0.0980618846405449
2.989 -0.0980607709347043
2.99 -0.0980609422466176
2.991 -0.0980623908493607
2.992 -0.0980651090630702
2.993 -0.0980690892211885
2.994 -0.0980743237133976
2.995 -0.0980808049554166
2.996 -0.0980885253999363
2.997 -0.0980974775406025
2.998 -0.0981076538994521
2.999 -0.0981190470364896
3 -0.0981808718471881
3.001 -0.0981535730689737
3.002 -0.0981278713645655
3.003 -0.0981037578188994
3.004 -0.0980812234309426
3.005 -0.0980602592197815
3.006 -0.0980408562389356
3.007 -0.098023005579494
3.008 -0.0980066983737516
3.009 -0.0979919258007964
3.01 -0.0979786790829392
3.011 -0.0979669494961317
3.012 -0.0979567283310124
3.013 -0.0979480069595459
3.014 -0.0979407767643972
3.015 -0.0979350291870037
3.016 -0.097930755697777
3.017 -0.0979279478328838
3.018 -0.0979265971340452
3.019 -0.0979266952215205
3.02 -0.0979282337286445
3.021 -0.097931204342087
3.022 -0.0979355987810612
3.023 -0.0979414088065977
3.024 -0.0979486262255277
3.025 -0.0979572428840421
3.026 -0.0979672506475695
3.027 -0.0979786414457
3.028 -0.0979914072291868
3.029 -0.0980055399918689
3.03 -0.0980818580974575
3.031 -0.0980530293437609
3.032 -0.0980259975488265
3.033 -0.0980007530619174
3.034 -0.0979772861102049
3.035 -0.0979555869852117
3.036 -0.0979356459619962
3.037 -0.097917453397869
3.038 -0.0979009996777266
3.039 -0.0978862752394478
3.04 -0.0978732705686102
3.041 -0.0978619762000235
3.042 -0.0978523827097803
3.043 -0.0978444807257507
3.044 -0.0978382609143069
3.045 -0.0978337139957431
3.046 -0.0978308307365701
3.047 -0.0978296019359192
3.048 -0.0978300184543712
3.049 -0.097832071180841
3.05 -0.097835751054186
3.051 -0.0978410490732294
3.052 -0.0978479562434682
3.053 -0.097856463647451
3.054 -0.0978665623951602
3.055 -0.0978782436376799
3.056 -0.0978914985683857
3.057 -0.09790631843176
3.058 -0.0979226945071154
3.059 -0.0979406181018543
3.06 -0.098034487825789
3.061 -0.0980044704604335
3.062 -0.0979764852124063
3.063 -0.0979505215563159
3.064 -0.0979265688518741
3.065 -0.0979046164828097
3.066 -0.0978846538655268
3.067 -0.0978666704677722
3.068 -0.097850655817387
3.069 -0.0978365994706387
3.07 -0.0978244910455029
3.071 -0.097814320224783
3.072 -0.0978060767214618
3.073 -0.0977997503079237
3.074 -0.0977953308015825
3.075 -0.0977928080856465
3.076 -0.0977921720733065
3.077 -0.0977934127209821
3.078 -0.0977965200586289
3.079 -0.0978014841406727
3.08 -0.0978082950766139
3.081 -0.0978169430330919
3.082 -0.0978274181993305
3.083 -0.0978397108425735
3.084 -0.0978538112380647
3.085 -0.0978697097404958
3.086 -0.0978873967252599
3.087 -0.0979068626367962
3.088 -0.0979280979264922
3.089 -0.0979510931257136
3.09 -0.0980658630037899
3.091 -0.0980352127950928
3.092 -0.0980068667841926
3.093 -0.097980813395862
3.094 -0.097957040970828
3.095 -0.0979355378602166
3.096 -0.0979162924444739
3.097 -0.0978992931661499
3.098 -0.0978845285065607
3.099 -0.0978719870227727
3.1 -0.0978616573111504
3.101 -0.0978535280245132
3.102 -0.0978475878852424
3.103 -0.0978438256374474
3.104 -0.0978422301105968
3.105 -0.0978427901759079
3.106 -0.0978454947404869
3.107 -0.0978503327882557
3.108 -0.0978572933439275
3.109 -0.0978663654707661
3.11 -0.0978775383016942
3.111 -0.097890801009244
3.112 -0.097906142813859
3.113 -0.0979235529841964
3.114 -0.0979430208479248
3.115 -0.097964535767232
3.116 -0.0979880871634787
3.117 -0.0980136644921251
3.118 -0.0980412572707525
3.119 -0.0980708550438851
3.12 -0.0982102408006168
3.121 -0.0981797435709156
3.122 -0.0981518606946074
3.123 -0.0981265793903721
3.124 -0.0981038867658741
3.125 -0.0980837699414729
3.126 -0.0980662160806541
3.127 -0.0980512123981084
3.128 -0.0980387461748205
3.129 -0.0980288047397864
3.13 -0.0980213754867136
3.131 -0.0980164458644682
3.132 -0.0980140033743348
3.133 -0.0980140355902494
3.134 -0.0980165301202589
3.135 -0.0980214746355202
3.136 -0.0980288568741027
3.137 -0.0980386646159258
3.138 -0.0980508856991763
3.139 -0.0980655080122438
3.14 -0.0980825194876758
3.141 -0.0981019081386337
3.142 -0.0981236619976052
3.143 -0.0981477691754292
3.144 -0.0981742178116239
3.145 -0.0982029961015866
3.146 -0.0982340922998769
3.147 -0.0982674947053928
3.148 -0.0983031916580932
3.149 -0.098341171557913
3.15 -0.0985093619475139
3.151 -0.0984800161536407
3.152 -0.0984536339047376
3.153 -0.0984302009658137
3.154 -0.0984097029967916
3.155 -0.0983921256428233
3.156 -0.0983774546312426
3.157 -0.0983656757203624
3.158 -0.0983567747224349
3.159 -0.0983507375383929
3.16 -0.0983475501143749
3.161 -0.0983471984537979
3.162 -0.0983496686198909
3.163 -0.0983549467570768
3.164 -0.0983630190363523
3.165 -0.0983738717083035
3.166 -0.0983874910784296
3.167 -0.0984038635115892
3.168 -0.0984229754109011
3.169 -0.0984448132528063
3.17 -0.0984693635759889
3.171 -0.0984966129474071
3.172 -0.0985265480217488
3.173 -0.0985591554723283
3.174 -0.0985944220512202
3.175 -0.0986323345662086
3.176 -0.0986728798432527
3.177 -0.0987160448104828
3.178 -0.0987618163964181
3.179 -0.0988101816166522
3.18 -0.0990120084858735
3.181 -0.0989849637824735
3.182 -0.0989612726344334
3.183 -0.0989409190376269
3.184 -0.0989238869517568
3.185 -0.0989101602825057
3.186 -0.0988997230207542
3.187 -0.0988925592015071
3.188 -0.0988886529301342
3.189 -0.0988879883654989
3.19 -0.0988905497649313
3.191 -0.09889632140966
3.192 -0.098905287675998
3.193 -0.0989174329825964
3.194 -0.0989327418172609
3.195 -0.0989511987428387
3.196 -0.098972788359556
3.197 -0.0989974953485994
3.198 -0.0990253044400417
3.199 -0.0990562004311813
3.2 -0.099090168184161
3.201 -0.0991271925775545
3.202 -0.0991672586215983
3.203 -0.0992103513146156
3.204 -0.0992564557506293
3.205 -0.0993055570700471
3.206 -0.0993576404624314
3.207 -0.0994126911797442
3.208 -0.0994706945288394
3.209 -0.0995316358632598
3.21 -0.0768245470895746
3.211 -0.0767907174552554
3.212 -0.0767606544425118
3.213 -0.0767343221679612
3.214 -0.0767116981692851
3.215 -0.0766927643173146
3.216 -0.0766775038729997
3.217 -0.0766659006329007
3.218 -0.0766579385732444
3.219 -0.0766536017785471
3.22 -0.0766528743999581
3.221 -0.0766557406556016
3.222 -0.0766621848155503
3.223 -0.0766721912133758
3.224 -0.0766857442347247
3.225 -0.0767028283318665
3.226 -0.0767234279815514
3.227 -0.0767475277553092
3.228 -0.0767751122463604
3.229 -0.0768061661132053
3.23 -0.076840674066427
3.231 -0.0768786208778947
3.232 -0.0769199913416242
3.233 -0.0769647703247215
3.234 -0.0770129427567516
3.235 -0.0770644935870157
3.236 -0.0771194078238153
3.237 -0.0771776705425789
3.238 -0.077239266841835
3.239 -0.0773041818757261
3.24 -0.0800130923050563
3.241 -0.0800251363465295
3.242 -0.0800388175673046
3.243 -0.0800541299144189
3.244 -0.0800710659305638
3.245 -0.0800896177184711
3.246 -0.0801097772550168
3.247 -0.0801315364859064
3.248 -0.0801548873644871
3.249 -0.0801798218441763
3.25 -0.0802063318981307
3.251 -0.080234409504069
3.252 -0.0802640466704694
3.253 -0.0802952354204508
3.254 -0.080327967785697
3.255 -0.0803622357988311
3.256 -0.080398031517645
3.257 -0.0804353470190202
3.258 -0.0804741743868974
3.259 -0.0805145057175968
3.26 -0.0805563330827141
3.261 -0.0805996486640258
3.262 -0.0806444445307964
3.263 -0.0806907128580077
3.264 -0.0807384457862374
3.265 -0.080787635463917
3.266 -0.0808382740694909
3.267 -0.080890353762463
3.268 -0.0809438667602466
3.269 -0.0809988052363986
3.27 -0.0834505185596269
3.271 -0.0834666427273232
3.272 -0.0834850071210203
3.273 -0.0835056019066841
3.274 -0.0835284161361313
3.275 -0.0835534384974928
3.276 -0.0835806576554078
3.277 -0.0836100622064909
3.278 -0.0836416407593223
3.279 -0.0836753819897043
3.28 -0.0837112745536921
3.281 -0.0837493071238324
3.282 -0.0837894684106385
3.283 -0.083831747159589
3.284 -0.0838761321050476
3.285 -0.0839226120064133
3.286 -0.0839711756659623
3.287 -0.0840218118694415
3.288 -0.0840745094409815
3.289 -0.0841292572384716
3.29 -0.0841860440745622
3.291 -0.0842448588460906
3.292 -0.084305690410756
3.293 -0.0843685276671709
3.294 -0.0844333595201055
3.295 -0.0845001748780254
3.296 -0.0845689626768034
3.297 -0.0846397118536605
3.298 -0.0847124113285875
3.299 -0.0847870500849858
3.3 -0.087069479170751
3.301 -0.0870876614564422
3.302 -0.0871088971347455
3.303 -0.0871331715242729
3.304 -0.087160469063634
3.305 -0.0871907739112064
3.306 -0.0872240701816348
3.307 -0.0872603419728126
3.308 -0.0872995734166042
3.309 -0.087341748641923
3.31 -0.0873868518243413
3.311 -0.0874348671419267
3.312 -0.0874857788153918
3.313 -0.0875395710721212
3.314 -0.0875962281588277
3.315 -0.0876557343309298
3.316 -0.0877180739120579
3.317 -0.0877832311543946
3.318 -0.0878511904175605
3.319 -0.0879219359868006
3.32 -0.0879954522093516
3.321 -0.0880717234545921
3.322 -0.0881507340599522
3.323 -0.0882324683789136
3.324 -0.0883169107889502
3.325 -0.0884040456551963
3.326 -0.0884938573588016
3.327 -0.0885863302553196
3.328 -0.0886814487320558
3.329 -0.0887791971486731
3.33 -0.0467487161506732
3.331 -0.0467224087752903
3.332 -0.0466960026340427
3.333 -0.0466694802352385
3.334 -0.0466428360316015
3.335 -0.0466160682918486
3.336 -0.046589176492745
3.337 -0.0465621605002737
3.338 -0.0465350203106488
3.339 -0.0465077559541189
3.34 -0.0464803674833987
3.341 -0.0464528549569007
3.342 -0.0464252184373256
3.343 -0.0463974579931236
3.344 -0.0463695736880978
3.345 -0.0463415656025993
3.346 -0.0463134338135109
3.347 -0.0462851784055603
3.348 -0.0462567994686486
3.349 -0.0462282970922972
3.35 -0.0461996713737313
3.351 -0.0461709224162465
3.352 -0.0461420503295881
3.353 -0.0461130552327531
3.354 -0.0460839372382526
3.355 -0.046054696473291
3.356 -0.0460253330680606
3.357 -0.0459949313805144
3.358 -0.0459653178532689
3.359 -0.0459355824629633
3.36 -0.0459057251940387
3.361 0.0639326472413317
3.362 0.0616642456512465
3.363 0.0599045246433545
3.364 0.0582475842290483
3.365 0.0564089609220946
3.366 0.054700201661237
3.367 0.0531295642626287
3.368 0.0517018036267891
3.369 0.0504188846922144
3.37 0.0492801119159462
3.371 0.0482846932887978
3.372 0.0474324078608694
3.373 0.0467228750323927
3.374 0.0461548385232153
3.375 0.045727724029966
3.376 0.0454409578195946
3.377 0.0452939671739239
3.378 0.0452861806526337
3.379 0.0454170280213733
3.38 0.0456859402775134
3.381 0.0460923496724232
3.382 0.0466356896853975
3.383 0.0473153950028341
3.384 0.0481311928134746
3.385 0.049083031111341
3.386 0.0501696986397148
3.387 0.0513906336958546
3.388 0.0527453083290026
3.389 0.0542344559024956
3.39 0.0627948844903577
3.391 0.0624891864046554
3.392 0.0621998438173592
3.393 0.0619267876117714
3.394 0.0616699467141315
3.395 0.0614292496719099
3.396 0.061204625092207
3.397 0.060996001824544
3.398 0.0608033090137154
3.399 0.060626476087082
3.4 0.0604654327454764
3.401 0.0603201090181274
3.402 0.0601904351882653
3.403 0.0600763418529249
3.404 0.0599777598775797
3.405 0.0598946204163577
3.406 0.0598268548907903
3.407 0.0597743950083941
3.408 0.0597371727256819
3.409 0.0597151202928885
3.41 0.0597081702252034
3.411 0.0597162552835389
3.412 0.0597393085026329
3.413 0.0597772631691328
3.414 0.0598300528140046
3.415 0.0598976112633163
3.416 0.0599798725337907
3.417 0.0600767709460021
3.418 0.0601882410129039
3.419 0.0603142175216518
3.42 0.0660551621987027
3.421 0.0660091216671919
3.422 0.0659636696610471
3.423 0.0659187990257671
3.424 0.0658745022598371
3.425 0.0658307718433505
3.426 0.0657876002654594
3.427 0.0657449800796137
3.428 0.0657029039272218
3.429 0.0656613644933474
3.43 0.0656203545675768
3.431 0.0655798669644046
3.432 0.0655398946001541
3.433 0.0655004304579413
3.434 0.065461467577604
3.435 0.0654229990546637
3.436 0.0653850310725888
3.437 0.0653475434126124
3.438 0.0653105296054593
3.439 0.06527398304369
3.44 0.0652378971516676
3.441 0.065202265436889
3.442 0.0651670814494373
3.443 0.0651323388366834
3.444 0.0650980312719618
3.445 0.0650641525247408
3.446 0.0650306963707283
3.447 0.0649976567162697
3.448 0.0649650274664823
3.449 0.064932802597125
3.45 0.0689045130869041
3.451 0.0688770487801657
3.452 0.0688493527554454
3.453 0.0688214214009572
3.454 0.0687932511500495
3.455 0.0687648385035387
3.456 0.0687361800174016
3.457 0.0687072722711293
3.458 0.0686781119365167
3.459 0.068648695689894
3.46 0.0686190202767298
3.461 0.0685890824953067
3.462 0.0685588791605167
3.463 0.0685284071658627
3.464 0.0684976634255249
3.465 0.0684666449146553
3.466 0.0684353486474963
3.467 0.0684037716855934
3.468 0.0683719111047198
3.469 0.0683397640783956
3.47 0.0683073277724986
3.471 0.0682745994232014
3.472 0.0682415763057937
3.473 0.0682082557280449
3.474 0.0681746350486242
3.475 0.0681407116630218
3.476 0.068106482997581
3.477 0.0680719465424516
3.478 0.0680370998119014
3.479 0.0680019403625142
3.48 0.0719801769708905
3.481 0.0719558601377779
3.482 0.071931393393046
3.483 0.071906773343371
3.484 0.0718819966667828
3.485 0.0718570600331833
3.486 0.0718319601710515
3.487 0.0718066938342709
3.488 0.0717812578390878
3.489 0.0717556490183114
3.49 0.0717298642417386
3.491 0.071703900439419
3.492 0.0716777545656509
3.493 0.071651423633035
3.494 0.0716249046580321
3.495 0.0715981947153316
3.496 0.0715712909188185
3.497 0.071544190414214
3.498 0.0715168903872119
3.499 0.0714893880583779
3.5 0.071461680681647
3.501 0.071433765561411
3.502 0.0714056400157234
3.503 0.0713773014145296
3.504 0.0713487471684811
3.505 0.071319974703274
3.506 0.071290981484712
3.507 0.0712617650375551
3.508 0.0712323228967877
3.509 0.0712026526344442
3.51 0.075326364375529
3.511 0.0753039224023584
3.512 0.0752814857396753
3.513 0.0752590510750929
3.514 0.0752366148590732
3.515 0.075214173477857
3.516 0.0751917233396593
3.517 0.0751692608705693
3.518 0.0751467825178281
3.519 0.0751242847983327
3.52 0.0751017642188349
3.521 0.0750792173875141
3.522 0.0750566408578296
3.523 0.0750340312963861
3.524 0.0750113853636303
3.525 0.0749886997728822
3.526 0.0749659712618916
3.527 0.0749431966051463
3.528 0.0749203726168641
3.529 0.0748974961246702
3.53 0.0748745640183644
3.531 0.0748515732077084
3.532 0.0748285206244714
3.533 0.0748054032510352
3.534 0.0747822180978906
3.535 0.0747589622008561
3.536 0.0747356326283091
3.537 0.0747122265016232
3.538 0.0746887409394781
3.539 0.0746651731223723
3.54 0.0770906822713787
3.541 0.0770685359946571
3.542 0.0770465998666563
3.543 0.0770248702187536
3.544 0.0770033430500867
3.545 0.0769820142338674
3.546 0.0769608796707676
3.547 0.0769399352754937
3.548 0.0769191769714444
3.549 0.076898600737313
3.55 0.0768782025759733
3.551 0.0768579785352593
3.552 0.0768379246818982
3.553 0.0768180371265245
3.554 0.0767983120005206
3.555 0.0767787454896199
3.556 0.076759333790134
3.557 0.0767400731530391
3.558 0.0767209598349612
3.559 0.0767019901584611
3.56 0.0766831604441093
3.561 0.0766644670622477
3.562 0.0766459064191562
3.563 0.0766274749403879
3.564 0.0766091690938736
3.565 0.0765909853739159
3.566 0.0765729203017337
3.567 0.0765549704313595
3.568 0.0765371323523569
3.569 0.0765194026819808
3.57 0.0800833914435923
3.571 0.0800646616967377
3.572 0.0800461782089859
3.573 0.0800279381209018
3.574 0.0800099376690058
3.575 0.0799921727849294
3.576 0.0799746393512011
3.577 0.0799573332418465
3.578 0.0799402503540707
3.579 0.0799233866088929
3.58 0.0799067379672593
3.581 0.0798903004184551
3.582 0.0798740699714224
3.583 0.079858042677268
3.584 0.0798422146179893
3.585 0.0798265819004252
3.586 0.0798111406615215
3.587 0.0797958870749059
3.588 0.0797808173397866
3.589 0.0797659276819889
3.59 0.0797512143661552
3.591 0.0797366736736777
3.592 0.0797223019218102
3.593 0.0797080954580889
3.594 0.0796940506614536
3.595 0.079680163923472
3.596 0.0796664316856264
3.597 0.0796528504113032
3.598 0.0796394165784852
3.599 0.0796261267086821
3.6 0.0820496693222817
3.601 0.0820315907917278
3.602 0.0820139329805289
3.603 0.0819966923878023
3.604 0.0819798646209073
3.605 0.0819634450034837
3.606 0.0819474288273371
3.607 0.081931811353425
3.608 0.0819165878660988
3.609 0.0819017536968776
3.61 0.0818873041981425
3.611 0.0818732347415176
3.612 0.0818595407450122
3.613 0.0818462176462468
3.614 0.0818332609184071
3.615 0.0818206660664742
3.616 0.0818084286224795
3.617 0.0817965441366736
3.618 0.0817850082108495
3.619 0.0817738164624234
3.62 0.0817629645339254
3.621 0.0817524481038889
3.622 0.0817422628776686
3.623 0.0817324045963114
3.624 0.0817228690160473
3.625 0.081713651918389
3.626 0.0817047491365934
3.627 0.0816961565084128
3.628 0.081687869896168
3.629 0.0816798852178462
3.63 0.0828814379173775
3.631 0.0828650745596772
3.632 0.0828492011510769
3.633 0.0828338135936405
3.634 0.0828189072283577
3.635 0.0828044772235761
3.636 0.0827905187321077
3.637 0.0827770269005374
3.638 0.082763996902137
3.639 0.0827514239398803
3.64 0.0827393032547524
3.641 0.0827276300884042
3.642 0.0827163997497214
3.643 0.0827056075425872
3.644 0.0826952488129825
3.645 0.0826853189395301
3.646 0.0826758133213037
3.647 0.082666727387277
3.648 0.0826580565878642
3.649 0.0826497964115003
3.65 0.0826419423740773
3.651 0.0826344899999347
3.652 0.0826274348641266
3.653 0.0826207725502533
3.654 0.082614498681012
3.655 0.0826086088958877
3.656 0.0826030988642731
3.657 0.0825979642848268
3.658 0.0825932008721169
3.659 0.0825888043727599
3.66 0.0846049408354493
3.661 0.0845924734524897
3.662 0.0845804287828664
3.663 0.0845688039248778
3.664 0.0845575948203779
3.665 0.0845467970554322
3.666 0.0845364061053525
3.667 0.0845264174447347
3.668 0.0845168265605266
3.669 0.0845076289509483
3.67 0.0844988201569859
3.671 0.0844903957291014
3.672 0.0844823512504687
3.673 0.0844746823374985
3.674 0.0844673846140164
3.675 0.0844604537419579
3.676 0.0844538854026903
3.677 0.0844476753098741
3.678 0.0844418191948925
3.679 0.0844363128124191
3.68 0.084431151945994
3.681 0.0844263324108841
3.682 0.0844218500233767
3.683 0.0844177006486021
3.684 0.0844138801612245
3.685 0.0844103844670109
3.686 0.0844072094822745
3.687 0.0844043511664945
3.688 0.0844018054869193
3.689 0.0843995684322234
3.69 0.0861873337435128
3.691 0.086176756348909
3.692 0.0861666317899782
3.693 0.0861569570622421
3.694 0.0861477279812137
3.695 0.0861389399980445
3.696 0.0861305884621203
3.697 0.0861226687059888
3.698 0.0861151760914895
3.699 0.0861081059887079
3.7 0.0861014537882973
3.701 0.086095214910194
3.702 0.0860893848020702
3.703 0.0860839589344616
3.704 0.0860789328012972
3.705 0.0860743019247363
3.706 0.0860700618423759
3.707 0.0860662081265902
3.708 0.0860627363665296
3.709 0.0860596421800103
3.71 0.086056921203556
3.711 0.0860545691036976
3.712 0.0860525815667372
3.713 0.0860509542998322
3.714 0.0860496830387515
3.715 0.0860487635384109
3.716 0.0860481915836725
3.717 0.086047962967586
3.718 0.0860480735248673
3.719 0.0860485190928044
3.72 0.089008282334172
3.721 0.0889995616385722
3.722 0.0889913138250962
3.723 0.0889835370829973
3.724 0.0889762274294465
3.725 0.0889693802088265
3.726 0.0889629905636929
3.727 0.0889570535938075
3.728 0.0889515643903091
3.729 0.0889465180740768
3.73 0.0889419097898227
3.731 0.0889377346932323
3.732 0.0889339879843478
3.733 0.0889306648746375
3.734 0.0889277605992233
3.735 0.0889252704368705
3.736 0.0889231896739948
3.737 0.088921513623884
3.738 0.0889202376286952
3.739 0.0889193570551558
3.74 0.0889188672977439
3.741 0.0889187637674789
3.742 0.0889190419004637
3.743 0.0889196971659243
3.744 0.0889207250471957
3.745 0.0889221210610065
3.746 0.0889238807325105
3.747 0.0889259996302413
3.748 0.0889284733345609
3.749 0.0889312974482691
3.75 0.0886392488028055
3.751 0.0886285907490656
3.752 0.0886185804802174
3.753 0.0886092120466652
3.754 0.088600479756695
3.755 0.0885923779991055
3.756 0.0885849012289722
3.757 0.0885780439279818
3.758 0.0885718006159876
3.759 0.0885661658331637
3.76 0.0885611341541164
3.761 0.088556700182601
3.762 0.088552858533672
3.763 0.0885496038723265
3.764 0.0885469308781095
3.765 0.0885448342533699
3.766 0.0885433087425247
3.767 0.0885423491016425
3.768 0.0885419501231657
3.769 0.0885421066169378
3.77 0.0885428134311193
3.771 0.0885440654314521
3.772 0.0885458575152648
3.773 0.0885481845957333
3.774 0.088551041624922
3.775 0.0885544235712149
3.776 0.0885583254352006
3.777 0.0885627422373065
3.778 0.088567669027035
3.779 0.0885731008793969
3.78 0.091605964996057
3.781 0.0915992498688467
3.782 0.0915929965537976
3.783 0.0915872038474739
3.784 0.0915818680329242
3.785 0.0915769845842412
3.786 0.0915725487395297
3.787 0.0915685556821973
3.788 0.0915650005895881
3.789 0.0915618786644697
3.79 0.0915591851323736
3.791 0.0915569152363411
3.792 0.0915550642535994
3.793 0.0915536274865133
3.794 0.0915526002619234
3.795 0.0915519779373535
3.796 0.0915517558893444
3.797 0.0915519295240599
3.798 0.0915524942721988
3.799 0.0915534455975199
3.8 0.0915547789742831
3.801 0.0915564899185725
3.802 0.0915585739664724
3.803 0.0915610266712501
3.804 0.0915638436198625
3.805 0.0915670204266234
3.806 0.0915705527233193
3.807 0.0915744361748779
3.808 0.0915786664606928
3.809 0.0915832392981046
3.81 0.0905534165346157
3.811 0.0905432598426015
3.812 0.0905337655188497
3.813 0.0905249266738367
3.814 0.0905167373577143
3.815 0.0905091919186497
3.816 0.0905022848511108
3.817 0.0904960106831812
3.818 0.0904903639968089
3.819 0.0904853394092563
3.82 0.0904809315565585
3.821 0.0904771351141274
3.822 0.0904739447775346
3.823 0.0904713552772469
3.824 0.0904693613708543
3.825 0.090467957845881
3.826 0.0904671395118085
3.827 0.0904669012158053
3.828 0.0904672378271557
3.829 0.0904681442460938
3.83 0.0904696153950038
3.831 0.0904716462284541
3.832 0.0904742317323942
3.833 0.0904773669162299
3.834 0.090481046813695
3.835 0.0904852664903978
3.836 0.090490021036979
3.837 0.0904953055697857
3.838 0.090501115238557
3.839 0.0905074452127333
3.84 0.0937839472417532
3.841 0.0937775737267232
3.842 0.0937716240464844
3.843 0.0937660980335869
3.844 0.0937609925266559
3.845 0.0937563034364793
3.846 0.0937520263795762
3.847 0.0937481569014214
3.848 0.0937446905524482
3.849 0.0937416228883763
3.85 0.0937389494956802
3.851 0.093736665979157
3.852 0.0937347679779189
3.853 0.0937332511581464
3.854 0.0937321112053818
3.855 0.0937313438408611
3.856 0.0937309448026334
3.857 0.0937309098595376
3.858 0.093731234804169
3.859 0.0937319154657239
3.86 0.0937329476813704
3.861 0.0937343273273536
3.862 0.0937360503043124
3.863 0.0937381125346481
3.864 0.0937405099614971
3.865 0.0937432385622359
3.866 0.0937462943324736
3.867 0.09374967330463
3.868 0.0937533715175
3.869 0.0937573850526838
3.87 0.0919297766246225
3.871 0.0919182696493568
3.872 0.091907446616336
3.873 0.0918972996001137
3.874 0.0918878224175096
3.875 0.0918790094835852
3.876 0.0918708554160128
3.877 0.0918633549184533
3.878 0.0918565027447964
3.879 0.0918502936834513
3.88 0.0918447225491389
3.881 0.0918397841932688
3.882 0.0918354734987684
3.883 0.0918317853715698
3.884 0.0918287147483714
3.885 0.0918262565929521
3.886 0.0918244058980897
3.887 0.0918231576865211
3.888 0.0918225070112437
3.889 0.0918224489477183
3.89 0.0918229786035004
3.891 0.0918240911128372
3.892 0.091825781635135
3.893 0.0918280453600429
3.894 0.0918308775050075
3.895 0.0918342733143571
3.896 0.0918382280525442
3.897 0.0918427370201773
3.898 0.0918477955398907
3.899 0.091853398966119
3.9 0.09272976523957
3.901 0.0927219204626404
3.902 0.0927144734763591
3.903 0.092707421628454
3.904 0.0927007614096162
3.905 0.0926944890452635
3.906 0.0926886007069383
3.907 0.0926830925491724
3.908 0.0926779607478034
3.909 0.0926732014920208
3.91 0.0926688110054821
3.911 0.0926647855226672
3.912 0.092661121304786
3.913 0.0926578146402524
3.914 0.0926548618326587
3.915 0.0926522592153422
3.916 0.0926500031427278
3.917 0.0926480899833192
3.918 0.0926465161395274
3.919 0.0926452780295853
3.92 0.0926443720913727
3.921 0.0926437947930547
3.922 0.0926435426155023
3.923 0.0926436120645545
3.924 0.0926439996687076
3.925 0.0926447019734139
3.926 0.0926457155483451
3.927 0.0926470369867034
3.928 0.0926486628978424
3.929 0.0926505899088965
3.93 0.0934204839574973
3.931 0.0934116016254808
3.932 0.0934031263509109
3.933 0.0933950554330248
3.934 0.0933873853986252
3.935 0.0933801125259545
3.936 0.0933732330529805
3.937 0.0933667431992064
3.938 0.0933606392045985
3.939 0.0933549173218811
3.94 0.0933495738361863
3.941 0.0933446050418953
3.942 0.0933400072675652
3.943 0.0933357768504814
3.944 0.0933319101621259
3.945 0.0933284035839456
3.946 0.0933252535284132
3.947 0.0933224564209778
3.948 0.0933200087131038
3.949 0.0933179068761017
3.95 0.0933161473996566
3.951 0.0933147267959101
3.952 0.0933136415957204
3.953 0.0933128883577113
3.954 0.0933124636432772
3.955 0.0933123640517612
3.956 0.0933125861949194
3.957 0.0933131267027779
3.958 0.0933139822263252
3.959 0.0933151494324632
3.96 0.0939963209149567
3.961 0.0939859865269696
3.962 0.0939760951427017
3.963 0.093966643884121
3.964 0.0939576291678344
3.965 0.0939490471770905
3.966 0.093940894063254
3.967 0.0939331659556081
3.968 0.0939258590107211
3.969 0.0939189693977358
3.97 0.093912493308344
3.971 0.0939064269586981
3.972 0.0939007665771316
3.973 0.0938955084235219
3.974 0.0938906487700767
3.975 0.0938861839144647
3.976 0.0938821101726704
3.977 0.0938784238820944
3.978 0.0938751214025485
3.979 0.0938721991092635
3.98 0.0938696533988437
3.981 0.0938674806897544
3.982 0.0938656774231049
3.983 0.0938642400500442
3.984 0.093863165045013
3.985 0.0938624489065204
3.986 0.0938620881483485
3.987 0.0938620793019159
3.988 0.0938624189183226
3.989 0.0938631035693921
3.99 0.0985384767714653
3.991 0.0985273794344547
3.992 0.0985167690944078
3.993 0.0985066487912694
3.994 0.0984970164597505
3.995 0.0984878684377556
3.996 0.0984792005594413
3.997 0.0984710085091661
3.998 0.0984632879373757
3.999 0.0984560344993306
4 0.0984492438725546
4.001 0.0984429117554542
4.002 0.0984370338650448
4.003 0.0984316059400001
4.004 0.0984266237474922
4.005 0.0984220830624657
4.006 0.098417979696443
4.007 0.0984143094718377
4.008 0.0984110682348214
4.009 0.0984082518673484
4.01 0.0984058562418174
4.011 0.0984038772800384
4.012 0.0984023109100159
4.013 0.0984011530829642
4.014 0.0984003997702785
4.015 0.0984000469607115
4.016 0.0984000906747305
4.017 0.098400526937716
4.018 0.0984013518057836
4.019 0.0984025613440599
4.02 0.0939102760717788
4.021 0.0938893485802
4.022 0.0938694405438072
4.023 0.0938505381462696
4.024 0.0938326326239911
4.025 0.0938157168590675
4.026 0.0937997842900108
4.027 0.0937848285476435
4.028 0.093770843353794
4.029 0.0937578224687197
4.03 0.0937457597030145
4.031 0.093734648888087
4.032 0.0937244839035078
4.033 0.0937152586400781
4.034 0.0937069670380925
4.035 0.0936996030567804
4.036 0.0936931606882731
4.037 0.0936876339557087
4.038 0.0936830169148435
4.039 0.0936793036455333
4.04 0.0936764882649718
4.041 0.0936745649088786
4.042 0.093673527753092
4.043 0.0936733709995029
4.044 0.093674088868177
4.045 0.0936756756204918
4.046 0.0936781255456785
4.047 0.0936814329524557
4.048 0.0936855921859425
4.049 0.0936905976137135
4.05 0.0942820001555705
4.051 0.0942679379007322
4.052 0.0942544227112891
4.053 0.0942414513561383
4.054 0.0942290199075028
4.055 0.0942171242308045
4.056 0.0942057601429027
4.057 0.0941949234580048
4.058 0.0941846100004839
4.059 0.0941748156218071
4.06 0.0941655361851464
4.061 0.0941567675779031
4.062 0.094148505704174
4.063 0.094140746494776
4.064 0.0941334858955584
4.065 0.0941267198704245
4.066 0.0941204444168833
4.067 0.0941146555327971
4.068 0.0941093492534058
4.069 0.0941045216189245
4.07 0.0941001686996248
4.071 0.0940962865801233
4.072 0.0940928713623493
4.073 0.0940899191742858
4.074 0.0940874261557791
4.075 0.0940853884721114
4.076 0.0940838022953495
4.077 0.0940826638273135
4.078 0.0940819692887239
4.079 0.0940817149107937
4.08 0.100467427837293
4.081 0.100453475880646
4.082 0.100440136705709
4.083 0.100427416227406
4.084 0.100415312837268
4.085 0.100403822546608
4.086 0.100392940607305
4.087 0.100382662058734
4.088 0.100372981880658
4.089 0.100363895048172
4.09 0.100355396556581
4.091 0.100347481420641
4.092 0.100340144679478
4.093 0.100333381391275
4.094 0.100327186644635
4.095 0.10032155554907
4.096 0.1003164832295
4.097 0.100311964847393
4.098 0.100307995570016
4.099 0.100304570604764
4.1 0.100301685170971
4.101 0.100299334508811
4.102 0.10029751388404
4.103 0.100296218592376
4.104 0.100295443937931
4.105 0.100295185253677
4.106 0.100295437889379
4.107 0.100296197217168
4.108 0.100297458637585
4.109 0.100299217566471
4.11 0.100146448471852
4.111 0.10012004792374
4.112 0.100095054953848
4.113 0.100071460710021
4.114 0.100049256521163
4.115 0.100028433786906
4.116 0.100008983974643
4.117 0.0999908985906113
4.118 0.0999741691996093
4.119 0.0999587873855803
4.12 0.0999447447843741
4.121 0.0999320330883843
4.122 0.0999206439966753
4.123 0.0999105692915752
4.124 0.0999018007488267
4.125 0.0998943302238499
4.126 0.0998881495826033
4.127 0.0998832507537585
4.128 0.0998796256874167
4.129 0.0998772663749186
4.13 0.0998761648526381
4.131 0.0998763131884558
4.132 0.0998777034937225
4.133 0.0998803279140019
4.134 0.0998841786283578
4.135 0.0998892478541391
4.136 0.0998955278462828
4.137 0.0999030108950478
4.138 0.0999116893350776
4.139 0.0999215555177089
4.14 0.0923121793410212
4.141 0.0922818796382465
4.142 0.0922531103048567
4.143 0.0922258496508743
4.144 0.0922000851016432
4.145 0.0921758070193525
4.146 0.0921530067469662
4.147 0.0921316759717156
4.148 0.0921118065065207
4.149 0.0920933902425699
4.15 0.0920764191293066
4.151 0.09206088514106
4.152 0.0920467803107426
4.153 0.0920340966988046
4.154 0.092022826411402
4.155 0.092012961588696
4.156 0.0920044944251167
4.157 0.0919974171200418
4.158 0.0919917219526571
4.159 0.0919874012088895
4.16 0.0919844472193402
4.161 0.0919828523594284
4.162 0.0919826090380558
4.163 0.0919837096904
4.164 0.0919861468042541
4.165 0.0919899128887369
4.166 0.0919950005000003
4.167 0.0920014022154686
4.168 0.0920091106662715
4.169 0.0920181185022776
4.17 0.0927247668650041
4.171 0.0927068040105211
4.172 0.0926896173037786
4.173 0.092673202951199
4.174 0.0926575562991093
4.175 0.0926426724525158
4.176 0.0926285464506715
4.177 0.092615173313791
4.178 0.0926025480911017
4.179 0.0925906658522196
4.18 0.0925795216835009
4.181 0.0925691107000676
4.182 0.092559428046425
4.183 0.0925504688817115
4.184 0.0925422283954494
4.185 0.0925347017898543
4.186 0.0925278843110627
4.187 0.0925217712080563
4.188 0.0925163577661881
4.189 0.0925116392858781
4.19 0.0925076110978157
4.191 0.0925042685524853
4.192 0.0925016070158505
4.193 0.092499621886745
4.194 0.0924983085809242
4.195 0.0924976625395569
4.196 0.0924976792183246
4.197 0.0924983541029153
4.198 0.0924996827046541
4.199 0.0925016605388015
4.2 0.10272462425883
4.201 0.10270839852179
4.202 0.102693109422449
4.203 0.102678767782191
4.204 0.102665372477728
4.205 0.102652918569646
4.206 0.102641399941022
4.207 0.102630810102172
4.208 0.102621142479225
4.209 0.102612390496306
4.21 0.102604547575183
4.211 0.102597607190823
4.212 0.102591562829215
4.213 0.102586408022082
4.214 0.102582136333259
4.215 0.102578741349958
4.216 0.102576216685785
4.217 0.102574556006126
4.218 0.102573752986627
4.219 0.102573801346968
4.22 0.102574694839511
4.221 0.102576427228558
4.222 0.102578992332376
4.223 0.102582383971941
4.224 0.102586596030857
4.225 0.10259162240058
4.226 0.102597456997061
4.227 0.102604093800593
4.228 0.102611526762239
4.229 0.102619749925121
4.23 0.10218354172111
4.231 0.102147838489358
4.232 0.102114418088017
4.233 0.102083267478004
4.234 0.102054374132507
4.235 0.102027725710989
4.236 0.102003309984929
4.237 0.101981114792268
4.238 0.101961128039488
4.239 0.101943337693261
4.24 0.101927731779665
4.241 0.10191429839102
4.242 0.101903025676285
4.243 0.101893901827699
4.244 0.101886915113206
4.245 0.101882053853038
4.246 0.101879306416602
4.247 0.101878661239096
4.248 0.101880106807692
4.249 0.101883631660821
4.25 0.101889224392478
4.251 0.101896873660151
4.252 0.101906568159926
4.253 0.10191829665966
4.254 0.101932047969386
4.255 0.101947810944633
4.256 0.101965574513492
4.257 0.101985327632589
4.258 0.102007059326025
4.259 0.102030758662255
4.26 0.101686244829653
4.261 0.101649221276074
4.262 0.101614722095665
4.263 0.10158273361849
4.264 0.101553242507812
4.265 0.101526235620744
4.266 0.101501699879197
4.267 0.101479622299012
4.268 0.101459989956795
4.269 0.101442789983823
4.27 0.101428009598693
4.271 0.101415636061335
4.272 0.101405656700096
4.273 0.101398058905562
4.274 0.101392830125567
4.275 0.101389957877031
4.276 0.101389429727575
4.277 0.101391233297878
4.278 0.101395356293456
4.279 0.101401786449179
4.28 0.101410511570317
4.281 0.101421519522623
4.282 0.101434798228928
4.283 0.101450335661248
4.284 0.101468119841038
4.285 0.101488138868937
4.286 0.101510380867386
4.287 0.101534834050217
4.288 0.10156148666146
4.289 0.101590327004531
4.29 0.101313636429233
4.291 0.101276870163025
4.292 0.101242842393554
4.293 0.101211538830255
4.294 0.101182945479063
4.295 0.10115704845104
4.296 0.101133833963478
4.297 0.101113288320358
4.298 0.101095397851898
4.299 0.101080148990691
4.3 0.101067528225095
4.301 0.101057522108182
4.302 0.101050117250962
4.303 0.101045300331045
4.304 0.101043058096094
4.305 0.101043377349378
4.306 0.101046244941594
4.307 0.101051647815337
4.308 0.101059572949079
4.309 0.101070007386993
4.31 0.101082938240594
4.311 0.101098352662448
4.312 0.101116237885572
4.313 0.101136581190204
4.314 0.101159369911713
4.315 0.101184591437337
4.316 0.101212233226543
4.317 0.101242282782169
4.318 0.101274727678552
4.319 0.101309555495228
4.32 0.101098453401808
4.321 0.101062594680757
4.322 0.101029732054764
4.323 0.100999850406148
4.324 0.100972934801194
4.325 0.100948970432847
4.326 0.100927942564954
4.327 0.100909836545331
4.328 0.10089463779303
4.329 0.100882331774342
4.33 0.100872904042346
4.331 0.100866340209935
4.332 0.100862625950394
4.333 0.100861747011602
4.334 0.100863689197856
4.335 0.100868438389742
4.336 0.100875980512102
4.337 0.100886301566499
4.338 0.100899387608667
4.339 0.100915224767786
4.34 0.100933799206638
4.341 0.100955097189112
4.342 0.100979104998868
4.343 0.10100580901022
4.344 0.10103519562938
4.345 0.101067251335319
4.346 0.101101962670033
4.347 0.101139316223825
4.348 0.101179298628883
4.349 0.101221896602933
4.35 0.101076235451828
4.351 0.101042131388319
4.352 0.101011326764955
4.353 0.100983805341351
4.354 0.100959550985413
4.355 0.100938547687092
4.356 0.100920779495206
4.357 0.100906230542599
4.358 0.100894885019957
4.359 0.100886727212242
4.36 0.100881741447732
4.361 0.100879912124766
4.362 0.100881223727076
4.363 0.100885660795315
4.364 0.100893207941379
4.365 0.10090384982393
4.366 0.100917571187219
4.367 0.100934356831382
4.368 0.100954191628526
4.369 0.100977060505178
4.37 0.101002948449179
4.371 0.101031840525531
4.372 0.101063721829282
4.373 0.101098577555809
4.374 0.101136392926014
4.375 0.101177153246701
4.376 0.101220843875807
4.377 0.10126745020709
4.378 0.10131695773824
4.379 0.101369351975917
4.38 0.10129004714741
4.381 0.101258727769613
4.382 0.101231057258054
4.383 0.101207017970825
4.384 0.101186592261521
4.385 0.10116976262221
4.386 0.101156511596133
4.387 0.101146821783664
4.388 0.101140675888014
4.389 0.101138056656707
4.39 0.101138946941242
4.391 0.101143329644252
4.392 0.101151187739072
4.393 0.101162504270476
4.394 0.101177262360015
4.395 0.101195445186528
4.396 0.101217036002255
4.397 0.101242018138926
4.398 0.101270374971274
4.399 0.101302089949823
4.4 0.101337146600984
4.401 0.101375528514274
4.402 0.101417219315783
4.403 0.101462202754115
4.404 0.101510462559732
4.405 0.10156198260428
4.406 0.101616746772371
4.407 0.10167473902762
4.408 0.101735943389871
4.409 0.101800343937789
4.41 0.0788356202117508
4.411 0.0787979600272583
4.412 0.0787643321146419
4.413 0.0787346952117853
4.414 0.0787090243141298
4.415 0.0786872995729551
4.416 0.0786695029333753
4.417 0.0786556168736624
4.418 0.078645624140258
4.419 0.0786395075940579
4.42 0.0786372501769629
4.421 0.0786388348880975
4.422 0.0786442448115409
4.423 0.0786534630656612
4.424 0.0786664728656755
4.425 0.0786832574664501
4.426 0.078703800181193
4.427 0.0787280844023086
4.428 0.0787560935574738
4.429 0.078787811153868
4.43 0.0788232207379682
4.431 0.0788623059367599
4.432 0.0789050504163161
4.433 0.0789514379087458
4.434 0.0790014521987069
4.435 0.0790550771255736
4.436 0.079112296572699
4.437 0.0791730945094214
4.438 0.0792374549236335
4.439 0.0793053618851183
4.44 0.0817886614266597
4.441 0.0817972708624886
4.442 0.0818077411183903
4.443 0.0818200653528512
4.444 0.0818342351379075
4.445 0.0818502415807169
4.446 0.0818680756174342
4.447 0.0818877281801912
4.448 0.0819091902002726
4.449 0.0819324526095829
4.45 0.0819575063871628
4.451 0.0819843424960852
4.452 0.0820129519701868
4.453 0.0820433258022981
4.454 0.0820754550732882
4.455 0.0821093308232135
4.456 0.0821449441388055
4.457 0.0821822861324057
4.458 0.0822213479088921
4.459 0.0822621206289878
4.46 0.0823045954283631
4.461 0.0823487634975079
4.462 0.0823946160205807
4.463 0.0824421441995958
4.464 0.0824913392603434
4.465 0.0825421924305583
4.466 0.0825946949828809
4.467 0.0826488381770464
4.468 0.0827046132827834
4.469 0.0827620115887079
4.47 0.0850110797916521
4.471 0.0850240738162493
4.472 0.0850395020738718
4.473 0.0850573541113778
4.474 0.0850776182032968
4.475 0.0851002822410944
4.476 0.0851253339964289
4.477 0.0851527612278959
4.478 0.085182551729874
4.479 0.0852146933137737
4.48 0.0852491738062879
4.481 0.0852859810743705
4.482 0.0853251029998001
4.483 0.0853665274891147
4.484 0.0854102425042302
4.485 0.0854562359921408
4.486 0.0855044959352207
4.487 0.0855550103355316
4.488 0.0856077672568615
4.489 0.085662754721682
4.49 0.0857199608113291
4.491 0.0857793736300144
4.492 0.0858409812885263
4.493 0.0859047719022324
4.494 0.0859707336358232
4.495 0.0860388546486396
4.496 0.0861091231200051
4.497 0.086181527257175
4.498 0.0862560552620605
4.499 0.0863326953484612
4.5 0.088432936333457
4.501 0.088448286638199
4.502 0.088466857797755
4.503 0.0884886347024455
4.504 0.0885136011868365
4.505 0.0885417407732959
4.506 0.0885730368770162
4.507 0.08860747292718
4.508 0.0886450323948642
4.509 0.0886856987191842
4.51 0.088729455438278
4.511 0.088776286070116
4.512 0.088826174177722
4.513 0.0888791033313792
4.514 0.0889350571608758
4.515 0.0889940192746231
4.516 0.0890559733384231
4.517 0.0891209030325405
4.518 0.0891887920407774
4.519 0.0892596240649374
4.52 0.089333382851659
4.521 0.0894100521253275
4.522 0.0894896156574759
4.523 0.0895720571643112
4.524 0.0896573604855115
4.525 0.0897455093652203
4.526 0.0898364875967054
4.527 0.0899302789886964
4.528 0.0900268673379565
4.529 0.09012623643916
4.53 0.0466844700830976
4.531 0.0466582824217393
4.532 0.0466319846280456
4.533 0.0466055514682867
4.534 0.0465789748202097
4.535 0.0465522520059449
4.536 0.046525382108784
4.537 0.0464983647625496
4.538 0.0464711997923169
4.539 0.0464438870797552
4.54 0.0464164265303997
4.541 0.0463888180739083
4.542 0.0463610616288034
4.543 0.0463331571449844
4.544 0.046305104557338
4.545 0.0462769038232307
4.546 0.0462485548992214
4.547 0.0462200577569787
4.548 0.0461914123757508
4.549 0.0461626187374962
4.55 0.0461336768367764
4.551 0.0461045866744106
4.552 0.0460753482661056
4.553 0.0460459616265086
4.554 0.0460164267918794
4.555 0.0459867438013066
4.556 0.0459569126954212
4.557 0.0459260276501559
4.558 0.045895894984685
4.559 0.045865614795196
4.56 0.0458351869673893
4.561 -0.0639687498001473
4.562 -0.061694845082746
4.563 -0.0600180657578643
4.564 -0.0584399965372774
4.565 -0.0566137418589154
4.566 -0.0549064538644913
4.567 -0.0533341057829415
4.568 -0.0519037580957894
4.569 -0.0506177031102714
4.57 -0.049476311995399
4.571 -0.048478449932934
4.572 -0.0476236195029047
4.573 -0.0469120514426136
4.574 -0.0463421839072124
4.575 -0.0459134415866323
4.576 -0.045625249295214
4.577 -0.0454770326835558
4.578 -0.0454682186669943
4.579 -0.0455982353523521
4.58 -0.0458665121441485
4.581 -0.0462724797139318
4.582 -0.0468155699925035
4.583 -0.0474952162017214
4.584 -0.0483114301146265
4.585 -0.0492635864131433
4.586 -0.0503507585730317
4.587 -0.0515723834508236
4.588 -0.0529283300140351
4.589 -0.0544185299803138
4.59 -0.0611764885569658
4.591 -0.0608675823307519
4.592 -0.0605751223183307
4.593 -0.0602990405492436
4.594 -0.0600392659836575
4.595 -0.0597957268935915
4.596 -0.0595683515240901
4.597 -0.0593570683229668
4.598 -0.0591618060087809
4.599 -0.0589824935901161
4.6 -0.0588190603803933
4.601 -0.0586714359797249
4.602 -0.0585395503066748
4.603 -0.0584233335192951
4.604 -0.0583227326002954
4.605 -0.0582376719113226
4.606 -0.0581680698110585
4.607 -0.0581138576319378
4.608 -0.058074967005416
4.609 -0.0580513298079644
4.61 -0.0580428782041239
4.611 -0.0580495446138373
4.612 -0.0580712617275267
4.613 -0.0581079624927285
4.614 -0.0581595801273559
4.615 -0.058226048076346
4.616 -0.0583073000727031
4.617 -0.0584032700841466
4.618 -0.05851389232387
4.619 -0.0586391012496099
4.62 -0.0645753079836718
4.621 -0.0645301358997046
4.622 -0.064485411636281
4.623 -0.0644411296135274
4.624 -0.0643972832879653
4.625 -0.064353865789858
4.626 -0.0643108702623224
4.627 -0.0642682898624359
4.628 -0.0642261178094758
4.629 -0.0641843473919007
4.63 -0.06414297195256
4.631 -0.0641019849252508
4.632 -0.0640613797893681
4.633 -0.0640211501069874
4.634 -0.0639812895003886
4.635 -0.0639417916637322
4.636 -0.0639026503315983
4.637 -0.0638638593327628
4.638 -0.0638254125325445
4.639 -0.063787303899143
4.64 -0.0637495274218299
4.641 -0.0637120771738108
4.642 -0.0636749472657773
4.643 -0.0636381319103126
4.644 -0.063601625343436
4.645 -0.0635654218754608
4.646 -0.0635295158825906
4.647 -0.0634939017779285
4.648 -0.0634585740430393
4.649 -0.0634235272348971
4.65 -0.0675649305759961
4.651 -0.0675386134059008
4.652 -0.0675119240057241
4.653 -0.0674848596782716
4.654 -0.0674574175998624
4.655 -0.0674295948582436
4.656 -0.0674013886501266
4.657 -0.0673727961464455
4.658 -0.0673438145839599
4.659 -0.0673144412518737
4.66 -0.0672846734728294
4.661 -0.0672545086252137
4.662 -0.0672239441125314
4.663 -0.0671929774110056
4.664 -0.0671616060014689
4.665 -0.0671298274463556
4.666 -0.0670976393280761
4.667 -0.0670650392763475
4.668 -0.0670320249520627
4.669 -0.0669985940699981
4.67 -0.0669647444004373
4.671 -0.0669304737310206
4.672 -0.0668957798861548
4.673 -0.0668606607562426
4.674 -0.0668251142376777
4.675 -0.0667891383118784
4.676 -0.0667527309421869
4.677 -0.0667158901860831
4.678 -0.0666786140949303
4.679 -0.0666409007958282
4.68 -0.0712883229633854
4.681 -0.0712654024046266
4.682 -0.0712422049998842
4.683 -0.0712187278427405
4.684 -0.0711949680717312
4.685 -0.0711709228490211
4.686 -0.0711465894028315
4.687 -0.0711219649571618
4.688 -0.0710970467940677
4.689 -0.0710718322550945
4.69 -0.0710463186854546
4.691 -0.071020503488979
4.692 -0.0709943841017618
4.693 -0.0709679579809602
4.694 -0.0709412226510005
4.695 -0.0709141756402314
4.696 -0.070886814548707
4.697 -0.070859136976557
4.698 -0.0708311405737448
4.699 -0.0708028230384005
4.7 -0.0707741820848407
4.701 -0.070745215471198
4.702 -0.0707159209881894
4.703 -0.0706862964595444
4.704 -0.0706563397450911
4.705 -0.0706260487425476
4.706 -0.070595421377522
4.707 -0.0705644555971918
4.708 -0.0705331494227158
4.709 -0.0705015008535079
4.71 -0.0741203119212342
4.711 -0.0740980002013324
4.712 -0.0740756389784914
4.713 -0.0740532248733882
4.714 -0.074030754447177
4.715 -0.074008224311899
4.716 -0.0739856311063194
4.717 -0.073962971492153
4.718 -0.0739402421695254
4.719 -0.0739174398620052
4.72 -0.073894561363076
4.721 -0.0738716034691481
4.722 -0.0738485630152037
4.723 -0.0738254368771625
4.724 -0.0738022219656316
4.725 -0.0737789152337873
4.726 -0.0737555136408011
4.727 -0.0737320142090448
4.728 -0.0737084139748241
4.729 -0.0736847100218794
4.73 -0.0736608994468123
4.731 -0.0736369794024994
4.732 -0.0736129470650782
4.733 -0.0735887996369317
4.734 -0.0735645343502215
4.735 -0.0735401484875144
4.736 -0.0735156393490385
4.737 -0.0734910042680106
4.738 -0.0734662406050305
4.739 -0.0734413457701007
4.74 -0.0760017575716144
4.741 -0.0759808068738496
4.742 -0.0759599539673022
4.743 -0.0759391953385097
4.744 -0.0759185273583968
4.745 -0.0758979463676026
4.746 -0.0758774487163869
4.747 -0.0758570307975362
4.748 -0.0758366890064737
4.749 -0.0758164198019284
4.75 -0.0757962196582658
4.751 -0.0757760850833345
4.752 -0.0757560126303805
4.753 -0.0757359988591812
4.754 -0.0757160403912759
4.755 -0.0756961338622902
4.756 -0.0756762759399345
4.757 -0.0756564633375396
4.758 -0.0756366927717037
4.759 -0.0756169610227222
4.76 -0.0755972648770472
4.761 -0.0755776011677334
4.762 -0.0755579667558807
4.763 -0.0755383585168216
4.764 -0.0755187733801394
4.765 -0.0754992082889948
4.766 -0.0754796602284118
4.767 -0.0754601261941672
4.768 -0.0754406032285077
4.769 -0.0754210884000874
4.77 -0.0791053211226128
4.771 -0.0790877754116173
4.772 -0.0790703719042522
4.773 -0.0790531075443531
4.774 -0.0790359788040362
4.775 -0.0790189820030954
4.776 -0.0790021134351504
4.777 -0.0789853694327161
4.778 -0.0789687463245705
4.779 -0.0789522404825689
4.78 -0.0789358482972664
4.781 -0.0789195662101095
4.782 -0.0789033906634352
4.783 -0.0788873181600532
4.784 -0.078871345208049
4.785 -0.0788554683577583
4.786 -0.0788396841781889
4.787 -0.078823989283698
4.788 -0.0788083803039778
4.789 -0.0787928539045236
4.79 -0.0787774067703374
4.791 -0.0787620356276263
4.792 -0.0787467372150401
4.793 -0.078731508324438
4.794 -0.0787163457443807
4.795 -0.0787012463147701
4.796 -0.078686206886031
4.797 -0.078671224353792
4.798 -0.0786562956281381
4.799 -0.0786414176431038
4.8 -0.0803274894200768
4.801 -0.0803101711290349
4.802 -0.0802931812941426
4.803 -0.0802765161020149
4.804 -0.0802601714014582
4.805 -0.080244142939208
4.806 -0.080228426445387
4.807 -0.0802130176872306
4.808 -0.0801979124421306
4.809 -0.0801831065189197
4.81 -0.08016859575967
4.811 -0.0801543760437473
4.812 -0.0801404432501303
4.813 -0.0801267933309747
4.814 -0.0801134222285511
4.815 -0.0801003259300917
4.816 -0.0800875004583639
4.817 -0.0800749418551188
4.818 -0.0800626461907134
4.819 -0.0800506095659518
4.82 -0.0800388281126279
4.821 -0.0800272979856429
4.822 -0.0800160153647942
4.823 -0.0800049764684898
4.824 -0.0799941775306462
4.825 -0.0799836148171936
4.826 -0.0799732846183229
4.827 -0.0799631832611919
4.828 -0.0799533070847858
4.829 -0.0799436524631115
4.83 -0.0822850103151545
4.831 -0.0822712456785684
4.832 -0.0822577915849607
4.833 -0.0822446448989583
4.834 -0.0822318017993754
4.835 -0.0822192582408791
4.836 -0.0822070101385309
4.837 -0.0821950534097207
4.838 -0.0821833839983644
4.839 -0.082171997853465
4.84 -0.0821608909723308
4.841 -0.0821500593591092
4.842 -0.082139499069176
4.843 -0.0821292061557822
4.844 -0.0821191767143165
4.845 -0.082109406871945
4.846 -0.0820998927663541
4.847 -0.0820906305753461
4.848 -0.0820816164919074
4.849 -0.0820728467384535
4.85 -0.0820643175588346
4.851 -0.0820560252353218
4.852 -0.0820479660554649
4.853 -0.0820401363535011
4.854 -0.0820325324607556
4.855 -0.0820251507605737
4.856 -0.0820179876497232
4.857 -0.0820110395387199
4.858 -0.0820043028794341
4.859 -0.0819977741367261
4.86 -0.0851545392876405
4.861 -0.0851431236985908
4.862 -0.0851320750312545
4.863 -0.0851213905767529
4.864 -0.0851110664106528
4.865 -0.08510109824729
4.866 -0.085091481702201
4.867 -0.0850822123731706
4.868 -0.0850732858778211
4.869 -0.0850646978382888
4.87 -0.0850564439296666
4.871 -0.0850485198255587
4.872 -0.0850409212430189
4.873 -0.0850336439167548
4.874 -0.0850266836018507
4.875 -0.0850200360984046
4.876 -0.0850136972098539
4.877 -0.0850076627741072
4.878 -0.0850019286506629
4.879 -0.0849964907379149
4.88 -0.0849913449361379
4.881 -0.0849864871877866
4.882 -0.0849819134442625
4.883 -0.0849776196977437
4.884 -0.084973601949854
4.885 -0.0849698562377658
4.886 -0.0849663786130198
4.887 -0.0849631651543094
4.888 -0.084960211964015
4.889 -0.0849575151655321
4.89 -0.0854702434988577
4.891 -0.0854581259641687
4.892 -0.0854465470351299
4.893 -0.0854355019562923
4.894 -0.0854249857526009
4.895 -0.0854149933970146
4.896 -0.0854055198657413
4.897 -0.0853965601519063
4.898 -0.0853881092796464
4.899 -0.085380162297251
4.9 -0.0853727142696836
4.901 -0.08536576030365
4.902 -0.0853592955167782
4.903 -0.0853533150636315
4.904 -0.0853478141246316
4.905 -0.0853427879034548
4.906 -0.0853382316240084
4.907 -0.0853341405428238
4.908 -0.0853305099402428
4.909 -0.0853273351186238
4.91 -0.0853246114136118
4.911 -0.0853223341740108
4.912 -0.0853204987835173
4.913 -0.0853191006455665
4.914 -0.0853181351823546
4.915 -0.0853175978564894
4.916 -0.0853174841386266
4.917 -0.0853177895257167
4.918 -0.0853185095558501
4.919 -0.0853196397567078
4.92 -0.0869871755254027
4.921 -0.0869788111612732
4.922 -0.0869708705733853
4.923 -0.0869633504086843
4.924 -0.0869562464874789
4.925 -0.0869495543643816
4.926 -0.0869432695349089
4.927 -0.0869373874898334
4.928 -0.086931903728869
4.929 -0.0869268137820627
4.93 -0.0869221131994687
4.931 -0.0869177975514533
4.932 -0.0869138624306754
4.933 -0.0869103034679173
4.934 -0.0869071163010495
4.935 -0.0869042965986913
4.936 -0.0869018400586904
4.937 -0.0868997423879003
4.938 -0.0868979993279107
4.939 -0.0868966066450317
4.94 -0.0868955601155183
4.941 -0.0868948555497252
4.942 -0.0868944887837565
4.943 -0.0868944556685447
4.944 -0.0868947520732825
4.945 -0.0868953739040108
4.946 -0.0868963170773445
4.947 -0.086897577534311
4.948 -0.0868991512394134
4.949 -0.0869010341849513
4.95 -0.0883773511045419
4.951 -0.0883701531144116
4.952 -0.0883633910620052
4.953 -0.0883570615035857
4.954 -0.0883511601830416
4.955 -0.088345682597168
4.956 -0.0883406241820397
4.957 -0.0883359803637206
4.958 -0.0883317465963986
4.959 -0.088327918341864
4.96 -0.0883244910947319
4.961 -0.0883214603722757
4.962 -0.0883188217126143
4.963 -0.0883165706817349
4.964 -0.0883147028669398
4.965 -0.0883132138767196
4.966 -0.0883120993567415
4.967 -0.088311354958666
4.968 -0.0883109763669354
4.969 -0.0883109592916368
4.97 -0.0883112994596684
4.971 -0.0883119926257286
4.972 -0.0883130345637699
4.973 -0.0883144210764484
4.974 -0.0883161479847978
4.975 -0.0883182111330559
4.976 -0.0883206063905089
4.977 -0.0883233296509836
4.978 -0.0883263768232169
4.979 -0.0883297438434676
4.98 -0.0913897289031304
4.981 -0.0913835015705706
4.982 -0.0913777198420087
4.983 -0.0913723815680456
4.984 -0.0913674827516622
4.985 -0.0913630188351493
4.986 -0.0913589850866683
4.987 -0.0913553767440447
4.988 -0.0913521890557222
4.989 -0.0913494172813241
4.99 -0.0913470567018048
4.991 -0.0913451026353123
4.992 -0.0913435504233968
4.993 -0.0913423954274707
4.994 -0.0913416330336187
4.995 -0.0913412586614175
4.996 -0.0913412677523099
4.997 -0.0913416557702261
4.998 -0.0913424182113301
4.999 -0.0913435505939636
5 -0.0913450484551263
5.001 -0.0913469073591157
5.002 -0.0913491229109325
5.003 -0.0913516907178446
5.004 -0.0913546064266451
5.005 -0.0913578657010875
5.006 -0.0913614642313842
5.007 -0.0913653977367862
5.008 -0.0913696619577497
5.009 -0.0913742526537938
5.01 -0.0903687041091188
5.011 -0.0903588672446141
5.012 -0.0903496906069244
5.013 -0.0903411676697263
5.014 -0.0903332925823736
5.015 -0.0903260597196984
5.016 -0.0903194635625765
5.017 -0.0903134986312579
5.018 -0.0903081594895358
5.019 -0.0903034407323362
5.02 -0.0902993369736136
5.021 -0.0902958428674635
5.022 -0.0902929530959967
5.023 -0.0902906623631742
5.024 -0.0902889654030131
5.025 -0.0902878569839967
5.026 -0.0902873318963769
5.027 -0.0902873849557161
5.028 -0.0902880110110559
5.029 -0.0902892049379772
5.03 -0.090290961638223
5.031 -0.0902932760425191
5.032 -0.0902961431046055
5.033 -0.0902995578079386
5.034 -0.0903035151625164
5.035 -0.0903080102096471
5.036 -0.0903130380128418
5.037 -0.090318593654625
5.038 -0.0903246722622869
5.039 -0.090331268973445
5.04 -0.091403738807754
5.041 -0.0913972941123374
5.042 -0.091391279486832
5.043 -0.0913856915663564
5.044 -0.0913805262768225
5.045 -0.0913757793347331
5.046 -0.0913714463977273
5.047 -0.0913675231315659
5.048 -0.0913640052245087
5.049 -0.0913608883703472
5.05 -0.0913581683079
5.051 -0.0913558407862447
5.052 -0.0913539015887227
5.053 -0.0913523465177818
5.054 -0.0913511713977363
5.055 -0.0913503720935292
5.056 -0.0913499444760522
5.057 -0.09134988444957
5.058 -0.0913501879437829
5.059 -0.0913508509079743
5.06 -0.0913518693211385
5.061 -0.0913532391779149
5.062 -0.0913549565053252
5.063 -0.0913570173561434
5.064 -0.0913594177929305
5.065 -0.0913621539161016
5.066 -0.0913652218484242
5.067 -0.091368617721726
5.068 -0.091372337709097
5.069 -0.0913763779945137
5.07 -0.094836157175722
5.071 -0.0948295904595064
5.072 -0.0948234478436767
5.073 -0.0948177284051218
5.074 -0.094812428791098
5.075 -0.0948075448758297
5.076 -0.0948030723189605
5.077 -0.0947990067119358
5.078 -0.0947953436598061
5.079 -0.094792078777132
5.08 -0.0947892077002901
5.081 -0.0947867261070548
5.082 -0.0947846296816785
5.083 -0.0947829141478521
5.084 -0.0947815752460728
5.085 -0.0947806087519405
5.086 -0.0947800104567266
5.087 -0.0947797761890778
5.088 -0.0947799017940009
5.089 -0.0947803831421342
5.09 -0.0947812161342142
5.091 -0.0947823966925596
5.092 -0.0947839207645134
5.093 -0.0947857843256238
5.094 -0.0947879833735792
5.095 -0.0947905139248212
5.096 -0.0947933720277704
5.097 -0.0947965537555156
5.098 -0.0948000551997251
5.099 -0.0948038724815453
5.1 -0.0925332758307434
5.101 -0.0925205227254555
5.102 -0.0925085045514986
5.103 -0.0924972132619577
5.104 -0.0924866425272232
5.105 -0.0924767865841547
5.106 -0.0924676398771479
5.107 -0.0924591969342255
5.108 -0.0924514523263633
5.109 -0.0924444006722526
5.11 -0.0924380366081597
5.111 -0.0924323548131941
5.112 -0.0924273499868687
5.113 -0.0924230168605023
5.114 -0.0924193501961348
5.115 -0.0924163447849719
5.116 -0.0924139954420025
5.117 -0.0924122970182867
5.118 -0.0924112443895668
5.119 -0.0924108324584842
5.12 -0.0924110561554821
5.121 -0.0924119104376354
5.122 -0.092413390300138
5.123 -0.0924154907518687
5.124 -0.0924182068380591
5.125 -0.0924215336258938
5.126 -0.0924254662136502
5.127 -0.0924299997249262
5.128 -0.0924351293098103
5.129 -0.0924408501455464
5.13 -0.0964481475486512
5.131 -0.096439930646873
5.132 -0.0964321313476447
5.133 -0.0964247499797976
5.134 -0.0964177837676927
5.135 -0.0964112289648232
5.136 -0.0964050815115712
5.137 -0.0963993372786932
5.138 -0.0963939921190875
5.139 -0.0963890419192367
5.14 -0.0963844825604603
5.141 -0.096380309963402
5.142 -0.0963765200722171
5.143 -0.096373108842572
5.144 -0.096370072271327
5.145 -0.0963674063613772
5.146 -0.0963651071519915
5.147 -0.0963631706947112
5.148 -0.0963615930722564
5.149 -0.0963603703912949
5.15 -0.0963594987703485
5.151 -0.0963589743580438
5.152 -0.0963587933279641
5.153 -0.0963589518691998
5.154 -0.0963594461929288
5.155 -0.096360272536312
5.156 -0.0963614271635046
5.157 -0.0963629063387466
5.158 -0.0963647063725229
5.159 -0.0963668235825195
5.16 -0.0967346949311332
5.161 -0.0967194634895472
5.162 -0.0967050373152661
5.163 -0.0966914109206567
5.164 -0.0966785785414497
5.165 -0.0966665343372982
5.166 -0.0966552724623625
5.167 -0.0966447870959336
5.168 -0.0966350724427741
5.169 -0.0966261227380221
5.17 -0.0966179322524433
5.171 -0.0966104952806085
5.172 -0.0966038061493835
5.173 -0.0965978592115174
5.174 -0.0965926488522521
5.175 -0.0965881694940434
5.176 -0.0965844155811837
5.177 -0.0965813815877122
5.178 -0.0965790620158906
5.179 -0.0965774514032314
5.18 -0.0965765443026156
5.181 -0.0965763353105172
5.182 -0.0965768190442477
5.183 -0.0965779901496919
5.184 -0.0965798432989037
5.185 -0.0965823731920583
5.186 -0.0965855745659248
5.187 -0.0965894421697001
5.188 -0.0965939707903459
5.189 -0.0965991552346969
5.19 -0.0969307817104612
5.191 -0.0969141231925546
5.192 -0.0968983075068807
5.193 -0.0968833290675004
5.194 -0.096869182012939
5.195 -0.0968558604115918
5.196 -0.0968433583283228
5.197 -0.0968316698621901
5.198 -0.0968207891213759
5.199 -0.0968107102599683
5.2 -0.096801427451796
5.201 -0.0967929349033944
5.202 -0.0967852268551797
5.203 -0.0967782975712134
5.204 -0.0967721413506684
5.205 -0.0967667525163595
5.206 -0.0967621254260005
5.207 -0.0967582544653806
5.208 -0.0967551340405094
5.209 -0.0967527585982532
5.21 -0.0967511226044934
5.211 -0.0967502205607017
5.212 -0.0967500469940326
5.213 -0.0967505964509462
5.214 -0.096751863515152
5.215 -0.0967538427948527
5.216 -0.0967565289248068
5.217 -0.0967599165707001
5.218 -0.0967640004165813
5.219 -0.0967687751796744
5.22 -0.0924639838566595
5.221 -0.0924452187150549
5.222 -0.0924273277730723
5.223 -0.0924102996895034
5.224 -0.0923941269823482
5.225 -0.092378803425531
5.226 -0.0923643232220027
5.227 -0.0923506807359662
5.228 -0.0923378703864687
5.229 -0.0923258866575602
5.23 -0.0923147240387348
5.231 -0.0923043770734576
5.232 -0.092294840322004
5.233 -0.0922861083758819
5.234 -0.0922781758515006
5.235 -0.0922710373989899
5.236 -0.0922646876928572
5.237 -0.0922591214366919
5.238 -0.0922543333581665
5.239 -0.0922503182103001
5.24 -0.092247070785345
5.241 -0.0922445858897265
5.242 -0.0922428583586935
5.243 -0.0922418830591795
5.244 -0.0922416548759635
5.245 -0.0922421687287651
5.246 -0.0922434195543327
5.247 -0.0922454023238614
5.248 -0.0922481120266728
5.249 -0.0922515436816911
5.25 -0.0981998400446562
5.251 -0.0981891229021323
5.252 -0.0981788018061286
5.253 -0.0981688808758889
5.254 -0.0981593587183147
5.255 -0.0981502322091363
5.256 -0.0981414976511239
5.257 -0.0981331511886134
5.258 -0.0981251889387434
5.259 -0.0981176070049345
5.26 -0.0981104015110282
5.261 -0.098103568594395
5.262 -0.0980971044160338
5.263 -0.0980910051595586
5.264 -0.0980852670042103
5.265 -0.0980798861818583
5.266 -0.0980748589143043
5.267 -0.0980701814541094
5.268 -0.0980658500731549
5.269 -0.0980618610554778
5.27 -0.0980582107123645
5.271 -0.0980548953595091
5.272 -0.0980519113451333
5.273 -0.0980492550229146
5.274 -0.0980469227721294
5.275 -0.0980449109822034
5.276 -0.0980432160588312
5.277 -0.0980418344421867
5.278 -0.0980407625655771
5.279 -0.0980399968939897
5.28 -0.0981535452296315
5.281 -0.0981317604567142
5.282 -0.0981110562375979
5.283 -0.0980914257096181
5.284 -0.0980728619077469
5.285 -0.0980553578507882
5.286 -0.0980389065833464
5.287 -0.098023501180989
5.288 -0.0980091347497963
5.289 -0.0979958004290578
5.29 -0.0979834913964441
5.291 -0.0979722008552313
5.292 -0.0979619220515423
5.293 -0.0979526482617575
5.294 -0.0979443727883543
5.295 -0.0979370889795647
5.296 -0.0979307902055127
5.297 -0.0979254698751341
5.298 -0.0979211214241641
5.299 -0.0979177383257277
5.3 -0.0979153140763278
5.301 -0.0979138422152418
5.302 -0.0979133163047451
5.303 -0.0979137299360098
5.304 -0.0979150767378025
5.305 -0.0979173503630924
5.306 -0.0979205444993906
5.307 -0.0979246528655013
5.308 -0.0979296691954259
5.309 -0.0979355872799058
5.31 -0.0980539902609204
5.311 -0.0980302217045223
5.312 -0.0980076536684818
5.313 -0.0979862788068553
5.314 -0.0979660896688755
5.315 -0.0979470787755043
5.316 -0.097929238685257
5.317 -0.0979125619781252
5.318 -0.0978970412747669
5.319 -0.0978826692345351
5.32 -0.0978694385469554
5.321 -0.0978573419343491
5.322 -0.0978463721699852
5.323 -0.0978365220380143
5.324 -0.0978277843866086
5.325 -0.0978201520741767
5.326 -0.0978136180144802
5.327 -0.0978081751392579
5.328 -0.0978038164180974
5.329 -0.0978005348634761
5.33 -0.0977983235074752
5.331 -0.0977971754247385
5.332 -0.0977970837215094
5.333 -0.0977980415404384
5.334 -0.0978000420486158
5.335 -0.0978030784452647
5.336 -0.0978071439713403
5.337 -0.0978122318907859
5.338 -0.0978183355001552
5.339 -0.0978254481304894
5.34 -0.0904416070235374
5.341 -0.0904141371052061
5.342 -0.0903879752043256
5.343 -0.0903631033104933
5.344 -0.0903395107827633
5.345 -0.0903171893575738
5.346 -0.0902961315632323
5.347 -0.0902763302067141
5.348 -0.0902577782025395
5.349 -0.0902404685330741
5.35 -0.0902243942174139
5.351 -0.0902095483155072
5.352 -0.0901959239244592
5.353 -0.0901835141751234
5.354 -0.0901723122315669
5.355 -0.090162311283643
5.356 -0.0901535045810834
5.357 -0.0901458853744277
5.358 -0.0901394469682575
5.359 -0.0901341826915033
5.36 -0.0901300859080512
5.361 -0.0901271500182927
5.362 -0.0901253684431684
5.363 -0.0901247346542519
5.364 -0.0901252421279232
5.365 -0.0901268844011871
5.366 -0.0901296550174246
5.367 -0.0901335475629153
5.368 -0.0901385556528465
5.369 -0.0901446729387749
5.37 -0.0910568829119747
5.371 -0.0910412926114938
5.372 -0.0910262866246165
5.373 -0.0910118622109655
5.374 -0.0909980157361206
5.375 -0.0909847432719117
5.376 -0.090972040818114
5.377 -0.0909599043587141
5.378 -0.0909483298978542
5.379 -0.090937313443073
5.38 -0.0909268510359211
5.381 -0.09091693872427
5.382 -0.0909075725888046
5.383 -0.0908987487139355
5.384 -0.0908904632169989
5.385 -0.0908827122340583
5.386 -0.0908754919051669
5.387 -0.0908687984062649
5.388 -0.0908626279273942
5.389 -0.0908569766726692
5.39 -0.0908518408694321
5.391 -0.0908472167647008
5.392 -0.0908431006203927
5.393 -0.0908394887160843
5.394 -0.090836377356934
5.395 -0.0908337628522429
5.396 -0.09083164154792
5.397 -0.0908300097859082
5.398 -0.0908288639477506
5.399 -0.0908282004196553
5.4 -0.101240241037753
5.401 -0.101225979635584
5.402 -0.10121249185922
5.403 -0.101199786901299
5.404 -0.101187863681588
5.405 -0.101176717851681
5.406 -0.101166344023297
5.407 -0.101156736528807
5.408 -0.101147889583433
5.409 -0.101139797423562
5.41 -0.101132454303618
5.411 -0.101125854483195
5.412 -0.101119992271813
5.413 -0.101114861985237
5.414 -0.101110457985635
5.415 -0.101106774659524
5.416 -0.10110380640684
5.417 -0.101101547680462
5.418 -0.101099992935782
5.419 -0.101099136664622
5.42 -0.101098973395437
5.421 -0.101099497672001
5.422 -0.101100704068772
5.423 -0.101102587181867
5.424 -0.1011051416441
5.425 -0.10110836210075
5.426 -0.101112243241326
5.427 -0.101116779761638
5.428 -0.101121966403702
5.429 -0.101127797908865


==> graphics/cop-003.dat <==
0 -0.0700982201766334
0.03 -0.0769682608969649
0.06 -0.0790475367672703
0.09 -0.080908532133165
0.12 -0.0891059204387779
0.15 -0.0899092883009662
0.18 -0.0906424516063852
0.21 -0.0913095439177142
0.24 -0.091920081111963
0.27 -0.0924831964418825
0.3 -0.0930074870870977
0.33 -0.0935011494004909
0.36 -0.09397213337905
0.39 -0.0944283182352668
0.42 -0.0948777343769075
0.45 -0.0953287038810576
0.48 -0.0957902009048525
0.51 -0.0962719301811289
0.54 0.053461358287506
0.57 0.0575963409781817
0.6 0.0622727640149762
0.63 0.0661661236086795
0.66 0.0696028762967494
0.69 0.0725458397719566
0.72 0.0753755322633435
0.75 0.0776349734388169
0.78 0.079917957401587
0.81 0.0817920579854955
0.84 0.0832618743862704
0.87 0.0849662876182972
0.9 0.0860194237111525
0.93 0.0871914440374864
0.96 0.0882276241279524
0.99 0.0891434288147492
1.02 0.0899512596469751
1.05 0.0911049819436814
1.08 0.0911865616273099
1.11 0.0917512846946149
1.14 0.0922483337769438
1.17 0.092686014171648
1.2 0.0930713194233188
1.23 0.0934104381421605
1.26 0.0947420258995019
1.29 0.0948877868151587
1.32 0.0937019386304533
1.35 0.0954648073963122
1.38 0.093852324756446
1.41 0.0960104641304677
1.44 0.0960248577510829
1.47 0.0935978727525336
1.5 0.0938715313320752
1.53 0.0972349301651528
1.56 0.0971200349939453
1.59 0.0970231921799008
1.62 0.0924286849438252
1.65 0.0928426969061337
1.68 0.0932149967376268
1.71 0.0935552121134929
1.74 0.0938683916543349
1.77 0.102513837330804
1.8 0.101896943304992
1.83 0.101369578344091
1.86 0.100917918013859
1.89 0.100536796948769
1.92 0.100222369473247
1.95 0.0999718154434799
1.98 0.0997834425921702
2.01 0.0771978393620621
2.04 0.0795109421417065
2.07 0.0816093716581711
2.1 0.0835445564446417
2.13 0.0853463581595084
2.16 -0.063202616790667
2.19 -0.0674174860597293
2.22 -0.0708007823012568
2.25 -0.0732900486961568
2.28 -0.0759308331900669
2.31 -0.0782705893764384
2.34 -0.0809789026564362
2.37 -0.0820297355491583
2.4 -0.08448326986721
2.43 -0.0858499366677773
2.46 -0.0860240676966884
2.49 -0.0883729886516207
2.52 -0.0892891477062424
2.55 -0.0886040716586832
2.58 -0.089477508218764
2.61 -0.0921572042518669
2.64 -0.0904741669157873
2.67 -0.0911246413004909
2.7 -0.0916976549491737
2.73 -0.0922043161896854
2.76 -0.0961813504132026
2.79 -0.096202835879275
2.82 -0.0962245791294334
2.85 -0.0962455289543062
2.88 -0.0962678288730773
2.91 -0.096293657019191
2.94 -0.0963250822668239
2.97 -0.0963640854013089
3 -0.096412592942411
3.03 -0.0964725122084507
3.06 -0.0965457639840732
3.09 -0.0966343171939778
3.12 -0.0967402432963686
3.15 -0.096865820216259
3.18 -0.0970137199708487
3.21 -0.0747283031686393
3.24 -0.0773081943078981
3.27 -0.0796441328729904
3.3 -0.0817908408577027
3.33 0.046
3.36 0.046
3.39 0.0527185503746832
3.42 0.058130840743948
3.45 0.0619929635190294
3.48 0.0658591967408041
3.51 0.0698555422218706
3.54 0.0722098573947185
3.57 0.0756506345843912
3.6 0.0779907448193888
3.63 0.0791520192863696
3.66 0.0810926271837676
3.69 0.0828129297167821
3.72 0.0856599781163443
3.75 0.0853755538223706
3.78 0.0882965867103596
3.81 0.0872961338448023
3.84 0.090464282542016
3.87 0.0886851173871876
3.9 0.0895322828205201
3.93 0.0902813787243243
3.96 0.0909461193633111
3.99 0.0955270208508348
4.02 0.0911151986970938
4.05 0.0916908892795499
4.08 0.0979759156764701
4.11 0.097823216807801
4.14 0.090314080744334
4.17 0.0910003070453905
4.2 0.101070559266729
4.23 0.100632062286351
4.26 0.100267721963868
4.29 0.0999651188658634
4.32 0.0997211843922571
4.35 0.0995338971571122
4.38 0.099402019074813
4.41 0.0768663516714018
4.44 0.0792221604197407
4.47 0.0813574914629149
4.5 0.0833244982252014
4.53 -0.046
4.56 -0.046
4.59 -0.0509687941421085
4.62 -0.0565672749196937
4.65 -0.0605937028959173
4.68 -0.0651044316939128
4.71 -0.0686149106268491
4.74 -0.0710987034936026
4.77 -0.0746545454920992
4.8 -0.0762869339461358
4.83 -0.0785428863422877
4.86 -0.0815791525850666
4.89 -0.082073960783035
4.92 -0.0836755924547124
4.95 -0.0850945784701203
4.98 -0.0880412993745889
5.01 -0.0870652165648387
5.04 -0.0880965285418758
5.07 -0.0914492904920933
5.1 -0.0892368584512723
5.13 -0.0931375704499331
5.16 -0.0934946669915578
5.19 -0.0938136820874955
5.22 -0.0895854871606948
5.25 -0.0954252286272827
5.28 -0.0955373681710568
5.31 -0.095647212516457
5.34 -0.0883677949287876
5.37 -0.0892590961208009
5.4 -0.0995125113675492


==> graphics/first_step_MPC_comparison-000.dat <==
0 0
0.03 0
0.06 0
0.09 0
0.12 0
0.15 0
0.18 0
0.21 0
0.24 0
0.27 0
0.3 0
0.33 0
0.36 0
0.39 0
0.42 0
0.45 0
0.48 0
0.51 0
0.54 0
0.57 0
0.6 0
0.63 0
0.66 0
0.69 0
0.72 0
0.75 0
0.78 0
0.81 0
0.84 0
0.87 0
0.9 0
0.93 0
0.96 0.2
0.99 0.2
1.02 0.2
1.05 0.2
1.08 0.2
1.11 0.2
1.14 0.2
1.17 0.2
1.2 0.2
1.23 0.2
1.26 0.2
1.29 0.2
1.32 0.2
1.35 0.2
1.38 0.2
1.41 0.2
1.44 0.2
1.47 0.2
1.5 0.2
1.53 0.2
1.56 0.2
1.59 0.2
1.62 0.2
1.65 0.2
1.68 0.2
1.71 0.2
1.74 0.2
1.77 0.2
1.8 0.2
1.83 0.2
1.86 0.2
1.89 0.2
1.92 0.2
1.95 0.2
1.98 0.2
2.01 0.2
2.04 0.2
2.07 0.2
2.1 0.2
2.13 0.2
2.16 0.4
2.19 0.4
2.22 0.4
2.25 0.4
2.28 0.4
2.31 0.4
2.34 0.4
2.37 0.4


==> graphics/first_step_MPC_comparison-001.dat <==
0 0.075
0.03 0.075
0.06 0.0749999999994202
0.09 0.0750000000009595
0.12 0.0750000000004885
0.15 0.0749999999999752
0.18 0.0750000000001206
0.21 0.0750000000000797
0.24 0.0749999999997792
0.27 0.0750000000001375
0.3 0.0749999999999703
0.33 0.0749999999999682
0.36 0.0750000000000045
0.39 0.0750000000000917
0.42 0.0750000000000284
0.45 0.0749999999999881
0.48 0.0749999999999908
0.51 0.0749999999999885
0.54 0.0750000000000002
0.57 0.0749999999999966
0.6 0.0749999999999992
0.63 0.0750000000000002
0.66 0.0749999999999998
0.69 0.0750000000000013
0.72 0.0750000000000002
0.75 0.0749999999999994
0.78 0.075
0.81 0.075
0.84 0.0750000000000006
0.87 0.0749999999999998
0.9 0.0750000000000001
0.93 0.0750000000000001
0.96 0.275
0.99 0.275
1.02 0.275
1.05 0.275
1.08 0.275
1.11 0.275
1.14 0.275
1.17 0.275
1.2 0.275
1.23 0.275
1.26 0.275
1.29 0.275
1.32 0.275
1.35 0.275
1.38 0.275
1.41 0.275
1.44 0.275
1.47 0.275
1.5 0.275
1.53 0.275
1.56 0.275
1.59 0.275
1.62 0.275
1.65 0.275
1.68 0.275
1.71 0.275
1.74 0.275
1.77 0.275
1.8 0.275
1.83 0.275
1.86 0.275
1.89 0.275
1.92 0.275
1.95 0.275
1.98 0.275
2.01 0.275
2.04 0.275
2.07 0.275
2.1 0.275
2.13 0.275
2.16 0.475
2.19 0.469895666753135
2.22 0.460656401950106
2.25 0.451600718308459
2.28 0.442486639946415
2.31 0.4330584083984
2.34 0.4230407373433
2.37 0.41213253994961


==> graphics/first_step_MPC_comparison-002.dat <==
0 -0.075
0.03 -0.075
0.06 -0.075
0.09 -0.075
0.12 -0.075
0.15 -0.075
0.18 -0.075
0.21 -0.075
0.24 -0.075
0.27 -0.075
0.3 -0.075
0.33 -0.075
0.36 -0.075
0.39 -0.075
0.42 -0.075
0.45 -0.075
0.48 -0.075
0.51 -0.075
0.54 -0.075
0.57 -0.075
0.6 -0.075
0.63 -0.075
0.66 -0.075
0.69 -0.075
0.72 -0.075
0.75 -0.075
0.78 -0.075
0.81 -0.075
0.84 -0.075
0.87 -0.075
0.9 -0.075
0.93 -0.075
0.96 0.125
0.99 0.125
1.02 0.125
1.05 0.125
1.08 0.125
1.11 0.125
1.14 0.125
1.17 0.125
1.2 0.125
1.23 0.125
1.26 0.125
1.29 0.125
1.32 0.125
1.35 0.125
1.38 0.125
1.41 0.125
1.44 0.125
1.47 0.125
1.5 0.125
1.53 0.125
1.56 0.125
1.59 0.125
1.62 0.125
1.65 0.125
1.68 0.125
1.71 0.125
1.74 0.125
1.77 0.125
1.8 0.125
1.83 0.125
1.86 0.125
1.89 0.125
1.92 0.125
1.95 0.125
1.98 0.125
2.01 0.125
2.04 0.125
2.07 0.125
2.1 0.125
2.13 0.125
2.16 0.325
2.19 0.325
2.22 0.325
2.25 0.325
2.28 0.325
2.31 0.325
2.34 0.325
2.37 0.325


==> graphics/first_step_MPC_comparison-003.dat <==
0 0.075
0.03 0.075
0.06 0.075
0.09 0.075
0.12 0.075
0.15 0.075
0.18 0.075
0.21 0.075
0.24 0.075
0.27 0.075
0.3 0.075
0.33 0.075
0.36 0.075
0.39 0.075
0.42 0.075
0.45 0.075
0.48 0.075
0.51 0.075
0.54 0.075
0.57 0.075
0.6 0.075
0.63 0.075
0.66 0.075
0.69 0.075
0.72 0.075
0.75 0.075
0.78 0.075
0.81 0.075
0.84 0.075
0.87 0.075
0.9 0.075
0.93 0.075
0.96 0.275
0.99 0.275
1.02 0.275
1.05 0.275
1.08 0.275
1.11 0.275
1.14 0.275
1.17 0.275
1.2 0.275
1.23 0.275
1.26 0.275
1.29 0.275
1.32 0.275
1.35 0.275
1.38 0.275
1.41 0.275
1.44 0.275
1.47 0.275
1.5 0.275
1.53 0.275
1.56 0.275
1.59 0.275
1.62 0.275
1.65 0.275
1.68 0.275
1.71 0.275
1.74 0.275
1.77 0.275
1.8 0.275
1.83 0.275
1.86 0.275
1.89 0.275
1.92 0.275
1.95 0.275
1.98 0.275
2.01 0.275
2.04 0.275
2.07 0.275
2.1 0.275
2.13 0.275
2.16 0.475
2.19 0.475
2.22 0.475
2.25 0.475
2.28 0.475
2.31 0.475
2.34 0.475
2.37 0.475


==> graphics/first_step_MPC_comparison-004.dat <==
0 0.0623222776748144
0.03 0.0644210584614283
0.06 0.0663585978377502
0.09 0.0681644272630785
0.12 0.0698660707087053
0.15 0.0714894641709751
0.18 0.0730593509808155
0.21 0.0745996589350002
0.24 0.0761338649972637
0.27 0.0776853531279255
0.3 0.0792777706959892
0.33 0.0809353889060488
0.36 0.0826834727335221
0.39 0.0845486660066806
0.42 0.0865593975047875
0.45 0.088746314261982
0.48 0.0911427486812129
0.51 0.0937852265778492
0.54 0.096714023896434
0.57 0.0999737805859072
0.6 0.103614180989822
0.63 0.107690711121881
0.66 0.112265504368985
0.69 0.11740828851177
0.72 0.12319744849688
0.75 0.129721221159448
0.78 0.137079040105448
0.81 0.145383051252241
0.84 0.154759822126791
0.87 0.165352270974209
0.9 0.177321845079598
0.93 0.190850981504582
0.96 0.204621714369347
0.99 0.217319760142693
1.02 0.229138659057449
1.05 0.240258551624105
1.08 0.250848924284497
1.11 0.261071192679037
1.14 0.271081161900926
1.17 0.281031401235897
1.2 0.291073569582648
1.23 0.301360726997403
1.26 0.312049667594529
1.29 0.323303309360686
1.32 0.335293177307406
1.35 0.348202017809628
1.38 0.362226583977341
1.41 0.377580634514016
1.44 0.394498191769959
1.47 0.413237108648559
1.5 0.434082998731647
1.53 0.457353589525709
1.56 0.483403565179813
1.59 0.512629972487098
1.62 0.545478272566235
1.65 0.582449130461242
1.68 0.624106046144632
1.71 0.671083943234173
1.74 0.724098846329454
1.77 0.78395879446829
1.8 0.851576157042544
1.83 0.927981539889501
1.86 1.01433949351168
1.89 1.1119662628454
1.92 1.2223498491158
1.95 1.34717268955535
1.98 1.48833730066391
2.01 1.64799527585922
2.04 1.82858007949028
2.07 2.0328441370535
2.1 2.2639007869291
2.13 2.525271733056
2.16 2.81941654842979
2.19 3.14933323608022
2.22 3.52015960897126
2.25 3.93768712731281
2.28 4.40841810371069
2.31 4.93966860285059
2.34 5.53968399803091
2.37 6.21776903740863


==> graphics/first_step_MPC_comparison-005.dat <==
0 0.075
0.001 0.075
0.002 0.075
0.003 0.075
0.004 0.075
0.005 0.075
0.006 0.075
0.007 0.075
0.008 0.075
0.009 0.075
0.01 0.075
0.011 0.075
0.012 0.075
0.013 0.075
0.014 0.075
0.015 0.075
0.016 0.075
0.017 0.075
0.018 0.075
0.019 0.075
0.02 0.075
0.021 0.075
0.022 0.075
0.023 0.075
0.024 0.075
0.025 0.075
0.026 0.075
0.027 0.075
0.028 0.075
0.029 0.075
0.03 0.075
0.031 0.075
0.032 0.075
0.033 0.075
0.034 0.075
0.035 0.075
0.036 0.075
0.037 0.075
0.038 0.075
0.039 0.075
0.04 0.075
0.041 0.075
0.042 0.075
0.043 0.075
0.044 0.075
0.045 0.075
0.046 0.075
0.047 0.075
0.048 0.075
0.049 0.075
0.05 0.075
0.051 0.075
0.052 0.075
0.053 0.075
0.054 0.075
0.055 0.075
0.056 0.075
0.057 0.075
0.058 0.075
0.059 0.075
0.06 0.075
0.061 0.075
0.062 0.075
0.063 0.075
0.064 0.075
0.065 0.075
0.066 0.075
0.067 0.075
0.068 0.075
0.069 0.075
0.07 0.075
0.071 0.075
0.072 0.075
0.073 0.075
0.074 0.075
0.075 0.075
0.076 0.075
0.077 0.075
0.078 0.075
0.079 0.075
0.08 0.075
0.081 0.075
0.082 0.075
0.083 0.075
0.084 0.075
0.085 0.075
0.086 0.075
0.087 0.075
0.088 0.075
0.089 0.075
0.09 0.075
0.091 0.075
0.092 0.075
0.093 0.075
0.094 0.075
0.095 0.075
0.096 0.075
0.097 0.075
0.098 0.075
0.099 0.075
0.1 0.075
0.101 0.075
0.102 0.075
0.103 0.075
0.104 0.075
0.105 0.075
0.106 0.075
0.107 0.075
0.108 0.075
0.109 0.075
0.11 0.075
0.111 0.075
0.112 0.075
0.113 0.075
0.114 0.075
0.115 0.075
0.116 0.075
0.117 0.075
0.118 0.075
0.119 0.075
0.12 0.075
0.121 0.075
0.122 0.075
0.123 0.075
0.124 0.075
0.125 0.075
0.126 0.075
0.127 0.075
0.128 0.075
0.129 0.075
0.13 0.075
0.131 0.075
0.132 0.075
0.133 0.075
0.134 0.075
0.135 0.075
0.136 0.075
0.137 0.075
0.138 0.075
0.139 0.075
0.14 0.075
0.141 0.075
0.142 0.075
0.143 0.075
0.144 0.075
0.145 0.075
0.146 0.075
0.147 0.075
0.148 0.075
0.149 0.075
0.15 0.075
0.151 0.075
0.152 0.075
0.153 0.075
0.154 0.075
0.155 0.075
0.156 0.075
0.157 0.075
0.158 0.075
0.159 0.075
0.16 0.075
0.161 0.075
0.162 0.075
0.163 0.075
0.164 0.075
0.165 0.075
0.166 0.075
0.167 0.075
0.168 0.075
0.169 0.075
0.17 0.075
0.171 0.075
0.172 0.075
0.173 0.075
0.174 0.075
0.175 0.075
0.176 0.075
0.177 0.075
0.178 0.075
0.179 0.075
0.18 0.075
0.181 0.075
0.182 0.075
0.183 0.075
0.184 0.075
0.185 0.075
0.186 0.075
0.187 0.075
0.188 0.075
0.189 0.075
0.19 0.075
0.191 0.075
0.192 0.075
0.193 0.075
0.194 0.075
0.195 0.075
0.196 0.075
0.197 0.075
0.198 0.075
0.199 0.075
0.2 0.075
0.201 0.075
0.202 0.075
0.203 0.075
0.204 0.075
0.205 0.075
0.206 0.075
0.207 0.075
0.208 0.075
0.209 0.075
0.21 0.075
0.211 0.075
0.212 0.075
0.213 0.075
0.214 0.075
0.215 0.075
0.216 0.075
0.217 0.075
0.218 0.075
0.219 0.075
0.22 0.075
0.221 0.075
0.222 0.075
0.223 0.075
0.224 0.075
0.225 0.075
0.226 0.075
0.227 0.075
0.228 0.075
0.229 0.075
0.23 0.075
0.231 0.075
0.232 0.075
0.233 0.075
0.234 0.075
0.235 0.075
0.236 0.075
0.237 0.075
0.238 0.075
0.239 0.075
0.24 0.075
0.241 0.075
0.242 0.075
0.243 0.075
0.244 0.075
0.245 0.075
0.246 0.075
0.247 0.075
0.248 0.075
0.249 0.075
0.25 0.075
0.251 0.075
0.252 0.075
0.253 0.075
0.254 0.075
0.255 0.075
0.256 0.075
0.257 0.075
0.258 0.075
0.259 0.075
0.26 0.075
0.261 0.075
0.262 0.075
0.263 0.075
0.264 0.075
0.265 0.075
0.266 0.075
0.267 0.075
0.268 0.075
0.269 0.075
0.27 0.075
0.271 0.075
0.272 0.075
0.273 0.075
0.274 0.075
0.275 0.075
0.276 0.075
0.277 0.075
0.278 0.075
0.279 0.075
0.28 0.075
0.281 0.075
0.282 0.075
0.283 0.075
0.284 0.075
0.285 0.075
0.286 0.075
0.287 0.075
0.288 0.075
0.289 0.075
0.29 0.075
0.291 0.075
0.292 0.075
0.293 0.075
0.294 0.075
0.295 0.075
0.296 0.075
0.297 0.075
0.298 0.075
0.299 0.075
0.3 0.075
0.301 0.075
0.302 0.075
0.303 0.075
0.304 0.075
0.305 0.075
0.306 0.075
0.307 0.075
0.308 0.075
0.309 0.075
0.31 0.075
0.311 0.075
0.312 0.075
0.313 0.075
0.314 0.075
0.315 0.075
0.316 0.075
0.317 0.075
0.318 0.075
0.319 0.075
0.32 0.075
0.321 0.075
0.322 0.075
0.323 0.075
0.324 0.075
0.325 0.075
0.326 0.075
0.327 0.075
0.328 0.075
0.329 0.075
0.33 0.075
0.331 0.075
0.332 0.075
0.333 0.075
0.334 0.075
0.335 0.075
0.336 0.075
0.337 0.075
0.338 0.075
0.339 0.075
0.34 0.075
0.341 0.075
0.342 0.075
0.343 0.075
0.344 0.075
0.345 0.075
0.346 0.075
0.347 0.075
0.348 0.075
0.349 0.075
0.35 0.075
0.351 0.075
0.352 0.075
0.353 0.075
0.354 0.075
0.355 0.075
0.356 0.075
0.357 0.075
0.358 0.075
0.359 0.075
0.36 0.075
0.361 0.075
0.362 0.075
0.363 0.075
0.364 0.075
0.365 0.075
0.366 0.075
0.367 0.075
0.368 0.075
0.369 0.075
0.37 0.075
0.371 0.075
0.372 0.075
0.373 0.075
0.374 0.075
0.375 0.075
0.376 0.075
0.377 0.075
0.378 0.075
0.379 0.075
0.38 0.075
0.381 0.075
0.382 0.075
0.383 0.075
0.384 0.075
0.385 0.075
0.386 0.075
0.387 0.075
0.388 0.075
0.389 0.075
0.39 0.075
0.391 0.075
0.392 0.075
0.393 0.075
0.394 0.075
0.395 0.075
0.396 0.075
0.397 0.075
0.398 0.075
0.399 0.075
0.4 0.075
0.401 0.075
0.402 0.075
0.403 0.075
0.404 0.075
0.405 0.075
0.406 0.075
0.407 0.075
0.408 0.075
0.409 0.075
0.41 0.075
0.411 0.075
0.412 0.075
0.413 0.075
0.414 0.075
0.415 0.075
0.416 0.075
0.417 0.075
0.418 0.075
0.419 0.075
0.42 0.075
0.421 0.075
0.422 0.075
0.423 0.075
0.424 0.075
0.425 0.075
0.426 0.075
0.427 0.075
0.428 0.075
0.429 0.075
0.43 0.075
0.431 0.075
0.432 0.075
0.433 0.075
0.434 0.075
0.435 0.075
0.436 0.075
0.437 0.075
0.438 0.075
0.439 0.075
0.44 0.075
0.441 0.075
0.442 0.075
0.443 0.075
0.444 0.075
0.445 0.075
0.446 0.075
0.447 0.075
0.448 0.075
0.449 0.075
0.45 0.075
0.451 0.075
0.452 0.075
0.453 0.075
0.454 0.075
0.455 0.075
0.456 0.075
0.457 0.075
0.458 0.075
0.459 0.075
0.46 0.075
0.461 0.075
0.462 0.075
0.463 0.075
0.464 0.075
0.465 0.075
0.466 0.075
0.467 0.075
0.468 0.075
0.469 0.075
0.47 0.075
0.471 0.075
0.472 0.075
0.473 0.075
0.474 0.075
0.475 0.075
0.476 0.075
0.477 0.075
0.478 0.075
0.479 0.075
0.48 0.075
0.481 0.075
0.482 0.075
0.483 0.075
0.484 0.075
0.485 0.075
0.486 0.075
0.487 0.075
0.488 0.075
0.489 0.075
0.49 0.075
0.491 0.075
0.492 0.075
0.493 0.075
0.494 0.075
0.495 0.075
0.496 0.075
0.497 0.075
0.498 0.075
0.499 0.075
0.5 0.075
0.501 0.075
0.502 0.075
0.503 0.075
0.504 0.075
0.505 0.075
0.506 0.075
0.507 0.075
0.508 0.075
0.509 0.075
0.51 0.075
0.511 0.075
0.512 0.075
0.513 0.075
0.514 0.075
0.515 0.075
0.516 0.075
0.517 0.075
0.518 0.075
0.519 0.075
0.52 0.075
0.521 0.075
0.522 0.075
0.523 0.075
0.524 0.075
0.525 0.075
0.526 0.075
0.527 0.075
0.528 0.075
0.529 0.075
0.53 0.075
0.531 0.075
0.532 0.075
0.533 0.075
0.534 0.075
0.535 0.075
0.536 0.075
0.537 0.075
0.538 0.075
0.539 0.075
0.54 0.075
0.541 0.075
0.542 0.075
0.543 0.075
0.544 -0.075
0.545 -0.075
0.546 -0.075
0.547 -0.075
0.548 -0.075
0.549 -0.075
0.55 -0.075
0.551 -0.075
0.552 -0.075
0.553 -0.075
0.554 -0.075
0.555 -0.075
0.556 -0.075
0.557 -0.075
0.558 -0.075
0.559 -0.075
0.56 -0.075
0.561 -0.075
0.562 -0.075
0.563 -0.075
0.564 -0.075
0.565 -0.075
0.566 -0.075
0.567 -0.075
0.568 -0.075
0.569 -0.075
0.57 -0.075
0.571 -0.075
0.572 -0.075
0.573 -0.075
0.574 -0.075
0.575 -0.075
0.576 -0.075
0.577 -0.075
0.578 -0.075
0.579 -0.075
0.58 -0.075
0.581 -0.075
0.582 -0.075
0.583 -0.075
0.584 -0.075
0.585 -0.075
0.586 -0.075
0.587 -0.075
0.588 -0.075
0.589 -0.075
0.59 -0.075
0.591 -0.075
0.592 -0.075
0.593 -0.075
0.594 -0.075
0.595 -0.075
0.596 -0.075
0.597 -0.075
0.598 -0.075
0.599 -0.075
0.6 -0.075
0.601 -0.075
0.602 -0.075
0.603 -0.075
0.604 -0.075
0.605 -0.075
0.606 -0.075
0.607 -0.075
0.608 -0.075
0.609 -0.075
0.61 -0.075
0.611 -0.075
0.612 -0.075
0.613 -0.075
0.614 -0.075
0.615 -0.075
0.616 -0.075
0.617 -0.075
0.618 -0.075
0.619 -0.075
0.62 -0.075
0.621 -0.075
0.622 -0.075
0.623 -0.075
0.624 -0.075
0.625 -0.075
0.626 -0.075
0.627 -0.075
0.628 -0.075
0.629 -0.075
0.63 -0.075
0.631 -0.075
0.632 -0.075
0.633 -0.075
0.634 -0.075
0.635 -0.075
0.636 -0.075
0.637 -0.075
0.638 -0.075
0.639 -0.075
0.64 -0.075
0.641 -0.075
0.642 -0.075
0.643 -0.075
0.644 -0.075
0.645 -0.075
0.646 -0.075
0.647 -0.075
0.648 -0.075
0.649 -0.075
0.65 -0.075
0.651 -0.075
0.652 -0.075
0.653 -0.075
0.654 -0.075
0.655 -0.075
0.656 -0.075
0.657 -0.075
0.658 -0.075
0.659 -0.075
0.66 -0.075
0.661 -0.075
0.662 -0.075
0.663 -0.075
0.664 -0.075
0.665 -0.075
0.666 -0.075
0.667 -0.075
0.668 -0.075
0.669 -0.075
0.67 -0.075
0.671 -0.075
0.672 -0.075
0.673 -0.075
0.674 -0.075
0.675 -0.075
0.676 -0.075
0.677 -0.075
0.678 -0.075
0.679 -0.075
0.68 -0.075
0.681 -0.075
0.682 -0.075
0.683 -0.075
0.684 -0.075
0.685 -0.075
0.686 -0.075
0.687 -0.075
0.688 -0.075
0.689 -0.075
0.69 -0.075
0.691 -0.075
0.692 -0.075
0.693 -0.075
0.694 -0.075
0.695 -0.075
0.696 -0.075
0.697 -0.075
0.698 -0.075
0.699 -0.075
0.7 -0.075
0.701 -0.075
0.702 -0.075
0.703 -0.075
0.704 -0.075
0.705 -0.075
0.706 -0.075
0.707 -0.075
0.708 -0.075
0.709 -0.075
0.71 -0.075
0.711 -0.075
0.712 -0.075
0.713 -0.075
0.714 -0.075
0.715 -0.075
0.716 -0.075
0.717 -0.075
0.718 -0.075
0.719 -0.075
0.72 -0.075
0.721 -0.075
0.722 -0.075
0.723 -0.075
0.724 -0.075
0.725 -0.075
0.726 -0.075
0.727 -0.075
0.728 -0.075
0.729 -0.075
0.73 -0.075
0.731 -0.075
0.732 -0.075
0.733 -0.075
0.734 -0.075
0.735 -0.075
0.736 -0.075
0.737 -0.075
0.738 -0.075
0.739 -0.075
0.74 -0.075
0.741 -0.075
0.742 -0.075
0.743 -0.075
0.744 -0.075
0.745 -0.075
0.746 -0.075
0.747 -0.075
0.748 -0.075
0.749 -0.075
0.75 -0.075
0.751 -0.075
0.752 -0.075
0.753 -0.075
0.754 -0.075
0.755 -0.075
0.756 -0.075
0.757 -0.075
0.758 -0.075
0.759 -0.075
0.76 -0.075
0.761 -0.075
0.762 -0.075
0.763 -0.075
0.764 -0.075
0.765 -0.075
0.766 -0.075
0.767 -0.075
0.768 -0.075
0.769 -0.075
0.77 -0.075
0.771 -0.075
0.772 -0.075
0.773 -0.075
0.774 -0.075
0.775 -0.075
0.776 -0.075
0.777 -0.075
0.778 -0.075
0.779 -0.075
0.78 -0.075
0.781 -0.075
0.782 -0.075
0.783 -0.075
0.784 -0.075
0.785 -0.075
0.786 -0.075
0.787 -0.075
0.788 -0.075
0.789 -0.075
0.79 -0.075
0.791 -0.075
0.792 -0.075
0.793 -0.075
0.794 -0.075
0.795 -0.075
0.796 -0.075
0.797 -0.075
0.798 -0.075
0.799 -0.075
0.8 -0.075
0.801 -0.075
0.802 -0.075
0.803 -0.075
0.804 -0.075
0.805 -0.075
0.806 -0.075
0.807 -0.075
0.808 -0.075
0.809 -0.075
0.81 -0.075
0.811 -0.075
0.812 -0.075
0.813 -0.075
0.814 -0.075
0.815 -0.075
0.816 -0.075
0.817 -0.075
0.818 -0.075
0.819 -0.075
0.82 -0.075
0.821 -0.075
0.822 -0.075
0.823 -0.075
0.824 -0.075
0.825 -0.075
0.826 -0.075
0.827 -0.075
0.828 -0.075
0.829 -0.075
0.83 -0.075
0.831 -0.075
0.832 -0.075
0.833 -0.075
0.834 -0.075
0.835 -0.075
0.836 -0.075
0.837 -0.075
0.838 -0.075
0.839 -0.075
0.84 -0.075
0.841 -0.075
0.842 -0.075
0.843 -0.075
0.844 -0.075
0.845 -0.075
0.846 -0.075
0.847 -0.075
0.848 -0.075
0.849 -0.075
0.85 -0.075
0.851 -0.075
0.852 -0.075
0.853 -0.075
0.854 -0.075
0.855 -0.075
0.856 -0.075
0.857 -0.075
0.858 -0.075
0.859 -0.075
0.86 -0.075
0.861 -0.075
0.862 -0.075
0.863 -0.075
0.864 -0.075
0.865 -0.075
0.866 -0.075
0.867 -0.075
0.868 -0.075
0.869 -0.075
0.87 -0.075
0.871 -0.075
0.872 -0.075
0.873 -0.075
0.874 -0.075
0.875 -0.075
0.876 -0.075
0.877 -0.075
0.878 -0.075
0.879 -0.075
0.88 -0.075
0.881 -0.075
0.882 -0.075
0.883 -0.075
0.884 -0.075
0.885 -0.075
0.886 -0.075
0.887 -0.075
0.888 -0.075
0.889 -0.075
0.89 -0.075
0.891 -0.075
0.892 -0.075
0.893 -0.075
0.894 -0.075
0.895 -0.075
0.896 -0.075
0.897 -0.075
0.898 -0.075
0.899 -0.075
0.9 -0.075
0.901 -0.075
0.902 -0.075
0.903 -0.075
0.904 -0.075
0.905 -0.075
0.906 -0.075
0.907 -0.075
0.908 -0.075
0.909 -0.075
0.91 -0.075
0.911 -0.075
0.912 -0.075
0.913 -0.075
0.914 -0.075
0.915 -0.075
0.916 -0.075
0.917 -0.075
0.918 -0.075
0.919 -0.075
0.92 -0.075
0.921 -0.075
0.922 -0.075
0.923 -0.075
0.924 -0.075
0.925 -0.075
0.926 -0.075
0.927 -0.075
0.928 -0.075
0.929 -0.075
0.93 -0.075
0.931 -0.075
0.932 -0.075
0.933 -0.075
0.934 -0.075
0.935 -0.075
0.936 -0.075
0.937 -0.075
0.938 -0.075
0.939 -0.075
0.94 -0.075
0.941 -0.075
0.942 -0.075
0.943 -0.075
0.944 -0.075
0.945 -0.075
0.946 -0.075
0.947 -0.075
0.948 -0.075
0.949 -0.075
0.95 -0.075
0.951 -0.075
0.952 -0.075
0.953 -0.075
0.954 -0.075
0.955 -0.075
0.956 -0.075
0.957 -0.075
0.958 -0.075
0.959 -0.075
0.96 -0.075
0.961 -0.075
0.962 -0.075
0.963 -0.075
0.964 -0.075
0.965 -0.075
0.966 -0.075
0.967 -0.075
0.968 -0.075
0.969 -0.075
0.97 -0.075
0.971 -0.075
0.972 -0.075
0.973 -0.075
0.974 -0.075
0.975 -0.075
0.976 -0.075
0.977 -0.075
0.978 -0.075
0.979 -0.075
0.98 -0.075
0.981 -0.075
0.982 -0.075
0.983 -0.075
0.984 -0.075
0.985 -0.075
0.986 -0.075
0.987 -0.075
0.988 -0.075
0.989 -0.075
0.99 -0.075
0.991 -0.075
0.992 -0.075
0.993 -0.075
0.994 -0.075
0.995 -0.075
0.996 -0.075
0.997 -0.075
0.998 -0.075
0.999 -0.075
1 -0.075
1.001 -0.075
1.002 -0.075
1.003 -0.075
1.004 -0.075
1.005 -0.075
1.006 -0.075
1.007 -0.075
1.008 -0.075
1.009 -0.075
1.01 -0.075
1.011 -0.075
1.012 -0.075
1.013 -0.075
1.014 -0.075
1.015 -0.075
1.016 -0.075
1.017 -0.075
1.018 -0.075
1.019 -0.075
1.02 -0.075
1.021 -0.075
1.022 -0.075
1.023 -0.075
1.024 -0.075
1.025 -0.075
1.026 -0.075
1.027 -0.075
1.028 -0.075
1.029 -0.075
1.03 -0.075
1.031 -0.075
1.032 -0.075
1.033 -0.075
1.034 -0.075
1.035 -0.075
1.036 -0.075
1.037 -0.075
1.038 -0.075
1.039 -0.075
1.04 -0.075
1.041 -0.075
1.042 -0.075
1.043 -0.075
1.044 -0.075
1.045 -0.075
1.046 -0.075
1.047 -0.075
1.048 -0.075
1.049 -0.075
1.05 -0.075
1.051 -0.075
1.052 -0.075
1.053 -0.075
1.054 -0.075
1.055 -0.075
1.056 -0.075
1.057 -0.075
1.058 -0.075
1.059 -0.075
1.06 -0.075
1.061 -0.075
1.062 -0.075
1.063 -0.075
1.064 -0.075
1.065 -0.075
1.066 -0.075
1.067 -0.075
1.068 -0.075
1.069 -0.075
1.07 -0.075
1.071 -0.075
1.072 -0.075
1.073 -0.075
1.074 -0.075
1.075 -0.075
1.076 -0.075
1.077 -0.075
1.078 -0.075
1.079 -0.075
1.08 -0.075
1.081 -0.075
1.082 -0.075
1.083 -0.075
1.084 -0.075
1.085 -0.075
1.086 -0.075
1.087 -0.075
1.088 -0.075
1.089 -0.075
1.09 -0.075
1.091 -0.075
1.092 -0.075
1.093 -0.075
1.094 -0.075
1.095 -0.075
1.096 -0.075
1.097 -0.075
1.098 -0.075
1.099 -0.075
1.1 -0.075
1.101 -0.075
1.102 -0.075
1.103 -0.075
1.104 -0.075
1.105 -0.075
1.106 -0.075
1.107 -0.075
1.108 -0.075
1.109 -0.075
1.11 -0.075
1.111 -0.075
1.112 -0.075
1.113 -0.075
1.114 -0.075
1.115 -0.075
1.116 -0.075
1.117 -0.075
1.118 -0.075
1.119 -0.075
1.12 -0.075
1.121 -0.075
1.122 -0.075
1.123 -0.075
1.124 -0.075
1.125 -0.075
1.126 -0.075
1.127 -0.075
1.128 -0.075
1.129 -0.075
1.13 -0.075
1.131 -0.075
1.132 -0.075
1.133 -0.075
1.134 -0.075
1.135 -0.075
1.136 -0.075
1.137 -0.075
1.138 -0.075
1.139 -0.075
1.14 -0.075
1.141 -0.075
1.142 -0.075
1.143 -0.075
1.144 -0.075
1.145 -0.075
1.146 -0.075
1.147 -0.075
1.148 -0.075
1.149 -0.075
1.15 -0.075
1.151 -0.075
1.152 -0.075
1.153 -0.075
1.154 -0.075
1.155 -0.075
1.156 -0.075
1.157 -0.075
1.158 -0.075
1.159 -0.075
1.16 -0.075
1.161 -0.075
1.162 -0.075
1.163 -0.075
1.164 -0.075
1.165 -0.075
1.166 -0.075
1.167 -0.075
1.168 -0.075
1.169 -0.075
1.17 -0.075
1.171 -0.075
1.172 -0.075
1.173 -0.075
1.174 -0.075
1.175 -0.075
1.176 -0.075
1.177 -0.075
1.178 -0.075
1.179 -0.075
1.18 -0.075
1.181 -0.075
1.182 -0.075
1.183 -0.075
1.184 -0.075
1.185 -0.075
1.186 -0.075
1.187 -0.075
1.188 -0.075
1.189 -0.075
1.19 -0.075
1.191 -0.075
1.192 -0.075
1.193 -0.075
1.194 -0.075
1.195 -0.075
1.196 -0.075
1.197 -0.075
1.198 -0.075
1.199 -0.075
1.2 -0.075
1.201 -0.075
1.202 -0.075
1.203 -0.075
1.204 -0.075
1.205 -0.075
1.206 -0.075
1.207 -0.075
1.208 -0.075
1.209 -0.075
1.21 -0.075
1.211 -0.075
1.212 -0.075
1.213 -0.075
1.214 -0.075
1.215 -0.075
1.216 -0.075
1.217 -0.075
1.218 -0.075
1.219 -0.075
1.22 -0.075
1.221 -0.075
1.222 -0.075
1.223 -0.075
1.224 -0.075
1.225 -0.075
1.226 -0.075
1.227 -0.075
1.228 -0.075
1.229 -0.075
1.23 -0.075
1.231 -0.075
1.232 -0.075
1.233 -0.075
1.234 -0.075
1.235 -0.075
1.236 -0.075
1.237 -0.075
1.238 -0.075
1.239 -0.075
1.24 -0.075
1.241 -0.075
1.242 -0.075
1.243 -0.075
1.244 -0.075
1.245 -0.075
1.246 -0.075
1.247 -0.075
1.248 -0.075
1.249 -0.075
1.25 -0.075
1.251 -0.075
1.252 -0.075
1.253 -0.075
1.254 -0.075
1.255 -0.075
1.256 -0.075
1.257 -0.075
1.258 -0.075
1.259 -0.075
1.26 -0.075
1.261 -0.075
1.262 -0.075
1.263 -0.075
1.264 -0.075
1.265 -0.075
1.266 -0.075
1.267 -0.075
1.268 -0.075
1.269 -0.075
1.27 -0.075
1.271 -0.075
1.272 -0.075
1.273 -0.075
1.274 -0.075
1.275 -0.075
1.276 -0.075
1.277 -0.075
1.278 -0.075
1.279 -0.075
1.28 -0.075
1.281 -0.075
1.282 -0.075
1.283 -0.075
1.284 -0.075
1.285 -0.075
1.286 -0.075
1.287 -0.075
1.288 -0.075
1.289 -0.075
1.29 -0.075
1.291 -0.075
1.292 -0.075
1.293 -0.075
1.294 -0.075
1.295 -0.075
1.296 -0.075
1.297 -0.075
1.298 -0.075
1.299 -0.075
1.3 -0.075
1.301 -0.075
1.302 -0.0328078199241877
1.303 -0.00736561781059253
1.304 0.000766037765697725
1.305 0.0033547850499458
1.306 0.00416871844340205
1.307 0.00441440992869824
1.308 0.00447821162071937
1.309 0.00448383539013353
1.31 0.00447089409073564
1.311 0.00445207162632855
1.312 0.00443142914559402
1.313 0.00441026675558609
1.314 0.00438900048046831
1.315 0.00436776326091115
1.316 0.00434659738945742
1.317 0.0043255161404403
1.318 0.00430452349541399
1.319 0.00428362046157682
1.32 0.00426280709522331
1.321 0.00424141807654888
1.322 0.00422056496150525
1.323 0.00419994367248266
1.324 0.00417945658998375
1.325 0.00415907219522982
1.326 0.0041387801355901
1.327 0.00411857684047101
1.328 0.00409846091128152
1.329 0.00407843164400434
1.33 0.00405848855579016
1.331 0.00403863124301695
1.332 0.00401885932386881
1.333 0.00399917242199077
1.334 0.00397957017090489
1.335 0.00396005220354256
1.336 0.00394061815460178
1.337 0.00392126766177059
1.338 0.00390200036370159
1.339 0.0038828158983617
1.34 0.00386371390988893
1.341 0.00384469403915855
1.342 0.00382575593403711
1.343 0.00380689923916244
1.344 0.00378812360238312
1.345 0.0037694286745511
1.346 0.00375081410537415
1.347 0.00373227954909461
1.348 0.00371382466024306
1.349 0.00369544909224828
1.35 0.00367715250450651
1.351 0.00365991650410558
1.352 0.00364208726139537
1.353 0.00362412100377285
1.354 0.00360616356921484
1.355 0.00358826141837176
1.356 0.0035704291957801
1.357 0.00355267136788529
1.358 0.00353498913582495
1.359 0.00351738266349755
1.36 0.00349985177861489
1.361 0.00348239620419344
1.362 0.00346501563123391
1.363 0.00344770973741437
1.364 0.00343047820327724
1.365 0.00341332070828382
1.366 0.00339623692981039
1.367 0.00337922655006984
1.368 0.003362289250739
1.369 0.00334542471637911
1.37 0.00332863263043959
1.371 0.00331191267995834
1.372 0.00329526455123075
1.373 0.00327868793435648
1.374 0.00326218251884369
1.375 0.00324574799511579
1.376 0.00322938405657003
1.377 0.00321309039604922
1.378 0.00319686670888464
1.379 0.00318071269377085
1.38 0.00316462804540496
1.381 0.00314772544692632
1.382 0.00313148844621325
1.383 0.00311551108636143
1.384 0.00309966321420929
1.385 0.00308390296741545
1.386 0.00306821674292612
1.387 0.00305259998670215
1.388 0.00303705104240493
1.389 0.00302156918092211
1.39 0.00300615397364723
1.391 0.00299080508279137
1.392 0.00297552220770236
1.393 0.0029603050538094
1.394 0.00294515333493695
1.395 0.00293006676531959
1.396 0.00291504505840878
1.397 0.00290008793311092
1.398 0.00288519510686069
1.399 0.00287036629755533
1.4 0.0028556012249954
1.401 0.0028408996101521
1.402 0.00282626117704776
1.403 0.00281168564664247
1.404 0.00279717274471447
1.405 0.00278272219453068
1.406 0.00276833372504459
1.407 0.00275400706030426
1.408 0.00273974193078952
1.409 0.00272553806480924
1.41 0.00271139519339614
1.411 0.00269848019212016
1.412 0.002684827173
1.413 0.00267097873927535
1.414 0.00265710837222377
1.415 0.00264327141780285
1.416 0.00262948540840591
1.417 0.00261575577817186
1.418 0.00260208408791418
1.419 0.0025884706587127
1.42 0.00257491541866561
1.421 0.00256141816767586
1.422 0.00254797866623591
1.423 0.0025345966618886
1.424 0.00252127190203932
1.425 0.00250800413073504
1.426 0.00249479309356904
1.427 0.00248163853589034
1.428 0.00246854020487497
1.429 0.00245549784824628
1.43 0.00244251121510564
1.431 0.00242958005450666
1.432 0.00241670411759154
1.433 0.00240388315453255
1.434 0.00239111691849447
1.435 0.0023784051620841
1.436 0.00236574763802189
1.437 0.00235314410153964
1.438 0.00234059430822575
1.439 0.00232809801413247
1.44 0.00231565497564623
1.441 0.00230327256492346
1.442 0.00229093198018782
1.443 0.00227864057953386
1.444 0.00226640055510918
1.445 0.00225421244574098
1.446 0.00224207625948147
1.447 0.00222999183741912
1.448 0.00221795896778132
1.449 0.00220597742069728
1.45 0.00219404696352621
1.451 0.0021821673597413
1.452 0.00217033837554004
1.453 0.00215855977691159
1.454 0.00214683132961624
1.455 0.00213515280108956
1.456 0.00212352395971305
1.457 0.00211194457399255
1.458 0.00210041441268927
1.459 0.00208893324643045
1.46 0.00207750084598568
1.461 0.00206611698262438
1.462 0.00205478142878501
1.463 0.00204349395690984
1.464 0.00203225434056531
1.465 0.00202106235403354
1.466 0.0020099177731423
1.467 0.00199882037265753
1.468 0.00198776992918859
1.469 0.00197676621877818
1.47 0.00196580901986199
1.471 0.00195364821870725
1.472 0.00194237665857511
1.473 0.00193142078977426
1.474 0.0019205969565117
1.475 0.00190984625026891
1.476 0.00189914967421356
1.477 0.00188850100419335
1.478 0.00187789810009975
1.479 0.00186734013138556
1.48 0.00185682668498077
1.481 0.00184635748310136
1.482 0.00183593229145806
1.483 0.00182555089007663
1.484 0.00181521306335619
1.485 0.0018049185978728
1.486 0.0017946672809328
1.487 0.00178445890237944
1.488 0.00177429325015876
1.489 0.00176417011521934
1.49 0.00175408928695719
1.491 0.00174405055708549
1.492 0.00173405371687307
1.493 0.00172409855892097
1.494 0.00171418487508401
1.495 0.0017043124595052
1.496 0.00169448110593395
1.497 0.00168469060834775
1.498 0.00167494076216168
1.499 0.00166523136326735
1.5 0.00165556220763352
1.501 0.00164606979583115
1.502 0.00163651916485319
1.503 0.00162697672335399
1.504 0.00161746358057102
1.505 0.00160798635170467
1.506 0.00159854701825224
1.507 0.00158914607850702
1.508 0.00157978355771293
1.509 0.00157045932942657
1.51 0.0015611732192129
1.511 0.00155192503664714
1.512 0.00154271458902899
1.513 0.00153354168126429
1.514 0.0015244061177877
1.515 0.00151530770482033
1.516 0.0015062462480312
1.517 0.00149722155380472
1.518 0.00148823342941706
1.519 0.00147928168141676
1.52 0.00147036611905016
1.521 0.00146148655030831
1.522 0.00145264278368107
1.523 0.00144383462945485
1.524 0.00143506189748033
1.525 0.00142632439811352
1.526 0.00141762194254014
1.527 0.00140895434220589
1.528 0.00140032140932689
1.529 0.00139172295697043
1.53 0.00138315879718276
1.531 0.0013762516373913
1.532 0.00136826938019574
1.533 0.00135996618099887
1.534 0.00135158312509098
1.535 0.00134319719610188
1.536 0.00133483289032243
1.537 0.00132649791740047
1.538 0.00131819461816574
1.539 0.00130992361672122
1.54 0.00130168498807948
1.541 0.0012934786323201
1.542 0.00128530439343089
1.543 0.0012771620985299
1.544 0.00126905156898405
1.545 0.00126097262508129
1.546 0.00125292508655039
1.547 0.00124490877433114
1.548 0.00123692350871307
1.549 0.00122896911084458
1.55 0.00122104540288936
1.551 0.0012131522065747
1.552 0.00120528934466724
1.553 0.00119745664014637
1.554 0.00118965391665837
1.555 0.00118188099826233
1.556 0.00117413770939834
1.557 0.00116642387519128
1.558 0.00115873932081678
1.559 0.00115108387194729
1.56 0.00114345735547083
1.561 0.00113580634339261
1.562 0.00112821362080862
1.563 0.00112065905557202
1.564 0.00111313609115127
1.565 0.00110564251275702
1.566 0.00109817749403396
1.567 0.0010907406531373
1.568 0.00108333175045017
1.569 0.00107595059276344
1.57 0.00106859700137751
1.571 0.00106127080260043
1.572 0.00105397182511879
1.573 0.00104669989806827
1.574 0.00103945485152901
1.575 0.00103223651593143
1.576 0.00102504472206466
1.577 0.00101787930109321
1.578 0.00101074008529523
1.579 0.00100362690637634
1.58 0.000996539597640234
1.581 0.000989477991487187
1.582 0.000982441921830945
1.583 0.000975431222565049
1.584 0.000968445728041001
1.585 0.000961485273419438
1.586 0.000954549693332973
1.587 0.000947638824176589
1.588 0.000940752501460862
1.589 0.000933890562016315
1.59 0.000927052842992104
1.591 0.000920196274601714
1.592 0.000913383957244829
1.593 0.000906601999832168
1.594 0.000899845849976488
1.595 0.000893113942770252
1.596 0.000886405668229284
1.597 0.000879720722061328
1.598 0.000873058898501977
1.599 0.000866420022388903
1.6 0.000859803929998737
1.601 0.000853210460568521
1.602 0.000846639455367226
1.603 0.000840090756014211
1.604 0.000833564204605008
1.605 0.000827059643842887
1.606 0.000820576916680138
1.607 0.000814115867015075
1.608 0.000807676338278718
1.609 0.000801258175533781
1.61 0.000794861222980336
1.611 0.000788485326044919
1.612 0.000782130330234443
1.613 0.000775796081608493
1.614 0.000769482427098844
1.615 0.000763189212979576
1.616 0.000756916286619558
1.617 0.000750663495664994
1.618 0.000744430688551678
1.619 0.000738217713708522
1.62 0.000732024419537347
1.621 0.00072391463613608
1.622 0.000717137153786185
1.623 0.000710798816689673
1.624 0.000704613967626444
1.625 0.000698491176430505
1.626 0.000692401110589991
1.627 0.000686334291906454
1.628 0.000680287589300055
1.629 0.000674259901898067
1.63 0.000668250777708712
1.631 0.000662259973016166
1.632 0.000656287310570991
1.633 0.000650332634998585
1.634 0.000644395797127939
1.635 0.000638476650672626
1.636 0.000632575052709639
1.637 0.000626690857650214
1.638 0.000620823922139024
1.639 0.000614974103018529
1.64 0.000609141257575219
1.641 0.000603325242668762
1.642 0.000597525917569397
1.643 0.00059174313934085
1.644 0.000585976767794705
1.645 0.000580226661469729
1.646 0.000574492680092575
1.647 0.000568774684172213
1.648 0.000563072533263598
1.649 0.000557386088701761
1.65 0.000551715211716541
1.651 0.000546225152447732
1.652 0.000540631242711143
1.653 0.000535014304483772
1.654 0.000529400084187892
1.655 0.00052379672061309
1.656 0.000518206725675596
1.657 0.000512630810676984
1.658 0.000507069112532177
1.659 0.000501521585032694
1.66 0.000495988123466018
1.661 0.000490468604507965
1.662 0.000484962899859886
1.663 0.000479470878994415
1.664 0.000473992410751412
1.665 0.000468527365806715
1.666 0.000463075614154762
1.667 0.000457637025100932
1.668 0.000452211470578334
1.669 0.000446798821671535
1.67 0.000441398949379557
1.671 0.000436011726250685
1.672 0.000430637024727898
1.673 0.000425274716855328
1.674 0.000419924677035666
1.675 0.000414586778367365
1.676 0.000409260894779273
1.677 0.000403946900823959
1.678 0.000398644670533188
1.679 0.000393354080635899
1.68 0.000388075006199085
1.681 0.00038294763407315
1.682 0.000377731224923072
1.683 0.000372493986390388
1.684 0.000367257637160501
1.685 0.000362029036650335
1.686 0.000356810293502319
1.687 0.000351601999774909
1.688 0.00034640425988719
1.689 0.000341217026855745
1.69 0.000336040200232757
1.691 0.000330873668495324
1.692 0.000325717312951446
1.693 0.000320571013749327
1.694 0.000315434651514734
1.695 0.000310308107818957
1.696 0.000305191263123894
1.697 0.000300083998633571
1.698 0.000294986196479274
1.699 0.000289897739255474
1.7 0.000284818509002194
1.701 0.000279748389473644
1.702 0.00027468726421781
1.703 0.000269635017011771
1.704 0.000264591532530112
1.705 0.000259556694133578
1.706 0.000254530388835161
1.707 0.000249512500969051
1.708 0.000244502916839195
1.709 0.000239501523321806
1.71 0.000234508206738204
1.711 0.000229643208794095
1.712 0.000224698401768864
1.713 0.000219733430910474
1.714 0.00021476728544656
1.715 0.000209805958399811
1.716 0.00020485128958353
1.717 0.000199903790822298
1.718 0.000194963551096106
1.719 0.000190030521781237
1.72 0.000185104613838305
1.721 0.00018018572233941
1.722 0.000175273741773119
1.723 0.000170368561733358
1.724 0.000165470075138896
1.725 0.000160578172263615
1.726 0.000155692745210712
1.727 0.00015081368731773
1.728 0.000145940890327823
1.729 0.000141074248151241
1.73 0.000136213654007622
1.731 0.000131359002622178
1.732 0.000126510186806983
1.733 0.000121667103693879
1.734 0.00011682964745241
1.735 0.000111997713390544
1.736 0.000107171198237499
1.737 0.000102349998353346
1.738 9.75340104804046e-05
1.739 9.2723132725292e-05
1.74 8.79172611120138e-05
1.741 8.32197629510034e-05
1.742 7.8449907400302e-05
1.743 7.36602277855436e-05
1.744 6.88674453910854e-05
1.745 6.40768364381095e-05
1.746 5.92900194423263e-05
1.747 5.45074416585245e-05
1.748 4.97291781947351e-05
1.749 4.49551855330466e-05
1.75 4.01853826619836e-05
1.751 3.54196744741797e-05
1.752 3.06579642745386e-05
1.753 2.59001552633253e-05
1.754 2.11461485947195e-05
1.755 1.63958467263026e-05
1.756 1.16491537334729e-05
1.757 6.90597056474118e-06
1.758 2.16620263582268e-06
1.759 -2.57024651956206e-06
1.76 -7.30347339716886e-06
1.761 -1.20335716978226e-05
1.762 -1.67606376012541e-05
1.763 -2.14847646323735e-05
1.764 -2.62060454809809e-05
1.765 -3.09245764127941e-05
1.766 -3.56404484551653e-05
1.767 -4.03537561187717e-05
1.768 -4.50645900869628e-05
1.769 -4.97730421183395e-05
1.77 -5.44792058206345e-05
1.771 -5.65286225751582e-05
1.772 -6.04056977317469e-05
1.773 -6.48655439671741e-05
1.774 -6.95102939166081e-05
1.775 -7.42128345739834e-05
1.776 -7.8932596355441e-05
1.777 -8.36566718935283e-05
1.778 -8.83809986315098e-05
1.779 -9.31043372298657e-05
1.78 -9.78263549200054e-05
1.781 -0.000102547003465292
1.782 -0.000107266330020117
1.783 -0.00011198440786564
1.784 -0.000116701323381041
1.785 -0.000121417162077198
1.786 -0.000126132011303071
1.787 -0.000130845957728748
1.788 -0.00013555908917709
1.789 -0.000140271489479482
1.79 -0.000144983247186259
1.791 -0.000149694446604287
1.792 -0.000154405174582983
1.793 -0.000159115514144242
1.794 -0.000163825552124103
1.795 -0.000168535370487721
1.796 -0.000173245054405302
1.797 -0.000177954687156007
1.798 -0.000182664352578715
1.799 -0.000187374131813911
1.8 -0.000192084108465468
1.801 -0.000196968771602218
1.802 -0.000201745877690201
1.803 -0.000206488429993018
1.804 -0.000211219826213416
1.805 -0.000215947607282857
1.806 -0.000220674244149899
1.807 -0.000225400587496871
1.808 -0.000230126968518568
1.809 -0.00023485355329414
1.81 -0.000239580454237942
1.811 -0.000244307770159852
1.812 -0.000249035588126223
1.813 -0.000253763997483586
1.814 -0.000258493084735079
1.815 -0.000263222936462804
1.816 -0.000267953638118046
1.817 -0.000272685276018453
1.818 -0.000277417936139557
1.819 -0.000282151703110689
1.82 -0.00028688666194257
1.821 -0.000291622897494737
1.822 -0.000296360494346615
1.823 -0.000301099536156341
1.824 -0.000305840105654293
1.825 -0.000310582288202993
1.826 -0.000315326166848484
1.827 -0.000320071823019824
1.828 -0.000324819341496724
1.829 -0.000329568803361185
1.83 -0.000334320290978796
1.831 -0.000339210704166482
1.832 -0.000344024276839772
1.833 -0.000348814545794329
1.834 -0.000353598685968487
1.835 -0.000358382241250399
1.836 -0.000363167045077939
1.837 -0.000367953736797322
1.838 -0.000372742581011526
1.839 -0.000377533716630879
1.84 -0.000382327245584207
1.841 -0.000387123258180272
1.842 -0.000391921837039205
1.843 -0.000396723068273347
1.844 -0.000401527031786864
1.845 -0.000406333811209247
1.846 -0.000411143490045646
1.847 -0.000415956148897667
1.848 -0.000420771870406123
1.849 -0.000425590739192183
1.85 -0.000430412832384153
1.851 -0.000435238236067309
1.852 -0.000440067030478997
1.853 -0.00044489929325936
1.854 -0.000449735113037114
1.855 -0.000454574567022303
1.856 -0.000459417737108503
1.857 -0.000464264706228207
1.858 -0.000469115553115573
1.859 -0.000473970359825993
1.86 -0.000478829208293979
1.861 -0.000483799641722266
1.862 -0.000488715072724744
1.863 -0.000493615550363591
1.864 -0.000498513941069673
1.865 -0.000503414414953801
1.866 -0.000508318362359539
1.867 -0.00051322628560449
1.868 -0.000518138401001123
1.869 -0.000523054839447673
1.87 -0.000527975698187272
1.871 -0.000532901065959268
1.872 -0.000537831027903252
1.873 -0.000542765671899509
1.874 -0.000547705081022642
1.875 -0.000552649343874806
1.876 -0.000557598541579912
1.877 -0.000562552763652968
1.878 -0.000567512094545336
1.879 -0.000572476619021267
1.88 -0.000577446422820954
1.881 -0.000582421594387733
1.882 -0.000587402217056748
1.883 -0.000592388380679848
1.884 -0.000597380169957001
1.885 -0.000602377674661037
1.886 -0.000607380978764005
1.887 -0.000612390169077937
1.888 -0.000617405337506371
1.889 -0.000622426571333851
1.89 -0.000627453956760005
1.891 -0.000632571036896179
1.892 -0.000637651456621119
1.893 -0.000642724234474396
1.894 -0.000647798714496994
1.895 -0.000652877946831693
1.896 -0.000657962971514492
1.897 -0.000663054186808731
1.898 -0.000668151781586496
1.899 -0.000673255883404472
1.9 -0.000678366599566271
1.901 -0.000683484027543008
1.902 -0.000688608261004531
1.903 -0.000693739400742854
1.904 -0.00069887754576281
1.905 -0.000704022791750331
1.906 -0.000709175235194648
1.907 -0.000714334975928543
1.908 -0.000719502114389176
1.909 -0.000724676749689152
1.91 -0.000729858978981451
1.911 -0.000735048906058244
1.912 -0.000740246630051178
1.913 -0.000745452253081702
1.914 -0.00075066587967601
1.915 -0.000755887610037087
1.916 -0.00076111754907765
1.917 -0.000766355799940555
1.918 -0.000771602468336796
1.919 -0.000776857659308072
1.92 -0.000782121477555436
1.921 -0.000787457965791882
1.922 -0.000792773732052776
1.923 -0.000798088673204828
1.924 -0.000803409224993556
1.925 -0.000808737529021053
1.926 -0.000814074341664611
1.927 -0.000819419986082953
1.928 -0.000824774645827364
1.929 -0.000830138457105084
1.93 -0.000835511542077894
1.931 -0.000840894023880434
1.932 -0.000846286019027448
1.933 -0.000851687648163887
1.934 -0.00085709903015159
1.935 -0.000862520285942844
1.936 -0.000867951538552791
1.937 -0.000873392909170601
1.938 -0.000878844524513964
1.939 -0.000884306504830748
1.94 -0.000889778975558544
1.941 -0.000895262064317337
1.942 -0.000900755898332509
1.943 -0.000906260603312073
1.944 -0.000911776309779747
1.945 -0.00091730314734062
1.946 -0.00092284124686054
1.947 -0.000928390737647528
1.948 -0.000933951756315887
1.949 -0.000939524434228123
1.95 -0.000945108904939443
1.951 -0.000950753342671889
1.952 -0.000956391584072583
1.953 -0.000962035856415785
1.954 -0.000967690169197732
1.955 -0.000973355899607786
1.956 -0.000979033589260186
1.957 -0.000984723512498509
1.958 -0.000990425856206595
1.959 -0.000996140784062544
1.96 -0.00100186844333121
1.961 -0.00100760898932475
1.962 -0.00101336257424627
1.963 -0.00101912934851212
1.964 -0.00102490946587272
1.965 -0.00103070308512446
1.966 -0.00103651035755913
1.967 -0.0010423314403456
1.968 -0.00104816649493225
1.969 -0.00105401567751105
1.97 -0.00105987915004868
1.971 -0.00106575707617584
1.972 -0.00107164961554687
1.973 -0.00107755693449743
1.974 -0.00108347919891071
1.975 -0.00108941657516975
1.976 -0.00109536923080225
1.977 -0.00110133733723065
1.978 -0.00110732106477469
1.979 -0.00111332058311375
1.98 -0.00111933606962079
1.981 -0.00112540249064907
1.982 -0.00113147690173349
1.983 -0.0011375647985911
1.984 -0.00114366806438479
1.985 -0.00114978742652967
1.986 -0.00115592324506443
1.987 -0.00116207575970108
1.988 -0.00116824517921056
1.989 -0.00117443169840897
1.99 -0.00118063551040762
1.991 -0.00118685680465291
1.992 -0.00119309577830118
1.993 -0.00119935262533283
1.994 -0.00120562754265703
1.995 -0.00121192072579798
1.996 -0.00121823237392811
1.997 -0.00122456269029579
1.998 -0.00123091187351963
1.999 -0.00123728013314016
2 -0.00124366766892572
2.001 -0.00125007469127515
2.002 -0.00125650140034497
2.003 -0.00126294801305413
2.004 -0.0012694147398478
2.005 -0.00127590179432864
2.006 -0.00128240938950634
2.007 -0.00128893773909476
2.008 -0.00129548706254178
2.009 -0.00130205758036869
2.01 -0.00130864951397183
2.011 -0.00131939209999674
2.012 -0.00132731988385906
2.013 -0.00133436130727098
2.014 -0.00134113371877151
2.015 -0.0013478348568077
2.016 -0.00135452815913263
2.017 -0.00136123407502134
2.018 -0.00136795930981998
2.019 -0.00137470615597232
2.02 -0.00138147550686187
2.021 -0.0013882677986055
2.022 -0.00139508333044706
2.023 -0.00140192235086421
2.024 -0.00140878510038193
2.025 -0.00141567181459337
2.026 -0.00142258272797693
2.027 -0.00142951808166367
2.028 -0.00143647810570142
2.029 -0.0014434630475834
2.03 -0.00145047314292329
2.031 -0.00145750863462686
2.032 -0.00146456977086323
2.033 -0.0014716567915196
2.034 -0.00147876995018477
2.035 -0.00148590949336688
2.036 -0.00149307567157596
2.037 -0.00150026873386981
2.038 -0.00150748894073638
2.039 -0.00151473654424301
2.04 -0.00152201180583295
2.041 -0.00152887801497982
2.042 -0.00153608610972669
2.043 -0.00154342330194313
2.044 -0.00155082164703579
2.045 -0.00155825956258195
2.046 -0.00156573031709635
2.047 -0.00157323194225574
2.048 -0.00158076398553585
2.049 -0.00158832648648075
2.05 -0.00159591964470253
2.051 -0.00160354370360513
2.052 -0.00161119893282063
2.053 -0.00161888560522841
2.054 -0.0016266039990218
2.055 -0.00163435439487686
2.056 -0.00164213707018571
2.057 -0.0016499523143389
2.058 -0.00165780040723681
2.059 -0.00166568163973468
2.06 -0.00167359630047753
2.061 -0.00168154467558317
2.062 -0.00168952706345289
2.063 -0.0016975437591623
2.064 -0.00170559505336899
2.065 -0.00171368125561903
2.066 -0.00172180265494042
2.067 -0.00172995956145443
2.068 -0.00173815227864696
2.069 -0.00174638111346888
2.07 -0.001754646373474
2.071 -0.00176252758860744
2.072 -0.00177074537277226
2.073 -0.00177909626175343
2.074 -0.00178751530586983
2.075 -0.00179614896052883
2.076 -0.00180471492892731
2.077 -0.00181328539932536
2.078 -0.00182188371408116
2.079 -0.00183051757908699
2.08 -0.0018391896885359
2.081 -0.00184790113454047
2.082 -0.00185665250294852
2.083 -0.00186544420014619
2.084 -0.00187427659658743
2.085 -0.00188315004048065
2.086 -0.00189206488797352
2.087 -0.00190102148632541
2.088 -0.00191002018061229
2.089 -0.00191906132487776
2.09 -0.00192814527586856
2.091 -0.00193727238680307
2.092 -0.00194644302085051
2.093 -0.00195565754147208
2.094 -0.00196491631237446
2.095 -0.0019742196948743
2.096 -0.00198356806143241
2.097 -0.00199296178329732
2.098 -0.00200240123665233
2.099 -0.00201188679312355
2.1 -0.00202141883496679
2.101 -0.00203057531077568
2.102 -0.00204008421923017
2.103 -0.00204973829297751
2.104 -0.00205947135998366
2.105 -0.00206926248023277
2.106 -0.00207910520801328
2.107 -0.002088997754655
2.108 -0.00209893982273699
2.109 -0.00210893158304463
2.11 -0.00211897337618678
2.111 -0.00212906558714509
2.112 -0.00213920861978926
2.113 -0.00214940289346355
2.114 -0.00215964881898977
2.115 -0.0021699468244536
2.116 -0.00218029732642464
2.117 -0.00219070075083382
2.118 -0.00220115753514701
2.119 -0.00221166810957042
2.12 -0.00222223291100314
2.121 -0.00223285237734824
2.122 -0.00224352694917911
2.123 -0.00225425707052435
2.124 -0.00226504319398751
2.125 -0.00227588577499654
2.126 -0.00228678525810199
2.127 -0.00229774210969753
2.128 -0.00230875678964791
2.129 -0.00231982975199072
2.13 -0.00233096148466729
2.131 -0.00234171432419932
2.132 -0.00235284946837205
2.133 -0.00236414789504159
2.134 -0.00237553967180409
2.135 -0.00238700269832512
2.136 -0.00239853022981621
2.137 -0.00241012042651385
2.138 -0.00242177305093948
2.139 -0.00243348835400128
2.14 -0.00244526676957642
2.141 -0.002457108781802
2.142 -0.00246901490593986
2.143 -0.00248098564200419
2.144 -0.00249302152531444
2.145 -0.00250512306812302
2.146 -0.00251729080731511
2.147 -0.0025295252726206
2.148 -0.00254182701034567
2.149 -0.00255419655869315
2.15 -0.00256663446643272
2.151 -0.002579141293363
2.152 -0.00259171757975264
2.153 -0.00260436390284872
2.154 -0.00261708082153184
2.155 -0.00262986891268285
2.156 -0.00264272875723239
2.157 -0.00265566092311447
2.158 -0.0026686660004237
2.159 -0.00268174459133502
2.16 -0.00269489729635724
2.161 0.075
2.162 0.075
2.163 0.061449935553095
2.164 0.0254112307732242
2.165 0.00940632928889423
2.166 0.00426413431258856
2.167 0.00261160198329571
2.168 0.00207988310342617
2.169 0.00190815477004626
2.17 0.00185205474411801
2.171 0.0018330974481208
2.172 0.00182607408289762
2.173 0.00182288757461524
2.174 0.00182093695265336
2.175 0.00181938657285721
2.176 0.00181796779216421
2.177 0.00181659410779694
2.178 0.00181523748593159
2.179 0.00181388872875413
2.18 0.00181254464067249
2.181 0.00181120399790682
2.182 0.00180986618943529
2.183 0.00180853081443578
2.184 0.00180719752669525
2.185 0.00180586602158276
2.186 0.00180453599450651
2.187 0.00180320715004949
2.188 0.00180187919586505
2.189 0.00180055183756495
2.19 0.00179922479255752
2.191 0.00179667576395182
2.192 0.00179501368817692
2.193 0.00179363172816706
2.194 0.00179233501961491
2.195 0.00179106104714671
2.196 0.00178978979079001
2.197 0.00178851490089838
2.198 0.00178723441591702
2.199 0.00178594777843215
2.2 0.00178465488086341
2.201 0.00178335576369282
2.202 0.0017820505043658
2.203 0.00178073919642631
2.204 0.00177942194148223
2.205 0.00177809883945454
2.206 0.00177676997745923
2.207 0.00177543545270748
2.208 0.00177409535560065
2.209 0.00177274978313673
2.21 0.00177139881059388
2.211 0.00177004252668051
2.212 0.00176868101627808
2.213 0.00176731436330687
2.214 0.00176594263668418
2.215 0.00176456591687697
2.216 0.00176318427737995
2.217 0.00176179778719413
2.218 0.00176040651555408
2.219 0.00175901052772708
2.22 0.00175760988735466
2.221 0.00175579358737103
2.222 0.00175429547625049
2.223 0.00175289534708527
2.224 0.00175152236236387
2.225 0.00175015371744146
2.226 0.00174878202573537
2.227 0.00174740484867918
2.228 0.00174602134641236
2.229 0.00174463119570708
2.23 0.0017432342247602
2.231 0.0017418303212585
2.232 0.00174041939226066
2.233 0.00173900134675671
2.234 0.00173757609410674
2.235 0.00173614354025471
2.236 0.00173470360083073
2.237 0.00173325618077755
2.238 0.00173180119037523
2.239 0.00173033853868117
2.24 0.00172886813230827
2.241 0.00172738987655736
2.242 0.00172590368476625
2.243 0.00172440945986356
2.244 0.00172290710256057
2.245 0.00172139653415466
2.246 0.00171987764652496
2.247 0.00171835034734479
2.248 0.00171681455028696
2.249 0.001715270153137
2.25 0.00171371706472391
2.251 0.00171223170425748
2.252 0.00171070443260201
2.253 0.00170915709655066
2.254 0.00170759664801841
2.255 0.00170602526251884
2.256 0.00170444357272212
2.257 0.00170285170562103
2.258 0.00170124964395224
2.259 0.00169963730769279
2.26 0.0016980146098568
2.261 0.0016963814534421
2.262 0.00169473774134723
2.263 0.00169308337939634
2.264 0.00169141826236297
2.265 0.00168974230729381
2.266 0.00168805540552358
2.267 0.00168635746646785
2.268 0.00168464839114514
2.269 0.0016829280891836
2.27 0.00168119646094757
2.271 0.00167945341732528
2.272 0.00167769886207177
2.273 0.00167593270424754
2.274 0.00167415485423934
2.275 0.0016723652217695
2.276 0.0016705637108391
2.277 0.00166875023777384
2.278 0.00166692471025259
2.279 0.00166508704348171
2.28 0.00166323715414333
2.281 0.0016618163035694
2.282 0.00166009936632329
2.283 0.00165827845732859
2.284 0.00165641529632622
2.285 0.00165452966839688
2.286 0.00165262788185775
2.287 0.00165071192062104
2.288 0.00164878237227492
2.289 0.00164683938065295
2.29 0.00164488294438134
2.291 0.0016429130242895
2.292 0.0016409295544592
2.293 0.00163893247168258
2.294 0.00163692172136915
2.295 0.00163489723607829
2.296 0.00163285895432894
2.297 0.00163080681926628
2.298 0.00162874077720622
2.299 0.00162666077236475
2.3 0.00162456674396663
2.301 0.00162245863997246
2.302 0.00162033641308189
2.303 0.00161820001180055
2.304 0.00161604938379073
2.305 0.00161388449283776
2.306 0.00161170528234639
2.307 0.00160951172071969
2.308 0.00160730375646906
2.309 0.00160508135904201
2.31 0.00160284448313663
2.311 0.00160126629400237
2.312 0.00159922625880649
2.313 0.00159702761826984
2.314 0.0015947678462737
2.315 0.00159247828116447
2.316 0.0015901689800953
2.317 0.00158784316960741
2.318 0.00158550186653356
2.319 0.00158314539686653
2.32 0.00158077386291574
2.321 0.00157838727647567
2.322 0.00157598564197275
2.323 0.00157356896500033
2.324 0.00157113723711773
2.325 0.0015686904544462
2.326 0.00156622861619157
2.327 0.00156375172363727
2.328 0.00156125978228744
2.329 0.00155875278815014
2.33 0.00155623075579562
2.331 0.00155369368921579
2.332 0.00155114160251677
2.333 0.00154857450308562
2.334 0.0015459924102568
2.335 0.00154339533995545
2.336 0.00154078330112986
2.337 0.00153815632219352
2.338 0.00153551442387824
2.339 0.00153285762790433
2.34 0.0015301859606136
2.341 0.00152856231418576
2.342 0.00152621028159342
2.343 0.00152361383204156
2.344 0.00152092861560149
2.345 0.0015182047146672
2.346 0.00151545825676017
2.347 0.00151269446446611
2.348 0.00150991504690804
2.349 0.00150712058811042
2.35 0.00150431130777678
2.351 0.00150148731724158
2.352 0.00149864868605095
2.353 0.00149579547659399
2.354 0.00149292774486236
2.355 0.00149004555327165
2.356 0.00148714896225599
2.357 0.00148423803333594
2.358 0.0014813128311286
2.359 0.00147837341691425
2.36 0.00147541986448636
2.361 0.00147245223452576
2.362 0.00146947060366816
2.363 0.00146647503957795
2.364 0.00146346561860973
2.365 0.00146044241128088
2.366 0.00145740549450724
2.367 0.00145435494743083
2.368 0.00145129084694512
2.369 0.00144821327467265
2.37 0.00144512230847229
2.371 0.0014425236770516
2.372 0.00143956278682491
2.373 0.00143647645311894
2.374 0.00143334088888474
2.375 0.00143018066668804
2.376 0.00142700375540822
2.377 0.00142381278083541
2.378 0.00142060865217349
2.379 0.00141739173049459
2.38 0.00141416220271869
2.381 0.00141092019291471
2.382 0.00140766581350633
2.383 0.00140439916964862
2.384 0.00140112036387154
2.385 0.00139782950066426
2.386 0.00139452668569277
2.387 0.00139121202467294
2.388 0.00138788562500278
2.389 0.00138454759333964
2.39 0.00138119803673204
2.391 0.0013778370651478
2.392 0.00137446478791677
2.393 0.00137108131346463
2.394 0.00136768675285913
2.395 0.00136428121847922
2.396 0.00136086482156143
2.397 0.00135743767322464
2.398 0.00135399988626416
2.399 0.00135055157544986


==> graphics/first_step_MPC_comparison-006.dat <==
0 0.0599850749563859
0.001 0.060064964216095
0.002 0.0601446326483175
0.003 0.0602240815691051
0.004 0.060303312290879
0.005 0.0603823261242453
0.006 0.0604611243742824
0.007 0.0605397083425055
0.008 0.0606180793267748
0.009 0.0606962386214313
0.01 0.0607741875192597
0.011 0.0608519273074801
0.012 0.0609294592698587
0.013 0.0610067846866184
0.014 0.0610839048345721
0.015 0.0611608209892324
0.016 0.0612375344205104
0.017 0.0613140463949714
0.018 0.0613903581780288
0.019 0.061466471029476
0.02 0.0615423862058254
0.021 0.0616181049625837
0.022 0.0616936285496204
0.023 0.061768958213587
0.024 0.0618440952002753
0.025 0.061919040749822
0.026 0.0619937960992096
0.027 0.0620683624847043
0.028 0.0621427411369005
0.029 0.0622169332833009
0.03 0.0622909401508347
0.031 0.0623647629601828
0.032 0.0624384029371206
0.033 0.0625118612992981
0.034 0.0625851392586597
0.035 0.0626582380241815
0.036 0.0627311588045488
0.037 0.0628039028027264
0.038 0.0628764712187712
0.039 0.0629488652525894
0.04 0.0630210860983507
0.041 0.0630931349473778
0.042 0.0631650129909807
0.043 0.0632367214176452
0.044 0.0633082614101076
0.045 0.0633796341483369
0.046 0.0634508408124647
0.047 0.0635218825768581
0.048 0.0635927606131766
0.049 0.0636634760933769
0.05 0.0637340301836377
0.051 0.0638044240474884
0.052 0.0638746588488896
0.053 0.0639447357491749
0.054 0.0640146559038883
0.055 0.0640844204660022
0.056 0.0641540305890894
0.057 0.06422348742092
0.058 0.0642927921067502
0.059 0.0643619457925672
0.06 0.0644309496218658
0.061 0.0644998047319775
0.062 0.0645685122599014
0.063 0.0646370733417764
0.064 0.064705489111325
0.065 0.0647737606964486
0.066 0.0648418892226862
0.067 0.0649098758166354
0.068 0.0649777216025525
0.069 0.0650454276988655
0.07 0.065112995221714
0.071 0.0651804252884562
0.072 0.0652477190141842
0.073 0.0653148775081545
0.074 0.0653819018774093
0.075 0.065448793230367
0.076 0.0655155526732534
0.077 0.0655821813064539
0.078 0.065648680228212
0.079 0.0657150505383028
0.08 0.0657812933343821
0.081 0.0658474097082607
0.082 0.0659134007496802
0.083 0.0659792675500661
0.084 0.0660450111987973
0.085 0.0661106327794048
0.086 0.0661761333734218
0.087 0.0662415140642158
0.088 0.0663067759331793
0.089 0.0663719200597484
0.09 0.066436947517514
0.091 0.0665018593777087
0.092 0.0665666567151682
0.093 0.0666313406016928
0.094 0.0666959121032381
0.095 0.0667603722839207
0.096 0.0668247222100149
0.097 0.0668889629459801
0.098 0.0669530955544781
0.099 0.0670171210923331
0.1 0.0670810406146168
0.101 0.0671448551787307
0.102 0.0672085658403492
0.103 0.0672721736534364
0.104 0.0673356796661275
0.105 0.0673990849248916
0.106 0.0674623904786957
0.107 0.0675255973748663
0.108 0.0675887066591062
0.109 0.067651719371301
0.11 0.0677146365497549
0.111 0.0677774592354347
0.112 0.0678401884677524
0.113 0.0679028252845822
0.114 0.0679653707179951
0.115 0.0680278257985649
0.116 0.0680901915596887
0.117 0.0681524690332936
0.118 0.0682146592498542
0.119 0.0682767632340584
0.12 0.0683387820091808
0.121 0.0684007166189966
0.122 0.0684625681116417
0.123 0.0685243375104493
0.124 0.0685860258373993
0.125 0.0686476341087392
0.126 0.0687091633394007
0.127 0.0687706145474413
0.128 0.0688319887496324
0.129 0.0688932869614752
0.13 0.0689545101927609
0.131 0.0690156594520463
0.132 0.0690767357511625
0.133 0.0691377401007371
0.134 0.0691986735102106
0.135 0.0692595369878536
0.136 0.069320331536259
0.137 0.0693810581568838
0.138 0.0694417178546282
0.139 0.0695023116332874
0.14 0.0695628404955689
0.141 0.0696233054431083
0.142 0.0696837074719017
0.143 0.0697440475769061
0.144 0.0698043267566847
0.145 0.0698645460087942
0.146 0.0699247063298017
0.147 0.0699848087153006
0.148 0.0700448541552866
0.149 0.0701048436388123
0.15 0.0701647781586946
0.151 0.0702246587098963
0.152 0.0702844862869214
0.153 0.0703442618798824
0.154 0.0704039864780401
0.155 0.0704636610651228
0.156 0.0705232866240361
0.157 0.0705828641416315
0.158 0.0706423946039731
0.159 0.0707018789963539
0.16 0.0707613183033118
0.161 0.0708207135086455
0.162 0.0708800655906835
0.163 0.0709393755270427
0.164 0.0709986442994514
0.165 0.0710578728889631
0.166 0.0711170622759716
0.167 0.0711762134402277
0.168 0.0712353273608551
0.169 0.0712944050115761
0.17 0.0713534473655117
0.171 0.0714124554000527
0.172 0.0714714300920261
0.173 0.0715303724177109
0.174 0.0715892833528547
0.175 0.0716481638726889
0.176 0.0717070149471201
0.177 0.0717658375455631
0.178 0.0718246326418525
0.179 0.0718834012093704
0.18 0.071942144221062
0.181 0.0720008626521752
0.182 0.0720595574777782
0.183 0.0721182296694434
0.184 0.0721768801935191
0.185 0.0722355100159904
0.186 0.072294120107426
0.187 0.0723527114380719
0.188 0.0724112849778675
0.189 0.0724698416964614
0.19 0.0725283825632269
0.191 0.0725869085472783
0.192 0.0726454206126116
0.193 0.072703919722985
0.194 0.0727624068468896
0.195 0.0728208829526202
0.196 0.0728793490082908
0.197 0.0729378059818509
0.198 0.0729962548411008
0.199 0.0730546965537077
0.2 0.0731131320872214
0.201 0.0731715624042063
0.202 0.0732299884671294
0.203 0.0732884112433453
0.204 0.073346831700154
0.205 0.0734052508048169
0.206 0.0734636695245724
0.207 0.0735220888266515
0.208 0.0735805096782942
0.209 0.0736389330467646
0.21 0.0736973598944871
0.211 0.073755791186344
0.212 0.0738142278923275
0.213 0.0738726709798216
0.214 0.073931121416317
0.215 0.0739895801694271
0.216 0.0740480482069036
0.217 0.0741065264966522
0.218 0.0741650160067487
0.219 0.074223517700592
0.22 0.0742820325417688
0.221 0.0743405614990264
0.222 0.0743991055413449
0.223 0.0744576656379533
0.224 0.074516242758345
0.225 0.0745748378722938
0.226 0.0746334519498699
0.227 0.0746920859614555
0.228 0.0747507408777608
0.229 0.0748094176650131
0.23 0.074868117289785
0.231 0.0749268407239349
0.232 0.0749855889397123
0.233 0.0750443629097739
0.234 0.0751031636071992
0.235 0.0751619920055068
0.236 0.0752208490786701
0.237 0.0752797358011334
0.238 0.0753386531478275
0.239 0.0753976020941861
0.24 0.0754565836113948
0.241 0.0755155986733056
0.242 0.0755746482591356
0.243 0.0756337333463242
0.244 0.0756928549128969
0.245 0.0757520139374821
0.246 0.0758112113993266
0.247 0.075870448278312
0.248 0.0759297255549703
0.249 0.0759890442105002
0.25 0.0760484052267833
0.251 0.0761078095864
0.252 0.076167258267969
0.253 0.0762267522508257
0.254 0.0762862925198168
0.255 0.0763458800605522
0.256 0.0764055158594206
0.257 0.0764652009036063
0.258 0.0765249361811047
0.259 0.0765847226807391
0.26 0.0766445613921765
0.261 0.076704453305944
0.262 0.0767643994134451
0.263 0.0768244007069758
0.264 0.076884458175182
0.265 0.0769445728076205
0.266 0.0770047455994383
0.267 0.07706497754674
0.268 0.0771252696466036
0.269 0.0771856228970978
0.27 0.0772460382972975
0.271 0.0773065168492178
0.272 0.0773670595557731
0.273 0.0774276674188864
0.274 0.0774883414415581
0.275 0.0775490826278823
0.276 0.0776098919830629
0.277 0.0776707705134305
0.278 0.077731719222072
0.279 0.0777927391132207
0.28 0.0778538311967636
0.281 0.0779149964837805
0.282 0.0779762359865599
0.283 0.0780375507186162
0.284 0.0780989416947058
0.285 0.0781604099308444
0.286 0.0782219564443232
0.287 0.0782835822537253
0.288 0.0783452883789437
0.289 0.0784070758411964
0.29 0.0784689456630445
0.291 0.0785308988684082
0.292 0.0785929364784093
0.293 0.0786550595155509
0.294 0.0787172690080124
0.295 0.0787795659853995
0.296 0.0788419514787614
0.297 0.0789044265206078
0.298 0.0789669921449257
0.299 0.0790296493871966
0.3 0.0790923992844133
0.301 0.07915524287682
0.302 0.0792181812059773
0.303 0.0792812153132122
0.304 0.0793443462414371
0.305 0.079407575035167
0.306 0.0794709027405365
0.307 0.0795343304053172
0.308 0.079597859078935
0.309 0.0796614898086239
0.31 0.0797252236432985
0.311 0.079789061637532
0.312 0.0798530048476211
0.313 0.0799170543316025
0.314 0.0799812111492707
0.315 0.0800454763621953
0.316 0.0801098510337385
0.317 0.0801743362290725
0.318 0.0802389330151969
0.319 0.0803036424609567
0.32 0.0803684656370591
0.321 0.0804334036160919
0.322 0.0804984574725405
0.323 0.080563628282806
0.324 0.0806289171252224
0.325 0.0806943250800751
0.326 0.0807598532296177
0.327 0.0808255026546286
0.328 0.0808912744378857
0.329 0.0809571696677397
0.33 0.0810231894345814
0.331 0.0810893348324203
0.332 0.0811556069570335
0.333 0.0812220069047054
0.334 0.0812885357738388
0.335 0.0813551946649729
0.336 0.0814219846808012
0.337 0.0814889069261897
0.338 0.081555962508195
0.339 0.0816231525360827
0.34 0.0816904781213449
0.341 0.0817579403777194
0.342 0.0818255404212073
0.343 0.0818932793700913
0.344 0.0819611583449547
0.345 0.0820291784686988
0.346 0.0820973408665623
0.347 0.082165646666139
0.348 0.0822340969973968
0.349 0.0823026929898251
0.35 0.0823714357753252
0.351 0.0824403264911847
0.352 0.0825093662771391
0.353 0.0825785562753913
0.354 0.0826478976306293
0.355 0.0827173914900455
0.356 0.0827870390033556
0.357 0.0828568413228172
0.358 0.082926799603249
0.359 0.0829969150020493
0.36 0.0830671886792155
0.361 0.0831376217987915
0.362 0.0832082155270785
0.363 0.0832789710316218
0.364 0.0833498894826496
0.365 0.0834209720530919
0.366 0.0834922199186
0.367 0.0835636342575653
0.368 0.0836352162511393
0.369 0.0837069670832519
0.37 0.0837788879406318
0.371 0.0838509800128251
0.372 0.0839232444922152
0.373 0.0839956825740421
0.374 0.0840682954543685
0.375 0.0841410843321616
0.376 0.084214050411438
0.377 0.0842871948991497
0.378 0.0843605190052059
0.379 0.0844340239425223
0.38 0.0845077109270395
0.381 0.0845815811777159
0.382 0.0846556359165469
0.383 0.0847298763685857
0.384 0.0848043037619624
0.385 0.0848789193279047
0.386 0.0849537243007577
0.387 0.085028719918004
0.388 0.0851039074202842
0.389 0.0851792880514167
0.39 0.0852548630584181
0.391 0.0853306336931833
0.392 0.0854066012103486
0.393 0.0854827668661545
0.394 0.0855591319201314
0.395 0.08563569763512
0.396 0.0857124652772923
0.397 0.0857894361161717
0.398 0.0858666114246536
0.399 0.0859439924790266
0.4 0.0860215805589926
0.401 0.0860993769476882
0.402 0.0861773829317049
0.403 0.0862555998011106
0.404 0.0863340288494702
0.405 0.0864126713738666
0.406 0.0864915286741505
0.407 0.0865706020537542
0.408 0.0866498928205337
0.409 0.086729402285948
0.41 0.0868091317650799
0.411 0.0868890825766575
0.412 0.0869692560430756
0.413 0.0870496534904171
0.414 0.0871302762484746
0.415 0.087211125650772
0.416 0.0872922030345859
0.417 0.0873735097409674
0.418 0.0874550471147641
0.419 0.0875368165046413
0.42 0.0876188192631044
0.421 0.087701056748092
0.422 0.0877835303208594
0.423 0.0878662413450287
0.424 0.0879491911881613
0.425 0.0880323812217801
0.426 0.0881158128213922
0.427 0.0881994873665103
0.428 0.0882834062406755
0.429 0.0883675708314795
0.43 0.0884519825305869
0.431 0.0885366427337579
0.432 0.0886215528408706
0.433 0.0887067142559434
0.434 0.0887921283871583
0.435 0.0888777966468829
0.436 0.0889637204516966
0.437 0.0890499012224296
0.438 0.0891363403841845
0.439 0.089223039366344
0.44 0.0893099996025943
0.441 0.0893972225309478
0.442 0.0894847095937662
0.443 0.0895724622377843
0.444 0.0896604819141327
0.445 0.0897487700783614
0.446 0.0898373281904628
0.447 0.089926157714896
0.448 0.0900152601207215
0.449 0.0901046368816959
0.45 0.0901942894761917
0.451 0.090284219390255
0.452 0.0903744281135757
0.453 0.0904649171371079
0.454 0.0905556879581671
0.455 0.0906467420788035
0.456 0.0907380810041469
0.457 0.0908297062440685
0.458 0.0909216193132042
0.459 0.0910138217309794
0.46 0.091106315021633
0.461 0.0911991007142413
0.462 0.0912921803427428
0.463 0.0913855554459627
0.464 0.0914792275676367
0.465 0.0915731982564364
0.466 0.0916674690659932
0.467 0.0917620415549237
0.468 0.0918569172868539
0.469 0.0919520978304445
0.47 0.0920475847594155
0.471 0.0921433796525714
0.472 0.0922394840938264
0.473 0.0923358996722295
0.474 0.0924326279819894
0.475 0.0925296706225004
0.476 0.0926270291983673
0.477 0.0927247053194314
0.478 0.0928227006007955
0.479 0.0929210166628501
0.48 0.0930196551312986
0.481 0.0931186176402914
0.482 0.093217905828274
0.483 0.0933175213356799
0.484 0.0934174658083832
0.485 0.0935177408977245
0.486 0.0936183482605364
0.487 0.0937192895591707
0.488 0.0938205664615239
0.489 0.0939221806410635
0.49 0.0940241337768549
0.491 0.0941264275535877
0.492 0.094229063661602
0.493 0.0943320437969153
0.494 0.0944353696612496
0.495 0.0945390429620575
0.496 0.0946430654125498
0.497 0.094747438731722
0.498 0.0948521646443818
0.499 0.0949572448811762
0.5 0.0950626811786186
0.501 0.0951684752791162
0.502 0.0952746289309975
0.503 0.0953811438885401
0.504 0.0954880219119978
0.505 0.0955952647676286
0.506 0.0957028742277227
0.507 0.0958108520706299
0.508 0.095919200080788
0.509 0.0960279200487506
0.51 0.0961370137712156
0.511 0.0962464830542372
0.512 0.0963563297088825
0.513 0.0964665555489233
0.514 0.0965771623944162
0.515 0.0966881520717312
0.516 0.0967995264135803
0.517 0.0969112872590459
0.518 0.09702343645361
0.519 0.0971359758491829
0.52 0.0972489073041318
0.521 0.0973622326833102
0.522 0.0974759538580873
0.523 0.0975900727063764
0.524 0.0977045911126651
0.525 0.0978195109680442
0.526 0.0979348341702374
0.527 0.0980505626236309
0.528 0.0981666982393032
0.529 0.0982832429350547
0.53 0.0984001986354378
0.531 0.0985175672717867
0.532 0.0986353507822479
0.533 0.0987535511118098
0.534 0.0988721702123336
0.535 0.0989912100425833
0.536 0.0991106725682563
0.537 0.0992305597620141
0.538 0.0993508736035128
0.539 0.0994716160794341
0.54 0.0995927891835159
0.541 0.0997143948449747
0.542 0.0998364350741171
0.543 0.0999589119146577
0.544 -0.0999181725822993
0.545 -0.0997952586356453
0.546 -0.099672786395121
0.547 -0.0995507537833416
0.548 -0.0994291587304028
0.549 -0.0993079991738484
0.55 -0.0991872730586377
0.551 -0.0990669783371125
0.552 -0.0989471129689651
0.553 -0.0988276749212053
0.554 -0.0987086621681288
0.555 -0.0985900726912847
0.556 -0.0984719044794433
0.557 -0.0983541555285646
0.558 -0.0982368238417659
0.559 -0.0981199074292904
0.56 -0.0980034043084755
0.561 -0.0978873125037215
0.562 -0.0977716300464595
0.563 -0.0976563549751208
0.564 -0.0975414853351052
0.565 -0.0974270191787502
0.566 -0.0973129545652997
0.567 -0.0971992895608734
0.568 -0.0970860222384354
0.569 -0.0969731506777643
0.57 -0.0968606729654219
0.571 -0.0967485871942067
0.572 -0.0966368914611703
0.573 -0.0965255838727329
0.574 -0.0964146625420316
0.575 -0.0963041255888783
0.576 -0.0961939711397189
0.577 -0.0960841973275916
0.578 -0.0959748022920868
0.579 -0.0958657841793055
0.58 -0.0957571411418194
0.581 -0.0956488713386306
0.582 -0.0955409729351315
0.583 -0.0954334441030647
0.584 -0.0953262830204838
0.585 -0.0952194878717138
0.586 -0.095113056847312
0.587 -0.0950069881440285
0.588 -0.0949012799647684
0.589 -0.0947959305185522
0.59 -0.0946909380204781
0.591 -0.0945863006916832
0.592 -0.0944820167593063
0.593 -0.0943780844564493
0.594 -0.0942745020221403
0.595 -0.0941712677012955
0.596 -0.0940683797446828
0.597 -0.0939658364088842
0.598 -0.0938636359562592
0.599 -0.0937617766549083
0.6 -0.0936602567786364
0.601 -0.0935590745997784
0.602 -0.0934582283945753
0.603 -0.0933577164545557
0.604 -0.0932575370769885
0.605 -0.0931576885648539
0.606 -0.0930581692268135
0.607 -0.0929589773771816
0.608 -0.0928601113358957
0.609 -0.0927615694284875
0.61 -0.0926633499860543
0.611 -0.0925654513452299
0.612 -0.0924678718481559
0.613 -0.0923706098424534
0.614 -0.0922736636811941
0.615 -0.0921770317228721
0.616 -0.092080712331376
0.617 -0.09198470387596
0.618 -0.0918890047312163
0.619 -0.0917936132770471
0.62 -0.0916985278986366
0.621 -0.0916037469864231
0.622 -0.0915092689360719
0.623 -0.0914150921484468
0.624 -0.0913212150295834
0.625 -0.0912276359906617
0.626 -0.0911343534479785
0.627 -0.0910413658229201
0.628 -0.0909486715419356
0.629 -0.0908562690365096
0.63 -0.0907641567431355
0.631 -0.0906723330923888
0.632 -0.0905807965182116
0.633 -0.090489545471656
0.634 -0.0903985784086987
0.635 -0.0903078937902146
0.636 -0.0902174900819516
0.637 -0.090127365754504
0.638 -0.0900375192832875
0.639 -0.089947949148513
0.64 -0.0898586538351615
0.641 -0.0897696318329581
0.642 -0.0896808816363472
0.643 -0.0895924017444667
0.644 -0.089504190661123
0.645 -0.089416246894766
0.646 -0.0893285689584635
0.647 -0.089241155369877
0.648 -0.0891540046512359
0.649 -0.0890671153293134
0.65 -0.0889804859354014
0.651 -0.0888941150052858
0.652 -0.0888080010792222
0.653 -0.0887221427019109
0.654 -0.088636538422473
0.655 -0.0885511867944254
0.656 -0.0884660863756573
0.657 -0.0883812357284051
0.658 -0.0882966334192291
0.659 -0.0882122780189887
0.66 -0.0881281681028189
0.661 -0.0880443022365307
0.662 -0.0879606789888245
0.663 -0.0878772969471356
0.664 -0.0877941547030817
0.665 -0.0877112508524387
0.666 -0.0876285839951174
0.667 -0.0875461527351398
0.668 -0.0874639556806157
0.669 -0.0873819914437192
0.67 -0.0873002586406653
0.671 -0.0872187558916869
0.672 -0.0871374818210113
0.673 -0.0870564350568371
0.674 -0.0869756142313111
0.675 -0.0868950179805056
0.676 -0.086814644944395
0.677 -0.0867344937668331
0.678 -0.0866545630955305
0.679 -0.0865748515820316
0.68 -0.086495357881692
0.681 -0.0864160806536559
0.682 -0.0863370185608333
0.683 -0.086258170269878
0.684 -0.086179534451165
0.685 -0.0861011097787675
0.686 -0.0860228949304357
0.687 -0.0859448885875736
0.688 -0.0858670894352175
0.689 -0.0857894961620133
0.69 -0.085712107460195
0.691 -0.0856349220108987
0.692 -0.0855579384977049
0.693 -0.0854811556232096
0.694 -0.0854045720935091
0.695 -0.0853281866181782
0.696 -0.0852519979102486
0.697 -0.0851760046861873
0.698 -0.0851002056658746
0.699 -0.0850245995725827
0.7 -0.084949185132954
0.701 -0.08487396107698
0.702 -0.0847989261379793
0.703 -0.0847240790525767
0.704 -0.0846494185606814
0.705 -0.0845749434054665
0.706 -0.0845006523333468
0.707 -0.0844265440939585
0.708 -0.0843526174401374
0.709 -0.0842788711278986
0.71 -0.0842053039164147
0.711 -0.0841319145679954
0.712 -0.0840587018480664
0.713 -0.0839856645251485
0.714 -0.0839128013708371
0.715 -0.0838401111597812
0.716 -0.0837675926696626
0.717 -0.0836952446811755
0.718 -0.0836230659780059
0.719 -0.0835510553468109
0.72 -0.0834792115771984
0.721 -0.0834075334450065
0.722 -0.0833360197279173
0.723 -0.0832646692240706
0.724 -0.0831934807344761
0.725 -0.0831224530629922
0.726 -0.083051585016306
0.727 -0.082980875403913
0.728 -0.0829103230380971
0.729 -0.0828399267339105
0.73 -0.0827696853091531
0.731 -0.0826995975843533
0.732 -0.0826296623827474
0.733 -0.0825598785302596
0.734 -0.0824902448554827
0.735 -0.0824207601896576
0.736 -0.082351423366654
0.737 -0.0822822332229502
0.738 -0.0822131885976135
0.739 -0.0821442883322809
0.74 -0.0820755312711388
0.741 -0.082006916260904
0.742 -0.0819384421508038
0.743 -0.0818701077925564
0.744 -0.0818019120403519
0.745 -0.0817338537508323
0.746 -0.0816659317830726
0.747 -0.081598144998561
0.748 -0.08153049226118
0.749 -0.0814629724371869
0.75 -0.0813955843951943
0.751 -0.0813283269936908
0.752 -0.0812611990924822
0.753 -0.0811941995668126
0.754 -0.0811273272942068
0.755 -0.0810605811544517
0.756 -0.0809939600295771
0.757 -0.0809274628038363
0.758 -0.0808610883636875
0.759 -0.0807948355977747
0.76 -0.0807287033969086
0.761 -0.0806626906540479
0.762 -0.0805967962642803
0.763 -0.0805310191248035
0.764 -0.080465358134907
0.765 -0.0803998121959525
0.766 -0.0803343802113558
0.767 -0.0802690610865679
0.768 -0.0802038537290562
0.769 -0.080138757048286
0.77 -0.080073769955702
0.771 -0.0800088913647097
0.772 -0.0799441201906564
0.773 -0.0798794553508134
0.774 -0.0798148957643573
0.775 -0.0797504403523512
0.776 -0.0796860880377268
0.777 -0.0796218377453472
0.778 -0.0795576884019998
0.779 -0.0794936389362965
0.78 -0.079429688278642
0.781 -0.0793658353511046
0.782 -0.0793020790764023
0.783 -0.0792384183898714
0.784 -0.0791748522285721
0.785 -0.07911137953127
0.786 -0.0790479992384181
0.787 -0.0789847102921388
0.788 -0.0789215116362054
0.789 -0.0788584022160242
0.79 -0.0787953809786169
0.791 -0.0787324468726017
0.792 -0.0786695988481762
0.793 -0.0786068358570988
0.794 -0.0785441568526711
0.795 -0.0784815607897197
0.796 -0.0784190466245788
0.797 -0.0783566133150718
0.798 -0.0782942598204937
0.799 -0.0782319851016196
0.8 -0.0781697881206888
0.801 -0.0781076678413606
0.802 -0.0780456232286942
0.803 -0.0779836532491312
0.804 -0.0779217568704772
0.805 -0.0778599330618849
0.806 -0.0777981807938363
0.807 -0.0777364990381248
0.808 -0.0776748867678377
0.809 -0.077613342957339
0.81 -0.0775518665822514
0.811 -0.0774904566110355
0.812 -0.0774291120124801
0.813 -0.0773678317657956
0.814 -0.0773066148513821
0.815 -0.0772454602508122
0.816 -0.077184366946813
0.817 -0.0771233339232492
0.818 -0.0770623601651053
0.819 -0.0770014446584686
0.82 -0.0769405863905113
0.821 -0.0768797843494735
0.822 -0.0768190375246458
0.823 -0.0767583449063519
0.824 -0.0766977054859315
0.825 -0.0766371182557226
0.826 -0.0765765822090447
0.827 -0.0765160963401813
0.828 -0.0764556596443627
0.829 -0.0763952711177487
0.83 -0.0763349297574116
0.831 -0.076274634561319
0.832 -0.0762143845283164
0.833 -0.0761541786581103
0.834 -0.076094015951251
0.835 -0.0760338954091156
0.836 -0.0759738160338903
0.837 -0.0759137768285544
0.838 -0.0758537767968624
0.839 -0.075793814943327
0.84 -0.0757338902732023
0.841 -0.0756740017853991
0.842 -0.0756141484788095
0.843 -0.0755543293608373
0.844 -0.0754945434395597
0.845 -0.07543478972371
0.846 -0.0753750672226613
0.847 -0.0753153749464086
0.848 -0.0752557119055527
0.849 -0.0751960771112827
0.85 -0.0751364695753594
0.851 -0.0750768883100981
0.852 -0.0750173323283519
0.853 -0.0749578006434946
0.854 -0.0748982922694043
0.855 -0.0748388062204456
0.856 -0.0747793415114536
0.857 -0.0747198971577168
0.858 -0.07466047217496
0.859 -0.0746010655793278
0.86 -0.0745416763873674
0.861 -0.0744823036160124
0.862 -0.0744229462825652
0.863 -0.0743636034046806
0.864 -0.0743042740003494
0.865 -0.0742449570878809
0.866 -0.0741856516858864
0.867 -0.0741263568132627
0.868 -0.0740670714891749
0.869 -0.07400779473304
0.87 -0.0739485255645101
0.871 -0.0738892629951022
0.872 -0.0738300060356009
0.873 -0.0737707537062692
0.874 -0.0737115050275387
0.875 -0.0736522590199928
0.876 -0.0735930147043505
0.877 -0.0735337711014486
0.878 -0.0734745272322262
0.879 -0.0734152821177071
0.88 -0.0733560347789835
0.881 -0.073296784237199
0.882 -0.073237529513532
0.883 -0.0731782696291792
0.884 -0.0731190036053388
0.885 -0.0730597304631937
0.886 -0.0730004492238947
0.887 -0.072941158908544
0.888 -0.0728818585381786
0.889 -0.0728225471337534
0.89 -0.0727632237161246
0.891 -0.0727038873060329
0.892 -0.0726445369240871
0.893 -0.0725851715907471
0.894 -0.0725257903263073
0.895 -0.0724663921508803
0.896 -0.0724069760843795
0.897 -0.072347541146503
0.898 -0.0722880863567169
0.899 -0.0722286107342382
0.9 -0.0721691132980183
0.901 -0.0721095930614114
0.902 -0.072050049036884
0.903 -0.0719904802425689
0.904 -0.0719308856962657
0.905 -0.0718712644154249
0.906 -0.0718116154171303
0.907 -0.0717519377180828
0.908 -0.0716922303345839
0.909 -0.0716324922825184
0.91 -0.0715727225773381
0.911 -0.0715129202340448
0.912 -0.0714530842671739
0.913 -0.0713932136907774
0.914 -0.0713333075184071
0.915 -0.0712733647630983
0.916 -0.0712133844373525
0.917 -0.0711533655531209
0.918 -0.0710933071217879
0.919 -0.0710332081541538
0.92 -0.0709730676604184
0.921 -0.0709128846501642
0.922 -0.0708526581323394
0.923 -0.0707923871152414
0.924 -0.0707320706064999
0.925 -0.0706717076130598
0.926 -0.070611297141165
0.927 -0.0705508381963408
0.928 -0.070490329783378
0.929 -0.0704297709063152
0.93 -0.0703691605684222
0.931 -0.0703084977659401
0.932 -0.0702477814936021
0.933 -0.0701870107523537
0.934 -0.0701261845423039
0.935 -0.0700653018627083
0.936 -0.0700043617119525
0.937 -0.0699433630875348
0.938 -0.0698823049860494
0.939 -0.0698211864031698
0.94 -0.0697600063336309
0.941 -0.0696987637712133
0.942 -0.0696374577087252
0.943 -0.0695760871379859
0.944 -0.0695146510498089
0.945 -0.0694531484339846
0.946 -0.0693915782792634
0.947 -0.0693299395733386
0.948 -0.0692682313028293
0.949 -0.0692064524532634
0.95 -0.0691446020090605
0.951 -0.0690826789535148
0.952 -0.0690206822687779
0.953 -0.0689586109358415
0.954 -0.0688964639345208
0.955 -0.0688342402434367
0.956 -0.0687719388399989
0.957 -0.0687095587003888
0.958 -0.068647098799542
0.959 -0.0685845581111312
0.96 -0.0685219356075491
0.961 -0.0684592302541422
0.962 -0.0683964410142901
0.963 -0.0683335668565335
0.964 -0.0682706067480629
0.965 -0.0682075596547015
0.966 -0.0681444245408879
0.967 -0.0680812003696584
0.968 -0.0680178861026298
0.969 -0.0679544806999818
0.97 -0.0678909831204398
0.971 -0.0678273923212572
0.972 -0.0677637072581979
0.973 -0.067699926885519
0.974 -0.0676360501559528
0.975 -0.06757207602069
0.976 -0.0675080034293611
0.977 -0.0674438313300198
0.978 -0.0673795586691246
0.979 -0.0673151843915215
0.98 -0.0672507074404265
0.981 -0.0671861267574072
0.982 -0.0671214412823659
0.983 -0.0670566499535213
0.984 -0.066991751707391
0.985 -0.0669267454787734
0.986 -0.0668616302007304
0.987 -0.0667964048045688
0.988 -0.066731068219823
0.989 -0.066665619374237
0.99 -0.0666000571937463
0.991 -0.0665343805972237
0.992 -0.0664685885011001
0.993 -0.0664026798258784
0.994 -0.0663366534901804
0.995 -0.0662705084107283
0.996 -0.0662042435023272
0.997 -0.0661378576778467
0.998 -0.0660713498482027
0.999 -0.0660047189223393
1 -0.0659379638072103
1.001 -0.0658710834077615
1.002 -0.065804076626912
1.003 -0.0657369423655358
1.004 -0.0656696795224437
1.005 -0.065602286994365
1.006 -0.0655347636759286
1.007 -0.0654671084596452
1.008 -0.0653993202358885
1.009 -0.0653313978928763
1.01 -0.0652633403166528
1.011 -0.0651951463910695
1.012 -0.0651268149977664
1.013 -0.0650583450161539
1.014 -0.0649897353233938
1.015 -0.0649209847943805
1.016 -0.0648520923017226
1.017 -0.0647830567157235
1.018 -0.0647138769043635
1.019 -0.06464455173328
1.02 -0.0645750800657493
1.021 -0.0645054607579449
1.022 -0.064435692663099
1.023 -0.0643657746373943
1.024 -0.0642957055345758
1.025 -0.0642254842059313
1.026 -0.0641551095002719
1.027 -0.0640845802639138
1.028 -0.0640138953406582
1.029 -0.0639430535717725
1.03 -0.0638720537959709
1.031 -0.063800894849395
1.032 -0.0637295755655948
1.033 -0.0636580947755087
1.034 -0.0635864513074446
1.035 -0.0635146439870603
1.036 -0.0634426716373437
1.037 -0.0633705330785933
1.038 -0.0632982271283991
1.039 -0.063225752601622
1.04 -0.0631531083103751
1.041 -0.0630802930640033
1.042 -0.0630073056690637
1.043 -0.0629341449293057
1.044 -0.0628608096456513
1.045 -0.0627872986161752
1.046 -0.0627136106360845
1.047 -0.0626397444976989
1.048 -0.0625656989904307
1.049 -0.0624914729007646
1.05 -0.0624170650122376
1.051 -0.0623424740985662
1.052 -0.0622676989296483
1.053 -0.0621927382801481
1.054 -0.0621175909217002
1.055 -0.0620422556228891
1.056 -0.0619667311492288
1.057 -0.0618910162631419
1.058 -0.06181510972394
1.059 -0.061739010287802
1.06 -0.0616627167077542
1.061 -0.0615862277336493
1.062 -0.0615095421121458
1.063 -0.061432658586687
1.064 -0.0613555758974804
1.065 -0.0612782927814765
1.066 -0.0612008079723481
1.067 -0.0611231202004693
1.068 -0.0610452281928941
1.069 -0.0609671306733356
1.07 -0.0608888263621449
1.071 -0.0608103139762894
1.072 -0.0607315922293321
1.073 -0.0606526598314099
1.074 -0.0605735154892121
1.075 -0.0604941579059595
1.076 -0.0604145857813823
1.077 -0.0603347978116986
1.078 -0.0602547926895934
1.079 -0.060174569104196
1.08 -0.060094125741059
1.081 -0.0600134612816463
1.082 -0.0599325744037983
1.083 -0.0598514637823351
1.084 -0.0597701280884108
1.085 -0.0596885659894918
1.086 -0.0596067761493349
1.087 -0.0595247572279646
1.088 -0.0594425078816513
1.089 -0.0593600267628888
1.09 -0.0592773125203722
1.091 -0.0591943637989754
1.092 -0.0591111792397283
1.093 -0.0590277574797948
1.094 -0.0589440971524501
1.095 -0.0588601968870578
1.096 -0.0587760553090471
1.097 -0.0586916710398907
1.098 -0.058607042697081
1.099 -0.0585221688941079
1.1 -0.0584370482404357
1.101 -0.0583516793414798
1.102 -0.0582660607985835
1.103 -0.0581801912089955
1.104 -0.0580940691658458
1.105 -0.058007693258123
1.106 -0.0579210620706506
1.107 -0.0578341741840637
1.108 -0.0577470281747852
1.109 -0.0576596226150029
1.11 -0.0575719560726448
1.111 -0.0574840271079379
1.112 -0.0573958342764005
1.113 -0.0573073761331476
1.114 -0.057218651228939
1.115 -0.0571296581101562
1.116 -0.057040395318778
1.117 -0.056950861392356
1.118 -0.056861054863991
1.119 -0.056770974262308
1.12 -0.0566806181114327
1.121 -0.056589984930966
1.122 -0.0564990732359602
1.123 -0.0564078815368942
1.124 -0.0563164083396488
1.125 -0.0562246521454817
1.126 -0.0561326114510032
1.127 -0.0560402847481506
1.128 -0.0559476705241641
1.129 -0.0558547672615605
1.13 -0.0557615734381093
1.131 -0.0556680875268068
1.132 -0.0555743079958507
1.133 -0.0554802333086152
1.134 -0.055385861923625
1.135 -0.0552911922945303
1.136 -0.0551962228700805
1.137 -0.0551009520940993
1.138 -0.055005378405458
1.139 -0.0549095002380506
1.14 -0.0548133160207669
1.141 -0.0547168241744416
1.142 -0.0546200231144905
1.143 -0.0545229112547281
1.144 -0.0544254870038603
1.145 -0.0543277487654572
1.146 -0.0542296949379272
1.147 -0.0541313239144903
1.148 -0.0540326340831514
1.149 -0.0539336238266737
1.15 -0.0538342915225516
1.151 -0.0537346355429842
1.152 -0.0536346542548482
1.153 -0.0535343460196705
1.154 -0.0534337091936018
1.155 -0.0533327421273883
1.156 -0.0532314431663452
1.157 -0.0531298106503292
1.158 -0.0530278429137168
1.159 -0.0529255382853908
1.16 -0.0528228950887066
1.161 -0.0527199116415047
1.162 -0.0526165862561001
1.163 -0.0525129172392002
1.164 -0.0524089028918594
1.165 -0.052304541509451
1.166 -0.0521998313816392
1.167 -0.0520947707923501
1.168 -0.0519893580197439
1.169 -0.0518835913361859
1.17 -0.0517774690082184
1.171 -0.0516709892938364
1.172 -0.05156415044483
1.173 -0.0514569507101869
1.174 -0.0513493883329554
1.175 -0.0512414615502153
1.176 -0.0511331685930481
1.177 -0.0510245076865089
1.178 -0.0509154770495956
1.179 -0.0508060748952203
1.18 -0.0506962994301794
1.181 -0.0505861488551237
1.182 -0.0504756213645287
1.183 -0.0503647151466651
1.184 -0.0502534283835678
1.185 -0.0501417592510069
1.186 -0.0500297059184565
1.187 -0.0499172665490649
1.188 -0.0498044392996242
1.189 -0.0496912223205393
1.19 -0.0495776137557976
1.191 -0.0494636117429381
1.192 -0.0493492144130208
1.193 -0.0492344198905952
1.194 -0.0491192262936697
1.195 -0.04900363173368
1.196 -0.0488876343154584
1.197 -0.0487712321372016
1.198 -0.0486544232904399
1.199 -0.0485372058600051
1.2 -0.0484195779239988
1.201 -0.0483015375513803
1.202 -0.0481830828040255
1.203 -0.0480642117397388
1.204 -0.0479449224094658
1.205 -0.047825212857261
1.206 -0.0477050811202558
1.207 -0.0475845252286251
1.208 -0.0474635432055555
1.209 -0.0473421330672123
1.21 -0.0472202928227061
1.211 -0.0470980204740607
1.212 -0.0469753140161795
1.213 -0.046852171436812
1.214 -0.0467285907165212
1.215 -0.0466045698286497
1.216 -0.0464801067393189
1.217 -0.0463551994073934
1.218 -0.0462298457844137
1.219 -0.0461040438145645
1.22 -0.0459777914346406
1.221 -0.0458510865740133
1.222 -0.0457239271549313
1.223 -0.0455963110925137
1.224 -0.0454682362943805
1.225 -0.04533970066059
1.226 -0.0452107020836042
1.227 -0.0450812384482539
1.228 -0.0449513076317034
1.229 -0.0448209075034156
1.23 -0.044690035925117
1.231 -0.0445586907492704
1.232 -0.0444268698207335
1.233 -0.0442945709923233
1.234 -0.0441617923542487
1.235 -0.0440285322211768
1.236 -0.0438947889010316
1.237 -0.0437605606949643
1.238 -0.0436258458973225
1.239 -0.0434906427956196
1.24 -0.0433549496705046
1.241 -0.0432187647957311
1.242 -0.0430820864381271
1.243 -0.0429449128575639
1.244 -0.0428072423069255
1.245 -0.042669073032078
1.246 -0.0425304032718381
1.247 -0.0423912312579432
1.248 -0.0422515552150192
1.249 -0.0421113733605508
1.25 -0.0419706839048491
1.251 -0.0418294850510215
1.252 -0.0416877749949401
1.253 -0.0415455519252105
1.254 -0.0414028140231406
1.255 -0.0412595594627091
1.256 -0.0411157864105345
1.257 -0.0409714930258432
1.258 -0.0408266774604385
1.259 -0.0406813378586686
1.26 -0.0405354723573955
1.261 -0.0403890789299903
1.262 -0.0402421555413288
1.263 -0.0400947003061057
1.264 -0.0399467113313958
1.265 -0.0397981867166216
1.266 -0.0396491245535223
1.267 -0.0394995229261215
1.268 -0.0393493799106953
1.269 -0.0391986935757406
1.27 -0.0390474619819432
1.271 -0.0388956831821456
1.272 -0.0387433552213149
1.273 -0.038590476136511
1.274 -0.0384370439568544
1.275 -0.0382830567034939
1.276 -0.0381285123895743
1.277 -0.0379734090202045
1.278 -0.0378177445924247
1.279 -0.0376615170951747
1.28 -0.0375047245092611
1.281 -0.0373473648073248
1.282 -0.0371894359538089
1.283 -0.0370309359049257
1.284 -0.0368718626086248
1.285 -0.03671221400456
1.286 -0.036551988024057
1.287 -0.0363911825900805
1.288 -0.0362297956172015
1.289 -0.0360678250115649
1.29 -0.0359052686708566
1.291 -0.0357421244669859
1.292 -0.0355783902639636
1.293 -0.0354140639354071
1.294 -0.0352491433463195
1.295 -0.0350836263530561
1.296 -0.0349175108032919
1.297 -0.0347507945359884
1.298 -0.0345834753813608
1.299 -0.0344155511608445
1.3 -0.0342470196870624
1.301 -0.0340778787637916
1.302 -0.0339081261859301
1.303 -0.0337380821563126
1.304 -0.0335682721740086
1.305 -0.0333989647319025
1.306 -0.0332302436600055
1.307 -0.0330621336659234
1.308 -0.0328946405339249
1.309 -0.0327277639969546
1.31 -0.0325615018582997
1.311 -0.0323958513113326
1.312 -0.0322308093620585
1.313 -0.0320663729643776
1.314 -0.0319025390633563
1.315 -0.031739304609044
1.316 -0.0315766665608578
1.317 -0.0314146218889468
1.318 -0.0312531675745908
1.319 -0.0310923006102888
1.32 -0.0309320179997483
1.321 -0.0307723167651683
1.322 -0.0306131939356047
1.323 -0.0304546465410953
1.324 -0.0302966716274482
1.325 -0.0301392662529472
1.326 -0.0299824274872582
1.327 -0.0298261524110415
1.328 -0.0296704381157903
1.329 -0.0295152817037417
1.33 -0.0293606802878109
1.331 -0.029206630991533
1.332 -0.0290531309490077
1.333 -0.0289001773048443
1.334 -0.0287477672141079
1.335 -0.0285958978422657
1.336 -0.0284445663651328
1.337 -0.0282937699688195
1.338 -0.0281435058496776
1.339 -0.0279937712142475
1.34 -0.0278445632792055
1.341 -0.0276958792713111
1.342 -0.0275477164273548
1.343 -0.0274000719941055
1.344 -0.0272529432282587
1.345 -0.0271063273963849
1.346 -0.0269602217748774
1.347 -0.0268146236499015
1.348 -0.0266695303173426
1.349 -0.026524939082756
1.35 -0.0263808472613148
1.351 -0.0262372521669612
1.352 -0.0260941511295429
1.353 -0.0259515415033223
1.354 -0.0258094206448138
1.355 -0.0256677859176049
1.356 -0.0255266346938659
1.357 -0.0253859643547996
1.358 -0.0252457722907518
1.359 -0.0251060559012131
1.36 -0.0249668125947863
1.361 -0.0248280397891427
1.362 -0.0246897349109756
1.363 -0.0245518953959516
1.364 -0.0244145186886627
1.365 -0.0242776022425785
1.366 -0.0241411435199978
1.367 -0.0240051399920011
1.368 -0.0238695891384027
1.369 -0.0237344884477035
1.37 -0.0235998354170433
1.371 -0.0234656275521544
1.372 -0.0233318623673137
1.373 -0.0231985373852965
1.374 -0.0230656501373298
1.375 -0.0229331981630457
1.376 -0.0228011790104351
1.377 -0.0226695902358017
1.378 -0.0225384294037158
1.379 -0.0224076940869689
1.38 -0.0222773818665273
1.381 -0.0221474903412279
1.382 -0.0220180171123577
1.383 -0.0218889597757694
1.384 -0.0217603159416757
1.385 -0.0216320832302763
1.386 -0.0215042592703277
1.387 -0.0213768416986557
1.388 -0.0212498281599683
1.389 -0.0211232163067666
1.39 -0.0209970037992859
1.391 -0.020871188305447
1.392 -0.0207457675008112
1.393 -0.0206207390685361
1.394 -0.0204961006993315
1.395 -0.0203718500914168
1.396 -0.0202479849504772
1.397 -0.0201245029896207
1.398 -0.0200014019293355
1.399 -0.0198786794974469
1.4 -0.0197563334290749
1.401 -0.0196343614665916
1.402 -0.0195127613595789
1.403 -0.0193915308647863
1.404 -0.0192706677460889
1.405 -0.0191501697744453
1.406 -0.0190300347278561
1.407 -0.0189102603913222
1.408 -0.0187908445568031
1.409 -0.0186717850231758
1.41 -0.0185530795961933
1.411 -0.0184347260756524
1.412 -0.0183167222756518
1.413 -0.0181990660348554
1.414 -0.018081755190121
1.415 -0.0179647875822523
1.416 -0.0178481610578116
1.417 -0.0177318734696739
1.418 -0.0176159226771753
1.419 -0.0175003065461348
1.42 -0.0173850229488333
1.421 -0.0172700697639801
1.422 -0.0171554448766756
1.423 -0.0170411461783719
1.424 -0.0169271715668339
1.425 -0.0168135189461
1.426 -0.0167001862264431
1.427 -0.0165871713243313
1.428 -0.0164744721623891
1.429 -0.0163620866693589
1.43 -0.0162500127800618
1.431 -0.0161382484353596
1.432 -0.0160267915821159
1.433 -0.0159156401731581
1.434 -0.015804792167239
1.435 -0.0156942455289989
1.436 -0.0155839982289276
1.437 -0.0154740482433263
1.438 -0.0153643935542704
1.439 -0.0152550321495712
1.44 -0.0151459620227391
1.441 -0.0150371811728624
1.442 -0.014928687604765
1.443 -0.0148204793289984
1.444 -0.0147125543615453
1.445 -0.0146049107238627
1.446 -0.0144975464428718
1.447 -0.0143904595509293
1.448 -0.0142836480857932
1.449 -0.0141771100905878
1.45 -0.0140708436137666
1.451 -0.0139648467090771
1.452 -0.0138591174355237
1.453 -0.0137536538573324
1.454 -0.0136484540439143
1.455 -0.0135435160698301
1.456 -0.0134388380147537
1.457 -0.0133344179634373
1.458 -0.0132302540056753
1.459 -0.0131263442362688
1.46 -0.0130226867549906
1.461 -0.0129192796665495
1.462 -0.0128161210805555
1.463 -0.0127132091114844
1.464 -0.0126105418786428
1.465 -0.0125081175061335
1.466 -0.0124059341228205
1.467 -0.0123039898622941
1.468 -0.0122022828628369
1.469 -0.0121008112673886
1.47 -0.0119995732235118
1.471 -0.011898566896993
1.472 -0.0117977904503883
1.473 -0.0116972420316933
1.474 -0.0115969198023853
1.475 -0.0114968219312721
1.476 -0.0113969465925005
1.477 -0.0112972919648966
1.478 -0.0111978562317318
1.479 -0.0110986375806245
1.48 -0.0109996342034868
1.481 -0.0109008442964839
1.482 -0.0108022660599991
1.483 -0.0107038976985995
1.484 -0.0106057374210028
1.485 -0.010507783440044
1.486 -0.0104100339726424
1.487 -0.0103124872397689
1.488 -0.0102151414664126
1.489 -0.0101179948815485
1.49 -0.0100210457181047
1.491 -0.00992429221292943
1.492 -0.00982773260675907
1.493 -0.00973136514418521
1.494 -0.00963518807362271
1.495 -0.0095391996472769
1.496 -0.00944339812111158
1.497 -0.00934778175481721
1.498 -0.00925234881177811
1.499 -0.00915709755904115
1.5 -0.00906202626728336
1.501 -0.00896713320929335
1.502 -0.00887241666233268
1.503 -0.00877787490931697
1.504 -0.00868350623561992
1.505 -0.00858930892975285
1.506 -0.0084952812835602
1.507 -0.00840142159226109
1.508 -0.0083077281544412
1.509 -0.00821419927202882
1.51 -0.00812083325026608
1.511 -0.00802762839767857
1.512 -0.00793458302604449
1.513 -0.00784169545036359
1.514 -0.0077489639888266
1.515 -0.00765638696278378
1.516 -0.00756396269671475
1.517 -0.00747168951819718
1.518 -0.00737956575787643
1.519 -0.00728758974943478
1.52 -0.00719575982956092
1.521 -0.0071040743379194
1.522 -0.0070125316171202
1.523 -0.0069211300126884
1.524 -0.00682986787303383
1.525 -0.00673874354942067
1.526 -0.00664775539593745
1.527 -0.00655690176946686
1.528 -0.00646618102965549
1.529 -0.00637559153888403
1.53 -0.00628513166223721
1.531 -0.00619479974987744
1.532 -0.00610459416465955
1.533 -0.00601451329699793
1.534 -0.00592455552805676
1.535 -0.00583471923777018
1.536 -0.00574500280738688
1.537 -0.00565540462026415
1.538 -0.00556592306210169
1.539 -0.00547655652099646
1.54 -0.00538730338743992
1.541 -0.00529816205429751
1.542 -0.00520913091678196
1.543 -0.00512020837242499
1.544 -0.00503139282104823
1.545 -0.00494268266473413
1.546 -0.00485407630779705
1.547 -0.00476557215675383
1.548 -0.00467716862029507
1.549 -0.00458886410925602
1.55 -0.00450065703658753
1.551 -0.00441254581732739
1.552 -0.0043245288685711
1.553 -0.00423660460944345
1.554 -0.00414877146106946
1.555 -0.00406102784654572
1.556 -0.00397337219091193
1.557 -0.00388580292112181
1.558 -0.00379831846601494
1.559 -0.00371091725628797
1.56 -0.0036235977244661
1.561 -0.00353635830545029
1.562 -0.0034491974356593
1.563 -0.00336211355246374
1.564 -0.00327510509526227
1.565 -0.00318817050524042
1.566 -0.00310130822527407
1.567 -0.00301451669987957
1.568 -0.00292779437517843
1.569 -0.00284113969886693
1.57 -0.00275455112018727
1.571 -0.00266802708989938
1.572 -0.0025815660602525
1.573 -0.00249516648495737
1.574 -0.00240882681915799
1.575 -0.002322545519404
1.576 -0.00223632104362226
1.577 -0.00215015185108933
1.578 -0.00206403640240319
1.579 -0.00197797315945614
1.58 -0.00189196058540594
1.581 -0.00180599714464896
1.582 -0.00172008130279191
1.583 -0.00163421152662416
1.584 -0.00154838628409024
1.585 -0.00146260404426199
1.586 -0.00137686327731096
1.587 -0.00129116245448072
1.588 -0.00120550004805964
1.589 -0.00111987453135251
1.59 -0.0010342843786541
1.591 -0.000948728065683135
1.592 -0.000863204068929285
1.593 -0.000777710865168202
1.594 -0.000692246932270602
1.595 -0.000606810749027881
1.596 -0.000521400795078286
1.597 -0.000436015550864394
1.598 -0.000350653497601022
1.599 -0.000265313117246174
1.6 -0.00017999289247364
1.601 -9.46913066450505e-05
1.602 -9.40684378278323e-06
1.603 7.58620114570674e-05
1.604 0.000161116773812531
1.605 0.000246358957442433
1.606 0.000331590075953792
1.607 0.000416811642429127
1.608 0.000502025169453496
1.609 0.000587232169141666
1.61 0.000672434153165397
1.611 0.00075763263278017
1.612 0.000842829118852861
1.613 0.000928025121888554
1.614 0.00101322215205737
1.615 0.00109842171922209
1.616 0.00118362533296476
1.617 0.00126883450261403
1.618 0.00135405073727191
1.619 0.0014392755458412
1.62 0.00152451043705193
1.621 0.00160975689867199
1.622 0.00169501642988132
1.623 0.0017802905596519
1.624 0.00186558080288238
1.625 0.00195088866995508
1.626 0.00203621566980972
1.627 0.00212156331094485
1.628 0.00220693310175576
1.629 0.00229232655066156
1.63 0.00237774516616321
1.631 0.00246319045688151
1.632 0.00254866393158651
1.633 0.00263416709922606
1.634 0.00271970146895267
1.635 0.00280526855015076
1.636 0.00289086985246345
1.637 0.0029765068858196
1.638 0.00306218116046089
1.639 0.00314789418696823
1.64 0.00323364747628915
1.641 0.00331944253976457
1.642 0.00340528088915568
1.643 0.00349116403667069
1.644 0.00357709349499222
1.645 0.00366307077730357
1.646 0.00374909739731633
1.647 0.00383517486929677
1.648 0.00392130470809277
1.649 0.00400748842916132
1.65 0.00409372754859474
1.651 0.0041800235849227
1.652 0.00426637805631183
1.653 0.00435279247905435
1.654 0.00443926837145603
1.655 0.00452580725299895
1.656 0.0046124106440926
1.657 0.00469908006601208
1.658 0.00478581704089737
1.659 0.00487262309177097
1.66 0.0049594997425621
1.661 0.00504644851813282
1.662 0.00513347094430469
1.663 0.00522056854788586
1.664 0.00530774285669788
1.665 0.00539499539960284
1.666 0.00548232770653048
1.667 0.00556974130850521
1.668 0.0056572377376731
1.669 0.00574481852732925
1.67 0.00583248521194468
1.671 0.00592023932719357
1.672 0.00600808240998021
1.673 0.00609601599846657
1.674 0.00618404163209904
1.675 0.00627216085163593
1.676 0.00636037519917451
1.677 0.00644868621817837
1.678 0.00653709545350439
1.679 0.00662560445143054
1.68 0.00671421475968262
1.681 0.00680292792896631
1.682 0.00689174551060751
1.683 0.00698066905526848
1.684 0.00706970011624072
1.685 0.00715884024874322
1.686 0.00724809100971638
1.687 0.00733745395777541
1.688 0.00742693065321359
1.689 0.00751652265802238
1.69 0.00760623153591622
1.691 0.00769605885235961
1.692 0.00778600617459407
1.693 0.00787607507166585
1.694 0.00796626711445342
1.695 0.00805658387569511
1.696 0.00814702693001684
1.697 0.00823759785395961
1.698 0.00832829822600728
1.699 0.00841912962661445
1.7 0.00851009363823402
1.701 0.00860119184534511
1.702 0.00869242583448074
1.703 0.00878379719425593
1.704 0.00887530751539531
1.705 0.00896695839076117
1.706 0.0090587514153814
1.707 0.00915068818647752
1.708 0.00924277030349246
1.709 0.00933499936811888
1.71 0.00942737698432708
1.711 0.00951990475968556
1.712 0.00961258430331854
1.713 0.0097054172248254
1.714 0.00979840513713306
1.715 0.00989154965588671
1.716 0.00998485239927405
1.717 0.0100783149879886
1.718 0.0101719390452371
1.719 0.0102657261967614
1.72 0.0103596780708646
1.721 0.0104537962984388
1.722 0.0105480825129937
1.723 0.0106425383506847
1.724 0.0107371654503422
1.725 0.0108319654534989
1.726 0.01092694000442
1.727 0.0110220907501307
1.728 0.0111174193404459
1.729 0.0112129274279981
1.73 0.0113086166682672
1.731 0.0114044887196085
1.732 0.0115005452432823
1.733 0.0115967879034825
1.734 0.0116932183673659
1.735 0.011789838305081
1.736 0.0118866493897973
1.737 0.0119836532977346
1.738 0.0120808517081916
1.739 0.0121782463035761
1.74 0.0122758387694335
1.741 0.0123736307955927
1.742 0.0124716240743805
1.743 0.0125698202997248
1.744 0.0126682211696347
1.745 0.0127668283856684
1.746 0.0128656436527831
1.747 0.0129646686793075
1.748 0.0130639051769531
1.749 0.013163354860838
1.75 0.013263019449515
1.751 0.0133629006650009
1.752 0.0134630002328059
1.753 0.0135633198819641
1.754 0.013663861345063
1.755 0.0137646263582741
1.756 0.0138656166613823
1.757 0.0139668339978171
1.758 0.0140682801146821
1.759 0.0141699567627855
1.76 0.014271865696671
1.761 0.0143740086746475
1.762 0.01447638745882
1.763 0.0145790038151203
1.764 0.0146818595133372
1.765 0.0147849563271479
1.766 0.0148882960341477
1.767 0.0149918804158821
1.768 0.0150957112578767
1.769 0.0151997903496684
1.77 0.0153041194848367
1.771 0.0154087004899149
1.772 0.0155135351787438
1.773 0.0156186253285212
1.774 0.0157239727401408
1.775 0.0158295792249376
1.776 0.0159354466004715
1.777 0.0160415766892015
1.778 0.0161479713180832
1.779 0.016254632318462
1.78 0.01636156152606
1.781 0.016468760780994
1.782 0.0165762319278022
1.783 0.0166839768154756
1.784 0.0167919972974885
1.785 0.0169002952318311
1.786 0.0170088724810411
1.787 0.0171177309122364
1.788 0.0172268723971467
1.789 0.0173362988121466
1.79 0.0174460120382872
1.791 0.0175560139613293
1.792 0.0176663064717754
1.793 0.017776891464903
1.794 0.0178877708407965
1.795 0.0179989465043807
1.796 0.0181104203654533
1.797 0.0182221943387181
1.798 0.0183342703438177
1.799 0.018446650305367
1.8 0.018559336152986
1.801 0.0186723298194073
1.802 0.0187856332434605
1.803 0.0188992483716816
1.804 0.0190131771546013
1.805 0.0191274215475572
1.806 0.019241983510976
1.807 0.0193568650104866
1.808 0.0194720680169796
1.809 0.0195875945066496
1.81 0.0197034464610314
1.811 0.0198196258670352
1.812 0.019936134716981
1.813 0.0200529750086332
1.814 0.0201701487452346
1.815 0.0202876579355415
1.816 0.0204055045938574
1.817 0.0205236907400689
1.818 0.0206422183996792
1.819 0.0207610896038438
1.82 0.0208803063894052
1.821 0.0209998707989275
1.822 0.0211197848807323
1.823 0.0212400506889336
1.824 0.0213606702834727
1.825 0.0214816457301543
1.826 0.0216029791006818
1.827 0.0217246724726923
1.828 0.0218467279297934
1.829 0.0219691475615981
1.83 0.0220919334637611
1.831 0.0222150877364708
1.832 0.0223386124868331
1.833 0.0224625098300892
1.834 0.0225867818868279
1.835 0.0227114307835922
1.836 0.0228364586530989
1.837 0.0229618676343327
1.838 0.023087659872602
1.839 0.0232138375195818
1.84 0.0233404027333521
1.841 0.0234673576784357
1.842 0.0235947045258359
1.843 0.0237224454530732
1.844 0.0238505826442232
1.845 0.0239791182899539
1.846 0.0241080545875631
1.847 0.0242373937410161
1.848 0.0243671379609839
1.849 0.0244972894648806
1.85 0.0246278504769017
1.851 0.0247588232280622
1.852 0.0248902099562346
1.853 0.0250220129061876
1.854 0.0251542343296244
1.855 0.0252868764852212
1.856 0.0254199416386661
1.857 0.0255534320626976
1.858 0.025687350037144
1.859 0.0258216978489621
1.86 0.0259564777922762
1.861 0.0260916921671698
1.862 0.0262273432816375
1.863 0.0263634334524773
1.864 0.0264999650031856
1.865 0.0266369402644238
1.866 0.0267743615741942
1.867 0.0269122312779235
1.868 0.0270505517285176
1.869 0.0271893252864053
1.87 0.0273285543195811
1.871 0.0274682412036454
1.872 0.0276083883218456
1.873 0.0277489980651171
1.874 0.0278900728321238
1.875 0.0280316150292995
1.876 0.0281736270708887
1.877 0.0283161113789881
1.878 0.028459070383588
1.879 0.0286025065226138
1.88 0.0287464222419677
1.881 0.0288908199955704
1.882 0.0290357022454032
1.883 0.0291810714615499
1.884 0.0293269301222393
1.885 0.029473280713887
1.886 0.0296201257311385
1.887 0.0297674676769113
1.888 0.0299153090624383
1.889 0.0300636524073097
1.89 0.030212500239517
1.891 0.0303618550944908
1.892 0.0305117195166955
1.893 0.0306620960602646
1.894 0.0308129872874523
1.895 0.0309643957689856
1.896 0.0311163240842069
1.897 0.0312687748211501
1.898 0.0314217505765939
1.899 0.0315752539561105
1.9 0.03172928757411
1.901 0.0318838540538862
1.902 0.0320389560276609
1.903 0.0321945961366294
1.904 0.0323507770310048
1.905 0.0325075013700638
1.906 0.0326647718221921
1.907 0.0328225910649294
1.908 0.0329809617850156
1.909 0.0331398866784363
1.91 0.033299368450469
1.911 0.033459409815729
1.912 0.0336200134982157
1.913 0.0337811822313594
1.914 0.0339429187580673
1.915 0.0341052258307707
1.916 0.0342681062114721
1.917 0.0344315626717914
1.918 0.0345955979930142
1.919 0.0347602149661384
1.92 0.0349254163919223
1.921 0.035091205080129
1.922 0.035257583850814
1.923 0.0354245555347724
1.924 0.0355921229724408
1.925 0.0357602890141568
1.926 0.0359290565202754
1.927 0.0360984283612387
1.928 0.0362684074176322
1.929 0.0364389965802356
1.93 0.0366101987500733
1.931 0.0367820168384636
1.932 0.0369544537670685
1.933 0.0371275124679434
1.934 0.037301195883587
1.935 0.037475506966992
1.936 0.0376504486816941
1.937 0.0378260240018237
1.938 0.0380022359121559
1.939 0.0381790874081614
1.94 0.0383565814960575
1.941 0.0385347211928593
1.942 0.038713509526431
1.943 0.0388929495355376
1.944 0.0390730442698962
1.945 0.0392537967902284
1.946 0.0394352101683119
1.947 0.0396172874870331
1.948 0.0398000318404394
1.949 0.0399834463337919
1.95 0.0401675340836182
1.951 0.0403522982171343
1.952 0.0405377418732542
1.953 0.0407238682029162
1.954 0.0409106803683485
1.955 0.041098181543252
1.956 0.0412863749128955
1.957 0.0414752636741829
1.958 0.0416648510357123
1.959 0.041855140217831
1.96 0.0420461344526915
1.961 0.0422378369843063
1.962 0.0424302510686032
1.963 0.0426233799734804
1.964 0.0428172269788623
1.965 0.0430117953767551
1.966 0.043207088471303
1.967 0.043403109578844
1.968 0.0435998620279668
1.969 0.0437973491595667
1.97 0.0439955743269028
1.971 0.0441945408956551
1.972 0.0443942522439814
1.973 0.0445947117625747
1.974 0.044795922854721
1.975 0.0449978889363571
1.976 0.0452006134361284
1.977 0.0454040997954477
1.978 0.0456083514685529
1.979 0.0458133719225663
1.98 0.0460191646375533
1.981 0.0462257331061044
1.982 0.0464330808340736
1.983 0.0466412113408482
1.984 0.0468501281589127
1.985 0.0470598348339657
1.986 0.0472703349249982
1.987 0.0474816320043598
1.988 0.0476937296578214
1.989 0.0479066314846365
1.99 0.0481203410976025
1.991 0.0483348621231222
1.992 0.0485501982012658
1.993 0.0487663529858316
1.994 0.0489833301444093
1.995 0.0492011333584415
1.996 0.0494197663232865
1.997 0.0496392327482809
1.998 0.0498595363568028
1.999 0.0500806808863347
2 0.0503026700885271
2.001 0.050525507729262
2.002 0.0507491975887175
2.003 0.0509737434614312
2.004 0.0511991491563646
2.005 0.0514254184969687
2.006 0.0516525553212473
2.007 0.0518805634818239
2.008 0.0521094468460058
2.009 0.0523392092958504
2.01 0.0525698547282306
2.011 0.0528013869962195
2.012 0.0530338100213532
2.013 0.0532671277898593
2.014 0.0535013442727915
2.015 0.0537364634466685
2.016 0.0539724893001265
2.017 0.0542094258360935
2.018 0.0544472770725324
2.019 0.0546860470427247
2.02 0.0549257397954078
2.021 0.0551663593948664
2.022 0.0554079099210079
2.023 0.0556503954694343
2.024 0.0558938201515123
2.025 0.0561381880944431
2.026 0.0563835034413329
2.027 0.0566297703512625
2.028 0.0568769929993587
2.029 0.0571251755768645
2.03 0.0573743222912106
2.031 0.0576244373660864
2.032 0.0578755250415119
2.033 0.0581275895739095
2.034 0.0583806352361759
2.035 0.0586346663177557
2.036 0.0588896871247123
2.037 0.0591457019798027
2.038 0.0594027152225498
2.039 0.0596607312093163
2.04 0.0599197543133784
2.041 0.0601797889313272
2.042 0.0604408394707205
2.043 0.0607029103510982
2.044 0.0609660060125551
2.045 0.0612301309135441
2.046 0.061495289530224
2.047 0.061761486356302
2.048 0.0620287259030357
2.049 0.0622970126992851
2.05 0.0625663512915829
2.051 0.0628367462442078
2.052 0.0631082021392618
2.053 0.0633807235767477
2.054 0.0636543151746465
2.055 0.0639289815689965
2.056 0.0642047274139707
2.057 0.0644815573819567
2.058 0.0647594761636354
2.059 0.0650384884680607
2.06 0.0653185990227393
2.061 0.0655998125737111
2.062 0.0658821338856283
2.063 0.0661655677418384
2.064 0.0664501189444635
2.065 0.0667357923144818
2.066 0.0670225926918106
2.067 0.0673105249353871
2.068 0.0675995939232511
2.069 0.0678898045526277
2.07 0.0681811617400105
2.071 0.0684736704273798
2.072 0.0687673355702308
2.073 0.0690621621386679
2.074 0.0693581551255963
2.075 0.069655319542662
2.076 0.0699536604229064
2.077 0.0702531828217218
2.078 0.0705538918133159
2.079 0.0708557924915659
2.08 0.0711588899703489
2.081 0.0714631893837081
2.082 0.0717686958859642
2.083 0.0720754146518114
2.084 0.072383350876408
2.085 0.0726925097754642
2.086 0.0730028965853315
2.087 0.0733145165630911
2.088 0.0736273749866438
2.089 0.0739414771547979
2.09 0.0742568283873604
2.091 0.0745734340252264
2.092 0.0748912994304703
2.093 0.0752104299864355
2.094 0.075530831097826
2.095 0.0758525081907988
2.096 0.0761754667130548
2.097 0.0764997121339314
2.098 0.0768252499444954
2.099 0.0771520856576358
2.1 0.0774802248081569
2.101 0.0778096729590027
2.102 0.07814043568927
2.103 0.0784725185952906
2.104 0.0788059272989491
2.105 0.0791406674455624
2.106 0.0794767447032658
2.107 0.0798141647628819
2.108 0.0801529333379437
2.109 0.0804930561647669
2.11 0.0808345390025417
2.111 0.081177387633426
2.112 0.0815216078626443
2.113 0.0818672055185836
2.114 0.082214186452894
2.115 0.0825625565405865
2.116 0.0829123216801331
2.117 0.0832634877935672
2.118 0.0836160608265826
2.119 0.0839700467486348
2.12 0.0843254515530416
2.121 0.0846822812570863
2.122 0.0850405419021175
2.123 0.0854002395536522
2.124 0.085761380301479
2.125 0.0861239702597603
2.126 0.0864880155671365
2.127 0.0868535223868296
2.128 0.0872204969067474
2.129 0.0875889453395889
2.13 0.0879588739229492
2.131 0.0883302889256882
2.132 0.0887031966357062
2.133 0.0890776033608658
2.134 0.0894535154377978
2.135 0.0898309392296655
2.136 0.0902098811255234
2.137 0.0905903475401831
2.138 0.0909723449142457
2.139 0.0913558797141856
2.14 0.0917409584324517
2.141 0.0921275875875754
2.142 0.0925157737242795
2.143 0.0929055234135893
2.144 0.0932968432529434
2.145 0.093689739866305
2.146 0.0940842199042747
2.147 0.0944802900442027
2.148 0.094877956990302
2.149 0.0952772274737611
2.15 0.0956781082528594
2.151 0.0960806061130798
2.152 0.0964847278672253
2.153 0.0968904803555328
2.154 0.0972978704457899
2.155 0.0977069050334501
2.156 0.0981175910417511
2.157 0.0985299354218297
2.158 0.0989439451528418
2.159 0.0993596272420786
2.16 0.0997769887250861
2.161 -0.0998039644001051
2.162 -0.099385390140274
2.163 -0.0989694443924367
2.164 -0.0985560752572118
2.165 -0.098144993363172
2.166 -0.0977358241264139
2.167 -0.0973283900185897
2.168 -0.0969226293396955
2.169 -0.0965185176195132
2.17 -0.0961160423640692
2.171 -0.0957151949446872
2.172 -0.0953159679928327
2.173 -0.0949183545633012
2.174 -0.0945223478653682
2.175 -0.0941279411763599
2.176 -0.0937351278138154
2.177 -0.0933439011264692
2.178 -0.092954254491278
2.179 -0.0925661813123902
2.18 -0.0921796750207384
2.181 -0.0917947290738335
2.182 -0.0914113369556234
2.183 -0.0910294921763727
2.184 -0.09064918827255
2.185 -0.0902704188067164
2.186 -0.0898931773674169
2.187 -0.0895174575690714
2.188 -0.0891432530518662
2.189 -0.0887705574816466
2.19 -0.0883993645498093
2.191 -0.0880296679900683
2.192 -0.0876614615459953
2.193 -0.0872947389711369
2.194 -0.0869294940536883
2.195 -0.0865657206099181
2.196 -0.0862034124819852
2.197 -0.0858425635371672
2.198 -0.0854831676675418
2.199 -0.0851252187898145
2.2 -0.0847687108451937
2.201 -0.0844136377992808
2.202 -0.0840599936419661
2.203 -0.0837077723873264
2.204 -0.0833569680735231
2.205 -0.0830075747627018
2.206 -0.0826595865408911
2.207 -0.0823129975179036
2.208 -0.0819678018272349
2.209 -0.0816239936259655
2.21 -0.0812815670946611
2.211 -0.0809405164372747
2.212 -0.0806008358810486
2.213 -0.080262519676416
2.214 -0.0799255620969044
2.215 -0.0795899574390386
2.216 -0.0792557000222439
2.217 -0.0789227841887505
2.218 -0.0785912043034972
2.219 -0.0782609547540366
2.22 -0.0779320299504397
2.221 -0.0776044243320816
2.222 -0.0772781323527011
2.223 -0.0769531484843093
2.224 -0.0766294672245209
2.225 -0.0763070830941139
2.226 -0.0759859906361831
2.227 -0.0756661844158051
2.228 -0.0753476590198692
2.229 -0.07503040905696
2.23 -0.0747144291572582
2.231 -0.0743997139724478
2.232 -0.0740862581756238
2.233 -0.073774056461202
2.234 -0.0734631035448297
2.235 -0.0731533941632951
2.236 -0.0728449230744395
2.237 -0.0725376850570676
2.238 -0.0722316749108592
2.239 -0.0719268874562815
2.24 -0.0716233175345015
2.241 -0.0713209600072979
2.242 -0.0710198097569752
2.243 -0.070719861686276
2.244 -0.0704211107182954
2.245 -0.070123551796395
2.246 -0.0698271798841166
2.247 -0.069531989965098
2.248 -0.0692379770429873
2.249 -0.0689451361413582
2.25 -0.0686534623036267
2.251 -0.0683629505936584
2.252 -0.068073596092174
2.253 -0.0677853939021392
2.254 -0.0674983391456829
2.255 -0.0672124269642486
2.256 -0.0669276525185871
2.257 -0.066644010988699
2.258 -0.066361497573761
2.259 -0.0660801074920466
2.26 -0.0657998359808464
2.261 -0.0655206782963874
2.262 -0.0652426297137529
2.263 -0.0649656855268028
2.264 -0.064689841048093
2.265 -0.0644150916087972
2.266 -0.064141432558627
2.267 -0.0638688592657534
2.268 -0.0635973671167288
2.269 -0.0633269515164077
2.27 -0.0630576078878703
2.271 -0.0627893316723445
2.272 -0.0625221183291278
2.273 -0.0622559633355118
2.274 -0.0619908621867045
2.275 -0.0617268103957545
2.276 -0.0614638034934749
2.277 -0.0612018370283682
2.278 -0.06094090656655
2.279 -0.0606810076916741
2.28 -0.0604221360048584
2.281 -0.0601642871212507
2.282 -0.0599074566729666
2.283 -0.0596516403175302
2.284 -0.0593968337266145
2.285 -0.0591430325880151
2.286 -0.0588902326062367
2.287 -0.0586384295026312
2.288 -0.0583876190153944
2.289 -0.0581377968995145
2.29 -0.0578889589267081
2.291 -0.0576411008853502
2.292 -0.0573942185804044
2.293 -0.0571483078333513
2.294 -0.0569033644821179
2.295 -0.0566593843810073
2.296 -0.0564163634006291
2.297 -0.056174297427828
2.298 -0.0559331823656158
2.299 -0.0556930141331003
2.3 -0.0554537886654177
2.301 -0.0552155019136629
2.302 -0.0549781498448211
2.303 -0.0547417284416995
2.304 -0.0545062337028593
2.305 -0.0542716616425477
2.306 -0.0540380082906306
2.307 -0.0538052696925252
2.308 -0.0535734419091329
2.309 -0.0533425210167732
2.31 -0.0531125031071167
2.311 -0.0528833842809843
2.312 -0.0526551606560888
2.313 -0.0524278283767885
2.314 -0.0522013835977649
2.315 -0.051975822487191
2.316 -0.0517511412277043
2.317 -0.051527336016677
2.318 -0.0513044030662589
2.319 -0.051082338603348
2.32 -0.050861138869537
2.321 -0.0506408001210538
2.322 -0.0504213186286989
2.323 -0.0502026906777832
2.324 -0.0499849125680641
2.325 -0.0497679806136838
2.326 -0.0495518911431065
2.327 -0.0493366404990564
2.328 -0.0491222250384555
2.329 -0.048908641132362
2.33 -0.0486958851659087
2.331 -0.0484839535382419
2.332 -0.0482728426624603
2.333 -0.0480625489655547
2.334 -0.0478530688883466
2.335 -0.0476443988854285
2.336 -0.0474365354251038
2.337 -0.0472294749893269
2.338 -0.0470232140736433
2.339 -0.0468177491871311
2.34 -0.0466130768523405
2.341 -0.046409193595009
2.342 -0.0462060959580487
2.343 -0.0460037805152891
2.344 -0.0458022438461956
2.345 -0.0456014825409693
2.346 -0.0454014932021479
2.347 -0.0452022724450817
2.348 -0.045003816898047
2.349 -0.0448061232022451
2.35 -0.0446091880117621
2.351 -0.0444130079935189
2.352 -0.0442175798272159
2.353 -0.0440229002052774
2.354 -0.0438289658327962
2.355 -0.0436357734274777
2.356 -0.0434433197195835
2.357 -0.0432516014518775
2.358 -0.0430606153795696
2.359 -0.0428703582702611
2.36 -0.0426808269038902
2.361 -0.0424920180726768
2.362 -0.042303928581069
2.363 -0.0421165552456882
2.364 -0.0419298948952757
2.365 -0.0417439443706389
2.366 -0.0415587005245975
2.367 -0.0413741602219308
2.368 -0.0411903203393238
2.369 -0.0410071777653152
2.37 -0.0408247294002436
2.371 -0.0406429721512156
2.372 -0.04046190293918
2.373 -0.0402815187050459
2.374 -0.0401018163975956
2.375 -0.039922792975955
2.376 -0.0397444454103544
2.377 -0.0395667706823369
2.378 -0.0393897657847924
2.379 -0.0392134277219325
2.38 -0.0390377535092497
2.381 -0.0388627401734684
2.382 -0.0386883847524961
2.383 -0.0385146842953738
2.384 -0.0383416358622253
2.385 -0.0381692365242085
2.386 -0.0379974833634649
2.387 -0.0378263734730705
2.388 -0.037655903956987
2.389 -0.0374860719300122
2.39 -0.0373168745177314
2.391 -0.0371483088564686
2.392 -0.0369803720932385
2.393 -0.0368130613856975
2.394 -0.0366463739020961
2.395 -0.0364803068212308
2.396 -0.036314857332396
2.397 -0.0361500226353372
2.398 -0.0359857999402029
2.399 -0.0358221864674978


==> graphics/first_step_MPC_comparison-007.dat <==
0 -0.075
0.001 -0.075
0.002 -0.075
0.003 -0.075
0.004 -0.075
0.005 -0.075
0.006 -0.075
0.007 -0.075
0.008 -0.075
0.009 -0.075
0.01 -0.075
0.011 -0.075
0.012 -0.075
0.013 -0.075
0.014 -0.075
0.015 -0.075
0.016 -0.075
0.017 -0.075
0.018 -0.075
0.019 -0.075
0.02 -0.075
0.021 -0.075
0.022 -0.075
0.023 -0.075
0.024 -0.075
0.025 -0.075
0.026 -0.075
0.027 -0.075
0.028 -0.075
0.029 -0.075
0.03 -0.075
0.031 -0.075
0.032 -0.075
0.033 -0.075
0.034 -0.075
0.035 -0.075
0.036 -0.075
0.037 -0.075
0.038 -0.075
0.039 -0.075
0.04 -0.075
0.041 -0.075
0.042 -0.075
0.043 -0.075
0.044 -0.075
0.045 -0.075
0.046 -0.075
0.047 -0.075
0.048 -0.075
0.049 -0.075
0.05 -0.075
0.051 -0.075
0.052 -0.075
0.053 -0.075
0.054 -0.075
0.055 -0.075
0.056 -0.075
0.057 -0.075
0.058 -0.075
0.059 -0.075
0.06 -0.075
0.061 -0.075
0.062 -0.075
0.063 -0.075
0.064 -0.075
0.065 -0.075
0.066 -0.075
0.067 -0.075
0.068 -0.075
0.069 -0.075
0.07 -0.075
0.071 -0.075
0.072 -0.075
0.073 -0.075
0.074 -0.075
0.075 -0.075
0.076 -0.075
0.077 -0.075
0.078 -0.075
0.079 -0.075
0.08 -0.075
0.081 -0.075
0.082 -0.075
0.083 -0.075
0.084 -0.075
0.085 -0.075
0.086 -0.075
0.087 -0.075
0.088 -0.075
0.089 -0.075
0.09 -0.075
0.091 -0.075
0.092 -0.075
0.093 -0.075
0.094 -0.075
0.095 -0.075
0.096 -0.075
0.097 -0.075
0.098 -0.075
0.099 -0.075
0.1 -0.075
0.101 -0.075
0.102 -0.075
0.103 -0.075
0.104 -0.075
0.105 -0.075
0.106 -0.075
0.107 -0.075
0.108 -0.075
0.109 -0.075
0.11 -0.075
0.111 -0.075
0.112 -0.075
0.113 -0.075
0.114 -0.075
0.115 -0.075
0.116 -0.075
0.117 -0.075
0.118 -0.075
0.119 -0.075
0.12 -0.075
0.121 -0.075
0.122 -0.075
0.123 -0.075
0.124 -0.075
0.125 -0.075
0.126 -0.075
0.127 -0.075
0.128 -0.075
0.129 -0.075
0.13 -0.075
0.131 -0.075
0.132 -0.075
0.133 -0.075
0.134 -0.075
0.135 -0.075
0.136 -0.075
0.137 -0.075
0.138 -0.075
0.139 -0.075
0.14 -0.075
0.141 -0.075
0.142 -0.075
0.143 -0.075
0.144 -0.075
0.145 -0.075
0.146 -0.075
0.147 -0.075
0.148 -0.075
0.149 -0.075
0.15 -0.075
0.151 -0.075
0.152 -0.075
0.153 -0.075
0.154 -0.075
0.155 -0.075
0.156 -0.075
0.157 -0.075
0.158 -0.075
0.159 -0.075
0.16 -0.075
0.161 -0.075
0.162 -0.075
0.163 -0.075
0.164 -0.075
0.165 -0.075
0.166 -0.075
0.167 -0.075
0.168 -0.075
0.169 -0.075
0.17 -0.075
0.171 -0.075
0.172 -0.075
0.173 -0.075
0.174 -0.075
0.175 -0.075
0.176 -0.075
0.177 -0.075
0.178 -0.075
0.179 -0.075
0.18 -0.075
0.181 -0.075
0.182 -0.075
0.183 -0.075
0.184 -0.075
0.185 -0.075
0.186 -0.075
0.187 -0.075
0.188 -0.075
0.189 -0.075
0.19 -0.075
0.191 -0.075
0.192 -0.075
0.193 -0.075
0.194 -0.075
0.195 -0.075
0.196 -0.075
0.197 -0.075
0.198 -0.075
0.199 -0.075
0.2 -0.075
0.201 -0.075
0.202 -0.075
0.203 -0.075
0.204 -0.075
0.205 -0.075
0.206 -0.075
0.207 -0.075
0.208 -0.075
0.209 -0.075
0.21 -0.075
0.211 -0.075
0.212 -0.075
0.213 -0.075
0.214 -0.075
0.215 -0.075
0.216 -0.075
0.217 -0.075
0.218 -0.075
0.219 -0.075
0.22 -0.075
0.221 -0.075
0.222 -0.075
0.223 -0.075
0.224 -0.075
0.225 -0.075
0.226 -0.075
0.227 -0.075
0.228 -0.075
0.229 -0.075
0.23 -0.075
0.231 -0.075
0.232 -0.075
0.233 -0.075
0.234 -0.075
0.235 -0.075
0.236 -0.075
0.237 -0.075
0.238 -0.075
0.239 -0.075
0.24 -0.075
0.241 -0.075
0.242 -0.075
0.243 -0.075
0.244 -0.075
0.245 -0.075
0.246 -0.075
0.247 -0.075
0.248 -0.075
0.249 -0.075
0.25 -0.075
0.251 -0.075
0.252 -0.075
0.253 -0.075
0.254 -0.075
0.255 -0.075
0.256 -0.075
0.257 -0.075
0.258 -0.075
0.259 -0.075
0.26 -0.075
0.261 -0.075
0.262 -0.075
0.263 -0.075
0.264 -0.075
0.265 -0.075
0.266 -0.075
0.267 -0.075
0.268 -0.075
0.269 -0.075
0.27 -0.075
0.271 -0.075
0.272 -0.075
0.273 -0.075
0.274 -0.075
0.275 -0.075
0.276 -0.075
0.277 -0.075
0.278 -0.075
0.279 -0.075
0.28 -0.075
0.281 -0.075
0.282 -0.075
0.283 -0.075
0.284 -0.075
0.285 -0.075
0.286 -0.075
0.287 -0.075
0.288 -0.075
0.289 -0.075
0.29 -0.075
0.291 -0.075
0.292 -0.075
0.293 -0.075
0.294 -0.075
0.295 -0.075
0.296 -0.075
0.297 -0.075
0.298 -0.075
0.299 -0.075
0.3 -0.075
0.301 -0.075
0.302 -0.075
0.303 -0.075
0.304 -0.075
0.305 -0.075
0.306 -0.075
0.307 -0.075
0.308 -0.075
0.309 -0.075
0.31 -0.075
0.311 -0.075
0.312 -0.075
0.313 -0.075
0.314 -0.075
0.315 -0.075
0.316 -0.075
0.317 -0.075
0.318 -0.075
0.319 -0.075
0.32 -0.075
0.321 -0.075
0.322 -0.075
0.323 -0.075
0.324 -0.075
0.325 -0.075
0.326 -0.075
0.327 -0.075
0.328 -0.075
0.329 -0.075
0.33 -0.075
0.331 -0.075
0.332 -0.075
0.333 -0.075
0.334 -0.075
0.335 -0.075
0.336 -0.075
0.337 -0.075
0.338 -0.075
0.339 -0.075
0.34 -0.075
0.341 -0.075
0.342 -0.075
0.343 -0.075
0.344 -0.075
0.345 -0.075
0.346 -0.075
0.347 -0.075
0.348 -0.075
0.349 -0.075
0.35 -0.075
0.351 -0.075
0.352 -0.075
0.353 -0.075
0.354 -0.075
0.355 -0.075
0.356 -0.075
0.357 -0.075
0.358 -0.075
0.359 -0.075
0.36 -0.075
0.361 -0.075
0.362 -0.075
0.363 -0.075
0.364 -0.075
0.365 -0.075
0.366 -0.075
0.367 -0.075
0.368 -0.075
0.369 -0.075
0.37 -0.075
0.371 -0.075
0.372 -0.075
0.373 -0.075
0.374 -0.075
0.375 -0.075
0.376 -0.075
0.377 -0.075
0.378 -0.075
0.379 -0.075
0.38 -0.075
0.381 -0.075
0.382 -0.075
0.383 -0.075
0.384 -0.075
0.385 -0.075
0.386 -0.075
0.387 -0.075
0.388 -0.075
0.389 -0.075
0.39 -0.075
0.391 -0.075
0.392 -0.075
0.393 -0.075
0.394 -0.075
0.395 -0.075
0.396 -0.075
0.397 -0.075
0.398 -0.075
0.399 -0.075
0.4 -0.075
0.401 -0.075
0.402 -0.075
0.403 -0.075
0.404 -0.075
0.405 -0.075
0.406 -0.075
0.407 -0.075
0.408 -0.075
0.409 -0.075
0.41 -0.075
0.411 -0.075
0.412 -0.075
0.413 -0.075
0.414 -0.075
0.415 -0.075
0.416 -0.075
0.417 -0.075
0.418 -0.075
0.419 -0.075
0.42 -0.075
0.421 -0.075
0.422 -0.075
0.423 -0.075
0.424 -0.075
0.425 -0.075
0.426 -0.075
0.427 -0.075
0.428 -0.075
0.429 -0.075
0.43 -0.075
0.431 -0.075
0.432 -0.075
0.433 -0.075
0.434 -0.075
0.435 -0.075
0.436 -0.075
0.437 -0.075
0.438 -0.075
0.439 -0.075
0.44 -0.075
0.441 -0.075
0.442 -0.075
0.443 -0.075
0.444 -0.075
0.445 -0.075
0.446 -0.075
0.447 -0.075
0.448 -0.075
0.449 -0.075
0.45 -0.075
0.451 -0.075
0.452 -0.075
0.453 -0.075
0.454 -0.075
0.455 -0.075
0.456 -0.075
0.457 -0.075
0.458 -0.075
0.459 -0.075
0.46 -0.075
0.461 -0.075
0.462 -0.075
0.463 -0.075
0.464 -0.075
0.465 -0.075
0.466 -0.075
0.467 -0.075
0.468 -0.075
0.469 -0.075
0.47 -0.075
0.471 -0.075
0.472 -0.075
0.473 -0.075
0.474 -0.075
0.475 -0.075
0.476 -0.075
0.477 -0.075
0.478 -0.075
0.479 -0.075
0.48 -0.075
0.481 -0.075
0.482 -0.075
0.483 -0.075
0.484 -0.075
0.485 -0.075
0.486 -0.075
0.487 -0.075
0.488 -0.075
0.489 -0.075
0.49 -0.075
0.491 -0.075
0.492 -0.075
0.493 -0.075
0.494 -0.075
0.495 -0.075
0.496 -0.075
0.497 -0.075
0.498 -0.075
0.499 -0.075
0.5 -0.075
0.501 -0.075
0.502 -0.075
0.503 -0.075
0.504 -0.075
0.505 -0.075
0.506 -0.075
0.507 -0.075
0.508 -0.075
0.509 -0.075
0.51 -0.075
0.511 -0.075
0.512 -0.075
0.513 -0.075
0.514 -0.075
0.515 -0.075
0.516 -0.075
0.517 -0.075
0.518 -0.075
0.519 -0.075
0.52 -0.075
0.521 -0.075
0.522 -0.075
0.523 -0.075
0.524 -0.075
0.525 -0.075
0.526 -0.075
0.527 -0.075
0.528 -0.075
0.529 -0.075
0.53 -0.075
0.531 -0.075
0.532 -0.075
0.533 -0.075
0.534 -0.075
0.535 -0.075
0.536 -0.075
0.537 -0.075
0.538 -0.075
0.539 -0.075
0.54 -0.075
0.541 -0.075
0.542 -0.075
0.543 -0.075
0.544 -0.075
0.545 -0.075
0.546 -0.075
0.547 -0.075
0.548 -0.075
0.549 -0.075
0.55 -0.075
0.551 -0.075
0.552 -0.075
0.553 -0.075
0.554 -0.075
0.555 -0.075
0.556 -0.075
0.557 -0.075
0.558 -0.075
0.559 -0.075
0.56 -0.075
0.561 -0.075
0.562 -0.075
0.563 -0.075
0.564 -0.075
0.565 -0.075
0.566 -0.075
0.567 -0.075
0.568 -0.075
0.569 -0.075
0.57 -0.075
0.571 -0.075
0.572 -0.075
0.573 -0.075
0.574 -0.075
0.575 -0.075
0.576 -0.075
0.577 -0.075
0.578 -0.075
0.579 -0.075
0.58 -0.075
0.581 -0.075
0.582 -0.075
0.583 -0.075
0.584 -0.075
0.585 -0.075
0.586 -0.075
0.587 -0.075
0.588 -0.075
0.589 -0.075
0.59 -0.075
0.591 -0.075
0.592 -0.075
0.593 -0.075
0.594 -0.075
0.595 -0.075
0.596 -0.075
0.597 -0.075
0.598 -0.075
0.599 -0.075
0.6 -0.075
0.601 -0.075
0.602 -0.075
0.603 -0.075
0.604 -0.075
0.605 -0.075
0.606 -0.075
0.607 -0.075
0.608 -0.075
0.609 -0.075
0.61 -0.075
0.611 -0.075
0.612 -0.075
0.613 -0.075
0.614 -0.075
0.615 -0.075
0.616 -0.075
0.617 -0.075
0.618 -0.075
0.619 -0.075
0.62 -0.075
0.621 -0.075
0.622 -0.075
0.623 -0.075
0.624 -0.075
0.625 -0.075
0.626 -0.075
0.627 -0.075
0.628 -0.075
0.629 -0.075
0.63 -0.075
0.631 -0.075
0.632 -0.075
0.633 -0.075
0.634 -0.075
0.635 -0.075
0.636 -0.075
0.637 -0.075
0.638 -0.075
0.639 -0.075
0.64 -0.075
0.641 -0.075
0.642 -0.075
0.643 -0.075
0.644 -0.075
0.645 -0.075
0.646 -0.075
0.647 -0.075
0.648 -0.075
0.649 -0.075
0.65 -0.075
0.651 -0.075
0.652 -0.075
0.653 -0.075
0.654 -0.075
0.655 -0.075
0.656 -0.075
0.657 -0.075
0.658 -0.075
0.659 -0.075
0.66 -0.075
0.661 -0.075
0.662 -0.075
0.663 -0.075
0.664 -0.075
0.665 -0.075
0.666 -0.075
0.667 -0.075
0.668 -0.075
0.669 -0.075
0.67 -0.075
0.671 -0.075
0.672 -0.075
0.673 -0.075
0.674 -0.075
0.675 -0.075
0.676 -0.075
0.677 -0.075
0.678 -0.075
0.679 -0.075
0.68 -0.075
0.681 -0.075
0.682 -0.075
0.683 -0.075
0.684 -0.075
0.685 -0.075
0.686 -0.075
0.687 -0.075
0.688 -0.075
0.689 -0.075
0.69 -0.075
0.691 -0.075
0.692 -0.075
0.693 -0.075
0.694 -0.075
0.695 -0.075
0.696 -0.075
0.697 -0.075
0.698 -0.075
0.699 -0.075
0.7 -0.075
0.701 -0.075
0.702 -0.075
0.703 -0.075
0.704 -0.075
0.705 -0.075
0.706 -0.075
0.707 -0.075
0.708 -0.075
0.709 -0.075
0.71 -0.075
0.711 -0.075
0.712 -0.075
0.713 -0.075
0.714 -0.075
0.715 -0.075
0.716 -0.075
0.717 -0.075
0.718 -0.075
0.719 -0.075
0.72 -0.075
0.721 -0.075
0.722 -0.075
0.723 -0.075
0.724 -0.075
0.725 -0.075
0.726 -0.075
0.727 -0.075
0.728 -0.075
0.729 -0.075
0.73 -0.075
0.731 -0.075
0.732 -0.075
0.733 -0.075
0.734 -0.075
0.735 -0.075
0.736 -0.075
0.737 -0.075
0.738 -0.075
0.739 -0.075
0.74 -0.075
0.741 -0.075
0.742 -0.075
0.743 -0.075
0.744 -0.075
0.745 -0.075
0.746 -0.075
0.747 -0.075
0.748 -0.075
0.749 -0.075
0.75 -0.075
0.751 -0.075
0.752 -0.075
0.753 -0.075
0.754 -0.075
0.755 -0.075
0.756 -0.075
0.757 -0.075
0.758 -0.075
0.759 -0.075
0.76 -0.075
0.761 -0.075
0.762 -0.075
0.763 -0.075
0.764 -0.075
0.765 -0.075
0.766 -0.075
0.767 -0.075
0.768 -0.075
0.769 -0.075
0.77 -0.075
0.771 -0.075
0.772 -0.075
0.773 -0.075
0.774 -0.075
0.775 -0.075
0.776 -0.075
0.777 -0.075
0.778 -0.075
0.779 -0.075
0.78 -0.075
0.781 -0.075
0.782 -0.075
0.783 -0.075
0.784 -0.075
0.785 -0.075
0.786 -0.075
0.787 -0.075
0.788 -0.075
0.789 -0.075
0.79 -0.075
0.791 -0.075
0.792 -0.075
0.793 -0.075
0.794 -0.075
0.795 -0.075
0.796 -0.075
0.797 -0.075
0.798 -0.075
0.799 -0.075
0.8 -0.075
0.801 -0.075
0.802 -0.075
0.803 -0.075
0.804 -0.075
0.805 -0.075
0.806 -0.075
0.807 -0.075
0.808 -0.075
0.809 -0.075
0.81 -0.075
0.811 -0.075
0.812 -0.075
0.813 -0.075
0.814 -0.075
0.815 -0.075
0.816 -0.075
0.817 -0.075
0.818 -0.075
0.819 -0.075
0.82 -0.075
0.821 -0.075
0.822 -0.075
0.823 -0.075
0.824 -0.075
0.825 -0.075
0.826 -0.075
0.827 -0.075
0.828 -0.075
0.829 -0.075
0.83 -0.075
0.831 -0.075
0.832 -0.075
0.833 -0.075
0.834 -0.075
0.835 -0.075
0.836 -0.075
0.837 -0.075
0.838 -0.075
0.839 -0.075
0.84 -0.075
0.841 -0.075
0.842 -0.075
0.843 -0.075
0.844 -0.075
0.845 -0.075
0.846 -0.075
0.847 -0.075
0.848 -0.075
0.849 -0.075
0.85 -0.075
0.851 -0.075
0.852 -0.075
0.853 -0.075
0.854 -0.075
0.855 -0.075
0.856 -0.075
0.857 -0.075
0.858 -0.075
0.859 -0.075
0.86 -0.075
0.861 -0.075
0.862 -0.075
0.863 -0.075
0.864 -0.075
0.865 -0.075
0.866 -0.075
0.867 -0.075
0.868 -0.075
0.869 -0.075
0.87 -0.075
0.871 -0.075
0.872 -0.075
0.873 -0.075
0.874 -0.075
0.875 -0.075
0.876 -0.075
0.877 -0.075
0.878 -0.075
0.879 -0.075
0.88 -0.075
0.881 -0.075
0.882 -0.075
0.883 -0.075
0.884 -0.075
0.885 -0.075
0.886 -0.075
0.887 -0.075
0.888 -0.075
0.889 -0.075
0.89 -0.075
0.891 -0.075
0.892 -0.075
0.893 -0.075
0.894 -0.075
0.895 -0.075
0.896 -0.075
0.897 -0.075
0.898 -0.075
0.899 -0.075
0.9 -0.075
0.901 -0.075
0.902 -0.075
0.903 -0.075
0.904 -0.075
0.905 -0.075
0.906 -0.075
0.907 -0.075
0.908 -0.075
0.909 -0.075
0.91 -0.075
0.911 -0.075
0.912 -0.075
0.913 -0.075
0.914 -0.075
0.915 -0.075
0.916 -0.075
0.917 -0.075
0.918 -0.075
0.919 -0.075
0.92 -0.075
0.921 -0.075
0.922 -0.075
0.923 -0.075
0.924 -0.075
0.925 -0.075
0.926 -0.075
0.927 -0.075
0.928 -0.075
0.929 -0.075
0.93 -0.075
0.931 -0.075
0.932 -0.075
0.933 -0.075
0.934 -0.075
0.935 -0.075
0.936 -0.075
0.937 -0.075
0.938 -0.075
0.939 -0.075
0.94 -0.075
0.941 -0.075
0.942 -0.075
0.943 -0.075
0.944 -0.075
0.945 -0.075
0.946 -0.075
0.947 -0.075
0.948 -0.075
0.949 -0.075
0.95 -0.075
0.951 -0.075
0.952 -0.075
0.953 -0.075
0.954 -0.075
0.955 -0.075
0.956 -0.075
0.957 -0.075
0.958 -0.075
0.959 -0.075
0.96 -0.075
0.961 -0.075
0.962 -0.075
0.963 -0.075
0.964 -0.075
0.965 -0.075
0.966 -0.075
0.967 -0.075
0.968 -0.075
0.969 -0.075
0.97 -0.075
0.971 -0.075
0.972 -0.075
0.973 -0.075
0.974 -0.075
0.975 -0.075
0.976 -0.075
0.977 -0.075
0.978 -0.075
0.979 -0.075
0.98 -0.075
0.981 -0.075
0.982 -0.075
0.983 -0.075
0.984 -0.075
0.985 -0.075
0.986 -0.075
0.987 -0.075
0.988 -0.075
0.989 -0.075
0.99 -0.075
0.991 -0.075
0.992 -0.075
0.993 -0.075
0.994 -0.075
0.995 -0.075
0.996 -0.075
0.997 -0.075
0.998 -0.075
0.999 -0.075
1 -0.075
1.001 -0.075
1.002 -0.075
1.003 -0.075
1.004 -0.075
1.005 -0.075
1.006 -0.075
1.007 -0.075
1.008 -0.075
1.009 -0.075
1.01 -0.075
1.011 -0.075
1.012 -0.075
1.013 -0.075
1.014 -0.075
1.015 -0.075
1.016 -0.075
1.017 -0.075
1.018 -0.075
1.019 -0.075
1.02 -0.075
1.021 -0.075
1.022 -0.075
1.023 -0.075
1.024 -0.075
1.025 -0.075
1.026 -0.075
1.027 -0.075
1.028 -0.075
1.029 -0.075
1.03 -0.075
1.031 -0.075
1.032 -0.075
1.033 -0.075
1.034 -0.075
1.035 -0.075
1.036 -0.075
1.037 -0.075
1.038 -0.075
1.039 -0.075
1.04 -0.075
1.041 -0.075
1.042 -0.075
1.043 -0.075
1.044 -0.075
1.045 -0.075
1.046 -0.075
1.047 -0.075
1.048 -0.075
1.049 -0.075
1.05 -0.075
1.051 -0.075
1.052 -0.075
1.053 -0.075
1.054 -0.075
1.055 -0.075
1.056 -0.075
1.057 -0.075
1.058 -0.075
1.059 -0.075
1.06 -0.075
1.061 -0.075
1.062 -0.075
1.063 -0.075
1.064 -0.075
1.065 -0.075
1.066 -0.075
1.067 -0.075
1.068 -0.075
1.069 -0.075
1.07 -0.075
1.071 -0.075
1.072 -0.075
1.073 -0.075
1.074 -0.075
1.075 -0.075
1.076 -0.075
1.077 -0.075
1.078 -0.075
1.079 -0.075
1.08 -0.075
1.081 -0.075
1.082 -0.075
1.083 -0.075
1.084 -0.075
1.085 -0.075
1.086 -0.075
1.087 -0.075
1.088 -0.075
1.089 -0.075
1.09 -0.075
1.091 -0.075
1.092 -0.075
1.093 -0.075
1.094 -0.075
1.095 -0.075
1.096 -0.075
1.097 -0.075
1.098 -0.075
1.099 -0.075
1.1 -0.075
1.101 -0.075
1.102 -0.075
1.103 -0.075
1.104 -0.075
1.105 -0.075
1.106 -0.075
1.107 -0.075
1.108 -0.075
1.109 -0.075
1.11 -0.075
1.111 -0.075
1.112 -0.075
1.113 -0.075
1.114 -0.075
1.115 -0.075
1.116 -0.075
1.117 -0.075
1.118 -0.075
1.119 -0.075
1.12 -0.075
1.121 -0.075
1.122 -0.075
1.123 -0.075
1.124 -0.075
1.125 -0.075
1.126 -0.075
1.127 -0.075
1.128 -0.075
1.129 -0.075
1.13 -0.075
1.131 -0.075
1.132 -0.075
1.133 -0.075
1.134 -0.075
1.135 -0.075
1.136 -0.075
1.137 -0.075
1.138 -0.075
1.139 -0.075
1.14 -0.075
1.141 -0.075
1.142 -0.075
1.143 -0.075
1.144 -0.075
1.145 -0.075
1.146 -0.075
1.147 -0.075
1.148 -0.075
1.149 -0.075
1.15 -0.075
1.151 -0.075
1.152 -0.075
1.153 -0.075
1.154 -0.075
1.155 -0.075
1.156 -0.075
1.157 -0.075
1.158 -0.075
1.159 -0.075
1.16 -0.075
1.161 -0.075
1.162 -0.075
1.163 -0.075
1.164 -0.075
1.165 -0.075
1.166 -0.075
1.167 -0.075
1.168 -0.075
1.169 -0.075
1.17 -0.075
1.171 -0.075
1.172 -0.075
1.173 -0.075
1.174 -0.075
1.175 -0.075
1.176 -0.075
1.177 -0.075
1.178 -0.075
1.179 -0.075
1.18 -0.075
1.181 -0.075
1.182 -0.075
1.183 -0.075
1.184 -0.075
1.185 -0.075
1.186 -0.075
1.187 -0.075
1.188 -0.075
1.189 -0.075
1.19 -0.075
1.191 -0.075
1.192 -0.075
1.193 -0.075
1.194 -0.075
1.195 -0.075
1.196 -0.075
1.197 -0.075
1.198 -0.075
1.199 -0.075
1.2 -0.075
1.201 -0.075
1.202 -0.075
1.203 -0.075
1.204 -0.075
1.205 -0.075
1.206 -0.075
1.207 -0.075
1.208 -0.075
1.209 -0.075
1.21 -0.075
1.211 -0.075
1.212 -0.075
1.213 -0.075
1.214 -0.075
1.215 -0.075
1.216 -0.075
1.217 -0.075
1.218 -0.075
1.219 -0.075
1.22 -0.075
1.221 -0.075
1.222 -0.075
1.223 -0.075
1.224 -0.075
1.225 -0.075
1.226 -0.075
1.227 -0.075
1.228 -0.075
1.229 -0.075
1.23 -0.075
1.231 -0.075
1.232 -0.075
1.233 -0.075
1.234 -0.075
1.235 -0.075
1.236 -0.075
1.237 -0.075
1.238 -0.075
1.239 -0.075
1.24 -0.075
1.241 -0.075
1.242 -0.075
1.243 -0.075
1.244 -0.075
1.245 -0.075
1.246 -0.075
1.247 -0.075
1.248 -0.075
1.249 -0.075
1.25 -0.075
1.251 -0.075
1.252 -0.075
1.253 -0.075
1.254 -0.075
1.255 -0.075
1.256 -0.075
1.257 -0.075
1.258 -0.075
1.259 -0.075
1.26 -0.075
1.261 -0.075
1.262 -0.075
1.263 -0.075
1.264 -0.075
1.265 -0.075
1.266 -0.075
1.267 -0.075
1.268 -0.075
1.269 -0.075
1.27 -0.075
1.271 -0.075
1.272 -0.075
1.273 -0.075
1.274 -0.075
1.275 -0.075
1.276 -0.075
1.277 -0.075
1.278 -0.075
1.279 -0.075
1.28 -0.075
1.281 -0.075
1.282 -0.075
1.283 -0.075
1.284 -0.075
1.285 -0.075
1.286 -0.075
1.287 -0.075
1.288 -0.075
1.289 -0.075
1.29 -0.075
1.291 -0.075
1.292 -0.075
1.293 -0.075
1.294 -0.075
1.295 -0.075
1.296 -0.075
1.297 -0.075
1.298 -0.075
1.299 -0.075
1.3 -0.075
1.301 -0.075
1.302 -0.075
1.303 -0.075
1.304 -0.075
1.305 -0.075
1.306 -0.075
1.307 -0.075
1.308 -0.075
1.309 -0.075
1.31 -0.075
1.311 -0.075
1.312 -0.075
1.313 -0.075
1.314 -0.075
1.315 -0.075
1.316 -0.075
1.317 -0.075
1.318 -0.075
1.319 -0.075
1.32 -0.075
1.321 -0.075
1.322 -0.075
1.323 -0.075
1.324 -0.075
1.325 -0.075
1.326 -0.075
1.327 -0.075
1.328 -0.075
1.329 -0.075
1.33 -0.075
1.331 -0.075
1.332 -0.075
1.333 -0.075
1.334 -0.075
1.335 -0.075
1.336 -0.075
1.337 -0.075
1.338 -0.075
1.339 -0.075
1.34 -0.075
1.341 -0.075
1.342 -0.075
1.343 -0.075
1.344 -0.075
1.345 -0.075
1.346 -0.075
1.347 -0.075
1.348 -0.075
1.349 -0.075
1.35 -0.075
1.351 -0.075
1.352 -0.075
1.353 -0.075
1.354 -0.075
1.355 -0.075
1.356 -0.075
1.357 -0.075
1.358 -0.075
1.359 -0.075
1.36 -0.075
1.361 -0.075
1.362 -0.075
1.363 -0.075
1.364 -0.075
1.365 -0.075
1.366 -0.075
1.367 -0.075
1.368 -0.075
1.369 -0.075
1.37 -0.075
1.371 -0.075
1.372 -0.075
1.373 -0.075
1.374 -0.075
1.375 -0.075
1.376 -0.075
1.377 -0.075
1.378 -0.075
1.379 -0.075
1.38 -0.075
1.381 -0.075
1.382 -0.075
1.383 -0.075
1.384 -0.075
1.385 -0.075
1.386 -0.075
1.387 -0.075
1.388 -0.075
1.389 -0.075
1.39 -0.075
1.391 -0.075
1.392 -0.075
1.393 -0.075
1.394 -0.075
1.395 -0.075
1.396 -0.075
1.397 -0.075
1.398 -0.075
1.399 -0.075
1.4 -0.075
1.401 -0.075
1.402 -0.075
1.403 -0.075
1.404 -0.075
1.405 -0.075
1.406 -0.075
1.407 -0.075
1.408 -0.075
1.409 -0.075
1.41 -0.075
1.411 -0.075
1.412 -0.075
1.413 -0.075
1.414 -0.075
1.415 -0.075
1.416 -0.075
1.417 -0.075
1.418 -0.075
1.419 -0.075
1.42 -0.075
1.421 -0.075
1.422 -0.075
1.423 -0.075
1.424 -0.075
1.425 -0.075
1.426 -0.075
1.427 -0.075
1.428 -0.075
1.429 -0.075
1.43 -0.075
1.431 -0.075
1.432 -0.075
1.433 -0.075
1.434 -0.075
1.435 -0.075
1.436 -0.075
1.437 -0.075
1.438 -0.075
1.439 -0.075
1.44 -0.075
1.441 -0.075
1.442 -0.075
1.443 -0.075
1.444 -0.075
1.445 -0.075
1.446 -0.075
1.447 -0.075
1.448 -0.075
1.449 -0.075
1.45 -0.075
1.451 -0.075
1.452 -0.075
1.453 -0.075
1.454 -0.075
1.455 -0.075
1.456 -0.075
1.457 -0.075
1.458 -0.075
1.459 -0.075
1.46 -0.075
1.461 -0.075
1.462 -0.075
1.463 -0.075
1.464 -0.075
1.465 -0.075
1.466 -0.075
1.467 -0.075
1.468 -0.075
1.469 -0.075
1.47 -0.075
1.471 -0.075
1.472 -0.075
1.473 -0.075
1.474 -0.075
1.475 -0.075
1.476 -0.075
1.477 -0.075
1.478 -0.075
1.479 -0.075
1.48 -0.075
1.481 -0.075
1.482 -0.075
1.483 -0.075
1.484 -0.075
1.485 -0.075
1.486 -0.075
1.487 -0.075
1.488 -0.075
1.489 -0.075
1.49 -0.075
1.491 -0.075
1.492 -0.075
1.493 -0.075
1.494 -0.075
1.495 -0.075
1.496 -0.075
1.497 -0.075
1.498 -0.075
1.499 -0.075
1.5 -0.075
1.501 -0.075
1.502 -0.075
1.503 -0.075
1.504 -0.075
1.505 -0.075
1.506 -0.075
1.507 -0.075
1.508 -0.075
1.509 -0.075
1.51 -0.075
1.511 -0.075
1.512 -0.075
1.513 -0.075
1.514 -0.075
1.515 -0.075
1.516 -0.075
1.517 -0.075
1.518 -0.075
1.519 -0.075
1.52 -0.075
1.521 -0.075
1.522 -0.075
1.523 -0.075
1.524 -0.075
1.525 -0.075
1.526 -0.075
1.527 -0.075
1.528 -0.075
1.529 -0.075
1.53 -0.075
1.531 -0.075
1.532 -0.075
1.533 -0.075
1.534 -0.075
1.535 -0.075
1.536 -0.075
1.537 -0.075
1.538 -0.075
1.539 -0.075
1.54 -0.075
1.541 -0.075
1.542 -0.075
1.543 -0.075
1.544 -0.075
1.545 -0.075
1.546 -0.075
1.547 -0.075
1.548 -0.075
1.549 -0.075
1.55 -0.075
1.551 -0.075
1.552 -0.075
1.553 -0.075
1.554 -0.075
1.555 -0.075
1.556 -0.075
1.557 -0.075
1.558 -0.075
1.559 -0.075
1.56 -0.075
1.561 -0.075
1.562 -0.075
1.563 -0.075
1.564 -0.075
1.565 -0.075
1.566 -0.075
1.567 -0.075
1.568 -0.075
1.569 -0.075
1.57 -0.075
1.571 -0.075
1.572 -0.075
1.573 -0.075
1.574 -0.075
1.575 -0.075
1.576 -0.075
1.577 -0.075
1.578 -0.075
1.579 -0.075
1.58 -0.075
1.581 -0.075
1.582 -0.075
1.583 -0.075
1.584 -0.075
1.585 -0.075
1.586 -0.075
1.587 -0.075
1.588 -0.075
1.589 -0.075
1.59 -0.075
1.591 -0.075
1.592 -0.075
1.593 -0.075
1.594 -0.075
1.595 -0.075
1.596 -0.075
1.597 -0.075
1.598 -0.075
1.599 -0.075
1.6 -0.075
1.601 -0.075
1.602 -0.075
1.603 -0.075
1.604 -0.075
1.605 -0.075
1.606 -0.075
1.607 -0.075
1.608 -0.075
1.609 -0.075
1.61 -0.075
1.611 -0.075
1.612 -0.075
1.613 -0.075
1.614 -0.075
1.615 -0.075
1.616 -0.075
1.617 -0.075
1.618 -0.075
1.619 -0.075
1.62 -0.075
1.621 -0.075
1.622 -0.075
1.623 -0.075
1.624 -0.075
1.625 -0.075
1.626 -0.075
1.627 -0.075
1.628 -0.075
1.629 -0.075
1.63 -0.075
1.631 -0.075
1.632 -0.075
1.633 -0.075
1.634 -0.075
1.635 -0.075
1.636 -0.075
1.637 -0.075
1.638 -0.075
1.639 -0.075
1.64 -0.075
1.641 -0.075
1.642 -0.075
1.643 -0.075
1.644 -0.075
1.645 -0.075
1.646 -0.075
1.647 -0.075
1.648 -0.075
1.649 -0.075
1.65 -0.075
1.651 -0.075
1.652 -0.075
1.653 -0.075
1.654 -0.075
1.655 -0.075
1.656 -0.075
1.657 -0.075
1.658 -0.075
1.659 -0.075
1.66 -0.075
1.661 -0.075
1.662 -0.075
1.663 -0.075
1.664 -0.075
1.665 -0.075
1.666 -0.075
1.667 -0.075
1.668 -0.075
1.669 -0.075
1.67 -0.075
1.671 -0.075
1.672 -0.075
1.673 -0.075
1.674 -0.075
1.675 -0.075
1.676 -0.075
1.677 -0.075
1.678 -0.075
1.679 -0.075
1.68 -0.075
1.681 -0.075
1.682 -0.075
1.683 -0.075
1.684 -0.075
1.685 -0.075
1.686 -0.075
1.687 -0.075
1.688 -0.075
1.689 -0.075
1.69 -0.075
1.691 -0.075
1.692 -0.075
1.693 -0.075
1.694 -0.075
1.695 -0.075
1.696 -0.075
1.697 -0.075
1.698 -0.075
1.699 -0.075
1.7 -0.075
1.701 -0.075
1.702 -0.075
1.703 -0.075
1.704 -0.075
1.705 -0.075
1.706 -0.075
1.707 -0.075
1.708 -0.075
1.709 -0.075
1.71 -0.075
1.711 -0.075
1.712 -0.075
1.713 -0.075
1.714 -0.075
1.715 -0.075
1.716 -0.075
1.717 -0.075
1.718 -0.075
1.719 -0.075
1.72 -0.075
1.721 -0.075
1.722 -0.075
1.723 -0.075
1.724 -0.075
1.725 -0.075
1.726 -0.075
1.727 -0.075
1.728 -0.075
1.729 -0.075
1.73 -0.075
1.731 -0.075
1.732 -0.075
1.733 -0.075
1.734 -0.075
1.735 -0.075
1.736 -0.075
1.737 -0.075
1.738 -0.075
1.739 -0.075
1.74 -0.075
1.741 -0.075
1.742 -0.075
1.743 -0.075
1.744 -0.075
1.745 -0.075
1.746 -0.075
1.747 -0.075
1.748 -0.075
1.749 -0.075
1.75 -0.075
1.751 -0.075
1.752 -0.075
1.753 -0.075
1.754 -0.075
1.755 -0.075
1.756 -0.075
1.757 -0.075
1.758 -0.075
1.759 -0.075
1.76 -0.075
1.761 -0.075
1.762 -0.075
1.763 -0.075
1.764 -0.075
1.765 -0.075
1.766 -0.075
1.767 -0.075
1.768 -0.075
1.769 -0.075
1.77 -0.075
1.771 -0.075
1.772 -0.075
1.773 -0.075
1.774 -0.075
1.775 -0.075
1.776 -0.075
1.777 -0.075
1.778 -0.075
1.779 -0.075
1.78 -0.075
1.781 -0.075
1.782 -0.075
1.783 -0.075
1.784 -0.075
1.785 -0.075
1.786 -0.075
1.787 -0.075
1.788 -0.075
1.789 -0.075
1.79 -0.075
1.791 -0.075
1.792 -0.075
1.793 -0.075
1.794 -0.075
1.795 -0.075
1.796 -0.075
1.797 -0.075
1.798 -0.075
1.799 -0.075
1.8 -0.075
1.801 -0.075
1.802 -0.075
1.803 -0.075
1.804 -0.075
1.805 -0.075
1.806 -0.075
1.807 -0.075
1.808 -0.075
1.809 -0.075
1.81 -0.075
1.811 -0.075
1.812 -0.075
1.813 -0.075
1.814 -0.075
1.815 -0.075
1.816 -0.075
1.817 -0.075
1.818 -0.075
1.819 -0.075
1.82 -0.075
1.821 -0.075
1.822 -0.075
1.823 -0.075
1.824 -0.075
1.825 -0.075
1.826 -0.075
1.827 -0.075
1.828 -0.075
1.829 -0.075
1.83 -0.075
1.831 -0.075
1.832 -0.075
1.833 -0.075
1.834 -0.075
1.835 -0.075
1.836 -0.075
1.837 -0.075
1.838 -0.075
1.839 -0.075
1.84 -0.075
1.841 -0.075
1.842 -0.075
1.843 -0.075
1.844 -0.075
1.845 -0.075
1.846 -0.075
1.847 -0.075
1.848 -0.075
1.849 -0.075
1.85 -0.075
1.851 -0.075
1.852 -0.075
1.853 -0.075
1.854 -0.075
1.855 -0.075
1.856 -0.075
1.857 -0.075
1.858 -0.075
1.859 -0.075
1.86 -0.075
1.861 -0.075
1.862 -0.075
1.863 -0.075
1.864 -0.075
1.865 -0.075
1.866 -0.075
1.867 -0.075
1.868 -0.075
1.869 -0.075
1.87 -0.075
1.871 -0.075
1.872 -0.075
1.873 -0.075
1.874 -0.075
1.875 -0.075
1.876 -0.075
1.877 -0.075
1.878 -0.075
1.879 -0.075
1.88 -0.075
1.881 -0.075
1.882 -0.075
1.883 -0.075
1.884 -0.075
1.885 -0.075
1.886 -0.075
1.887 -0.075
1.888 -0.075
1.889 -0.075
1.89 -0.075
1.891 -0.075
1.892 -0.075
1.893 -0.075
1.894 -0.075
1.895 -0.075
1.896 -0.075
1.897 -0.075
1.898 -0.075
1.899 -0.075
1.9 -0.075
1.901 -0.075
1.902 -0.075
1.903 -0.075
1.904 -0.075
1.905 -0.075
1.906 -0.075
1.907 -0.075
1.908 -0.075
1.909 -0.075
1.91 -0.075
1.911 -0.075
1.912 -0.075
1.913 -0.075
1.914 -0.075
1.915 -0.075
1.916 -0.075
1.917 -0.075
1.918 -0.075
1.919 -0.075
1.92 -0.075
1.921 -0.075
1.922 -0.075
1.923 -0.075
1.924 -0.075
1.925 -0.075
1.926 -0.075
1.927 -0.075
1.928 -0.075
1.929 -0.075
1.93 -0.075
1.931 -0.075
1.932 -0.075
1.933 -0.075
1.934 -0.075
1.935 -0.075
1.936 -0.075
1.937 -0.075
1.938 -0.075
1.939 -0.075
1.94 -0.075
1.941 -0.075
1.942 -0.075
1.943 -0.075
1.944 -0.075
1.945 -0.075
1.946 -0.075
1.947 -0.075
1.948 -0.075
1.949 -0.075
1.95 -0.075
1.951 -0.075
1.952 -0.075
1.953 -0.075
1.954 -0.075
1.955 -0.075
1.956 -0.075
1.957 -0.075
1.958 -0.075
1.959 -0.075
1.96 -0.075
1.961 -0.075
1.962 -0.075
1.963 -0.075
1.964 -0.075
1.965 -0.075
1.966 -0.075
1.967 -0.075
1.968 -0.075
1.969 -0.075
1.97 -0.075
1.971 -0.075
1.972 -0.075
1.973 -0.075
1.974 -0.075
1.975 -0.075
1.976 -0.075
1.977 -0.075
1.978 -0.075
1.979 -0.075
1.98 -0.075
1.981 -0.075
1.982 -0.075
1.983 -0.075
1.984 -0.075
1.985 -0.075
1.986 -0.075
1.987 -0.075
1.988 -0.075
1.989 -0.075
1.99 -0.075
1.991 -0.075
1.992 -0.075
1.993 -0.075
1.994 -0.075
1.995 -0.075
1.996 -0.075
1.997 -0.075
1.998 -0.075
1.999 -0.075
2 -0.075
2.001 -0.075
2.002 -0.075
2.003 -0.075
2.004 -0.075
2.005 -0.075
2.006 -0.075
2.007 -0.075
2.008 -0.075
2.009 -0.075
2.01 -0.075
2.011 -0.075
2.012 -0.075
2.013 -0.075
2.014 -0.075
2.015 -0.075
2.016 -0.075
2.017 -0.075
2.018 -0.075
2.019 -0.075
2.02 -0.075
2.021 -0.075
2.022 -0.075
2.023 -0.075
2.024 -0.075
2.025 -0.075
2.026 -0.075
2.027 -0.075
2.028 -0.075
2.029 -0.075
2.03 -0.075
2.031 -0.075
2.032 -0.075
2.033 -0.075
2.034 -0.075
2.035 -0.075
2.036 -0.075
2.037 -0.075
2.038 -0.075
2.039 -0.075
2.04 -0.075
2.041 -0.075
2.042 -0.075
2.043 -0.075
2.044 -0.075
2.045 -0.075
2.046 -0.075
2.047 -0.075
2.048 -0.075
2.049 -0.075
2.05 -0.075
2.051 -0.075
2.052 -0.075
2.053 -0.075
2.054 -0.075
2.055 -0.075
2.056 -0.075
2.057 -0.075
2.058 -0.075
2.059 -0.075
2.06 -0.075
2.061 -0.075
2.062 -0.075
2.063 -0.075
2.064 -0.075
2.065 -0.075
2.066 -0.075
2.067 -0.075
2.068 -0.075
2.069 -0.075
2.07 -0.075
2.071 -0.075
2.072 -0.075
2.073 -0.075
2.074 -0.075
2.075 -0.075
2.076 -0.075
2.077 -0.075
2.078 -0.075
2.079 -0.075
2.08 -0.075
2.081 -0.075
2.082 -0.075
2.083 -0.075
2.084 -0.075
2.085 -0.075
2.086 -0.075
2.087 -0.075
2.088 -0.075
2.089 -0.075
2.09 -0.075
2.091 -0.075
2.092 -0.075
2.093 -0.075
2.094 -0.075
2.095 -0.075
2.096 -0.075
2.097 -0.075
2.098 -0.075
2.099 -0.075
2.1 -0.075
2.101 -0.075
2.102 -0.075
2.103 -0.075
2.104 -0.075
2.105 -0.075
2.106 -0.075
2.107 -0.075
2.108 -0.075
2.109 -0.075
2.11 -0.075
2.111 -0.075
2.112 -0.075
2.113 -0.075
2.114 -0.075
2.115 -0.075
2.116 -0.075
2.117 -0.075
2.118 -0.075
2.119 -0.075
2.12 -0.075
2.121 -0.075
2.122 -0.075
2.123 -0.075
2.124 -0.075
2.125 -0.075
2.126 -0.075
2.127 -0.075
2.128 -0.075
2.129 -0.075
2.13 -0.075
2.131 -0.075
2.132 -0.075
2.133 -0.075
2.134 -0.075
2.135 -0.075
2.136 -0.075
2.137 -0.075
2.138 -0.075
2.139 -0.075
2.14 -0.075
2.141 -0.075
2.142 -0.075
2.143 -0.075
2.144 -0.075
2.145 -0.075
2.146 -0.075
2.147 -0.075
2.148 -0.075
2.149 -0.075
2.15 -0.075
2.151 -0.075
2.152 -0.075
2.153 -0.075
2.154 -0.075
2.155 -0.075
2.156 -0.075
2.157 -0.075
2.158 -0.075
2.159 -0.075
2.16 -0.075
2.161 -0.075
2.162 -0.075
2.163 -0.075
2.164 -0.075
2.165 -0.075
2.166 -0.075
2.167 -0.075
2.168 -0.075
2.169 -0.075
2.17 -0.075
2.171 -0.075
2.172 -0.075
2.173 -0.075
2.174 -0.075
2.175 -0.075
2.176 -0.075
2.177 -0.075
2.178 -0.075
2.179 -0.075
2.18 -0.075
2.181 -0.075
2.182 -0.075
2.183 -0.075
2.184 -0.075
2.185 -0.075
2.186 -0.075
2.187 -0.075
2.188 -0.075
2.189 -0.075
2.19 -0.075
2.191 -0.075
2.192 -0.075
2.193 -0.075
2.194 -0.075
2.195 -0.075
2.196 -0.075
2.197 -0.075
2.198 -0.075
2.199 -0.075
2.2 -0.075
2.201 -0.075
2.202 -0.075
2.203 -0.075
2.204 -0.075
2.205 -0.075
2.206 -0.075
2.207 -0.075
2.208 -0.075
2.209 -0.075
2.21 -0.075
2.211 -0.075
2.212 -0.075
2.213 -0.075
2.214 -0.075
2.215 -0.075
2.216 -0.075
2.217 -0.075
2.218 -0.075
2.219 -0.075
2.22 -0.075
2.221 -0.075
2.222 -0.075
2.223 -0.075
2.224 -0.075
2.225 -0.075
2.226 -0.075
2.227 -0.075
2.228 -0.075
2.229 -0.075
2.23 -0.075
2.231 -0.075
2.232 -0.075
2.233 -0.075
2.234 -0.075
2.235 -0.075
2.236 -0.075
2.237 -0.075
2.238 -0.075
2.239 -0.075
2.24 -0.075
2.241 -0.075
2.242 -0.075
2.243 -0.075
2.244 -0.075
2.245 -0.075
2.246 -0.075
2.247 -0.075
2.248 -0.075
2.249 -0.075
2.25 -0.075
2.251 -0.075
2.252 -0.075
2.253 -0.075
2.254 -0.075
2.255 -0.075
2.256 -0.075
2.257 -0.075
2.258 -0.075
2.259 -0.075
2.26 -0.075
2.261 -0.075
2.262 -0.075
2.263 -0.075
2.264 -0.075
2.265 -0.075
2.266 -0.075
2.267 -0.075
2.268 -0.075
2.269 -0.075
2.27 -0.075
2.271 -0.075
2.272 -0.075
2.273 -0.075
2.274 -0.075
2.275 -0.075
2.276 -0.075
2.277 -0.075
2.278 -0.075
2.279 -0.075
2.28 -0.075
2.281 -0.075
2.282 -0.075
2.283 -0.075
2.284 -0.075
2.285 -0.075
2.286 -0.075
2.287 -0.075
2.288 -0.075
2.289 -0.075
2.29 -0.075
2.291 -0.075
2.292 -0.075
2.293 -0.075
2.294 -0.075
2.295 -0.075
2.296 -0.075
2.297 -0.075
2.298 -0.075
2.299 -0.075
2.3 -0.075
2.301 -0.075
2.302 -0.075
2.303 -0.075
2.304 -0.075
2.305 -0.075
2.306 -0.075
2.307 -0.075
2.308 -0.075
2.309 -0.075
2.31 -0.075
2.311 -0.075
2.312 -0.075
2.313 -0.075
2.314 -0.075
2.315 -0.075
2.316 -0.075
2.317 -0.075
2.318 -0.075
2.319 -0.075
2.32 -0.075
2.321 -0.075
2.322 -0.075
2.323 -0.075
2.324 -0.075
2.325 -0.075
2.326 -0.075
2.327 -0.075
2.328 -0.075
2.329 -0.075
2.33 -0.075
2.331 -0.075
2.332 -0.075
2.333 -0.075
2.334 -0.075
2.335 -0.075
2.336 -0.075
2.337 -0.075
2.338 -0.075
2.339 -0.075
2.34 -0.075
2.341 -0.075
2.342 -0.075
2.343 -0.075
2.344 -0.075
2.345 -0.075
2.346 -0.075
2.347 -0.075
2.348 -0.075
2.349 -0.075
2.35 -0.075
2.351 -0.075
2.352 -0.075
2.353 -0.075
2.354 -0.075
2.355 -0.075
2.356 -0.075
2.357 -0.075
2.358 -0.075
2.359 -0.075
2.36 -0.075
2.361 -0.075
2.362 -0.075
2.363 -0.075
2.364 -0.075
2.365 -0.075
2.366 -0.075
2.367 -0.075
2.368 -0.075
2.369 -0.075
2.37 -0.075
2.371 -0.075
2.372 -0.075
2.373 -0.075
2.374 -0.075
2.375 -0.075
2.376 -0.075
2.377 -0.075
2.378 -0.075
2.379 -0.075
2.38 -0.075
2.381 -0.075
2.382 -0.075
2.383 -0.075
2.384 -0.075
2.385 -0.075
2.386 -0.075
2.387 -0.075
2.388 -0.075
2.389 -0.075
2.39 -0.075
2.391 -0.075
2.392 -0.075
2.393 -0.075
2.394 -0.075
2.395 -0.075
2.396 -0.075
2.397 -0.075
2.398 -0.075
2.399 -0.075


==> graphics/first_step_MPC_comparison-008.dat <==
0 0.075
0.001 0.075
0.002 0.075
0.003 0.075
0.004 0.075
0.005 0.075
0.006 0.075
0.007 0.075
0.008 0.075
0.009 0.075
0.01 0.075
0.011 0.075
0.012 0.075
0.013 0.075
0.014 0.075
0.015 0.075
0.016 0.075
0.017 0.075
0.018 0.075
0.019 0.075
0.02 0.075
0.021 0.075
0.022 0.075
0.023 0.075
0.024 0.075
0.025 0.075
0.026 0.075
0.027 0.075
0.028 0.075
0.029 0.075
0.03 0.075
0.031 0.075
0.032 0.075
0.033 0.075
0.034 0.075
0.035 0.075
0.036 0.075
0.037 0.075
0.038 0.075
0.039 0.075
0.04 0.075
0.041 0.075
0.042 0.075
0.043 0.075
0.044 0.075
0.045 0.075
0.046 0.075
0.047 0.075
0.048 0.075
0.049 0.075
0.05 0.075
0.051 0.075
0.052 0.075
0.053 0.075
0.054 0.075
0.055 0.075
0.056 0.075
0.057 0.075
0.058 0.075
0.059 0.075
0.06 0.075
0.061 0.075
0.062 0.075
0.063 0.075
0.064 0.075
0.065 0.075
0.066 0.075
0.067 0.075
0.068 0.075
0.069 0.075
0.07 0.075
0.071 0.075
0.072 0.075
0.073 0.075
0.074 0.075
0.075 0.075
0.076 0.075
0.077 0.075
0.078 0.075
0.079 0.075
0.08 0.075
0.081 0.075
0.082 0.075
0.083 0.075
0.084 0.075
0.085 0.075
0.086 0.075
0.087 0.075
0.088 0.075
0.089 0.075
0.09 0.075
0.091 0.075
0.092 0.075
0.093 0.075
0.094 0.075
0.095 0.075
0.096 0.075
0.097 0.075
0.098 0.075
0.099 0.075
0.1 0.075
0.101 0.075
0.102 0.075
0.103 0.075
0.104 0.075
0.105 0.075
0.106 0.075
0.107 0.075
0.108 0.075
0.109 0.075
0.11 0.075
0.111 0.075
0.112 0.075
0.113 0.075
0.114 0.075
0.115 0.075
0.116 0.075
0.117 0.075
0.118 0.075
0.119 0.075
0.12 0.075
0.121 0.075
0.122 0.075
0.123 0.075
0.124 0.075
0.125 0.075
0.126 0.075
0.127 0.075
0.128 0.075
0.129 0.075
0.13 0.075
0.131 0.075
0.132 0.075
0.133 0.075
0.134 0.075
0.135 0.075
0.136 0.075
0.137 0.075
0.138 0.075
0.139 0.075
0.14 0.075
0.141 0.075
0.142 0.075
0.143 0.075
0.144 0.075
0.145 0.075
0.146 0.075
0.147 0.075
0.148 0.075
0.149 0.075
0.15 0.075
0.151 0.075
0.152 0.075
0.153 0.075
0.154 0.075
0.155 0.075
0.156 0.075
0.157 0.075
0.158 0.075
0.159 0.075
0.16 0.075
0.161 0.075
0.162 0.075
0.163 0.075
0.164 0.075
0.165 0.075
0.166 0.075
0.167 0.075
0.168 0.075
0.169 0.075
0.17 0.075
0.171 0.075
0.172 0.075
0.173 0.075
0.174 0.075
0.175 0.075
0.176 0.075
0.177 0.075
0.178 0.075
0.179 0.075
0.18 0.075
0.181 0.075
0.182 0.075
0.183 0.075
0.184 0.075
0.185 0.075
0.186 0.075
0.187 0.075
0.188 0.075
0.189 0.075
0.19 0.075
0.191 0.075
0.192 0.075
0.193 0.075
0.194 0.075
0.195 0.075
0.196 0.075
0.197 0.075
0.198 0.075
0.199 0.075
0.2 0.075
0.201 0.075
0.202 0.075
0.203 0.075
0.204 0.075
0.205 0.075
0.206 0.075
0.207 0.075
0.208 0.075
0.209 0.075
0.21 0.075
0.211 0.075
0.212 0.075
0.213 0.075
0.214 0.075
0.215 0.075
0.216 0.075
0.217 0.075
0.218 0.075
0.219 0.075
0.22 0.075
0.221 0.075
0.222 0.075
0.223 0.075
0.224 0.075
0.225 0.075
0.226 0.075
0.227 0.075
0.228 0.075
0.229 0.075
0.23 0.075
0.231 0.075
0.232 0.075
0.233 0.075
0.234 0.075
0.235 0.075
0.236 0.075
0.237 0.075
0.238 0.075
0.239 0.075
0.24 0.075
0.241 0.075
0.242 0.075
0.243 0.075
0.244 0.075
0.245 0.075
0.246 0.075
0.247 0.075
0.248 0.075
0.249 0.075
0.25 0.075
0.251 0.075
0.252 0.075
0.253 0.075
0.254 0.075
0.255 0.075
0.256 0.075
0.257 0.075
0.258 0.075
0.259 0.075
0.26 0.075
0.261 0.075
0.262 0.075
0.263 0.075
0.264 0.075
0.265 0.075
0.266 0.075
0.267 0.075
0.268 0.075
0.269 0.075
0.27 0.075
0.271 0.075
0.272 0.075
0.273 0.075
0.274 0.075
0.275 0.075
0.276 0.075
0.277 0.075
0.278 0.075
0.279 0.075
0.28 0.075
0.281 0.075
0.282 0.075
0.283 0.075
0.284 0.075
0.285 0.075
0.286 0.075
0.287 0.075
0.288 0.075
0.289 0.075
0.29 0.075
0.291 0.075
0.292 0.075
0.293 0.075
0.294 0.075
0.295 0.075
0.296 0.075
0.297 0.075
0.298 0.075
0.299 0.075
0.3 0.075
0.301 0.075
0.302 0.075
0.303 0.075
0.304 0.075
0.305 0.075
0.306 0.075
0.307 0.075
0.308 0.075
0.309 0.075
0.31 0.075
0.311 0.075
0.312 0.075
0.313 0.075
0.314 0.075
0.315 0.075
0.316 0.075
0.317 0.075
0.318 0.075
0.319 0.075
0.32 0.075
0.321 0.075
0.322 0.075
0.323 0.075
0.324 0.075
0.325 0.075
0.326 0.075
0.327 0.075
0.328 0.075
0.329 0.075
0.33 0.075
0.331 0.075
0.332 0.075
0.333 0.075
0.334 0.075
0.335 0.075
0.336 0.075
0.337 0.075
0.338 0.075
0.339 0.075
0.34 0.075
0.341 0.075
0.342 0.075
0.343 0.075
0.344 0.075
0.345 0.075
0.346 0.075
0.347 0.075
0.348 0.075
0.349 0.075
0.35 0.075
0.351 0.075
0.352 0.075
0.353 0.075
0.354 0.075
0.355 0.075
0.356 0.075
0.357 0.075
0.358 0.075
0.359 0.075
0.36 0.075
0.361 0.075
0.362 0.075
0.363 0.075
0.364 0.075
0.365 0.075
0.366 0.075
0.367 0.075
0.368 0.075
0.369 0.075
0.37 0.075
0.371 0.075
0.372 0.075
0.373 0.075
0.374 0.075
0.375 0.075
0.376 0.075
0.377 0.075
0.378 0.075
0.379 0.075
0.38 0.075
0.381 0.075
0.382 0.075
0.383 0.075
0.384 0.075
0.385 0.075
0.386 0.075
0.387 0.075
0.388 0.075
0.389 0.075
0.39 0.075
0.391 0.075
0.392 0.075
0.393 0.075
0.394 0.075
0.395 0.075
0.396 0.075
0.397 0.075
0.398 0.075
0.399 0.075
0.4 0.075
0.401 0.075
0.402 0.075
0.403 0.075
0.404 0.075
0.405 0.075
0.406 0.075
0.407 0.075
0.408 0.075
0.409 0.075
0.41 0.075
0.411 0.075
0.412 0.075
0.413 0.075
0.414 0.075
0.415 0.075
0.416 0.075
0.417 0.075
0.418 0.075
0.419 0.075
0.42 0.075
0.421 0.075
0.422 0.075
0.423 0.075
0.424 0.075
0.425 0.075
0.426 0.075
0.427 0.075
0.428 0.075
0.429 0.075
0.43 0.075
0.431 0.075
0.432 0.075
0.433 0.075
0.434 0.075
0.435 0.075
0.436 0.075
0.437 0.075
0.438 0.075
0.439 0.075
0.44 0.075
0.441 0.075
0.442 0.075
0.443 0.075
0.444 0.075
0.445 0.075
0.446 0.075
0.447 0.075
0.448 0.075
0.449 0.075
0.45 0.075
0.451 0.075
0.452 0.075
0.453 0.075
0.454 0.075
0.455 0.075
0.456 0.075
0.457 0.075
0.458 0.075
0.459 0.075
0.46 0.075
0.461 0.075
0.462 0.075
0.463 0.075
0.464 0.075
0.465 0.075
0.466 0.075
0.467 0.075
0.468 0.075
0.469 0.075
0.47 0.075
0.471 0.075
0.472 0.075
0.473 0.075
0.474 0.075
0.475 0.075
0.476 0.075
0.477 0.075
0.478 0.075
0.479 0.075
0.48 0.075
0.481 0.075
0.482 0.075
0.483 0.075
0.484 0.075
0.485 0.075
0.486 0.075
0.487 0.075
0.488 0.075
0.489 0.075
0.49 0.075
0.491 0.075
0.492 0.075
0.493 0.075
0.494 0.075
0.495 0.075
0.496 0.075
0.497 0.075
0.498 0.075
0.499 0.075
0.5 0.075
0.501 0.075
0.502 0.075
0.503 0.075
0.504 0.075
0.505 0.075
0.506 0.075
0.507 0.075
0.508 0.075
0.509 0.075
0.51 0.075
0.511 0.075
0.512 0.075
0.513 0.075
0.514 0.075
0.515 0.075
0.516 0.075
0.517 0.075
0.518 0.075
0.519 0.075
0.52 0.075
0.521 0.075
0.522 0.075
0.523 0.075
0.524 0.075
0.525 0.075
0.526 0.075
0.527 0.075
0.528 0.075
0.529 0.075
0.53 0.075
0.531 0.075
0.532 0.075
0.533 0.075
0.534 0.075
0.535 0.075
0.536 0.075
0.537 0.075
0.538 0.075
0.539 0.075
0.54 0.075
0.541 0.075
0.542 0.075
0.543 0.075
0.544 0.075
0.545 0.075
0.546 0.075
0.547 0.075
0.548 0.075
0.549 0.075
0.55 0.075
0.551 0.075
0.552 0.075
0.553 0.075
0.554 0.075
0.555 0.075
0.556 0.075
0.557 0.075
0.558 0.075
0.559 0.075
0.56 0.075
0.561 0.075
0.562 0.075
0.563 0.075
0.564 0.075
0.565 0.075
0.566 0.075
0.567 0.075
0.568 0.075
0.569 0.075
0.57 0.075
0.571 0.075
0.572 0.075
0.573 0.075
0.574 0.075
0.575 0.075
0.576 0.075
0.577 0.075
0.578 0.075
0.579 0.075
0.58 0.075
0.581 0.075
0.582 0.075
0.583 0.075
0.584 0.075
0.585 0.075
0.586 0.075
0.587 0.075
0.588 0.075
0.589 0.075
0.59 0.075
0.591 0.075
0.592 0.075
0.593 0.075
0.594 0.075
0.595 0.075
0.596 0.075
0.597 0.075
0.598 0.075
0.599 0.075
0.6 0.075
0.601 0.075
0.602 0.075
0.603 0.075
0.604 0.075
0.605 0.075
0.606 0.075
0.607 0.075
0.608 0.075
0.609 0.075
0.61 0.075
0.611 0.075
0.612 0.075
0.613 0.075
0.614 0.075
0.615 0.075
0.616 0.075
0.617 0.075
0.618 0.075
0.619 0.075
0.62 0.075
0.621 0.075
0.622 0.075
0.623 0.075
0.624 0.075
0.625 0.075
0.626 0.075
0.627 0.075
0.628 0.075
0.629 0.075
0.63 0.075
0.631 0.075
0.632 0.075
0.633 0.075
0.634 0.075
0.635 0.075
0.636 0.075
0.637 0.075
0.638 0.075
0.639 0.075
0.64 0.075
0.641 0.075
0.642 0.075
0.643 0.075
0.644 0.075
0.645 0.075
0.646 0.075
0.647 0.075
0.648 0.075
0.649 0.075
0.65 0.075
0.651 0.075
0.652 0.075
0.653 0.075
0.654 0.075
0.655 0.075
0.656 0.075
0.657 0.075
0.658 0.075
0.659 0.075
0.66 0.075
0.661 0.075
0.662 0.075
0.663 0.075
0.664 0.075
0.665 0.075
0.666 0.075
0.667 0.075
0.668 0.075
0.669 0.075
0.67 0.075
0.671 0.075
0.672 0.075
0.673 0.075
0.674 0.075
0.675 0.075
0.676 0.075
0.677 0.075
0.678 0.075
0.679 0.075
0.68 0.075
0.681 0.075
0.682 0.075
0.683 0.075
0.684 0.075
0.685 0.075
0.686 0.075
0.687 0.075
0.688 0.075
0.689 0.075
0.69 0.075
0.691 0.075
0.692 0.075
0.693 0.075
0.694 0.075
0.695 0.075
0.696 0.075
0.697 0.075
0.698 0.075
0.699 0.075
0.7 0.075
0.701 0.075
0.702 0.075
0.703 0.075
0.704 0.075
0.705 0.075
0.706 0.075
0.707 0.075
0.708 0.075
0.709 0.075
0.71 0.075
0.711 0.075
0.712 0.075
0.713 0.075
0.714 0.075
0.715 0.075
0.716 0.075
0.717 0.075
0.718 0.075
0.719 0.075
0.72 0.075
0.721 0.075
0.722 0.075
0.723 0.075
0.724 0.075
0.725 0.075
0.726 0.075
0.727 0.075
0.728 0.075
0.729 0.075
0.73 0.075
0.731 0.075
0.732 0.075
0.733 0.075
0.734 0.075
0.735 0.075
0.736 0.075
0.737 0.075
0.738 0.075
0.739 0.075
0.74 0.075
0.741 0.075
0.742 0.075
0.743 0.075
0.744 0.075
0.745 0.075
0.746 0.075
0.747 0.075
0.748 0.075
0.749 0.075
0.75 0.075
0.751 0.075
0.752 0.075
0.753 0.075
0.754 0.075
0.755 0.075
0.756 0.075
0.757 0.075
0.758 0.075
0.759 0.075
0.76 0.075
0.761 0.075
0.762 0.075
0.763 0.075
0.764 0.075
0.765 0.075
0.766 0.075
0.767 0.075
0.768 0.075
0.769 0.075
0.77 0.075
0.771 0.075
0.772 0.075
0.773 0.075
0.774 0.075
0.775 0.075
0.776 0.075
0.777 0.075
0.778 0.075
0.779 0.075
0.78 0.075
0.781 0.075
0.782 0.075
0.783 0.075
0.784 0.075
0.785 0.075
0.786 0.075
0.787 0.075
0.788 0.075
0.789 0.075
0.79 0.075
0.791 0.075
0.792 0.075
0.793 0.075
0.794 0.075
0.795 0.075
0.796 0.075
0.797 0.075
0.798 0.075
0.799 0.075
0.8 0.075
0.801 0.075
0.802 0.075
0.803 0.075
0.804 0.075
0.805 0.075
0.806 0.075
0.807 0.075
0.808 0.075
0.809 0.075
0.81 0.075
0.811 0.075
0.812 0.075
0.813 0.075
0.814 0.075
0.815 0.075
0.816 0.075
0.817 0.075
0.818 0.075
0.819 0.075
0.82 0.075
0.821 0.075
0.822 0.075
0.823 0.075
0.824 0.075
0.825 0.075
0.826 0.075
0.827 0.075
0.828 0.075
0.829 0.075
0.83 0.075
0.831 0.075
0.832 0.075
0.833 0.075
0.834 0.075
0.835 0.075
0.836 0.075
0.837 0.075
0.838 0.075
0.839 0.075
0.84 0.075
0.841 0.075
0.842 0.075
0.843 0.075
0.844 0.075
0.845 0.075
0.846 0.075
0.847 0.075
0.848 0.075
0.849 0.075
0.85 0.075
0.851 0.075
0.852 0.075
0.853 0.075
0.854 0.075
0.855 0.075
0.856 0.075
0.857 0.075
0.858 0.075
0.859 0.075
0.86 0.075
0.861 0.075
0.862 0.075
0.863 0.075
0.864 0.075
0.865 0.075
0.866 0.075
0.867 0.075
0.868 0.075
0.869 0.075
0.87 0.075
0.871 0.075
0.872 0.075
0.873 0.075
0.874 0.075
0.875 0.075
0.876 0.075
0.877 0.075
0.878 0.075
0.879 0.075
0.88 0.075
0.881 0.075
0.882 0.075
0.883 0.075
0.884 0.075
0.885 0.075
0.886 0.075
0.887 0.075
0.888 0.075
0.889 0.075
0.89 0.075
0.891 0.075
0.892 0.075
0.893 0.075
0.894 0.075
0.895 0.075
0.896 0.075
0.897 0.075
0.898 0.075
0.899 0.075
0.9 0.075
0.901 0.075
0.902 0.075
0.903 0.075
0.904 0.075
0.905 0.075
0.906 0.075
0.907 0.075
0.908 0.075
0.909 0.075
0.91 0.075
0.911 0.075
0.912 0.075
0.913 0.075
0.914 0.075
0.915 0.075
0.916 0.075
0.917 0.075
0.918 0.075
0.919 0.075
0.92 0.075
0.921 0.075
0.922 0.075
0.923 0.075
0.924 0.075
0.925 0.075
0.926 0.075
0.927 0.075
0.928 0.075
0.929 0.075
0.93 0.075
0.931 0.075
0.932 0.075
0.933 0.075
0.934 0.075
0.935 0.075
0.936 0.075
0.937 0.075
0.938 0.075
0.939 0.075
0.94 0.075
0.941 0.075
0.942 0.075
0.943 0.075
0.944 0.075
0.945 0.075
0.946 0.075
0.947 0.075
0.948 0.075
0.949 0.075
0.95 0.075
0.951 0.075
0.952 0.075
0.953 0.075
0.954 0.075
0.955 0.075
0.956 0.075
0.957 0.075
0.958 0.075
0.959 0.075
0.96 0.075
0.961 0.075
0.962 0.075
0.963 0.075
0.964 0.075
0.965 0.075
0.966 0.075
0.967 0.075
0.968 0.075
0.969 0.075
0.97 0.075
0.971 0.075
0.972 0.075
0.973 0.075
0.974 0.075
0.975 0.075
0.976 0.075
0.977 0.075
0.978 0.075
0.979 0.075
0.98 0.075
0.981 0.075
0.982 0.075
0.983 0.075
0.984 0.075
0.985 0.075
0.986 0.075
0.987 0.075
0.988 0.075
0.989 0.075
0.99 0.075
0.991 0.075
0.992 0.075
0.993 0.075
0.994 0.075
0.995 0.075
0.996 0.075
0.997 0.075
0.998 0.075
0.999 0.075
1 0.075
1.001 0.075
1.002 0.075
1.003 0.075
1.004 0.075
1.005 0.075
1.006 0.075
1.007 0.075
1.008 0.075
1.009 0.075
1.01 0.075
1.011 0.075
1.012 0.075
1.013 0.075
1.014 0.075
1.015 0.075
1.016 0.075
1.017 0.075
1.018 0.075
1.019 0.075
1.02 0.075
1.021 0.075
1.022 0.075
1.023 0.075
1.024 0.075
1.025 0.075
1.026 0.075
1.027 0.075
1.028 0.075
1.029 0.075
1.03 0.075
1.031 0.075
1.032 0.075
1.033 0.075
1.034 0.075
1.035 0.075
1.036 0.075
1.037 0.075
1.038 0.075
1.039 0.075
1.04 0.075
1.041 0.075
1.042 0.075
1.043 0.075
1.044 0.075
1.045 0.075
1.046 0.075
1.047 0.075
1.048 0.075
1.049 0.075
1.05 0.075
1.051 0.075
1.052 0.075
1.053 0.075
1.054 0.075
1.055 0.075
1.056 0.075
1.057 0.075
1.058 0.075
1.059 0.075
1.06 0.075
1.061 0.075
1.062 0.075
1.063 0.075
1.064 0.075
1.065 0.075
1.066 0.075
1.067 0.075
1.068 0.075
1.069 0.075
1.07 0.075
1.071 0.075
1.072 0.075
1.073 0.075
1.074 0.075
1.075 0.075
1.076 0.075
1.077 0.075
1.078 0.075
1.079 0.075
1.08 0.075
1.081 0.075
1.082 0.075
1.083 0.075
1.084 0.075
1.085 0.075
1.086 0.075
1.087 0.075
1.088 0.075
1.089 0.075
1.09 0.075
1.091 0.075
1.092 0.075
1.093 0.075
1.094 0.075
1.095 0.075
1.096 0.075
1.097 0.075
1.098 0.075
1.099 0.075
1.1 0.075
1.101 0.075
1.102 0.075
1.103 0.075
1.104 0.075
1.105 0.075
1.106 0.075
1.107 0.075
1.108 0.075
1.109 0.075
1.11 0.075
1.111 0.075
1.112 0.075
1.113 0.075
1.114 0.075
1.115 0.075
1.116 0.075
1.117 0.075
1.118 0.075
1.119 0.075
1.12 0.075
1.121 0.075
1.122 0.075
1.123 0.075
1.124 0.075
1.125 0.075
1.126 0.075
1.127 0.075
1.128 0.075
1.129 0.075
1.13 0.075
1.131 0.075
1.132 0.075
1.133 0.075
1.134 0.075
1.135 0.075
1.136 0.075
1.137 0.075
1.138 0.075
1.139 0.075
1.14 0.075
1.141 0.075
1.142 0.075
1.143 0.075
1.144 0.075
1.145 0.075
1.146 0.075
1.147 0.075
1.148 0.075
1.149 0.075
1.15 0.075
1.151 0.075
1.152 0.075
1.153 0.075
1.154 0.075
1.155 0.075
1.156 0.075
1.157 0.075
1.158 0.075
1.159 0.075
1.16 0.075
1.161 0.075
1.162 0.075
1.163 0.075
1.164 0.075
1.165 0.075
1.166 0.075
1.167 0.075
1.168 0.075
1.169 0.075
1.17 0.075
1.171 0.075
1.172 0.075
1.173 0.075
1.174 0.075
1.175 0.075
1.176 0.075
1.177 0.075
1.178 0.075
1.179 0.075
1.18 0.075
1.181 0.075
1.182 0.075
1.183 0.075
1.184 0.075
1.185 0.075
1.186 0.075
1.187 0.075
1.188 0.075
1.189 0.075
1.19 0.075
1.191 0.075
1.192 0.075
1.193 0.075
1.194 0.075
1.195 0.075
1.196 0.075
1.197 0.075
1.198 0.075
1.199 0.075
1.2 0.075
1.201 0.075
1.202 0.075
1.203 0.075
1.204 0.075
1.205 0.075
1.206 0.075
1.207 0.075
1.208 0.075
1.209 0.075
1.21 0.075
1.211 0.075
1.212 0.075
1.213 0.075
1.214 0.075
1.215 0.075
1.216 0.075
1.217 0.075
1.218 0.075
1.219 0.075
1.22 0.075
1.221 0.075
1.222 0.075
1.223 0.075
1.224 0.075
1.225 0.075
1.226 0.075
1.227 0.075
1.228 0.075
1.229 0.075
1.23 0.075
1.231 0.075
1.232 0.075
1.233 0.075
1.234 0.075
1.235 0.075
1.236 0.075
1.237 0.075
1.238 0.075
1.239 0.075
1.24 0.075
1.241 0.075
1.242 0.075
1.243 0.075
1.244 0.075
1.245 0.075
1.246 0.075
1.247 0.075
1.248 0.075
1.249 0.075
1.25 0.075
1.251 0.075
1.252 0.075
1.253 0.075
1.254 0.075
1.255 0.075
1.256 0.075
1.257 0.075
1.258 0.075
1.259 0.075
1.26 0.075
1.261 0.075
1.262 0.075
1.263 0.075
1.264 0.075
1.265 0.075
1.266 0.075
1.267 0.075
1.268 0.075
1.269 0.075
1.27 0.075
1.271 0.075
1.272 0.075
1.273 0.075
1.274 0.075
1.275 0.075
1.276 0.075
1.277 0.075
1.278 0.075
1.279 0.075
1.28 0.075
1.281 0.075
1.282 0.075
1.283 0.075
1.284 0.075
1.285 0.075
1.286 0.075
1.287 0.075
1.288 0.075
1.289 0.075
1.29 0.075
1.291 0.075
1.292 0.075
1.293 0.075
1.294 0.075
1.295 0.075
1.296 0.075
1.297 0.075
1.298 0.075
1.299 0.075
1.3 0.075
1.301 0.075
1.302 0.075
1.303 0.075
1.304 0.075
1.305 0.075
1.306 0.075
1.307 0.075
1.308 0.075
1.309 0.075
1.31 0.075
1.311 0.075
1.312 0.075
1.313 0.075
1.314 0.075
1.315 0.075
1.316 0.075
1.317 0.075
1.318 0.075
1.319 0.075
1.32 0.075
1.321 0.075
1.322 0.075
1.323 0.075
1.324 0.075
1.325 0.075
1.326 0.075
1.327 0.075
1.328 0.075
1.329 0.075
1.33 0.075
1.331 0.075
1.332 0.075
1.333 0.075
1.334 0.075
1.335 0.075
1.336 0.075
1.337 0.075
1.338 0.075
1.339 0.075
1.34 0.075
1.341 0.075
1.342 0.075
1.343 0.075
1.344 0.075
1.345 0.075
1.346 0.075
1.347 0.075
1.348 0.075
1.349 0.075
1.35 0.075
1.351 0.075
1.352 0.075
1.353 0.075
1.354 0.075
1.355 0.075
1.356 0.075
1.357 0.075
1.358 0.075
1.359 0.075
1.36 0.075
1.361 0.075
1.362 0.075
1.363 0.075
1.364 0.075
1.365 0.075
1.366 0.075
1.367 0.075
1.368 0.075
1.369 0.075
1.37 0.075
1.371 0.075
1.372 0.075
1.373 0.075
1.374 0.075
1.375 0.075
1.376 0.075
1.377 0.075
1.378 0.075
1.379 0.075
1.38 0.075
1.381 0.075
1.382 0.075
1.383 0.075
1.384 0.075
1.385 0.075
1.386 0.075
1.387 0.075
1.388 0.075
1.389 0.075
1.39 0.075
1.391 0.075
1.392 0.075
1.393 0.075
1.394 0.075
1.395 0.075
1.396 0.075
1.397 0.075
1.398 0.075
1.399 0.075
1.4 0.075
1.401 0.075
1.402 0.075
1.403 0.075
1.404 0.075
1.405 0.075
1.406 0.075
1.407 0.075
1.408 0.075
1.409 0.075
1.41 0.075
1.411 0.075
1.412 0.075
1.413 0.075
1.414 0.075
1.415 0.075
1.416 0.075
1.417 0.075
1.418 0.075
1.419 0.075
1.42 0.075
1.421 0.075
1.422 0.075
1.423 0.075
1.424 0.075
1.425 0.075
1.426 0.075
1.427 0.075
1.428 0.075
1.429 0.075
1.43 0.075
1.431 0.075
1.432 0.075
1.433 0.075
1.434 0.075
1.435 0.075
1.436 0.075
1.437 0.075
1.438 0.075
1.439 0.075
1.44 0.075
1.441 0.075
1.442 0.075
1.443 0.075
1.444 0.075
1.445 0.075
1.446 0.075
1.447 0.075
1.448 0.075
1.449 0.075
1.45 0.075
1.451 0.075
1.452 0.075
1.453 0.075
1.454 0.075
1.455 0.075
1.456 0.075
1.457 0.075
1.458 0.075
1.459 0.075
1.46 0.075
1.461 0.075
1.462 0.075
1.463 0.075
1.464 0.075
1.465 0.075
1.466 0.075
1.467 0.075
1.468 0.075
1.469 0.075
1.47 0.075
1.471 0.075
1.472 0.075
1.473 0.075
1.474 0.075
1.475 0.075
1.476 0.075
1.477 0.075
1.478 0.075
1.479 0.075
1.48 0.075
1.481 0.075
1.482 0.075
1.483 0.075
1.484 0.075
1.485 0.075
1.486 0.075
1.487 0.075
1.488 0.075
1.489 0.075
1.49 0.075
1.491 0.075
1.492 0.075
1.493 0.075
1.494 0.075
1.495 0.075
1.496 0.075
1.497 0.075
1.498 0.075
1.499 0.075
1.5 0.075
1.501 0.075
1.502 0.075
1.503 0.075
1.504 0.075
1.505 0.075
1.506 0.075
1.507 0.075
1.508 0.075
1.509 0.075
1.51 0.075
1.511 0.075
1.512 0.075
1.513 0.075
1.514 0.075
1.515 0.075
1.516 0.075
1.517 0.075
1.518 0.075
1.519 0.075
1.52 0.075
1.521 0.075
1.522 0.075
1.523 0.075
1.524 0.075
1.525 0.075
1.526 0.075
1.527 0.075
1.528 0.075
1.529 0.075
1.53 0.075
1.531 0.075
1.532 0.075
1.533 0.075
1.534 0.075
1.535 0.075
1.536 0.075
1.537 0.075
1.538 0.075
1.539 0.075
1.54 0.075
1.541 0.075
1.542 0.075
1.543 0.075
1.544 0.075
1.545 0.075
1.546 0.075
1.547 0.075
1.548 0.075
1.549 0.075
1.55 0.075
1.551 0.075
1.552 0.075
1.553 0.075
1.554 0.075
1.555 0.075
1.556 0.075
1.557 0.075
1.558 0.075
1.559 0.075
1.56 0.075
1.561 0.075
1.562 0.075
1.563 0.075
1.564 0.075
1.565 0.075
1.566 0.075
1.567 0.075
1.568 0.075
1.569 0.075
1.57 0.075
1.571 0.075
1.572 0.075
1.573 0.075
1.574 0.075
1.575 0.075
1.576 0.075
1.577 0.075
1.578 0.075
1.579 0.075
1.58 0.075
1.581 0.075
1.582 0.075
1.583 0.075
1.584 0.075
1.585 0.075
1.586 0.075
1.587 0.075
1.588 0.075
1.589 0.075
1.59 0.075
1.591 0.075
1.592 0.075
1.593 0.075
1.594 0.075
1.595 0.075
1.596 0.075
1.597 0.075
1.598 0.075
1.599 0.075
1.6 0.075
1.601 0.075
1.602 0.075
1.603 0.075
1.604 0.075
1.605 0.075
1.606 0.075
1.607 0.075
1.608 0.075
1.609 0.075
1.61 0.075
1.611 0.075
1.612 0.075
1.613 0.075
1.614 0.075
1.615 0.075
1.616 0.075
1.617 0.075
1.618 0.075
1.619 0.075
1.62 0.075
1.621 0.075
1.622 0.075
1.623 0.075
1.624 0.075
1.625 0.075
1.626 0.075
1.627 0.075
1.628 0.075
1.629 0.075
1.63 0.075
1.631 0.075
1.632 0.075
1.633 0.075
1.634 0.075
1.635 0.075
1.636 0.075
1.637 0.075
1.638 0.075
1.639 0.075
1.64 0.075
1.641 0.075
1.642 0.075
1.643 0.075
1.644 0.075
1.645 0.075
1.646 0.075
1.647 0.075
1.648 0.075
1.649 0.075
1.65 0.075
1.651 0.075
1.652 0.075
1.653 0.075
1.654 0.075
1.655 0.075
1.656 0.075
1.657 0.075
1.658 0.075
1.659 0.075
1.66 0.075
1.661 0.075
1.662 0.075
1.663 0.075
1.664 0.075
1.665 0.075
1.666 0.075
1.667 0.075
1.668 0.075
1.669 0.075
1.67 0.075
1.671 0.075
1.672 0.075
1.673 0.075
1.674 0.075
1.675 0.075
1.676 0.075
1.677 0.075
1.678 0.075
1.679 0.075
1.68 0.075
1.681 0.075
1.682 0.075
1.683 0.075
1.684 0.075
1.685 0.075
1.686 0.075
1.687 0.075
1.688 0.075
1.689 0.075
1.69 0.075
1.691 0.075
1.692 0.075
1.693 0.075
1.694 0.075
1.695 0.075
1.696 0.075
1.697 0.075
1.698 0.075
1.699 0.075
1.7 0.075
1.701 0.075
1.702 0.075
1.703 0.075
1.704 0.075
1.705 0.075
1.706 0.075
1.707 0.075
1.708 0.075
1.709 0.075
1.71 0.075
1.711 0.075
1.712 0.075
1.713 0.075
1.714 0.075
1.715 0.075
1.716 0.075
1.717 0.075
1.718 0.075
1.719 0.075
1.72 0.075
1.721 0.075
1.722 0.075
1.723 0.075
1.724 0.075
1.725 0.075
1.726 0.075
1.727 0.075
1.728 0.075
1.729 0.075
1.73 0.075
1.731 0.075
1.732 0.075
1.733 0.075
1.734 0.075
1.735 0.075
1.736 0.075
1.737 0.075
1.738 0.075
1.739 0.075
1.74 0.075
1.741 0.075
1.742 0.075
1.743 0.075
1.744 0.075
1.745 0.075
1.746 0.075
1.747 0.075
1.748 0.075
1.749 0.075
1.75 0.075
1.751 0.075
1.752 0.075
1.753 0.075
1.754 0.075
1.755 0.075
1.756 0.075
1.757 0.075
1.758 0.075
1.759 0.075
1.76 0.075
1.761 0.075
1.762 0.075
1.763 0.075
1.764 0.075
1.765 0.075
1.766 0.075
1.767 0.075
1.768 0.075
1.769 0.075
1.77 0.075
1.771 0.075
1.772 0.075
1.773 0.075
1.774 0.075
1.775 0.075
1.776 0.075
1.777 0.075
1.778 0.075
1.779 0.075
1.78 0.075
1.781 0.075
1.782 0.075
1.783 0.075
1.784 0.075
1.785 0.075
1.786 0.075
1.787 0.075
1.788 0.075
1.789 0.075
1.79 0.075
1.791 0.075
1.792 0.075
1.793 0.075
1.794 0.075
1.795 0.075
1.796 0.075
1.797 0.075
1.798 0.075
1.799 0.075
1.8 0.075
1.801 0.075
1.802 0.075
1.803 0.075
1.804 0.075
1.805 0.075
1.806 0.075
1.807 0.075
1.808 0.075
1.809 0.075
1.81 0.075
1.811 0.075
1.812 0.075
1.813 0.075
1.814 0.075
1.815 0.075
1.816 0.075
1.817 0.075
1.818 0.075
1.819 0.075
1.82 0.075
1.821 0.075
1.822 0.075
1.823 0.075
1.824 0.075
1.825 0.075
1.826 0.075
1.827 0.075
1.828 0.075
1.829 0.075
1.83 0.075
1.831 0.075
1.832 0.075
1.833 0.075
1.834 0.075
1.835 0.075
1.836 0.075
1.837 0.075
1.838 0.075
1.839 0.075
1.84 0.075
1.841 0.075
1.842 0.075
1.843 0.075
1.844 0.075
1.845 0.075
1.846 0.075
1.847 0.075
1.848 0.075
1.849 0.075
1.85 0.075
1.851 0.075
1.852 0.075
1.853 0.075
1.854 0.075
1.855 0.075
1.856 0.075
1.857 0.075
1.858 0.075
1.859 0.075
1.86 0.075
1.861 0.075
1.862 0.075
1.863 0.075
1.864 0.075
1.865 0.075
1.866 0.075
1.867 0.075
1.868 0.075
1.869 0.075
1.87 0.075
1.871 0.075
1.872 0.075
1.873 0.075
1.874 0.075
1.875 0.075
1.876 0.075
1.877 0.075
1.878 0.075
1.879 0.075
1.88 0.075
1.881 0.075
1.882 0.075
1.883 0.075
1.884 0.075
1.885 0.075
1.886 0.075
1.887 0.075
1.888 0.075
1.889 0.075
1.89 0.075
1.891 0.075
1.892 0.075
1.893 0.075
1.894 0.075
1.895 0.075
1.896 0.075
1.897 0.075
1.898 0.075
1.899 0.075
1.9 0.075
1.901 0.075
1.902 0.075
1.903 0.075
1.904 0.075
1.905 0.075
1.906 0.075
1.907 0.075
1.908 0.075
1.909 0.075
1.91 0.075
1.911 0.075
1.912 0.075
1.913 0.075
1.914 0.075
1.915 0.075
1.916 0.075
1.917 0.075
1.918 0.075
1.919 0.075
1.92 0.075
1.921 0.075
1.922 0.075
1.923 0.075
1.924 0.075
1.925 0.075
1.926 0.075
1.927 0.075
1.928 0.075
1.929 0.075
1.93 0.075
1.931 0.075
1.932 0.075
1.933 0.075
1.934 0.075
1.935 0.075
1.936 0.075
1.937 0.075
1.938 0.075
1.939 0.075
1.94 0.075
1.941 0.075
1.942 0.075
1.943 0.075
1.944 0.075
1.945 0.075
1.946 0.075
1.947 0.075
1.948 0.075
1.949 0.075
1.95 0.075
1.951 0.075
1.952 0.075
1.953 0.075
1.954 0.075
1.955 0.075
1.956 0.075
1.957 0.075
1.958 0.075
1.959 0.075
1.96 0.075
1.961 0.075
1.962 0.075
1.963 0.075
1.964 0.075
1.965 0.075
1.966 0.075
1.967 0.075
1.968 0.075
1.969 0.075
1.97 0.075
1.971 0.075
1.972 0.075
1.973 0.075
1.974 0.075
1.975 0.075
1.976 0.075
1.977 0.075
1.978 0.075
1.979 0.075
1.98 0.075
1.981 0.075
1.982 0.075
1.983 0.075
1.984 0.075
1.985 0.075
1.986 0.075
1.987 0.075
1.988 0.075
1.989 0.075
1.99 0.075
1.991 0.075
1.992 0.075
1.993 0.075
1.994 0.075
1.995 0.075
1.996 0.075
1.997 0.075
1.998 0.075
1.999 0.075
2 0.075
2.001 0.075
2.002 0.075
2.003 0.075
2.004 0.075
2.005 0.075
2.006 0.075
2.007 0.075
2.008 0.075
2.009 0.075
2.01 0.075
2.011 0.075
2.012 0.075
2.013 0.075
2.014 0.075
2.015 0.075
2.016 0.075
2.017 0.075
2.018 0.075
2.019 0.075
2.02 0.075
2.021 0.075
2.022 0.075
2.023 0.075
2.024 0.075
2.025 0.075
2.026 0.075
2.027 0.075
2.028 0.075
2.029 0.075
2.03 0.075
2.031 0.075
2.032 0.075
2.033 0.075
2.034 0.075
2.035 0.075
2.036 0.075
2.037 0.075
2.038 0.075
2.039 0.075
2.04 0.075
2.041 0.075
2.042 0.075
2.043 0.075
2.044 0.075
2.045 0.075
2.046 0.075
2.047 0.075
2.048 0.075
2.049 0.075
2.05 0.075
2.051 0.075
2.052 0.075
2.053 0.075
2.054 0.075
2.055 0.075
2.056 0.075
2.057 0.075
2.058 0.075
2.059 0.075
2.06 0.075
2.061 0.075
2.062 0.075
2.063 0.075
2.064 0.075
2.065 0.075
2.066 0.075
2.067 0.075
2.068 0.075
2.069 0.075
2.07 0.075
2.071 0.075
2.072 0.075
2.073 0.075
2.074 0.075
2.075 0.075
2.076 0.075
2.077 0.075
2.078 0.075
2.079 0.075
2.08 0.075
2.081 0.075
2.082 0.075
2.083 0.075
2.084 0.075
2.085 0.075
2.086 0.075
2.087 0.075
2.088 0.075
2.089 0.075
2.09 0.075
2.091 0.075
2.092 0.075
2.093 0.075
2.094 0.075
2.095 0.075
2.096 0.075
2.097 0.075
2.098 0.075
2.099 0.075
2.1 0.075
2.101 0.075
2.102 0.075
2.103 0.075
2.104 0.075
2.105 0.075
2.106 0.075
2.107 0.075
2.108 0.075
2.109 0.075
2.11 0.075
2.111 0.075
2.112 0.075
2.113 0.075
2.114 0.075
2.115 0.075
2.116 0.075
2.117 0.075
2.118 0.075
2.119 0.075
2.12 0.075
2.121 0.075
2.122 0.075
2.123 0.075
2.124 0.075
2.125 0.075
2.126 0.075
2.127 0.075
2.128 0.075
2.129 0.075
2.13 0.075
2.131 0.075
2.132 0.075
2.133 0.075
2.134 0.075
2.135 0.075
2.136 0.075
2.137 0.075
2.138 0.075
2.139 0.075
2.14 0.075
2.141 0.075
2.142 0.075
2.143 0.075
2.144 0.075
2.145 0.075
2.146 0.075
2.147 0.075
2.148 0.075
2.149 0.075
2.15 0.075
2.151 0.075
2.152 0.075
2.153 0.075
2.154 0.075
2.155 0.075
2.156 0.075
2.157 0.075
2.158 0.075
2.159 0.075
2.16 0.075
2.161 0.075
2.162 0.075
2.163 0.075
2.164 0.075
2.165 0.075
2.166 0.075
2.167 0.075
2.168 0.075
2.169 0.075
2.17 0.075
2.171 0.075
2.172 0.075
2.173 0.075
2.174 0.075
2.175 0.075
2.176 0.075
2.177 0.075
2.178 0.075
2.179 0.075
2.18 0.075
2.181 0.075
2.182 0.075
2.183 0.075
2.184 0.075
2.185 0.075
2.186 0.075
2.187 0.075
2.188 0.075
2.189 0.075
2.19 0.075
2.191 0.075
2.192 0.075
2.193 0.075
2.194 0.075
2.195 0.075
2.196 0.075
2.197 0.075
2.198 0.075
2.199 0.075
2.2 0.075
2.201 0.075
2.202 0.075
2.203 0.075
2.204 0.075
2.205 0.075
2.206 0.075
2.207 0.075
2.208 0.075
2.209 0.075
2.21 0.075
2.211 0.075
2.212 0.075
2.213 0.075
2.214 0.075
2.215 0.075
2.216 0.075
2.217 0.075
2.218 0.075
2.219 0.075
2.22 0.075
2.221 0.075
2.222 0.075
2.223 0.075
2.224 0.075
2.225 0.075
2.226 0.075
2.227 0.075
2.228 0.075
2.229 0.075
2.23 0.075
2.231 0.075
2.232 0.075
2.233 0.075
2.234 0.075
2.235 0.075
2.236 0.075
2.237 0.075
2.238 0.075
2.239 0.075
2.24 0.075
2.241 0.075
2.242 0.075
2.243 0.075
2.244 0.075
2.245 0.075
2.246 0.075
2.247 0.075
2.248 0.075
2.249 0.075
2.25 0.075
2.251 0.075
2.252 0.075
2.253 0.075
2.254 0.075
2.255 0.075
2.256 0.075
2.257 0.075
2.258 0.075
2.259 0.075
2.26 0.075
2.261 0.075
2.262 0.075
2.263 0.075
2.264 0.075
2.265 0.075
2.266 0.075
2.267 0.075
2.268 0.075
2.269 0.075
2.27 0.075
2.271 0.075
2.272 0.075
2.273 0.075
2.274 0.075
2.275 0.075
2.276 0.075
2.277 0.075
2.278 0.075
2.279 0.075
2.28 0.075
2.281 0.075
2.282 0.075
2.283 0.075
2.284 0.075
2.285 0.075
2.286 0.075
2.287 0.075
2.288 0.075
2.289 0.075
2.29 0.075
2.291 0.075
2.292 0.075
2.293 0.075
2.294 0.075
2.295 0.075
2.296 0.075
2.297 0.075
2.298 0.075
2.299 0.075
2.3 0.075
2.301 0.075
2.302 0.075
2.303 0.075
2.304 0.075
2.305 0.075
2.306 0.075
2.307 0.075
2.308 0.075
2.309 0.075
2.31 0.075
2.311 0.075
2.312 0.075
2.313 0.075
2.314 0.075
2.315 0.075
2.316 0.075
2.317 0.075
2.318 0.075
2.319 0.075
2.32 0.075
2.321 0.075
2.322 0.075
2.323 0.075
2.324 0.075
2.325 0.075
2.326 0.075
2.327 0.075
2.328 0.075
2.329 0.075
2.33 0.075
2.331 0.075
2.332 0.075
2.333 0.075
2.334 0.075
2.335 0.075
2.336 0.075
2.337 0.075
2.338 0.075
2.339 0.075
2.34 0.075
2.341 0.075
2.342 0.075
2.343 0.075
2.344 0.075
2.345 0.075
2.346 0.075
2.347 0.075
2.348 0.075
2.349 0.075
2.35 0.075
2.351 0.075
2.352 0.075
2.353 0.075
2.354 0.075
2.355 0.075
2.356 0.075
2.357 0.075
2.358 0.075
2.359 0.075
2.36 0.075
2.361 0.075
2.362 0.075
2.363 0.075
2.364 0.075
2.365 0.075
2.366 0.075
2.367 0.075
2.368 0.075
2.369 0.075
2.37 0.075
2.371 0.075
2.372 0.075
2.373 0.075
2.374 0.075
2.375 0.075
2.376 0.075
2.377 0.075
2.378 0.075
2.379 0.075
2.38 0.075
2.381 0.075
2.382 0.075
2.383 0.075
2.384 0.075
2.385 0.075
2.386 0.075
2.387 0.075
2.388 0.075
2.389 0.075
2.39 0.075
2.391 0.075
2.392 0.075
2.393 0.075
2.394 0.075
2.395 0.075
2.396 0.075
2.397 0.075
2.398 0.075
2.399 0.075


==> graphics/position_2-1.tsv <==
0	-0.2
0.001	-0.19917872075735
0.002	-0.198360810387122
0.003	-0.19754625505533
0.004	-0.196735040984733
0.005	-0.195927154454606
0.006	-0.195122581800504
0.007	-0.194321309414031
0.008	-0.193523323742615
0.009	-0.19272861128927
0.01	-0.191937158612376
0.011	-0.191148952325448
0.012	-0.190363979096908
0.013	-0.189582225649863
0.014	-0.188803678761879
0.015	-0.188028325264755
0.016	-0.187256152044305
0.017	-0.186487146040132
0.018	-0.185721294245409
0.019	-0.18495858370666
0.02	-0.184199001523538
0.021	-0.183442534848608
0.022	-0.182689170887133
0.023	-0.181938896896851
0.024	-0.181191700187767
0.025	-0.180447568121931
0.026	-0.17970648811323
0.027	-0.178968447627172
0.028	-0.178233434180676
0.029	-0.17750143534186
0.03	-0.176772438729827
0.031	-0.176046432014464
0.032	-0.175323402916226
0.033	-0.17460333920593
0.034	-0.173886228704551
0.035	-0.173172059283014
0.036	-0.172460818861987
0.037	-0.17175249541168
0.038	-0.17104707695164
0.039	-0.170344551550548
0.04	-0.169644907326018
0.041	-0.168948132444397
0.042	-0.16825421512056
0.043	-0.167563143617718
0.044	-0.166874906247213
0.045	-0.166189491368325
0.046	-0.165506887388072
0.047	-0.164827082761015
0.048	-0.164150065989063
0.049	-0.163475825621278
0.05	-0.162804350253683
0.051	-0.162135628529065
0.052	-0.161469649136788
0.053	-0.160806400812599
0.054	-0.160145872338436
0.055	-0.159488052542242
0.056	-0.158832930297774
0.057	-0.158180494524413
0.058	-0.15753073418698
0.059	-0.156883638295549
0.06	-0.156239195905257
0.061	-0.155597396116124
0.062	-0.154958228072865
0.063	-0.15432168096471
0.064	-0.153687744025217
0.065	-0.153056406532094
0.066	-0.152427657807012
0.067	-0.151801487215431
0.068	-0.151177884166417
0.069	-0.150556838112461
0.07	-0.149938338549305
0.071	-0.14932237501576
0.072	-0.148708937093531
0.073	-0.148098014407043
0.074	-0.147489596623259
0.075	-0.146883673451514
0.076	-0.146280234643333
0.077	-0.145679269992264
0.078	-0.1450807693337
0.079	-0.14448472254471
0.08	-0.143891119543869
0.081	-0.143299950291083
0.082	-0.142711204787424
0.083	-0.142124873074959
0.084	-0.14154094523658
0.085	-0.140959411395839
0.086	-0.140380261716778
0.087	-0.139803486403767
0.088	-0.139229075701333
0.089	-0.138657019893998
0.09	-0.138087309306116
0.091	-0.137519934301705
0.092	-0.136954885284289
0.093	-0.136392152696733
0.094	-0.135831727021079
0.095	-0.135273598778392
0.096	-0.134717758528591
0.097	-0.134164196870298
0.098	-0.13361290444067
0.099	-0.133063871915249
0.1	-0.1325170900078
0.101	-0.131972549470153
0.102	-0.131430241092049
0.103	-0.130890155700984
0.104	-0.130352284162052
0.105	-0.129816617377793
0.106	-0.129283146288036
0.107	-0.128751861869749
0.108	-0.128222755136885
0.109	-0.127695817140229
0.11	-0.127171038967249
0.111	-0.126648411741942
0.112	-0.126127926624688
0.113	-0.125609574812096
0.114	-0.125093347536858
0.115	-0.124579236067602
0.116	-0.12406723170874
0.117	-0.123557325800323
0.118	-0.123049509717897
0.119	-0.122543774872353
0.12	-0.122040112709785
0.121	-0.121538514711343
0.122	-0.12103897239309
0.123	-0.120541477305859
0.124	-0.12004602103511
0.125	-0.119552595200785
0.126	-0.11906119145717
0.127	-0.118571801492753
0.128	-0.118084417030081
0.129	-0.117599029825622
0.13	-0.117115631669627
0.131	-0.116634214385987
0.132	-0.116154769832098
0.133	-0.115677289898723
0.134	-0.115201766509854
0.135	-0.114728191622575
0.136	-0.114256557226928
0.137	-0.113786855345774
0.138	-0.113319078034662
0.139	-0.112853217381692
0.14	-0.112389265507382
0.141	-0.111927214564536
0.142	-0.111467056738107
0.143	-0.111008784245071
0.144	-0.110552389334292
0.145	-0.110097864286388
0.146	-0.109645201413606
0.147	-0.10919439305969
0.148	-0.108745431599749
0.149	-0.108298309440132
0.15	-0.107853019018296
0.151	-0.10740955280268
0.152	-0.106967903292578
0.153	-0.106528063018012
0.154	-0.106090024539602
0.155	-0.105653780448447
0.156	-0.105219323365994
0.157	-0.104786645943916
0.158	-0.104355740863985
0.159	-0.103926600837951
0.16	-0.10349921860742
0.161	-0.103073586943727
0.162	-0.102649698647814
0.163	-0.102227546550114
0.164	-0.101807123510422
0.165	-0.101388422417781
0.166	-0.100971436190357
0.167	-0.100556157775322
0.168	-0.100142580148731
0.169	-0.0997306963154094
0.17	-0.0993204993088286
0.171	-0.098911982190992
0.172	-0.0985051380523157
0.173	-0.0980999600115122
0.174	-0.0976964412154747
0.175	-0.0972945748391597
0.176	-0.0968943540854731
0.177	-0.0964957721851544
0.178	-0.0960988223966623
0.179	-0.0957034980060605
0.18	-0.0953097923269049
0.181	-0.0949176987001296
0.182	-0.0945272104939347
0.183	-0.0941383211036744
0.184	-0.0937510239517445
0.185	-0.0933653124874721
0.186	-0.0929811801870036
0.187	-0.0925986205531962
0.188	-0.092217627115506
0.189	-0.0918381934298798
0.19	-0.0914603130786455
0.191	-0.0910839796704043
0.192	-0.0907091868399217
0.193	-0.0903359282480203
0.194	-0.0899641975814727
0.195	-0.0895939885528945
0.196	-0.0892252949006379
0.197	-0.0888581103886859
0.198	-0.0884924288065469
0.199	-0.0881282439691496
0.2	-0.0877655497167384
0.201	-0.087404339914769
0.202	-0.0870446084538049
0.203	-0.086686349249414
0.204	-0.0863295562420659
0.205	-0.085974223397029
0.206	-0.0856203447042682
0.207	-0.0852679141783443
0.208	-0.0849169258583123
0.209	-0.0845673738076193
0.21	-0.0842192521140064
0.211	-0.0838725548894068
0.212	-0.0835272762698471
0.213	-0.0831834104153481
0.214	-0.0828409515098256
0.215	-0.0824998937609922
0.216	-0.0821602314002597
0.217	-0.0818219586826414
0.218	-0.0814850698866538
0.219	-0.0811495593142221
0.22	-0.0808154212905815
0.221	-0.080482650164183
0.222	-0.0801512403065963
0.223	-0.079821186112416
0.224	-0.0794924819991658
0.225	-0.0791651224072045
0.226	-0.0788391017996317
0.227	-0.0785144146621949
0.228	-0.0781910555031951
0.229	-0.0778690188533946
0.23	-0.0775482992659245
0.231	-0.0772288913161924
0.232	-0.0769107896017909
0.233	-0.0765939887424056
0.234	-0.0762784833797248
0.235	-0.0759642681773487
0.236	-0.0756513378206987
0.237	-0.0753396870169281
0.238	-0.0750293104948322
0.239	-0.0747202030047594
0.24	-0.0744123593185223
0.241	-0.0741057742293089
0.242	-0.0738004425515953
0.243	-0.0734963591210573
0.244	-0.0731935187944835
0.245	-0.072891916449688
0.246	-0.072591546985424
0.247	-0.0722924053212973
0.248	-0.0719944863976806
0.249	-0.0716977851756278
0.25	-0.0714022966367885
0.251	-0.0711080157833241
0.252	-0.0708149376378217
0.253	-0.0705230572432114
0.254	-0.0702323696626815
0.255	-0.0699428699795955
0.256	-0.069654553297409
0.257	-0.0693674147395862
0.258	-0.0690814494495181
0.259	-0.0687966525904402
0.26	-0.0685130193453504
0.261	-0.068230544916928
0.262	-0.0679492245274523
0.263	-0.0676690534187218
0.264	-0.0673900268519735
0.265	-0.0671121401078031
0.266	-0.0668353884860852
0.267	-0.0665597673058935
0.268	-0.0662852719054217
0.269	-0.066011897641905
0.27	-0.0657396398915411
0.271	-0.0654684940494122
0.272	-0.0651984555294072
0.273	-0.064929519764144
0.274	-0.0646616822048923
0.275	-0.0643949383214967
0.276	-0.0641292836022999
0.277	-0.0638647135540666
0.278	-0.0636012237019076
0.279	-0.0633388095892034
0.28	-0.0630774667775302
0.281	-0.0628171908465833
0.282	-0.0625579773941033
0.283	-0.0622998220358011
0.284	-0.0620427204052845
0.285	-0.0617866681539835
0.286	-0.0615316609510773
0.287	-0.0612776944834206
0.288	-0.0610247644554709
0.289	-0.0607728665892163
0.29	-0.0605219966241024
0.291	-0.0602721503169604
0.292	-0.0600233234419356
0.293	-0.0597755117904158
0.294	-0.0595287111709601
0.295	-0.0592829174092281
0.296	-0.0590381263479088
0.297	-0.0587943338466514
0.298	-0.0585515357819941
0.299	-0.0583097280472945
0.3	-0.0580689065526612
0.301	-0.0578290672248834
0.302	-0.0575902060073625
0.303	-0.057352318860044
0.304	-0.0571154017593477
0.305	-0.0568794506981015
0.306	-0.0566444616854724
0.307	-0.0564104307468989
0.308	-0.0561773539240248
0.309	-0.0559452272746314
0.31	-0.0557140468725709
0.311	-0.0554838088077003
0.312	-0.0552545091858152
0.313	-0.0550261441285838
0.314	-0.0547987097734813
0.315	-0.0545722022737246
0.316	-0.0543466177982073
0.317	-0.0541219525314349
0.318	-0.0538982026734603
0.319	-0.0536753644398192
0.32	-0.0534534340614667
0.321	-0.0532324077847128
0.322	-0.0530122818711598
0.323	-0.0527930525976382
0.324	-0.0525747162561437
0.325	-0.052357269153776
0.326	-0.0521407076126743
0.327	-0.0519250279699566
0.328	-0.0517102265776568
0.329	-0.0514962998026632
0.33	-0.0512832440266578
0.331	-0.0510710556460541
0.332	-0.0508597310719366
0.333	-0.0506492667300005
0.334	-0.05043965906049
0.335	-0.0502309045181396
0.336	-0.0500229995721131
0.337	-0.0498159407059443
0.338	-0.0496097244174775
0.339	-0.049404347218808
0.34	-0.0491998056362236
0.341	-0.0489960962101453
0.342	-0.0487932154950693
0.343	-0.0485911600595083
0.344	-0.0483899264859335
0.345	-0.0481895113707172
0.346	-0.0479899113240749
0.347	-0.0477911229700078
0.348	-0.0475931429462461
0.349	-0.0473959679041918
0.35	-0.0471995945088627
0.351	-0.0470040194388348
0.352	-0.0468092393861874
0.353	-0.046615251056446
0.354	-0.0464220511685279
0.355	-0.0462296364546854
0.356	-0.0460380036604511
0.357	-0.0458471495445834
0.358	-0.0456570708790102
0.359	-0.0454677644487763
0.36	-0.0452792270519868
0.361	-0.0450914554997552
0.362	-0.0449044466161476
0.363	-0.0447181972381298
0.364	-0.0445327042155141
0.365	-0.0443479644109057
0.366	-0.044163974699649
0.367	-0.043980731969776
0.368	-0.0437982331219525
0.369	-0.0436164750694266
0.37	-0.0434354547379755
0.371	-0.0432551690658546
0.372	-0.0430756150037453
0.373	-0.0428967895147031
0.374	-0.0427186895741059
0.375	-0.0425413121696042
0.376	-0.0423646543010692
0.377	-0.0421887129805418
0.378	-0.042013485232183
0.379	-0.0418389680922223
0.38	-0.0416651586089091
0.381	-0.0414920538424616
0.382	-0.0413196508650172
0.383	-0.0411479467605841
0.384	-0.0409769386249897
0.385	-0.0408066235658343
0.386	-0.0406369987024398
0.387	-0.0404680611658026
0.388	-0.0402998080985437
0.389	-0.0401322366548622
0.39	-0.039965344000485
0.391	-0.0397991273126201
0.392	-0.0396335837799091
0.393	-0.0394687106023791
0.394	-0.039304504991395
0.395	-0.0391409641696134
0.396	-0.0389780853709348
0.397	-0.038815865840457
0.398	-0.0386543028344284
0.399	-0.0384933936202023
0.4	-0.0383331354761891
0.401	-0.0381735256918124
0.402	-0.038014561567461
0.403	-0.0378562404144455
0.404	-0.0376985595549504
0.405	-0.0375415163219907
0.406	-0.0373851080593657
0.407	-0.0372293321216148
0.408	-0.0370741858739726
0.409	-0.0369196666923233
0.41	-0.036765771963158
0.411	-0.0366124990835298
0.412	-0.0364598454610084
0.413	-0.0363078085136391
0.414	-0.0361563856698969
0.415	-0.0360055743686432
0.416	-0.035855372059083
0.417	-0.0357057762007224
0.418	-0.0355567842633244
0.419	-0.0354083937268665
0.42	-0.0352606020814981
0.421	-0.0351134068274986
0.422	-0.0349668054752348
0.423	-0.0348207955451175
0.424	-0.0346753745675622
0.425	-0.0345305400829448
0.426	-0.0343862896415609
0.427	-0.0342426208035855
0.428	-0.03409953113903
0.429	-0.0339570182277024
0.43	-0.033815079659165
0.431	-0.0336737130326944
0.432	-0.0335329159572421
0.433	-0.0333926860513917
0.434	-0.0332530209433209
0.435	-0.0331139182707586
0.436	-0.0329753756809485
0.437	-0.0328373908306061
0.438	-0.032699961385881
0.439	-0.0325630850223173
0.44	-0.0324267594248125
0.441	-0.0322909822875808
0.442	-0.0321557513141122
0.443	-0.032021064217135
0.444	-0.0318869187185766
0.445	-0.0317533125495241
0.446	-0.0316202434501872
0.447	-0.0314877091698601
0.448	-0.0313557074668817
0.449	-0.0312242361085995
0.45	-0.031093292871331
0.451	-0.0309628755403263
0.452	-0.0308329819097304
0.453	-0.0307036097825466
0.454	-0.0305747569705979
0.455	-0.030446421294492
0.456	-0.0303186005835822
0.457	-0.0301912926759323
0.458	-0.0300644954182806
0.459	-0.0299382066660008
0.46	-0.029812424283068
0.461	-0.0296871461420219
0.462	-0.0295623701239318
0.463	-0.0294380941183581
0.464	-0.0293143160233194
0.465	-0.0291910337452557
0.466	-0.0290682451989933
0.467	-0.028945948307709
0.468	-0.0288241410028958
0.469	-0.0287028212243268
0.47	-0.0285819869200218
0.471	-0.0284616360462113
0.472	-0.0283417665673029
0.473	-0.0282223764558461
0.474	-0.0281034636924986
0.475	-0.0279850262659912
0.476	-0.0278670621730954
0.477	-0.0277495694185876
0.478	-0.0276325460152175
0.479	-0.0275159899836723
0.48	-0.0273998993525447
0.481	-0.0272842721582991
0.482	-0.0271691064452378
0.483	-0.02705440026547
0.484	-0.0269401516788753
0.485	-0.0268263587530747
0.486	-0.0267130195633954
0.487	-0.026600132192839
0.488	-0.0264876947320491
0.489	-0.0263757052792791
0.49	-0.02626416194036
0.491	-0.026153062828668
0.492	-0.0260424060650934
0.493	-0.0259321897780075
0.494	-0.0258224121032327
0.495	-0.0257130711840091
0.496	-0.0256041651709648
0.497	-0.0254956922220827
0.498	-0.0253876505026721
0.499	-0.0252800381853345
0.5	-0.0251728534499353
0.501	-0.025066094483571
0.502	-0.0249597594805406
0.503	-0.0248538466423127
0.504	-0.0247483541774975
0.505	-0.0246432803018143
0.506	-0.024538623238063
0.507	-0.0244343812160932
0.508	-0.0243305524727747
0.509	-0.0242271352519664
0.51	-0.0241241278044891
0.511	-0.0240215283880931
0.512	-0.0239193352674315
0.513	-0.0238175467140276
0.514	-0.0237161610062488
0.515	-0.023615176429276
0.516	-0.0235145912750745
0.517	-0.023414403842365
0.518	-0.0233146124365965
0.519	-0.0232152153699141
0.52	-0.0231162109611355
0.521	-0.0230175975357169
0.522	-0.02291937342573
0.523	-0.0228215369698296
0.524	-0.0227240865132273
0.525	-0.0226270204076652
0.526	-0.0225303370113837
0.527	-0.0224340346890983
0.528	-0.022338111811969
0.529	-0.0222425667575736
0.53	-0.0221473979098807
0.531	-0.0220526036592221
0.532	-0.0219581824022643
0.533	-0.0218641325419847
0.534	-0.0217704524876402
0.535	-0.0216771406547442
0.536	-0.0215841954650371
0.537	-0.0214916153464604
0.538	-0.0213993987331316
0.539	-0.0213075440653161
0.54	-0.0212160497893999
0.541	-0.0211249143578663
0.542	-0.0210341362292675
0.543	-0.0209437138681979
0.544	-0.0208536457452709
0.545	-0.0207639303370906
0.546	-0.0206745661262273
0.547	-0.0205855516011907
0.548	-0.0204968852564055
0.549	-0.0204085655921853
0.55	-0.0203205911147081
0.551	-0.0202329603359888
0.552	-0.0201456717738566
0.553	-0.0200587239519295
0.554	-0.019972115399587
0.555	-0.019885844651949
0.556	-0.0197999102498465
0.557	-0.0197143107398016
0.558	-0.0196290446739998
0.559	-0.0195441106102668
0.56	-0.0194595071120423
0.561	-0.0193752327483591
0.562	-0.0192912860938158
0.563	-0.0192076657285545
0.564	-0.0191243702382349
0.565	-0.0190413982140125
0.566	-0.0189587482525142
0.567	-0.0188764189558135
0.568	-0.0187944089314065
0.569	-0.0187127167921928
0.57	-0.0186313411564449
0.571	-0.0185502806477911
0.572	-0.0184695338951881
0.573	-0.0183890995329004
0.574	-0.0183089762004762
0.575	-0.0182291625427238
0.576	-0.0181496572096898
0.577	-0.0180704588566352
0.578	-0.0179915661440142
0.579	-0.0179129777374485
0.58	-0.01783469230771
0.581	-0.0177567085306927
0.582	-0.0176790250873922
0.583	-0.0176016406638861
0.584	-0.0175245539513078
0.585	-0.0174477636458277
0.586	-0.0173712684486271
0.587	-0.0172950670658818
0.588	-0.0172191582087347
0.589	-0.0171435405932776
0.59	-0.0170682129405275
0.591	-0.0169931739764069
0.592	-0.0169184224317203
0.593	-0.016843957042133
0.594	-0.0167697765481525
0.595	-0.016695879695102
0.596	-0.0166222652331054
0.597	-0.0165489319170595
0.598	-0.0164758785066188
0.599	-0.0164031037661707
0.6	-0.0163306064648172
0.601	-0.016258385376352
0.602	-0.016186439279241
0.603	-0.0161147669566009
0.604	-0.0160433671961797
0.605	-0.0159722387903334
0.606	-0.0159013805360109
0.607	-0.0158307912347277
0.608	-0.0157604696925493
0.609	-0.0156904147200709
0.61	-0.015620625132394
0.611	-0.015551099749112
0.612	-0.0154818373942833
0.613	-0.0154128368964188
0.614	-0.0153440970884562
0.615	-0.015275616807743
0.616	-0.0152073948960163
0.617	-0.0151394301993828
0.618	-0.0150717215683001
0.619	-0.0150042678575577
0.62	-0.0149370679262546
0.621	-0.0148701206377841
0.622	-0.0148034248598123
0.623	-0.0147369794642582
0.624	-0.0146707833272777
0.625	-0.0146048353292405
0.626	-0.0145391343547143
0.627	-0.0144736792924451
0.628	-0.0144084690353388
0.629	-0.014343502480439
0.63	-0.0142787785289158
0.631	-0.0142142960860379
0.632	-0.0141500540611619
0.633	-0.0140860513677108
0.634	-0.0140222869231534
0.635	-0.0139587596489898
0.636	-0.0138954684707324
0.637	-0.0138324123178846
0.638	-0.0137695901239265
0.639	-0.0137070008262954
0.64	-0.0136446433663671
0.641	-0.013582516689439
0.642	-0.0135206197447117
0.643	-0.0134589514852721
0.644	-0.0133975108680735
0.645	-0.0133362968539217
0.646	-0.0132753084074535
0.647	-0.0132145444971217
0.648	-0.0131540040951763
0.649	-0.0130936861776483
0.65	-0.0130335897243312
0.651	-0.0129737137187653
0.652	-0.0129140571482176
0.653	-0.0128546190036687
0.654	-0.0127953982797935
0.655	-0.0127363939749416
0.656	-0.0126776050911257
0.657	-0.0126190306340024
0.658	-0.0125606696128524
0.659	-0.0125025210405696
0.66	-0.0124445839336385
0.661	-0.0123868573121222
0.662	-0.0123293401996425
0.663	-0.0122720316233667
0.664	-0.0122149306139869
0.665	-0.0121580362057079
0.666	-0.0121013474362275
0.667	-0.0120448633467216
0.668	-0.0119885829818305
0.669	-0.0119325053896373
0.67	-0.0118766296216553
0.671	-0.0118209547328132
0.672	-0.0117654797814348
0.673	-0.0117102038292285
0.674	-0.0116551259412656
0.675	-0.0116002451859696
0.676	-0.0115455606350967
0.677	-0.0114910713637235
0.678	-0.0114367764502279
0.679	-0.0113826749762753
0.68	-0.0113287660268035
0.681	-0.0112750486900062
0.682	-0.0112215220573193
0.683	-0.0111681852234016
0.684	-0.0111150372861246
0.685	-0.0110620773465533
0.686	-0.0110093045089337
0.687	-0.0109567178806753
0.688	-0.010904316572337
0.689	-0.0108520996976131
0.69	-0.0108000663733177
0.691	-0.0107482157193672
0.692	-0.0106965468587696
0.693	-0.0106450589176075
0.694	-0.010593751025024
0.695	-0.0105426223132061
0.696	-0.0104916719173715
0.697	-0.010440898975755
0.698	-0.0103903026295933
0.699	-0.0103398820231075
0.7	-0.0102896363034943
0.701	-0.0102395646209053
0.702	-0.0101896661284373
0.703	-0.0101399399821183
0.704	-0.0100903853408874
0.705	-0.0100410013665864
0.706	-0.00999178722394545
0.707	-0.00994274208056334
0.708	-0.00989386510690138
0.709	-0.00984515547626308
0.71	-0.00979661236478147
0.711	-0.00974823495140931
0.712	-0.00970002241789758
0.713	-0.00965197394878992
0.714	-0.00960408873140173
0.715	-0.00955636595581355
0.716	-0.00950880481484928
0.717	-0.0094614045040684
0.718	-0.00941416422175223
0.719	-0.00936708316888568
0.72	-0.00932016054914953
0.721	-0.00927339556890283
0.722	-0.00922678743717142
0.723	-0.00918033536563323
0.724	-0.00913403856860695
0.725	-0.00908789626303719
0.726	-0.00904190766848068
0.727	-0.00899607200709607
0.728	-0.00895038850362595
0.729	-0.00890485638538863
0.73	-0.00885947488226346
0.731	-0.00881424322667268
0.732	-0.0087691606535798
0.733	-0.00872422640046411
0.734	-0.00867943970731666
0.735	-0.00863479981662429
0.736	-0.00859030597335453
0.737	-0.00854595742494757
0.738	-0.00850175342130077
0.739	-0.00845769321475531
0.74	-0.00841377606008376
0.741	-0.00837000121448073
0.742	-0.00832636793754604
0.743	-0.00828287549127404
0.744	-0.00823952314004206
0.745	-0.00819631015059663
0.746	-0.00815323579204019
0.747	-0.0081102993358213
0.748	-0.00806750005572132
0.749	-0.00802483722783975
0.75	-0.0079823101305867
0.751	-0.00793991804466598
0.752	-0.00789766025306538
0.753	-0.00785553604104461
0.754	-0.0078135446961225
0.755	-0.00777168550806451
0.756	-0.00772995776887297
0.757	-0.00768836077277246
0.758	-0.00764689381619821
0.759	-0.00760555619778591
0.76	-0.0075643472183593
0.761	-0.00752326618091681
0.762	-0.00748231239062136
0.763	-0.00744148515478793
0.764	-0.00740078378287201
0.765	-0.00736020758645806
0.766	-0.00731975587924882
0.767	-0.00727942797704983
0.768	-0.0072392231977636
0.769	-0.00719914086137186
0.77	-0.0071591802899329
0.771	-0.00711934080755761
0.772	-0.00707962174040988
0.773	-0.00704002241668844
0.774	-0.00700054216661705
0.775	-0.00696118032243431
0.776	-0.00692193621838166
0.777	-0.00688280919069095
0.778	-0.00684379857757467
0.779	-0.00680490371921483
0.78	-0.006766123957751
0.781	-0.0067274586372692
0.782	-0.00668890710379122
0.783	-0.00665046870526353
0.784	-0.00661214279154532
0.785	-0.00657392871440088
0.786	-0.00653582582748369
0.787	-0.00649783348632793
0.788	-0.00645995104833741
0.789	-0.00642217787277621
0.79	-0.00638451332075718
0.791	-0.00634695675522723
0.792	-0.00630950754096116
0.793	-0.0062721650445523
0.794	-0.0062349286343939
0.795	-0.00619779768067641
0.796	-0.00616077155537553
0.797	-0.00612384963223533
0.798	-0.00608703128676913
0.799	-0.00605031589623373
0.8	-0.0060137028396352
0.801	-0.00597719149770493
0.802	-0.00594078125289776
0.803	-0.00590447148937701
0.804	-0.0058682615930068
0.805	-0.00583215095133838
0.806	-0.00579613895360387
0.807	-0.00576022499070117
0.808	-0.00572440845519129
0.809	-0.00568868874127837
0.81	-0.00565306524480391
0.811	-0.00561753736324144
0.812	-0.00558210449567653
0.813	-0.00554676604280591
0.814	-0.00551152140692013
0.815	-0.0054763699918996
0.816	-0.00544131120319769
0.817	-0.00540634444783805
0.818	-0.00537146913439779
0.819	-0.0053366846730043
0.82	-0.00530199047531799
0.821	-0.00526738595452825
0.822	-0.00523287052534016
0.823	-0.00519844360396515
0.824	-0.00516410460811434
0.825	-0.00512985295698387
0.826	-0.00509568807124827
0.827	-0.00506160937304756
0.828	-0.00502761628597925
0.829	-0.00499370823509393
0.83	-0.00495988464687525
0.831	-0.0049261449492386
0.832	-0.00489248857151425
0.833	-0.00485891494444735
0.834	-0.00482542350017612
0.835	-0.00479201367223636
0.836	-0.00475868489553966
0.837	-0.00472543660636582
0.838	-0.0046922682423638
0.839	-0.00465917924252679
0.84	-0.00462616904719448
0.841	-0.00459323709803838
0.842	-0.00456038283805471
0.843	-0.00452760571155064
0.844	-0.00449490516414164
0.845	-0.00446228064273502
0.846	-0.00442973159552773
0.847	-0.00439725747198816
0.848	-0.00436485772285655
0.849	-0.00433253180012994
0.85	-0.00430027915705278
0.851	-0.00426809924811078
0.852	-0.00423599152901799
0.853	-0.00420395545670971
0.854	-0.00417199048933536
0.855	-0.00414009608624477
0.856	-0.00410827170798056
0.857	-0.00407651681627152
0.858	-0.00404483087402285
0.859	-0.0040132133453028
0.86	-0.00398166369533781
0.861	-0.00395018139050496
0.862	-0.00391876589831552
0.863	-0.00388741668741588
0.864	-0.00385613322757239
0.865	-0.0038249149896572
0.866	-0.00379376144565757
0.867	-0.00376267206864123
0.868	-0.00373164633277279
0.869	-0.00370068371328713
0.87	-0.00366978368648851
0.871	-0.003638945729739
0.872	-0.00360816932145314
0.873	-0.00357745394107978
0.874	-0.00354679906910915
0.875	-0.00351620418704934
0.876	-0.00348566877742185
0.877	-0.00345519232375979
0.878	-0.00342477431058663
0.879	-0.00339441422341968
0.88	-0.00336411154875549
0.881	-0.00333386577405514
0.882	-0.00330367638775142
0.883	-0.00327354287922521
0.884	-0.0032434647388051
0.885	-0.00321344145775226
0.886	-0.00318347252826134
0.887	-0.00315355744344137
0.888	-0.00312369569731441
0.889	-0.00309388678480493
0.89	-0.00306413020173135
0.891	-0.00303442544479404
0.892	-0.0030047720115709
0.893	-0.00297516940051601
0.894	-0.00294561711093033
0.895	-0.00291611464297237
0.896	-0.00288666149764261
0.897	-0.00285725717677821
0.898	-0.00282790118303744
0.899	-0.00279859301990193
0.9	-0.00276933219165532
0.901	-0.00274011820338504
0.902	-0.00271095056097437
0.903	-0.00268182877108458
0.904	-0.00265275234115681
0.905	-0.0026237207793951
0.906	-0.00259473359476647
0.907	-0.00256579029698756
0.908	-0.00253689039651483
0.909	-0.00250803340454375
0.91	-0.00247921883299007
0.911	-0.00245044619448898
0.912	-0.00242171500238619
0.913	-0.00239302477072822
0.914	-0.00236437501425346
0.915	-0.00233576524838419
0.916	-0.00230719498922127
0.917	-0.00227866375353258
0.918	-0.00225017105874414
0.919	-0.00222171642293656
0.92	-0.00219329936483526
0.921	-0.00216491940379715
0.922	-0.00213657605981155
0.923	-0.00210826885348059
0.924	-0.00207999730602282
0.925	-0.00205176093925985
0.926	-0.00202355927560482
0.927	-0.00199539183806152
0.928	-0.00196725815020926
0.929	-0.00193915773620379
0.93	-0.0019110901207533
0.931	-0.00188305482913531
0.932	-0.00185505138715936
0.933	-0.00182707932118564
0.934	-0.00179913815809485
0.935	-0.00177122742529878
0.936	-0.0017433466507164
0.937	-0.0017154953627827
0.938	-0.00168767309042384
0.939	-0.001659879363058
0.94	-0.00163211371058836
0.941	-0.00160437566338967
0.942	-0.00157666475230833
0.943	-0.00154898050864638
0.944	-0.00152132246415704
0.945	-0.00149369015103584
0.946	-0.00146608310191798
0.947	-0.00143850084986141
0.948	-0.00141094292834509
0.949	-0.00138340887125832
0.95	-0.0013558982128945
0.951	-0.00132841048794674
0.952	-0.00130094523149182
0.953	-0.0012735019789849
0.954	-0.00124608026625772
0.955	-0.00121867962950262
0.956	-0.00119129960527431
0.957	-0.0011639397304668
0.958	-0.00113659954232403
0.959	-0.00110927857841947
0.96	-0.00108197637664897
0.961	-0.00105469247522549
0.962	-0.00102742641268172
0.963	-0.00100017772783811
0.964	-0.000972945959819782
0.965	-0.000945730648027165
0.966	-0.000918531332153805
0.967	-0.000891347552149924
0.968	-0.000864178848234864
0.969	-0.000837024760880212
0.97	-0.000809884830812457
0.971	-0.000782758598988131
0.972	-0.000755645606597355
0.973	-0.000728545395061175
0.974	-0.000701457506006697
0.975	-0.000674381481275965
0.976	-0.000647316862910863
0.977	-0.000620263193143344
0.978	-0.000593220014394547
0.979	-0.000566186869262353
0.98	-0.000539163300509848
0.981	-0.000512148851067096
0.982	-0.000485143064016036
0.983	-0.000458145482583383
0.984	-0.000431155650142401
0.985	-0.000404173110189809
0.986	-0.000377197406345786
0.987	-0.000350228082347748
0.988	-0.00032326468204591
0.989	-0.000296306749381969
0.99	-0.000269353828397989
0.991	-0.000242405463215078
0.992	-0.000215461198034284
0.993	-0.000188520577123263
0.994	-0.000161583144814514
0.995	-0.000134648445496488
0.996	-0.000107716023595827
0.997	-8.07854235826966e-05
0.998	-5.38561899618983e-05
0.999	-2.69278672542228e-05
1	8.88178419700125e-16
1.001	2.6927867255111e-05
1.002	5.38561899645629e-05
1.003	8.07854235880257e-05
1.004	0.000107716023597604
1.005	0.000134648445500041
1.006	0.000161583144818955
1.007	0.000188520577128592
1.008	0.000215461198036948
1.009	0.000242405463217743
1.01	0.00026935382840243
1.011	0.00029630674938641
1.012	0.000323264682048574
1.013	0.000350228082350412
1.014	0.000377197406348451
1.015	0.000404173110193362
1.016	0.000431155650144177
1.017	0.000458145482586048
1.018	0.000485143064016924
1.019	0.000512148851068872
1.02	0.000539163300512513
1.021	0.000566186869265017
1.022	0.000593220014398987
1.023	0.000620263193147785
1.024	0.000647316862914415
1.025	0.000674381481280406
1.026	0.000701457506012026
1.027	0.000728545395065616
1.028	0.000755645606600908
1.029	0.000782758598990796
1.03	0.000809884830815122
1.031	0.000837024760884653
1.032	0.000864178848235753
1.033	0.000891347552152588
1.034	0.000918531332159134
1.035	0.000945730648030718
1.036	0.000972945959819782
1.037	0.00100017772784344
1.038	0.00102742641268527
1.039	0.00105469247522993
1.04	0.00108197637664986
1.041	0.00110927857842391
1.042	0.00113659954232759
1.043	0.00116393973047124
1.044	0.00119129960527786
1.045	0.00121867962950351
1.046	0.0012460802662595
1.047	0.00127350197898579
1.048	0.00130094523149626
1.049	0.00132841048795029
1.05	0.00135589821289894
1.051	0.00138340887125921
1.052	0.00141094292834865
1.053	0.00143850084986319
1.054	0.00146608310192153
1.055	0.00149369015103851
1.056	0.0015213224641597
1.057	0.00154898050865082
1.058	0.001576664752311
1.059	0.00160437566339144
1.06	0.00163211371058924
1.061	0.00165987936306156
1.062	0.0016876730904265
1.063	0.00171549536278626
1.064	0.00174334665071996
1.065	0.00177122742530145
1.066	0.00179913815809662
1.067	0.00182707932118653
1.068	0.00185505138716202
1.069	0.00188305482913798
1.07	0.00191109012075685
1.071	0.00193915773620645
1.072	0.00196725815021281
1.073	0.0019953918380633
1.074	0.0020235592756066
1.075	0.00205176093926163
1.076	0.00207999730602637
1.077	0.00210826885348503
1.078	0.0021365760598151
1.079	0.00216491940380159
1.08	0.00219329936483881
1.081	0.002221716422941
1.082	0.0022501710587477
1.083	0.00227866375353614
1.084	0.00230719498922483
1.085	0.00233576524838952
1.086	0.0023643750142579
1.087	0.00239302477073267
1.088	0.00242171500238975
1.089	0.0024504461944943
1.09	0.00247921883299362
1.091	0.00250803340454731
1.092	0.00253689039651839
1.093	0.00256579029698933
1.094	0.00259473359476914
1.095	0.00262372077940043
1.096	0.00265275234115947
1.097	0.00268182877108991
1.098	0.0027109505609797
1.099	0.00274011820338949
1.1	0.00276933219165976
1.101	0.00279859301990548
1.102	0.00282790118304099
1.103	0.00285725717678353
1.104	0.00288666149764616
1.105	0.00291611464297503
1.106	0.00294561711092989
1.107	0.00297516940051779
1.108	0.00300477201157356
1.109	0.00303442544479715
1.11	0.00306413020173402
1.111	0.00309388678480715
1.112	0.00312369569731885
1.113	0.00315355744344359
1.114	0.00318347252826534
1.115	0.00321344145775804
1.116	0.00324346473880688
1.117	0.0032735428792261
1.118	0.00330367638775542
1.119	0.00333386577405825
1.12	0.00336411154875726
1.121	0.00339441422342368
1.122	0.00342477431058974
1.123	0.00345519232376112
1.124	0.00348566877742584
1.125	0.00351620418705245
1.126	0.00354679906911493
1.127	0.003577453941082
1.128	0.00360816932145447
1.129	0.00363894572973855
1.13	0.00366978368649029
1.131	0.00370068371329069
1.132	0.0037316463327759
1.133	0.00376267206864433
1.134	0.00379376144566024
1.135	0.00382491498966253
1.136	0.0038561332275755
1.137	0.00388741668741766
1.138	0.00391876589831774
1.139	0.00395018139050762
1.14	0.00398166369534003
1.141	0.0040132133453028
1.142	0.00404483087402419
1.143	0.00407651681627286
1.144	0.00410827170798278
1.145	0.00414009608624966
1.146	0.00417199048933981
1.147	0.00420395545671504
1.148	0.00423599152902376
1.149	0.00426809924811344
1.15	0.00430027915705722
1.151	0.00433253180013438
1.152	0.00436485772286055
1.153	0.00439725747199127
1.154	0.00442973159553084
1.155	0.00446228064273946
1.156	0.00449490516414386
1.157	0.00452760571155153
1.158	0.00456038283805782
1.159	0.00459323709804416
1.16	0.00462616904719582
1.161	0.00465917924252857
1.162	0.00469226824236735
1.163	0.00472543660636937
1.164	0.00475868489554365
1.165	0.00479201367224391
1.166	0.00482542350017923
1.167	0.00485891494444957
1.168	0.00489248857151736
1.169	0.00492614494923949
1.17	0.00495988464687969
1.171	0.00499370823509437
1.172	0.00502761628598414
1.173	0.00506160937305111
1.174	0.00509568807125405
1.175	0.00512985295698876
1.176	0.00516410460812011
1.177	0.00519844360396604
1.178	0.00523287052534371
1.179	0.00526738595453047
1.18	0.00530199047532065
1.181	0.00533668467300785
1.182	0.0053714691344009
1.183	0.00540634444784516
1.184	0.00544131120320124
1.185	0.00547636999190537
1.186	0.00551152140692324
1.187	0.00554676604280679
1.188	0.00558210449567831
1.189	0.00561753736324633
1.19	0.00565306524480569
1.191	0.0056886887412837
1.192	0.0057244084551904
1.193	0.00576022499070383
1.194	0.00579613895360964
1.195	0.00583215095134193
1.196	0.0058682615930099
1.197	0.00590447148938367
1.198	0.00594078125290309
1.199	0.00597719149771159
1.2	0.00601370283963654
1.201	0.00605031589623728
1.202	0.00608703128676957
1.203	0.00612384963223711
1.204	0.00616077155538086
1.205	0.00619779768068085
1.206	0.00623492863440056
1.207	0.00627216504455852
1.208	0.0063095075409656
1.209	0.00634695675522856
1.21	0.00638451332076251
1.211	0.00642217787278021
1.212	0.00645995104834363
1.213	0.00649783348633015
1.214	0.00653582582748768
1.215	0.00657392871440265
1.216	0.00661214279155153
1.217	0.00665046870527064
1.218	0.00668890710379344
1.219	0.00672745863727542
1.22	0.006766123957755
1.221	0.00680490371922282
1.222	0.00684379857758266
1.223	0.00688280919069051
1.224	0.0069219362183901
1.225	0.00696118032244009
1.226	0.00700054216662416
1.227	0.00704002241669244
1.228	0.00707962174041121
1.229	0.00711934080756116
1.23	0.00715918028993556
1.231	0.00719914086137763
1.232	0.00723922319777159
1.233	0.00727942797704806
1.234	0.00731975587925149
1.235	0.00736020758646205
1.236	0.00740078378287734
1.237	0.00744148515479637
1.238	0.00748231239062491
1.239	0.00752326618092525
1.24	0.00756434721836641
1.241	0.00760555619779169
1.242	0.00764689381620443
1.243	0.00768836077277868
1.244	0.00772995776887697
1.245	0.00777168550807161
1.246	0.00781354469611983
1.247	0.00785553604104905
1.248	0.00789766025307159
1.249	0.00793991804466998
1.25	0.00798231013058981
1.251	0.00802483722784331
1.252	0.00806750005572709
1.253	0.00811029933582574
1.254	0.0081532357920473
1.255	0.00819631015060196
1.256	0.00823952314005183
1.257	0.00828287549127893
1.258	0.00832636793754915
1.259	0.00837000121448384
1.26	0.0084137760600882
1.261	0.00845769321476197
1.262	0.0085017534213101
1.263	0.00854595742495334
1.264	0.00859030597336385
1.265	0.00863479981662607
1.266	0.00867943970732199
1.267	0.00872422640046722
1.268	0.00876916065358202
1.269	0.00881424322668067
1.27	0.00885947488227146
1.271	0.00890485638539218
1.272	0.0089503885036315
1.273	0.00899607200710406
1.274	0.00904190766848245
1.275	0.00908789626303985
1.276	0.0091340385686145
1.277	0.00918033536563456
1.278	0.00922678743718208
1.279	0.00927339556891127
1.28	0.00932016054915508
1.281	0.00936708316888968
1.282	0.00941416422176289
1.283	0.00946140450406929
1.284	0.00950880481486038
1.285	0.00955636595582376
1.286	0.0096040887314075
1.287	0.00965197394879524
1.288	0.00970002241789913
1.289	0.00974823495141663
1.29	0.0097966123647879
1.291	0.00984515547626685
1.292	0.00989386510690338
1.293	0.00994274208056467
1.294	0.009991787223953
1.295	0.010041001366595
1.296	0.010090385340888
1.297	0.0101399399821247
1.298	0.0101896661284435
1.299	0.0102395646209139
1.3	0.0102896363034901
1.301	0.0103398820231106
1.302	0.0103903026295953
1.303	0.0104408989757587
1.304	0.0104916719173787
1.305	0.0105426223132064
1.306	0.0105937510250342
1.307	0.0106450589176177
1.308	0.0106965468587781
1.309	0.0107482157193708
1.31	0.0108000663733208
1.311	0.0108520996976189
1.312	0.0109043165723399
1.313	0.0109567178806813
1.314	0.011009304508935
1.315	0.0110620773465584
1.316	0.0111150372861317
1.317	0.0111681852234078
1.318	0.0112215220573297
1.319	0.0112750486900097
1.32	0.0113287660268071
1.321	0.0113826749762822
1.322	0.0114367764502319
1.323	0.0114910713637251
1.324	0.0115455606351027
1.325	0.0116002451859778
1.326	0.0116551259412709
1.327	0.0117102038292352
1.328	0.0117654797814417
1.329	0.0118209547328192
1.33	0.0118766296216606
1.331	0.0119325053896411
1.332	0.0119885829818394
1.333	0.0120448633467269
1.334	0.0121013474362357
1.335	0.0121580362057081
1.336	0.0122149306139931
1.337	0.0122720316233682
1.338	0.0123293401996456
1.339	0.0123868573121264
1.34	0.0124445839336467
1.341	0.0125025210405809
1.342	0.0125606696128635
1.343	0.0126190306340028
1.344	0.012677605091131
1.345	0.0127363939749472
1.346	0.012795398279799
1.347	0.0128546190036687
1.348	0.0129140571482154
1.349	0.0129737137187718
1.35	0.013033589724337
1.351	0.0130936861776583
1.352	0.0131540040951812
1.353	0.0132145444971208
1.354	0.0132753084074579
1.355	0.0133362968539252
1.356	0.0133975108680815
1.357	0.0134589514852763
1.358	0.0135206197447175
1.359	0.0135825166894463
1.36	0.0136446433663764
1.361	0.013707000826308
1.362	0.0137695901239283
1.363	0.0138324123178855
1.364	0.0138954684707464
1.365	0.0139587596489967
1.366	0.0140222869231614
1.367	0.0140860513677161
1.368	0.0141500540611723
1.369	0.014214296086049
1.37	0.0142787785289222
1.371	0.0143435024804575
1.372	0.0144084690353452
1.373	0.0144736792924505
1.374	0.0145391343547239
1.375	0.0146048353292514
1.376	0.0146707833272828
1.377	0.0147369794642636
1.378	0.0148034248598137
1.379	0.0148701206377915
1.38	0.0149370679262617
1.381	0.015004267857563
1.382	0.0150717215683116
1.383	0.0151394301993832
1.384	0.0152073948960201
1.385	0.0152756168077488
1.386	0.015344097088466
1.387	0.0154128368964308
1.388	0.0154818373942938
1.389	0.0155510997491106
1.39	0.01562062513241
1.391	0.0156904147200798
1.392	0.0157604696925624
1.393	0.0158307912347269
1.394	0.0159013805360182
1.395	0.0159722387903436
1.396	0.0160433671961862
1.397	0.0161147669566084
1.398	0.0161864392792559
1.399	0.0162583853763536
1.4	0.0163306064648232
1.401	0.01640310376618
1.402	0.0164758785066361
1.403	0.0165489319170646
1.404	0.0166222652331172
1.405	0.0166958796951207
1.406	0.0167697765481591
1.407	0.0168439570421413
1.408	0.0169184224317291
1.409	0.0169931739764166
1.41	0.0170682129405364
1.411	0.0171435405932812
1.412	0.0172191582087464
1.413	0.0172950670658949
1.414	0.0173712684486418
1.415	0.0174477636458334
1.416	0.0175245539513256
1.417	0.0176016406638979
1.418	0.0176790250873964
1.419	0.0177567085307047
1.42	0.0178346923077228
1.421	0.0179129777374598
1.422	0.017991566144012
1.423	0.0180704588566485
1.424	0.0181496572096975
1.425	0.0182291625427382
1.426	0.0183089762004798
1.427	0.0183890995329179
1.428	0.0184695338951997
1.429	0.0185502806478084
1.43	0.0186313411564498
1.431	0.0187127167922085
1.432	0.0187944089314129
1.433	0.018876418955827
1.434	0.0189587482525155
1.435	0.0190413982140072
1.436	0.019124370238238
1.437	0.0192076657285725
1.438	0.019291286093825
1.439	0.0193752327483665
1.44	0.019459507112046
1.441	0.0195441106102763
1.442	0.0196290446740051
1.443	0.0197143107398077
1.444	0.0197999102498514
1.445	0.0198858446519594
1.446	0.0199721153996038
1.447	0.0200587239519407
1.448	0.0201456717738608
1.449	0.0202329603360027
1.45	0.0203205911147109
1.451	0.0204085655921986
1.452	0.0204968852564207
1.453	0.020585551601215
1.454	0.0206745661262389
1.455	0.0207639303371039
1.456	0.0208536457452837
1.457	0.0209437138682063
1.458	0.0210341362292752
1.459	0.0211249143578698
1.46	0.0212160497893947
1.461	0.0213075440653228
1.462	0.0213993987331449
1.463	0.021491615346477
1.464	0.0215841954650529
1.465	0.0216771406547451
1.466	0.0217704524876439
1.467	0.0218641325419924
1.468	0.0219581824022796
1.469	0.0220526036592332
1.47	0.0221473979098903
1.471	0.0222425667575834
1.472	0.0223381118119761
1.473	0.0224340346891054
1.474	0.0225303370113892
1.475	0.0226270204076826
1.476	0.022724086513243
1.477	0.0228215369698432
1.478	0.0229193734257436
1.479	0.023017597535727
1.48	0.0231162109611489
1.481	0.0232152153699232
1.482	0.0233146124366144
1.483	0.0234144038423736
1.484	0.023514591275088
1.485	0.0236151764292813
1.486	0.0237161610062628
1.487	0.0238175467140351
1.488	0.0239193352674434
1.489	0.0240215283881113
1.49	0.0241241278044981
1.491	0.0242271352519907
1.492	0.0243305524727973
1.493	0.0244343812160963
1.494	0.0245386232380795
1.495	0.0246432803018308
1.496	0.0247483541775111
1.497	0.0248538466423156
1.498	0.0249597594805522
1.499	0.0250660944835843
1.5	0.025172853449952
1.501	0.0252800381853504
1.502	0.0253876505026938
1.503	0.0254956922220941
1.504	0.0256041651709751
1.505	0.0257130711840219
1.506	0.0258224121032526
1.507	0.0259321897780325
1.508	0.0260424060650948
1.509	0.0261530628286835
1.51	0.0262641619403752
1.511	0.0263757052792783
1.512	0.0264876947320616
1.513	0.0266001321928542
1.514	0.0267130195634024
1.515	0.026826358753091
1.516	0.0269401516788861
1.517	0.0270544002654916
1.518	0.0271691064452497
1.519	0.0272842721583046
1.52	0.0273998993525666
1.521	0.0275159899836765
1.522	0.0276325460152478
1.523	0.0277495694185959
1.524	0.0278670621731081
1.525	0.0279850262660162
1.526	0.0281034636925028
1.527	0.0282223764558651
1.528	0.0283417665673156
1.529	0.0284616360462238
1.53	0.0285819869200381
1.531	0.028702821224357
1.532	0.0288241410029073
1.533	0.0289459483077152
1.534	0.0290682451990065
1.535	0.0291910337452705
1.536	0.0293143160233171
1.537	0.0294380941183761
1.538	0.0295623701239336
1.539	0.029687146142038
1.54	0.0298124242830937
1.541	0.0299382066660101
1.542	0.0300644954182943
1.543	0.0301912926759442
1.544	0.0303186005835911
1.545	0.0304464212945064
1.546	0.0305747569706227
1.547	0.0307036097825559
1.548	0.0308329819097395
1.549	0.0309628755403466
1.55	0.0310932928713541
1.551	0.0312242361086135
1.552	0.0313557074669006
1.553	0.0314877091698804
1.554	0.0316202434501989
1.555	0.0317533125495473
1.556	0.0318869187185911
1.557	0.0320210642171332
1.558	0.0321557513141286
1.559	0.0322909822875914
1.56	0.0324267594248226
1.561	0.0325630850223462
1.562	0.0326999613859016
1.563	0.0328373908306503
1.564	0.0329753756809623
1.565	0.0331139182707716
1.566	0.0332530209433202
1.567	0.033392686051414
1.568	0.0335329159572595
1.569	0.0336737130327265
1.57	0.0338150796591918
1.571	0.0339570182277242
1.572	0.0340995311390486
1.573	0.0342426208036102
1.574	0.0343862896415743
1.575	0.0345305400829545
1.576	0.0346753745675841
1.577	0.0348207955451301
1.578	0.0349668054752499
1.579	0.0351134068275201
1.58	0.0352606020814932
1.581	0.0354083937268967
1.582	0.0355567842633349
1.583	0.0357057762007571
1.584	0.0358553720591033
1.585	0.0360055743686587
1.586	0.0361563856698979
1.587	0.036307808513655
1.588	0.0364598454610388
1.589	0.0366124990835459
1.59	0.0367657719631751
1.591	0.0369196666923273
1.592	0.0370741858739905
1.593	0.0372293321216262
1.594	0.0373851080594108
1.595	0.0375415163220083
1.596	0.0376985595549684
1.597	0.037856240414456
1.598	0.0380145615674792
1.599	0.0381735256918319
1.6	0.038333135476222
1.601	0.0384933936202287
1.602	0.0386543028344448
1.603	0.038815865840462
1.604	0.0389780853709425
1.605	0.0391409641696328
1.606	0.0393045049913923
1.607	0.0394687106023923
1.608	0.0396335837799597
1.609	0.0397991273126337
1.61	0.0399653440005068
1.611	0.0401322366548982
1.612	0.0402998080985668
1.613	0.040468061165825
1.614	0.0406369987024391
1.615	0.0408066235658424
1.616	0.0409769386250076
1.617	0.0411479467606171
1.618	0.0413196508650344
1.619	0.0414920538424752
1.62	0.0416651586089216
1.621	0.0418389680922218
1.622	0.0420134852321894
1.623	0.0421887129805611
1.624	0.042364654301096
1.625	0.0425413121696039
1.626	0.0427186895741158
1.627	0.0428967895147139
1.628	0.0430756150037723
1.629	0.0432551690658727
1.63	0.0434354547380025
1.631	0.0436164750694417
1.632	0.0437982331219899
1.633	0.0439807319698104
1.634	0.0441639746996572
1.635	0.0443479644109317
1.636	0.044532704215527
1.637	0.0447181972381543
1.638	0.0449044466161865
1.639	0.0450914554997865
1.64	0.0452792270520206
1.641	0.0454677644488015
1.642	0.0456570708790451
1.643	0.0458471495445991
1.644	0.0460380036604704
1.645	0.0462296364547115
1.646	0.0464220511685625
1.647	0.0466152510564655
1.648	0.0468092393862065
1.649	0.0470040194388304
1.65	0.0471995945088537
1.651	0.0473959679042082
1.652	0.047593142946269
1.653	0.0477911229700396
1.654	0.0479899113240805
1.655	0.0481895113707651
1.656	0.0483899264859531
1.657	0.0485911600595301
1.658	0.0487932154950812
1.659	0.0489960962101748
1.66	0.049199805636249
1.661	0.0494043472188253
1.662	0.0496097244175076
1.663	0.0498159407059688
1.664	0.0500229995721355
1.665	0.0502309045181732
1.666	0.050439659060487
1.667	0.0506492667300051
1.668	0.0508597310719807
1.669	0.0510710556460907
1.67	0.0512832440266919
1.671	0.0514962998026789
1.672	0.0517102265776685
1.673	0.0519250279699861
1.674	0.0521407076127076
1.675	0.0523572691538021
1.676	0.0525747162561601
1.677	0.0527930525976785
1.678	0.053012281871176
1.679	0.0532324077847335
1.68	0.0534534340614954
1.681	0.0536753644398402
1.682	0.0538982026734942
1.683	0.054121952531446
1.684	0.0543466177982168
1.685	0.0545722022737607
1.686	0.0547987097735216
1.687	0.0550261441286182
1.688	0.0552545091858434
1.689	0.0554838088077361
1.69	0.0557140468725947
1.691	0.0559452272746341
1.692	0.0561773539240278
1.693	0.0564104307469364
1.694	0.056644461685508
1.695	0.0568794506981192
1.696	0.0571154017593472
1.697	0.0573523188600547
1.698	0.0575902060073616
1.699	0.0578290672249153
1.7	0.0580689065527054
1.701	0.0583097280473055
1.702	0.0585515357820299
1.703	0.0587943338466772
1.704	0.0590381263479571
1.705	0.0592829174092344
1.706	0.0595287111709695
1.707	0.0597755117904342
1.708	0.0600233234419818
1.709	0.0602721503169619
1.71	0.0605219966241179
1.711	0.0607728665892324
1.712	0.0610247644554818
1.713	0.0612776944834508
1.714	0.0615316609511467
1.715	0.061786668154042
1.716	0.0620427204052874
1.717	0.0622998220358113
1.718	0.0625579773941354
1.719	0.0628171908466157
1.72	0.0630774667775569
1.721	0.0633388095892116
1.722	0.063601223701923
1.723	0.0638647135541248
1.724	0.0641292836023268
1.725	0.0643949383215272
1.726	0.0646616822049566
1.727	0.0649295197641351
1.728	0.0651984555294405
1.729	0.0654684940494406
1.73	0.0657396398916035
1.731	0.0660118976419568
1.732	0.066285271905457
1.733	0.0665597673058897
1.734	0.0668353884861261
1.735	0.0671121401078381
1.736	0.0673900268519958
1.737	0.0676690534187543
1.738	0.0679492245274815
1.739	0.0682305449169434
1.74	0.0685130193454029
1.741	0.0687966525904926
1.742	0.0690814494495839
1.743	0.069367414739645
1.744	0.0696545532974255
1.745	0.0699428699796272
1.746	0.0702323696627332
1.747	0.0705230572432356
1.748	0.0708149376378628
1.749	0.0711080157833806
1.75	0.0714022966367907
1.751	0.071697785175644
1.752	0.0719944863976991
1.753	0.0722924053212921
1.754	0.0725915469854215
1.755	0.0728919164497199
1.756	0.0731935187945396
1.757	0.0734963591210658
1.758	0.0738004425516579
1.759	0.0741057742293378
1.76	0.0744123593185577
1.761	0.0747202030048015
1.762	0.075029310494898
1.763	0.0753396870169638
1.764	0.075651337820716
1.765	0.0759642681774153
1.766	0.0762784833797525
1.767	0.0765939887424452
1.768	0.0769107896018397
1.769	0.0772288913161958
1.77	0.0775482992659704
1.771	0.0778690188534199
1.772	0.0781910555032539
1.773	0.0785144146622372
1.774	0.078839101799673
1.775	0.0791651224072041
1.776	0.0794924819992104
1.777	0.07982118611244
1.778	0.080151240306634
1.779	0.0804826501642424
1.78	0.0808154212906231
1.781	0.0811495593142411
1.782	0.0814850698866678
1.783	0.0818219586826956
1.784	0.0821602314003655
1.785	0.0824998937609962
1.786	0.0828409515098372
1.787	0.0831834104153302
1.788	0.083527276269848
1.789	0.0838725548894104
1.79	0.0842192521139964
1.791	0.08456737380763
1.792	0.0849169258583515
1.793	0.0852679141784165
1.794	0.0856203447043242
1.795	0.0859742233971019
1.796	0.0863295562421058
1.797	0.0866863492494758
1.798	0.087044608453823
1.799	0.0874043399147979
1.8	0.0877655497168348
1.801	0.088128243969237
1.802	0.0884924288066031
1.803	0.0888581103887418
1.804	0.0892252949006718
1.805	0.089593988552906
1.806	0.0899641975815086
1.807	0.090335928248038
1.808	0.0907091868399732
1.809	0.0910839796704295
1.81	0.0914603130786986
1.811	0.0918381934299077
1.812	0.0922176271155308
1.813	0.0925986205532183
1.814	0.0929811801870528
1.815	0.0933653124874922
1.816	0.0937510239517678
1.817	0.0941383211037135
1.818	0.0945272104939647
1.819	0.0949176987001579
1.82	0.0953097923269013
1.821	0.0957034980061167
1.822	0.0960988223967263
1.823	0.0964957721851931
1.824	0.0968943540855207
1.825	0.097294574839168
1.826	0.0976964412155041
1.827	0.098099960011524
1.828	0.0985051380523316
1.829	0.0989119821910549
1.83	0.0993204993088739
1.831	0.0997306963154756
1.832	0.100142580148798
1.833	0.100556157775344
1.834	0.100971436190406
1.835	0.101388422417841
1.836	0.101807123510469
1.837	0.102227546550154
1.838	0.102649698647866
1.839	0.103073586943765
1.84	0.10349921860751
1.841	0.10392660083798
1.842	0.104355740864037
1.843	0.104786645943989
1.844	0.105219323366072
1.845	0.105653780448478
1.846	0.106090024539668
1.847	0.106528063018089
1.848	0.106967903292599
1.849	0.107409552802721
1.85	0.107853019018336
1.851	0.108298309440158
1.852	0.108745431599829
1.853	0.109194393059767
1.854	0.109645201413628
1.855	0.110097864286473
1.856	0.110552389334316
1.857	0.111008784245115
1.858	0.111467056738178
1.859	0.11192721456456
1.86	0.112389265507488
1.861	0.112853217381684
1.862	0.113319078034749
1.863	0.113786855345836
1.864	0.114256557227009
1.865	0.114728191622646
1.866	0.115201766509955
1.867	0.11567728989877
1.868	0.116154769832207
1.869	0.116634214386011
1.87	0.117115631669662
1.871	0.117599029825669
1.872	0.118084417030133
1.873	0.118571801492863
1.874	0.119061191457206
1.875	0.119552595200901
1.876	0.120046021035165
1.877	0.120541477305977
1.878	0.121038972393137
1.879	0.121538514711375
1.88	0.122040112709811
1.881	0.122543774872412
1.882	0.123049509717958
1.883	0.123557325800306
1.884	0.124067231708779
1.885	0.12457923606766
1.886	0.125093347536904
1.887	0.125609574812245
1.888	0.126127926624775
1.889	0.126648411741996
1.89	0.127171038967305
1.891	0.127695817140335
1.892	0.128222755136989
1.893	0.128751861869802
1.894	0.129283146288088
1.895	0.129816617377884
1.896	0.130352284162115
1.897	0.130890155701024
1.898	0.131430241092119
1.899	0.131972549470277
1.9	0.132517090007866
1.901	0.13306387191534
1.902	0.133612904440724
1.903	0.134164196870415
1.904	0.134717758528666
1.905	0.13527359877844
1.906	0.135831727021127
1.907	0.1363921526968
1.908	0.136954885284297
1.909	0.137519934301736
1.91	0.138087309306286
1.911	0.138657019894026
1.912	0.139229075701451
1.913	0.139803486403821
1.914	0.140380261716871
1.915	0.140959411395897
1.916	0.141540945236613
1.917	0.142124873075034
1.918	0.142711204787418
1.919	0.143299950291123
1.92	0.143891119543923
1.921	0.144484722544689
1.922	0.145080769333902
1.923	0.145679269992399
1.924	0.146280234643427
1.925	0.146883673451612
1.926	0.147489596623302
1.927	0.148098014407083
1.928	0.148708937093602
1.929	0.149322375015799
1.93	0.149938338549418
1.931	0.15055683811255
1.932	0.151177884166543
1.933	0.15180148721555
1.934	0.152427657807095
1.935	0.153056406532244
1.936	0.153687744025319
1.937	0.154321680964813
1.938	0.154958228072985
1.939	0.15559739611615
1.94	0.156239195905357
1.941	0.156883638295596
1.942	0.157530734186992
1.943	0.158180494524458
1.944	0.158832930297876
1.945	0.159488052542315
1.946	0.160145872338489
1.947	0.160806400812646
1.948	0.161469649136905
1.949	0.162135628529143
1.95	0.162804350253793
1.951	0.163475825621276
1.952	0.16415006598919
1.953	0.164827082761121
1.954	0.165506887388176
1.955	0.166189491368357
1.956	0.166874906247301
1.957	0.16756314361777
1.958	0.168254215120612
1.959	0.168948132444541
1.96	0.169644907326074
1.961	0.17034455155067
1.962	0.171047076951652
1.963	0.171752495411738
1.964	0.172460818862078
1.965	0.173172059283104
1.966	0.173886228704589
1.967	0.174603339205987
1.968	0.17532340291632
1.969	0.17604643201463
1.97	0.176772438729813
1.971	0.177501435342037
1.972	0.178233434180697
1.973	0.178968447627312
1.974	0.179706488113368
1.975	0.180447568121963
1.976	0.181191700187867
1.977	0.181938896896952
1.978	0.182689170887272
1.979	0.183442534848723
1.98	0.184199001523666
1.981	0.184958583706759
1.982	0.185721294245525
1.983	0.186487146040236
1.984	0.18725615204437
1.985	0.188028325264838
1.986	0.188803678761985
1.987	0.189582225649929
1.988	0.190363979097015
1.989	0.191148952325534
1.99	0.191937158612404
1.991	0.19272861128934
1.992	0.193523323742681
1.993	0.194321309414192
1.994	0.195122581800547
1.995	0.195927154454694
1.996	0.196735040984777
1.997	0.197546255055443
1.998	0.198360810387214
1.999	0.199178720757402
2	0.200000000000102
2.001	0.200824662006085
2.002	0.201652720723644
2.003	0.202484190158543
2.004	0.203319084373902
2.005	0.20415741749099
2.006	0.204999203689397
2.007	0.205844457206638
2.008	0.206693192339401
2.009	0.207545423442923
2.01	0.2084011649319
2.011	0.209260431279858
2.012	0.210123237020582
2.013	0.210989596747254
2.014	0.211859525113368
2.015	0.212733036832617
2.016	0.213610146679457
2.017	0.214490869489453
2.018	0.215375220158478
2.019	0.216263213644709
2.02	0.217154864967256
2.021	0.218050189207588
2.022	0.218949201508849
2.023	0.219851917076596
2.024	0.220758351179654
2.025	0.221668519149205
2.026	0.222582436379128
2.027	0.22350011832782
2.028	0.224421580516605
2.029	0.225346838531038
2.03	0.226275908020398
2.031	0.227208804699217
2.032	0.228145544345978
2.033	0.229086142805102
2.034	0.230030615984958
2.035	0.230978979860652
2.036	0.231931250472542
2.037	0.232887443927098
2.038	0.233847576397238
2.039	0.23481166412256
2.04	0.23577972340928
2.041	0.236751770631258
2.042	0.237727822229203
2.043	0.238707894711865
2.044	0.239692004656547
2.045	0.24068016870774
2.046	0.241672403579287
2.047	0.242668726053466
2.048	0.243669152982193
2.049	0.244673701286104
2.05	0.24568238795672
2.051	0.246695230053888
2.052	0.247712244709248
2.053	0.248733449123847
2.054	0.249758860570751
2.055	0.250788496393227
2.056	0.251822374006338
2.057	0.252860510897165
2.058	0.253902924624242
2.059	0.254949632818864
2.06	0.256000653185026
2.061	0.257056003499372
2.062	0.258115701611871
2.063	0.259179765446049
2.064	0.260248212999443
2.065	0.261321062343313
2.066	0.262398331623956
2.067	0.263480039061847
2.068	0.264566202953063
2.069	0.26565684166826
2.07	0.266751973654891
2.071	0.267851617435497
2.072	0.268955791609358
2.073	0.270064514852265
2.074	0.271177805917034
2.075	0.272295683633445
2.076	0.273418166909323
2.077	0.274545274729803
2.078	0.275677026158974
2.079	0.276813440338742
2.08	0.277954536490483
2.081	0.279100333914471
2.082	0.280250851990331
2.083	0.281406110177613
2.084	0.28256612801647
2.085	0.283730925127202
2.086	0.284900521210716
2.087	0.286074936049658
2.088	0.287254189507621
2.089	0.288438301530164
2.09	0.289627292145383
2.091	0.290821181463912
2.092	0.292019989678579
2.093	0.293223737065773
2.094	0.294432443985556
2.095	0.295646130881778
2.096	0.29686481828287
2.097	0.298088526800484
2.098	0.299317277133468
2.099	0.300551090064005
2.1	0.301789986460449
2.101	0.303033987277558
2.102	0.304283113556039
2.103	0.305537386423453
2.104	0.306796827094445
2.105	0.308061456870519
2.106	0.309331297141739
2.107	0.310606369386051
2.108	0.311886695169505
2.109	0.313172296147627
2.11	0.314463194064274
2.111	0.31575941075414
2.112	0.317060968140822
2.113	0.31836788823864
2.114	0.319680193152635
2.115	0.320997905078684
2.116	0.322321046304751
2.117	0.323649639209975
2.118	0.324983706266039
2.119	0.326323270036823
2.12	0.327668353179888
2.121	0.329018978445447
2.122	0.33037516867762
2.123	0.331736946815113
2.124	0.333104335890425
2.125	0.334477359031553
2.126	0.335856039461646
2.127	0.337240400499127
2.128	0.338630465559049
2.129	0.340026258152648
2.13	0.341427801888244
2.131	0.342835120471136
2.132	0.344248237704505
2.133	0.345667177489531
2.134	0.347091963825847
2.135	0.348522620812105
2.136	0.349959172646322
2.137	0.351401643625763
2.138	0.35285005814842
2.139	0.354304440712326
2.14	0.3557648159167
2.141	0.357231208461712
2.142	0.35870364315042
2.143	0.360182144886721
2.144	0.361666738677968
2.145	0.363157449634173
2.146	0.364654302968916
2.147	0.366157324000142
2.148	0.367666538148796
2.149	0.369181970942122
2.15	0.37070364801184
2.151	0.372231595095286
2.152	0.373765838035638
2.153	0.375306402783167
2.154	0.376853315394214
2.155	0.378406602033465
2.156	0.379966288972582
2.157	0.381532402591915
2.158	0.383104969380724
2.159	0.384684015936386
2.16	0.386269568967464
2.161	0.387861655291317
2.162	0.389460301836039
2.163	0.391065535641133
2.164	0.392677383857063
2.165	0.394295873746387
2.166	0.395921032683987
2.167	0.397552888157293
2.168	0.399191467767423
2.169	0.400836799229069
2.17	0.402488910371062
2.171	0.404147829136605
2.172	0.405813583584518
2.173	0.407486201889242
2.174	0.40916571234095
2.175	0.410852143346574
2.176	0.412545523430367
2.177	0.414245881233455
2.178	0.415953245515425
2.179	0.417667645154438
2.18	0.419389109147573
2.181	0.421117666611281
2.182	0.42285334678229
2.183	0.424596179017499
2.184	0.426346192794426
2.185	0.428103417712919
2.186	0.429867883494467
2.187	0.431639619982661
2.188	0.433418657143989
2.189	0.435205025069649
2.19	0.436998753973171
2.191	0.438799874193705
2.192	0.440608416194777
2.193	0.442424410566105
2.194	0.444247888022801
2.195	0.446078879407082
2.196	0.447917415688153
2.197	0.449763527961977
2.198	0.451617247453896
2.199	0.453478605517375
2.2	0.455347633634915
2.201	0.457224363418732
2.202	0.459108826612123
2.203	0.461001055087991
2.204	0.462901080851339
2.205	0.464808936038708
2.206	0.466724652919652
2.207	0.468648263895489
2.208	0.470579801502481
2.209	0.472519298410248
2.21	0.474466787422784
2.211	0.476422301479829
2.212	0.478385873656407
2.213	0.480357537163968
2.214	0.482337325350841
2.215	0.484325271703369
2.216	0.486321409844436
2.217	0.488325773536758
2.218	0.490338396682318
2.219	0.492359313321685
2.22	0.494388557636171
2.221	0.496426163947945
2.222	0.498472166721285
2.223	0.500526600561898
2.224	0.502589500217255
2.225	0.504660900580006
2.226	0.50674083668423
2.227	0.508829343710772
2.228	0.51092645698327
2.229	0.513032211972359
2.23	0.515146644294646
2.231	0.517269789712827
2.232	0.519401684137392
2.233	0.521542363627418
2.234	0.523691864388866
2.235	0.525850222778786
2.236	0.528017475303614
2.237	0.530193658619055
2.238	0.532378809532702
2.239	0.534572965004486
2.24	0.536776162145429
2.241	0.538988438220258
2.242	0.541209830646494
2.243	0.543440376996841
2.244	0.545680114998618
2.245	0.547929082533415
2.246	0.550187317640621
2.247	0.552454858515603
2.248	0.554731743510956
2.249	0.557018011136961
2.25	0.559313700064195
2.251	0.561618849120578
2.252	0.563933497295466
2.253	0.566257683738741
2.254	0.568591447760127
2.255	0.570934828833742
2.256	0.573287866594455
2.257	0.575650600840618
2.258	0.578023071536109
2.259	0.580405318808062
2.26	0.582797382949366
2.261	0.585199304418438
2.262	0.58761112384218
2.263	0.590032882012338
2.264	0.592464619890961
2.265	0.594906378607675
2.266	0.597358199461951
2.267	0.599820123923337
2.268	0.602292193632366
2.269	0.604774450401692
2.27	0.607266936215183
2.271	0.609769693230191
2.272	0.612282763778921
2.273	0.614806190365698
2.274	0.617340015671743
2.275	0.61988428255404
2.276	0.622439034045328
2.277	0.625004313356612
2.278	0.627580163876928
2.279	0.630166629172891
2.28	0.63276375299165
2.281	0.635371579260891
2.282	0.637990152088378
2.283	0.640619515765138
2.284	0.643259714762735
2.285	0.645910793737585
2.286	0.648572797528914
2.287	0.651245771162394
2.288	0.653929759847188
2.289	0.656624808980723
2.29	0.659330964145738
2.291	0.662048271114372
2.292	0.664776775845439
2.293	0.667516524489884
2.294	0.67026756338646
2.295	0.673029939065827
2.296	0.67580369825032
2.297	0.678588887854858
2.298	0.681385554988083
2.299	0.684193746951223
2.3	0.687013511242412
2.301	0.689844895554188
2.302	0.692687947776903
2.303	0.695542715996453
2.304	0.698409248498137
2.305	0.701287593765301
2.306	0.704177800483194
2.307	0.707079917535339
2.308	0.709993994007618
2.309	0.712920079188962
2.31	0.715858222569295
2.311	0.718808473845002
2.312	0.72177088291528
2.313	0.724745499886467
2.314	0.727732375070218
2.315	0.73073155898669
2.316	0.733743102361814
2.317	0.73676705613434
2.318	0.739803471450159
2.319	0.74285239966548
2.32	0.745913892351382
2.321	0.748988001287444
2.322	0.752074778469705
2.323	0.755174276107709
2.324	0.758286546624731
2.325	0.761411642661642
2.326	0.764549617075318
2.327	0.767700522941595
2.328	0.770864413554136
2.329	0.774041342425789
2.33	0.777231363291776
2.331	0.780434530105595
2.332	0.78365089704721
2.333	0.786880518516455
2.334	0.790123449138491
2.335	0.793379743764035
2.336	0.79664945746913
2.337	0.799932645557874
2.338	0.803229363560149
2.339	0.806539667237757
2.34	0.809863612578738
2.341	0.813201255805325
2.342	0.816552653368944
2.343	0.819917861953854
2.344	0.823296938480553
2.345	0.82668994010055
2.346	0.830096924202508
2.347	0.833517948412464
2.348	0.836953070592244
2.349	0.840402348842872
2.35	0.843865841505021
2.351	0.847343607159701
2.352	0.850835704629162
2.353	0.854342192977583
2.354	0.857863131513113
2.355	0.861398579789238
2.356	0.864948597602961
2.357	0.868513244999122
2.358	0.872092582269488
2.359	0.875686669954121
2.36	0.879295568842053
2.361	0.882919339975615
2.362	0.886558044643834
2.363	0.8902117443929
2.364	0.893880501021158
2.365	0.897564376580476
2.366	0.901263433379199
2.367	0.904977733982378
2.368	0.908707341213358
2.369	0.912452318153328
2.37	0.91621272814632
2.371	0.919988634792617
2.372	0.923780101957846
2.373	0.927587193772069
2.374	0.931409974624557
2.375	0.935248509176745
2.376	0.9391028623495
2.377	0.942973099336768
2.378	0.946859285598293
2.379	0.950761486864849
2.38	0.954679769136192
2.381	0.958614198687201
2.382	0.962564842063557
2.383	0.966531766084699
2.384	0.970515037847235
2.385	0.974514724723804
2.386	0.978530894363985
2.387	0.982563614696573
2.388	0.986612953930262
2.389	0.990678980554776
2.39	0.994761763341785
2.391	0.998861371348085
2.392	1.00297787391219
2.393	1.00711134066069
2.394	1.01126184150576
2.395	1.01542944664834
2.396	1.01961422657928
2.397	1.02381625207818
2.398	1.02803559421818
2.399	1.03227232436393
2.4	1.03652651417383


==> graphics/position_2-2.tsv <==
2.4	-0.0383331354761892
2.401	-0.0381735256918124
2.402	-0.0380145615674613
2.403	-0.0378562404144455
2.404	-0.0376985595549504
2.405	-0.0375415163219905
2.406	-0.0373851080593658
2.407	-0.0372293321216148
2.408	-0.0370741858739726
2.409	-0.036919666692323
2.41	-0.036765771963158
2.411	-0.0366124990835298
2.412	-0.0364598454610084
2.413	-0.0363078085136394
2.414	-0.0361563856698969
2.415	-0.0360055743686432
2.416	-0.0358553720590831
2.417	-0.0357057762007225
2.418	-0.0355567842633244
2.419	-0.0354083937268664
2.42	-0.0352606020814982
2.421	-0.0351134068274987
2.422	-0.0349668054752349
2.423	-0.0348207955451176
2.424	-0.0346753745675621
2.425	-0.0345305400829446
2.426	-0.034386289641561
2.427	-0.0342426208035856
2.428	-0.0340995311390301
2.429	-0.0339570182277025
2.43	-0.0338150796591647
2.431	-0.0336737130326945
2.432	-0.0335329159572422
2.433	-0.0333926860513919
2.434	-0.0332530209433207
2.435	-0.0331139182707586
2.436	-0.0329753756809484
2.437	-0.032837390830606
2.438	-0.0326999613858814
2.439	-0.0325630850223172
2.44	-0.0324267594248125
2.441	-0.0322909822875808
2.442	-0.0321557513141122
2.443	-0.0320210642171352
2.444	-0.0318869187185764
2.445	-0.0317533125495243
2.446	-0.0316202434501875
2.447	-0.0314877091698601
2.448	-0.0313557074668819
2.449	-0.0312242361085993
2.45	-0.0310932928713311
2.451	-0.0309628755403261
2.452	-0.0308329819097305
2.453	-0.0307036097825465
2.454	-0.030574756970598
2.455	-0.0304464212944918
2.456	-0.0303186005835822
2.457	-0.0301912926759325
2.458	-0.0300644954182805
2.459	-0.0299382066660008
2.46	-0.029812424283068
2.461	-0.0296871461420222
2.462	-0.0295623701239319
2.463	-0.0294380941183582
2.464	-0.0293143160233195
2.465	-0.0291910337452558
2.466	-0.0290682451989934
2.467	-0.028945948307709
2.468	-0.0288241410028959
2.469	-0.0287028212243269
2.47	-0.0285819869200219
2.471	-0.0284616360462113
2.472	-0.028341766567303
2.473	-0.0282223764558462
2.474	-0.0281034636924985
2.475	-0.0279850262659912
2.476	-0.0278670621730954
2.477	-0.0277495694185879
2.478	-0.0276325460152174
2.479	-0.0275159899836722
2.48	-0.0273998993525447
2.481	-0.027284272158299
2.482	-0.027169106445238
2.483	-0.0270544002654697
2.484	-0.0269401516788753
2.485	-0.0268263587530749
2.486	-0.0267130195633953
2.487	-0.0266001321928392
2.488	-0.0264876947320491
2.489	-0.026375705279279
2.49	-0.0262641619403602
2.491	-0.0261530628286681
2.492	-0.0260424060650934
2.493	-0.0259321897780076
2.494	-0.0258224121032327
2.495	-0.0257130711840091
2.496	-0.0256041651709648
2.497	-0.0254956922220827
2.498	-0.0253876505026721
2.499	-0.0252800381853345
2.5	-0.0251728534499353
2.501	-0.025066094483571
2.502	-0.0249597594805405
2.503	-0.0248538466423128
2.504	-0.0247483541774975
2.505	-0.0246432803018143
2.506	-0.024538623238063
2.507	-0.0244343812160934
2.508	-0.0243305524727747
2.509	-0.0242271352519663
2.51	-0.0241241278044892
2.511	-0.0240215283880932
2.512	-0.0239193352674315
2.513	-0.0238175467140275
2.514	-0.023716161006249
2.515	-0.0236151764292762
2.516	-0.0235145912750745
2.517	-0.023414403842365
2.518	-0.0233146124365963
2.519	-0.0232152153699142
2.52	-0.0231162109611355
2.521	-0.023017597535717
2.522	-0.0229193734257299
2.523	-0.0228215369698292
2.524	-0.0227240865132273
2.525	-0.022627020407665
2.526	-0.022530337011384
2.527	-0.0224340346890985
2.528	-0.022338111811969
2.529	-0.0222425667575736
2.53	-0.0221473979098811
2.531	-0.022052603659222
2.532	-0.0219581824022643
2.533	-0.0218641325419849
2.534	-0.0217704524876405
2.535	-0.021677140654744
2.536	-0.0215841954650371
2.537	-0.0214916153464604
2.538	-0.0213993987331315
2.539	-0.021307544065316
2.54	-0.0212160497893999
2.541	-0.0211249143578666
2.542	-0.0210341362292673
2.543	-0.020943713868198
2.544	-0.0208536457452709
2.545	-0.0207639303370909
2.546	-0.0206745661262273
2.547	-0.0205855516011908
2.548	-0.0204968852564055
2.549	-0.0204085655921852
2.55	-0.0203205911147077
2.551	-0.0202329603359888
2.552	-0.0201456717738566
2.553	-0.0200587239519294
2.554	-0.0199721153995871
2.555	-0.0198858446519488
2.556	-0.0197999102498465
2.557	-0.0197143107398016
2.558	-0.0196290446739997
2.559	-0.0195441106102664
2.56	-0.0194595071120423
2.561	-0.0193752327483593
2.562	-0.0192912860938161
2.563	-0.0192076657285545
2.564	-0.0191243702382349
2.565	-0.0190413982140127
2.566	-0.018958748252514
2.567	-0.018876418955813
2.568	-0.0187944089314065
2.569	-0.0187127167921926
2.57	-0.0186313411564449
2.571	-0.0185502806477909
2.572	-0.0184695338951881
2.573	-0.018389099532901
2.574	-0.0183089762004764
2.575	-0.0182291625427238
2.576	-0.0181496572096898
2.577	-0.0180704588566352
2.578	-0.0179915661440138
2.579	-0.0179129777374487
2.58	-0.01783469230771
2.581	-0.0177567085306927
2.582	-0.0176790250873922
2.583	-0.0176016406638861
2.584	-0.0175245539513078
2.585	-0.0174477636458277
2.586	-0.0173712684486271
2.587	-0.0172950670658818
2.588	-0.0172191582087344
2.589	-0.0171435405932776
2.59	-0.0170682129405273
2.591	-0.0169931739764067
2.592	-0.0169184224317205
2.593	-0.016843957042133
2.594	-0.0167697765481527
2.595	-0.0166958796951024
2.596	-0.0166222652331049
2.597	-0.0165489319170595
2.598	-0.0164758785066186
2.599	-0.0164031037661705
2.6	-0.0163306064648174
2.601	-0.016258385376352
2.602	-0.016186439279241
2.603	-0.0161147669566015
2.604	-0.0160433671961795
2.605	-0.0159722387903334
2.606	-0.0159013805360106
2.607	-0.0158307912347275
2.608	-0.0157604696925495
2.609	-0.0156904147200709
2.61	-0.0156206251323938
2.611	-0.0155510997491113
2.612	-0.0154818373942835
2.613	-0.0154128368964188
2.614	-0.0153440970884566
2.615	-0.0152756168077435
2.616	-0.0152073948960163
2.617	-0.0151394301993828
2.618	-0.0150717215683005
2.619	-0.0150042678575575
2.62	-0.0149370679262542
2.621	-0.0148701206377841
2.622	-0.0148034248598123
2.623	-0.0147369794642584
2.624	-0.0146707833272781
2.625	-0.0146048353292405
2.626	-0.0145391343547148
2.627	-0.014473679292446
2.628	-0.0144084690353385
2.629	-0.014343502480439
2.63	-0.0142787785289151
2.631	-0.0142142960860379
2.632	-0.0141500540611619
2.633	-0.0140860513677108
2.634	-0.0140222869231528
2.635	-0.0139587596489903
2.636	-0.013895468470732
2.637	-0.0138324123178846
2.638	-0.0137695901239265
2.639	-0.0137070008262952
2.64	-0.0136446433663673
2.641	-0.013582516689439
2.642	-0.0135206197447117
2.643	-0.0134589514852719
2.644	-0.0133975108680739
2.645	-0.0133362968539217
2.646	-0.0132753084074542
2.647	-0.0132145444971214
2.648	-0.0131540040951761
2.649	-0.0130936861776483
2.65	-0.0130335897243314
2.651	-0.0129737137187647
2.652	-0.0129140571482174
2.653	-0.0128546190036687
2.654	-0.012795398279793
2.655	-0.0127363939749412
2.656	-0.0126776050911257
2.657	-0.0126190306340024
2.658	-0.0125606696128524
2.659	-0.0125025210405687
2.66	-0.0124445839336382
2.661	-0.0123868573121222
2.662	-0.0123293401996429
2.663	-0.0122720316233669
2.664	-0.0122149306139867
2.665	-0.0121580362057079
2.666	-0.0121013474362273
2.667	-0.0120448633467218
2.668	-0.0119885829818307
2.669	-0.0119325053896373
2.67	-0.0118766296216555
2.671	-0.0118209547328132
2.672	-0.0117654797814353
2.673	-0.0117102038292285
2.674	-0.0116551259412663
2.675	-0.0116002451859694
2.676	-0.0115455606350974
2.677	-0.0114910713637235
2.678	-0.0114367764502279
2.679	-0.0113826749762751
2.68	-0.0113287660268038
2.681	-0.0112750486900062
2.682	-0.0112215220573191
2.683	-0.0111681852234014
2.684	-0.011115037286124
2.685	-0.0110620773465533
2.686	-0.0110093045089341
2.687	-0.0109567178806746
2.688	-0.0109043165723368
2.689	-0.0108520996976131
2.69	-0.0108000663733174
2.691	-0.0107482157193666
2.692	-0.0106965468587696
2.693	-0.0106450589176075
2.694	-0.010593751025024
2.695	-0.0105426223132057
2.696	-0.0104916719173718
2.697	-0.010440898975755
2.698	-0.0103903026295933
2.699	-0.0103398820231075
2.7	-0.0102896363034939
2.701	-0.0102395646209053
2.702	-0.0101896661284373
2.703	-0.010139939982118
2.704	-0.0100903853408869
2.705	-0.0100410013665868
2.706	-0.00999178722394545
2.707	-0.009942742080564
2.708	-0.0098938651069016
2.709	-0.00984515547626374
2.71	-0.00979661236478147
2.711	-0.00974823495140953
2.712	-0.00970002241789758
2.713	-0.00965197394878969
2.714	-0.00960408873140173
2.715	-0.00955636595581311
2.716	-0.00950880481484861
2.717	-0.00946140450406885
2.718	-0.00941416422175223
2.719	-0.00936708316888613
2.72	-0.00932016054914975
2.721	-0.00927339556890305
2.722	-0.00922678743717142
2.723	-0.00918033536563279
2.724	-0.00913403856860784
2.725	-0.00908789626303741
2.726	-0.00904190766848068
2.727	-0.00899607200709607
2.728	-0.00895038850362706
2.729	-0.00890485638538907
2.73	-0.00885947488226346
2.731	-0.00881424322667268
2.732	-0.0087691606535798
2.733	-0.00872422640046366
2.734	-0.00867943970731666
2.735	-0.00863479981662429
2.736	-0.00859030597335542
2.737	-0.00854595742494801
2.738	-0.00850175342130077
2.739	-0.00845769321475487
2.74	-0.0084137760600842
2.741	-0.00837000121448073
2.742	-0.00832636793754604
2.743	-0.00828287549127404
2.744	-0.0082395231400425
2.745	-0.00819631015059663
2.746	-0.00815323579204019
2.747	-0.00811029933582175
2.748	-0.00806750005572132
2.749	-0.00802483722784064
2.75	-0.0079823101305867
2.751	-0.0079399180446651
2.752	-0.00789766025306538
2.753	-0.00785553604104505
2.754	-0.0078135446961225
2.755	-0.00777168550806495
2.756	-0.00772995776887253
2.757	-0.00768836077277246
2.758	-0.00764689381619821
2.759	-0.00760555619778636
2.76	-0.00756434721835975
2.761	-0.00752326618091725
2.762	-0.00748231239062136
2.763	-0.00744148515478882
2.764	-0.00740078378287246
2.765	-0.00736020758645806
2.766	-0.00731975587924882
2.767	-0.00727942797704983
2.768	-0.00723922319776316
2.769	-0.00719914086137274
2.77	-0.0071591802899329
2.771	-0.00711934080755761
2.772	-0.00707962174040944
2.773	-0.00704002241668888
2.774	-0.00700054216661705
2.775	-0.00696118032243387
2.776	-0.00692193621838166
2.777	-0.00688280919069051
2.778	-0.00684379857757467
2.779	-0.00680490371921527
2.78	-0.00676612395775056
2.781	-0.0067274586372692
2.782	-0.00668890710379122
2.783	-0.00665046870526398
2.784	-0.00661214279154576
2.785	-0.00657392871440132
2.786	-0.00653582582748369
2.787	-0.00649783348632749
2.788	-0.00645995104833741
2.789	-0.00642217787277755
2.79	-0.00638451332075718
2.791	-0.00634695675522723
2.792	-0.0063095075409616
2.793	-0.00627216504455141
2.794	-0.0062349286343939
2.795	-0.00619779768067641
2.796	-0.00616077155537598
2.797	-0.00612384963223578
2.798	-0.00608703128676913
2.799	-0.00605031589623461
2.8	-0.00601370283963476
2.801	-0.00597719149770448
2.802	-0.00594078125289776
2.803	-0.00590447148937789
2.804	-0.00586826159300635
2.805	-0.00583215095133882
2.806	-0.00579613895360387
2.807	-0.0057602249907025
2.808	-0.00572440845519218
2.809	-0.00568868874127837
2.81	-0.00565306524480391
2.811	-0.005617537363241
2.812	-0.00558210449567653
2.813	-0.00554676604280679
2.814	-0.00551152140692013
2.815	-0.0054763699918996
2.816	-0.00544131120319769
2.817	-0.00540634444783761
2.818	-0.00537146913439779
2.819	-0.0053366846730043
2.82	-0.00530199047531799
2.821	-0.00526738595452736
2.822	-0.00523287052534016
2.823	-0.0051984436039656
2.824	-0.00516410460811478
2.825	-0.0051298529569852
2.826	-0.00509568807124827
2.827	-0.00506160937304756
2.828	-0.0050276162859797
2.829	-0.00499370823509437
2.83	-0.00495988464687525
2.831	-0.00492614494923727
2.832	-0.00489248857151381
2.833	-0.0048589149444469
2.834	-0.00482542350017612
2.835	-0.00479201367223636
2.836	-0.00475868489553921
2.837	-0.00472543660636671
2.838	-0.00469226824236246
2.839	-0.00465917924252679
2.84	-0.00462616904719448
2.841	-0.00459323709803838
2.842	-0.00456038283805427
2.843	-0.00452760571155064
2.844	-0.00449490516414119
2.845	-0.00446228064273591
2.846	-0.00442973159552773
2.847	-0.00439725747198816
2.848	-0.00436485772285655
2.849	-0.00433253180012994
2.85	-0.00430027915705278
2.851	-0.00426809924811078
2.852	-0.0042359915290171
2.853	-0.00420395545670971
2.854	-0.00417199048933492
2.855	-0.00414009608624477
2.856	-0.004108271707981
2.857	-0.00407651681627286
2.858	-0.00404483087402241
2.859	-0.0040132133453028
2.86	-0.00398166369533914
2.861	-0.0039501813905054
2.862	-0.00391876589831641
2.863	-0.00388741668741588
2.864	-0.0038561332275715
2.865	-0.00382491498965853
2.866	-0.00379376144565668
2.867	-0.00376267206864123
2.868	-0.00373164633277367
2.869	-0.00370068371328847
2.87	-0.00366978368648851
2.871	-0.003638945729739
2.872	-0.00360816932145269
2.873	-0.00357745394108022
2.874	-0.0035467990691096
2.875	-0.00351620418704934
2.876	-0.00348566877742229
2.877	-0.00345519232375979
2.878	-0.00342477431058708
2.879	-0.00339441422341968
2.88	-0.00336411154875416
2.881	-0.00333386577405514
2.882	-0.00330367638775098
2.883	-0.00327354287922521
2.884	-0.0032434647388051
2.885	-0.00321344145775226
2.886	-0.00318347252826223
2.887	-0.00315355744344137
2.888	-0.00312369569731441
2.889	-0.00309388678480582
2.89	-0.00306413020173046
2.891	-0.00303442544479404
2.892	-0.00300477201157134
2.893	-0.00297516940051468
2.894	-0.00294561711092944
2.895	-0.00291611464297237
2.896	-0.00288666149764261
2.897	-0.00285725717677821
2.898	-0.00282790118303833
2.899	-0.00279859301990193
2.9	-0.00276933219165443
2.901	-0.00274011820338593
2.902	-0.00271095056097526
2.903	-0.00268182877108458
2.904	-0.00265275234115592
2.905	-0.0026237207793951
2.906	-0.00259473359476736
2.907	-0.00256579029698756
2.908	-0.00253689039651483
2.909	-0.00250803340454286
2.91	-0.00247921883298829
2.911	-0.00245044619448898
2.912	-0.00242171500238619
2.913	-0.00239302477072911
2.914	-0.00236437501425435
2.915	-0.00233576524838419
2.916	-0.00230719498922127
2.917	-0.0022786637535317
2.918	-0.00225017105874326
2.919	-0.00222171642293656
2.92	-0.00219329936483526
2.921	-0.00216491940379715
2.922	-0.00213657605981243
2.923	-0.00210826885348059
2.924	-0.00207999730602282
2.925	-0.00205176093925896
2.926	-0.00202355927560394
2.927	-0.00199539183806152
2.928	-0.00196725815021015
2.929	-0.00193915773620379
2.93	-0.00191109012075419
2.931	-0.00188305482913531
2.932	-0.00185505138715936
2.933	-0.00182707932118475
2.934	-0.00179913815809485
2.935	-0.00177122742529878
2.936	-0.00174334665071818
2.937	-0.0017154953627827
2.938	-0.00168767309042295
2.939	-0.001659879363058
2.94	-0.00163211371058836
2.941	-0.00160437566338878
2.942	-0.00157666475230833
2.943	-0.00154898050864638
2.944	-0.00152132246415526
2.945	-0.00149369015103584
2.946	-0.00146608310191798
2.947	-0.00143850084986141
2.948	-0.00141094292834421
2.949	-0.00138340887125743
2.95	-0.00135589821289539
2.951	-0.00132841048794674
2.952	-0.00130094523149094
2.953	-0.00127350197898402
2.954	-0.00124608026625772
2.955	-0.00121867962950262
2.956	-0.00119129960527253
2.957	-0.00116393973046858
2.958	-0.00113659954232403
2.959	-0.00110927857841947
2.96	-0.00108197637664897
2.961	-0.00105469247522727
2.962	-0.00102742641268172
2.963	-0.00100017772783811
2.964	-0.000972945959819782
2.965	-0.000945730648028054
2.966	-0.000918531332152916
2.967	-0.000891347552149035
2.968	-0.000864178848234864
2.969	-0.0008370247608811
2.97	-0.000809884830812457
2.971	-0.000782758598988131
2.972	-0.000755645606597355
2.973	-0.000728545395061175
2.974	-0.000701457506006697
2.975	-0.000674381481275965
2.976	-0.000647316862910863
2.977	-0.000620263193145121
2.978	-0.000593220014396323
2.979	-0.000566186869262353
2.98	-0.000539163300509848
2.981	-0.000512148851066208
2.982	-0.000485143064013371
2.983	-0.000458145482584271
2.984	-0.000431155650142401
2.985	-0.000404173110188033
2.986	-0.000377197406344898
2.987	-0.000350228082347748
2.988	-0.00032326468204591
2.989	-0.000296306749383746
2.99	-0.000269353828397989
2.991	-0.000242405463215967
2.992	-0.000215461198034284
2.993	-0.000188520577123263
2.994	-0.000161583144815403
2.995	-0.0001346484454956
2.996	-0.000107716023595827
2.997	-8.07854235844729e-05
2.998	-5.38561899618983e-05
2.999	-2.69278672533346e-05
3	8.88178419700125e-16
3.001	2.69278672559992e-05
3.002	5.38561899654511e-05
3.003	8.07854235880257e-05
3.004	0.000107716023597604
3.005	0.000134648445498264
3.006	0.000161583144820732
3.007	0.000188520577127704
3.008	0.000215461198036948
3.009	0.000242405463219519
3.01	0.000269353828401542
3.011	0.00029630674938641
3.012	0.000323264682048574
3.013	0.0003502280823513
3.014	0.000377197406349339
3.015	0.000404173110191586
3.016	0.000431155650144177
3.017	0.000458145482586936
3.018	0.000485143064016924
3.019	0.000512148851068872
3.02	0.000539163300512513
3.021	0.000566186869263241
3.022	0.000593220014397211
3.023	0.000620263193146897
3.024	0.000647316862914415
3.025	0.000674381481280406
3.026	0.000701457506009362
3.027	0.000728545395062064
3.028	0.000755645606600908
3.029	0.000782758598990796
3.03	0.00080988483081601
3.031	0.000837024760884653
3.032	0.000864178848235753
3.033	0.000891347552152588
3.034	0.000918531332158246
3.035	0.000945730648033383
3.036	0.000972945959819782
3.037	0.00100017772784344
3.038	0.00102742641268616
3.039	0.00105469247522993
3.04	0.00108197637664986
3.041	0.00110927857842391
3.042	0.00113659954232759
3.043	0.00116393973046769
3.044	0.00119129960527786
3.045	0.00121867962950351
3.046	0.0012460802662595
3.047	0.00127350197898668
3.048	0.00130094523149626
3.049	0.00132841048795029
3.05	0.00135589821289717
3.051	0.00138340887126009
3.052	0.00141094292834865
3.053	0.00143850084986319
3.054	0.00146608310191976
3.055	0.0014936901510394
3.056	0.0015213224641597
3.057	0.00154898050865082
3.058	0.00157666475230833
3.059	0.00160437566339056
3.06	0.00163211371058924
3.061	0.00165987936306156
3.062	0.00168767309042561
3.063	0.00171549536278714
3.064	0.00174334665071996
3.065	0.00177122742530145
3.066	0.00179913815809662
3.067	0.00182707932118831
3.068	0.00185505138716202
3.069	0.00188305482913798
3.07	0.00191109012075863
3.071	0.00193915773620645
3.072	0.00196725815021281
3.073	0.0019953918380633
3.074	0.0020235592756066
3.075	0.00205176093925985
3.076	0.00207999730602637
3.077	0.00210826885348503
3.078	0.0021365760598151
3.079	0.00216491940380159
3.08	0.00219329936483881
3.081	0.002221716422941
3.082	0.00225017105874414
3.083	0.00227866375353258
3.084	0.00230719498922483
3.085	0.00233576524838952
3.086	0.00236437501425613
3.087	0.00239302477073444
3.088	0.00242171500238975
3.089	0.0024504461944943
3.09	0.00247921883299362
3.091	0.00250803340454908
3.092	0.00253689039651839
3.093	0.00256579029698933
3.094	0.00259473359477091
3.095	0.00262372077939688
3.096	0.00265275234115947
3.097	0.00268182877108991
3.098	0.0027109505609797
3.099	0.00274011820338949
3.1	0.00276933219165976
3.101	0.00279859301990548
3.102	0.00282790118304455
3.103	0.00285725717677998
3.104	0.00288666149764616
3.105	0.00291611464297503
3.106	0.00294561711093166
3.107	0.00297516940051779
3.108	0.00300477201157356
3.109	0.00303442544479715
3.11	0.00306413020173402
3.111	0.00309388678480893
3.112	0.00312369569731885
3.113	0.00315355744344359
3.114	0.00318347252826179
3.115	0.00321344145775626
3.116	0.00324346473880865
3.117	0.0032735428792261
3.118	0.00330367638775542
3.119	0.00333386577405648
3.12	0.00336411154875726
3.121	0.00339441422342368
3.122	0.00342477431059152
3.123	0.00345519232376468
3.124	0.00348566877742584
3.125	0.00351620418705245
3.126	0.00354679906911315
3.127	0.00357745394108377
3.128	0.00360816932145447
3.129	0.00363894572973855
3.13	0.00366978368649384
3.131	0.00370068371329424
3.132	0.0037316463327759
3.133	0.00376267206864433
3.134	0.00379376144565846
3.135	0.00382491498966253
3.136	0.0038561332275755
3.137	0.00388741668741766
3.138	0.00391876589831952
3.139	0.00395018139051118
3.14	0.00398166369534181
3.141	0.0040132133453028
3.142	0.00404483087402596
3.143	0.00407651681627641
3.144	0.00410827170798278
3.145	0.00414009608624966
3.146	0.00417199048933625
3.147	0.00420395545671326
3.148	0.00423599152902376
3.149	0.00426809924811344
3.15	0.00430027915705899
3.151	0.00433253180013438
3.152	0.00436485772286055
3.153	0.00439725747199127
3.154	0.00442973159553084
3.155	0.00446228064273768
3.156	0.00449490516414564
3.157	0.00452760571155153
3.158	0.00456038283805782
3.159	0.00459323709804238
3.16	0.00462616904719937
3.161	0.00465917924252857
3.162	0.00469226824236735
3.163	0.00472543660637115
3.164	0.00475868489554365
3.165	0.00479201367224391
3.166	0.00482542350017923
3.167	0.00485891494444779
3.168	0.00489248857151914
3.169	0.00492614494923949
3.17	0.00495988464687969
3.171	0.00499370823509615
3.172	0.00502761628598414
3.173	0.00506160937305111
3.174	0.00509568807125405
3.175	0.00512985295698876
3.176	0.00516410460812011
3.177	0.00519844360396604
3.178	0.00523287052534371
3.179	0.00526738595453047
3.18	0.00530199047532065
3.181	0.00533668467300785
3.182	0.0053714691344009
3.183	0.0054063444478416
3.184	0.00544131120320124
3.185	0.00547636999190537
3.186	0.00551152140692324
3.187	0.00554676604281035
3.188	0.00558210449568364
3.189	0.00561753736324633
3.19	0.00565306524480569
3.191	0.0056886887412837
3.192	0.00572440845519573
3.193	0.00576022499070383
3.194	0.00579613895360964
3.195	0.00583215095134193
3.196	0.0058682615930099
3.197	0.00590447148938367
3.198	0.00594078125290309
3.199	0.00597719149770803
3.2	0.00601370283964009
3.201	0.0060503158962355
3.202	0.00608703128676957
3.203	0.00612384963223711
3.204	0.00616077155537909
3.205	0.0061977976806773
3.206	0.00623492863440056
3.207	0.00627216504455852
3.208	0.00630950754096204
3.209	0.00634695675523211
3.21	0.00638451332076251
3.211	0.00642217787278021
3.212	0.00645995104834185
3.213	0.0064978334863337
3.214	0.00653582582748768
3.215	0.00657392871440265
3.216	0.00661214279155153
3.217	0.00665046870526709
3.218	0.00668890710379344
3.219	0.00672745863727542
3.22	0.006766123957755
3.221	0.00680490371922104
3.222	0.00684379857758266
3.223	0.00688280919069051
3.224	0.00692193621838655
3.225	0.00696118032243653
3.226	0.00700054216662416
3.227	0.00704002241669244
3.228	0.00707962174041832
3.229	0.00711934080756116
3.23	0.00715918028993556
3.231	0.00719914086137763
3.232	0.00723922319776804
3.233	0.00727942797705161
3.234	0.00731975587925149
3.235	0.00736020758646205
3.236	0.00740078378287734
3.237	0.00744148515478926
3.238	0.00748231239062491
3.239	0.00752326618092525
3.24	0.00756434721836641
3.241	0.00760555619778813
3.242	0.00764689381620443
3.243	0.00768836077277868
3.244	0.00772995776888052
3.245	0.00777168550806806
3.246	0.00781354469611983
3.247	0.00785553604104905
3.248	0.00789766025307514
3.249	0.00793991804466998
3.25	0.00798231013058981
3.251	0.00802483722784331
3.252	0.00806750005572709
3.253	0.0081102993358293
3.254	0.00815323579205085
3.255	0.00819631015060196
3.256	0.00823952314004828
3.257	0.00828287549127538
3.258	0.0083263679375527
3.259	0.00837000121448384
3.26	0.0084137760600882
3.261	0.00845769321476197
3.262	0.00850175342130299
3.263	0.00854595742495334
3.264	0.00859030597336385
3.265	0.00863479981663318
3.266	0.00867943970732199
3.267	0.00872422640046722
3.268	0.00876916065358202
3.269	0.00881424322668067
3.27	0.0088594748822679
3.271	0.00890485638539218
3.272	0.0089503885036315
3.273	0.00899607200710051
3.274	0.009041907668486
3.275	0.00908789626303985
3.276	0.0091340385686145
3.277	0.00918033536563811
3.278	0.00922678743717498
3.279	0.00927339556891127
3.28	0.00932016054915508
3.281	0.00936708316888613
3.282	0.00941416422175578
3.283	0.00946140450406929
3.284	0.00950880481486038
3.285	0.00955636595581666
3.286	0.00960408873141105
3.287	0.00965197394879524
3.288	0.00970002241789913
3.289	0.00974823495141308
3.29	0.0097966123647879
3.291	0.00984515547626685
3.292	0.00989386510690338
3.293	0.00994274208057178
3.294	0.009991787223953
3.295	0.010041001366595
3.296	0.010090385340888
3.297	0.0101399399821211
3.298	0.0101896661284435
3.299	0.0102395646209139
3.3	0.0102896363034901
3.301	0.0103398820231106
3.302	0.0103903026295953
3.303	0.0104408989757587
3.304	0.0104916719173787
3.305	0.0105426223132099
3.306	0.0105937510250271
3.307	0.0106450589176177
3.308	0.0106965468587781
3.309	0.0107482157193672
3.31	0.0108000663733208
3.311	0.0108520996976189
3.312	0.0109043165723399
3.313	0.0109567178806813
3.314	0.0110093045089386
3.315	0.0110620773465584
3.316	0.0111150372861317
3.317	0.0111681852234007
3.318	0.0112215220573226
3.319	0.0112750486900097
3.32	0.0113287660268071
3.321	0.0113826749762822
3.322	0.0114367764502319
3.323	0.0114910713637251
3.324	0.0115455606351027
3.325	0.0116002451859742
3.326	0.0116551259412745
3.327	0.0117102038292352
3.328	0.0117654797814417
3.329	0.0118209547328227
3.33	0.0118766296216606
3.331	0.0119325053896411
3.332	0.0119885829818394
3.333	0.0120448633467234
3.334	0.0121013474362428
3.335	0.0121580362057081
3.336	0.0122149306139931
3.337	0.0122720316233718
3.338	0.012329340199642
3.339	0.0123868573121264
3.34	0.0124445839336467
3.341	0.0125025210405738
3.342	0.0125606696128564
3.343	0.0126190306340028
3.344	0.012677605091131
3.345	0.0127363939749578
3.346	0.0127953982798026
3.347	0.0128546190036687
3.348	0.0129140571482154
3.349	0.0129737137187682
3.35	0.0130335897243405
3.351	0.0130936861776583
3.352	0.0131540040951812
3.353	0.0132145444971279
3.354	0.0132753084074615
3.355	0.0133362968539252
3.356	0.0133975108680815
3.357	0.0134589514852834
3.358	0.0135206197447246
3.359	0.0135825166894463
3.36	0.0136446433663764
3.361	0.0137070008263009
3.362	0.0137695901239354
3.363	0.0138324123178855
3.364	0.0138954684707464
3.365	0.0139587596490003
3.366	0.0140222869231614
3.367	0.0140860513677161
3.368	0.0141500540611723
3.369	0.0142142960860383
3.37	0.0142787785289258
3.371	0.0143435024804575
3.372	0.0144084690353452
3.373	0.0144736792924682
3.374	0.0145391343547203
3.375	0.0146048353292514
3.376	0.0146707833272828
3.377	0.0147369794642636
3.378	0.0148034248598172
3.379	0.0148701206377986
3.38	0.0149370679262617
3.381	0.015004267857563
3.382	0.015071721568308
3.383	0.0151394301993903
3.384	0.0152073948960201
3.385	0.0152756168077488
3.386	0.015344097088466
3.387	0.0154128368964201
3.388	0.0154818373942938
3.389	0.0155510997491106
3.39	0.0156206251323958
3.391	0.0156904147200763
3.392	0.0157604696925624
3.393	0.0158307912347269
3.394	0.0159013805360217
3.395	0.0159722387903436
3.396	0.0160433671961862
3.397	0.0161147669566013
3.398	0.0161864392792523
3.399	0.0162583853763572
3.4	0.0163306064648232
3.401	0.01640310376618
3.402	0.016475878506629
3.403	0.0165489319170646
3.404	0.0166222652331172
3.405	0.0166958796951135
3.406	0.0167697765481591
3.407	0.0168439570421413
3.408	0.0169184224317291
3.409	0.0169931739764166
3.41	0.0170682129405293
3.411	0.0171435405932812
3.412	0.0172191582087464
3.413	0.0172950670658878
3.414	0.0173712684486418
3.415	0.0174477636458334
3.416	0.0175245539513256
3.417	0.0176016406638979
3.418	0.0176790250873893
3.419	0.0177567085307047
3.42	0.0178346923077228
3.421	0.0179129777374456
3.422	0.0179915661440262
3.423	0.0180704588566485
3.424	0.0181496572096975
3.425	0.0182291625427382
3.426	0.0183089762004727
3.427	0.0183890995329179
3.428	0.0184695338951997
3.429	0.0185502806478084
3.43	0.0186313411564498
3.431	0.0187127167922085
3.432	0.0187944089314129
3.433	0.018876418955827
3.434	0.0189587482525226
3.435	0.0190413982140072
3.436	0.019124370238238
3.437	0.0192076657285725
3.438	0.0192912860938179
3.439	0.0193752327483665
3.44	0.019459507112046
3.441	0.0195441106102763
3.442	0.0196290446740051
3.443	0.0197143107398148
3.444	0.0197999102498514
3.445	0.0198858446519594
3.446	0.0199721153996038
3.447	0.0200587239519265
3.448	0.0201456717738608
3.449	0.0202329603360027
3.45	0.0203205911147109
3.451	0.0204085655921986
3.452	0.0204968852564207
3.453	0.020585551601215
3.454	0.0206745661262389
3.455	0.0207639303370826
3.456	0.0208536457452837
3.457	0.0209437138682063
3.458	0.0210341362292823
3.459	0.0211249143578769
3.46	0.0212160497893947
3.461	0.0213075440653228
3.462	0.0213993987331449
3.463	0.0214916153464699
3.464	0.0215841954650529
3.465	0.0216771406547451
3.466	0.021770452487651
3.467	0.0218641325419853
3.468	0.0219581824022796
3.469	0.0220526036592332
3.47	0.0221473979098903
3.471	0.0222425667575834
3.472	0.0223381118119761
3.473	0.0224340346891054
3.474	0.0225303370113963
3.475	0.0226270204076755
3.476	0.022724086513243
3.477	0.0228215369698432
3.478	0.0229193734257436
3.479	0.023017597535727
3.48	0.0231162109611489
3.481	0.0232152153699232
3.482	0.0233146124366073
3.483	0.0234144038423665
3.484	0.023514591275088
3.485	0.0236151764292813
3.486	0.0237161610062628
3.487	0.0238175467140351
3.488	0.0239193352674434
3.489	0.0240215283881113
3.49	0.0241241278044981
3.491	0.0242271352519836
3.492	0.0243305524727973
3.493	0.0244343812160963
3.494	0.0245386232380795
3.495	0.0246432803018308
3.496	0.0247483541775111
3.497	0.0248538466423156
3.498	0.0249597594805451
3.499	0.0250660944835701
3.5	0.025172853449952
3.501	0.0252800381853504
3.502	0.0253876505026938
3.503	0.0254956922220941
3.504	0.0256041651709751
3.505	0.0257130711840219
3.506	0.0258224121032313
3.507	0.0259321897780325
3.508	0.0260424060650948
3.509	0.0261530628286835
3.51	0.0262641619403752
3.511	0.0263757052792997
3.512	0.0264876947320616
3.513	0.0266001321928542
3.514	0.0267130195634024
3.515	0.0268263587530839
3.516	0.0269401516788861
3.517	0.0270544002654916
3.518	0.0271691064452497
3.519	0.0272842721583118
3.52	0.0273998993525666
3.521	0.0275159899836765
3.522	0.0276325460152478
3.523	0.0277495694185959
3.524	0.0278670621731081
3.525	0.0279850262660162
3.526	0.0281034636925028
3.527	0.028222376455858
3.528	0.0283417665673156
3.529	0.0284616360462238
3.53	0.0285819869200381
3.531	0.0287028212243499
3.532	0.0288241410029073
3.533	0.0289459483077152
3.534	0.0290682451990065
3.535	0.0291910337452705
3.536	0.0293143160233171
3.537	0.0294380941183761
3.538	0.0295623701239336
3.539	0.0296871461420309
3.54	0.0298124242830937
3.541	0.0299382066660101
3.542	0.0300644954182943
3.543	0.0301912926759584
3.544	0.0303186005835911
3.545	0.0304464212945064
3.546	0.0305747569706227
3.547	0.030703609782563
3.548	0.0308329819097395
3.549	0.0309628755403466
3.55	0.0310932928713541
3.551	0.0312242361086064
3.552	0.0313557074669006
3.553	0.0314877091698804
3.554	0.0316202434501989
3.555	0.0317533125495473
3.556	0.0318869187185911
3.557	0.0320210642171332
3.558	0.0321557513141286
3.559	0.0322909822875914
3.56	0.0324267594248226
3.561	0.0325630850223462
3.562	0.0326999613859016
3.563	0.0328373908306219
3.564	0.0329753756809623
3.565	0.0331139182707716
3.566	0.0332530209433202
3.567	0.0333926860514211
3.568	0.0335329159572595
3.569	0.0336737130327265
3.57	0.0338150796591918
3.571	0.03395701822771
3.572	0.0340995311390486
3.573	0.0342426208036102
3.574	0.0343862896415743
3.575	0.0345305400829545
3.576	0.0346753745675841
3.577	0.0348207955451301
3.578	0.0349668054752499
3.579	0.0351134068275059
3.58	0.0352606020815074
3.581	0.0354083937268967
3.582	0.0355567842633349
3.583	0.0357057762007287
3.584	0.0358553720590891
3.585	0.0360055743686587
3.586	0.0361563856698979
3.587	0.036307808513655
3.588	0.0364598454610103
3.589	0.0366124990835459
3.59	0.0367657719631751
3.591	0.0369196666923415
3.592	0.0370741858739763
3.593	0.0372293321216262
3.594	0.0373851080594108
3.595	0.0375415163220083
3.596	0.0376985595549542
3.597	0.037856240414456
3.598	0.0380145615674792
3.599	0.0381735256918319
3.6	0.0383331354762078
3.601	0.0384933936202287
3.602	0.0386543028344448
3.603	0.038815865840462
3.604	0.0389780853709709
3.605	0.0391409641696328
3.606	0.0393045049913923
3.607	0.0394687106024065
3.608	0.0396335837799029
3.609	0.0397991273126337
3.61	0.0399653440005068
3.611	0.0401322366548982
3.612	0.0402998080985526
3.613	0.040468061165825
3.614	0.0406369987024391
3.615	0.0408066235658282
3.616	0.0409769386250076
3.617	0.0411479467606171
3.618	0.0413196508650344
3.619	0.0414920538424752
3.62	0.0416651586089216
3.621	0.0418389680922218
3.622	0.0420134852321894
3.623	0.0421887129805611
3.624	0.042364654301096
3.625	0.0425413121696039
3.626	0.0427186895741158
3.627	0.0428967895147139
3.628	0.0430756150037723
3.629	0.0432551690658727
3.63	0.0434354547380025
3.631	0.0436164750694559
3.632	0.0437982331219757
3.633	0.0439807319698104
3.634	0.0441639746996572
3.635	0.0443479644109317
3.636	0.0445327042155412
3.637	0.0447181972381543
3.638	0.0449044466161865
3.639	0.0450914554997865
3.64	0.0452792270519922
3.641	0.0454677644488015
3.642	0.0456570708790451
3.643	0.0458471495445991
3.644	0.0460380036604704
3.645	0.0462296364547115
3.646	0.0464220511685625
3.647	0.0466152510564797
3.648	0.0468092393862349
3.649	0.0470040194388304
3.65	0.0471995945088537
3.651	0.0473959679042082
3.652	0.047593142946269
3.653	0.0477911229700396
3.654	0.0479899113240805
3.655	0.0481895113707651
3.656	0.0483899264859673
3.657	0.0485911600595301
3.658	0.0487932154950812
3.659	0.0489960962101748
3.66	0.049199805636249
3.661	0.0494043472188253
3.662	0.0496097244175076
3.663	0.0498159407059688
3.664	0.0500229995721355
3.665	0.0502309045181732
3.666	0.050439659060487
3.667	0.0506492667300051
3.668	0.0508597310719665
3.669	0.0510710556460907
3.67	0.0512832440266919
3.671	0.0514962998026789
3.672	0.0517102265776828
3.673	0.0519250279699861
3.674	0.0521407076127076
3.675	0.0523572691538021
3.676	0.0525747162562027
3.677	0.0527930525976785
3.678	0.053012281871176
3.679	0.0532324077847335
3.68	0.0534534340614812
3.681	0.0536753644398402
3.682	0.0538982026734942
3.683	0.054121952531446
3.684	0.0543466177982452
3.685	0.0545722022737607
3.686	0.0547987097735216
3.687	0.0550261441286182
3.688	0.0552545091858434
3.689	0.0554838088077361
3.69	0.0557140468725947
3.691	0.0559452272746341
3.692	0.056177353924042
3.693	0.0564104307469364
3.694	0.056644461685508
3.695	0.0568794506981192
3.696	0.0571154017593472
3.697	0.0573523188600973
3.698	0.0575902060073616
3.699	0.0578290672249153
3.7	0.0580689065526769
3.701	0.0583097280473197
3.702	0.0585515357820299
3.703	0.0587943338466772
3.704	0.0590381263479287
3.705	0.0592829174092628
3.706	0.0595287111709695
3.707	0.0597755117904342
3.708	0.0600233234419534
3.709	0.0602721503169477
3.71	0.0605219966241179
3.711	0.0607728665892324
3.712	0.0610247644554818
3.713	0.0612776944834508
3.714	0.0615316609511467
3.715	0.061786668154042
3.716	0.0620427204053016
3.717	0.0622998220358397
3.718	0.0625579773941354
3.719	0.0628171908466157
3.72	0.0630774667775569
3.721	0.0633388095892542
3.722	0.063601223701923
3.723	0.0638647135541248
3.724	0.064129283602341
3.725	0.064394938321513
3.726	0.0646616822049566
3.727	0.0649295197641351
3.728	0.0651984555294405
3.729	0.065468494049469
3.73	0.0657396398916035
3.731	0.0660118976419568
3.732	0.0662852719054428
3.733	0.0665597673059182
3.734	0.0668353884861261
3.735	0.0671121401078381
3.736	0.0673900268519958
3.737	0.0676690534187685
3.738	0.0679492245274815
3.739	0.0682305449169434
3.74	0.0685130193453745
3.741	0.0687966525904358
3.742	0.0690814494495839
3.743	0.069367414739645
3.744	0.0696545532974255
3.745	0.0699428699796556
3.746	0.0702323696627332
3.747	0.0705230572432356
3.748	0.0708149376378628
3.749	0.0711080157833521
3.75	0.0714022966367907
3.751	0.071697785175644
3.752	0.0719944863976991
3.753	0.072292405321349
3.754	0.0725915469854215
3.755	0.0728919164497199
3.756	0.0731935187945112
3.757	0.0734963591210942
3.758	0.0738004425516579
3.759	0.0741057742293378
3.76	0.0744123593185577
3.761	0.0747202030048015
3.762	0.075029310494898
3.763	0.0753396870169638
3.764	0.075651337820716
3.765	0.0759642681773869
3.766	0.0762784833797525
3.767	0.0765939887424452
3.768	0.0769107896018397
3.769	0.0772288913162527
3.77	0.0775482992659704
3.771	0.0778690188534199
3.772	0.0781910555032539
3.773	0.0785144146622372
3.774	0.078839101799673
3.775	0.0791651224072041
3.776	0.0794924819992104
3.777	0.0798211861124685
3.778	0.080151240306634
3.779	0.0804826501642424
3.78	0.0808154212906231
3.781	0.0811495593142411
3.782	0.0814850698866678
3.783	0.0818219586826956
3.784	0.0821602314003655
3.785	0.0824998937610246
3.786	0.0828409515098372
3.787	0.0831834104153302
3.788	0.083527276269848
3.789	0.0838725548894388
3.79	0.0842192521139964
3.791	0.08456737380763
3.792	0.0849169258583515
3.793	0.0852679141783312
3.794	0.0856203447043242
3.795	0.0859742233971019
3.796	0.0863295562421058
3.797	0.086686349249419
3.798	0.087044608453823
3.799	0.0874043399147979
3.8	0.0877655497168348
3.801	0.0881282439691802
3.802	0.0884924288066031
3.803	0.0888581103887418
3.804	0.0892252949006718
3.805	0.089593988552906
3.806	0.0899641975815086
3.807	0.090335928248038
3.808	0.0907091868399732
3.809	0.0910839796704295
3.81	0.0914603130786986
3.811	0.0918381934299077
3.812	0.0922176271155308
3.813	0.0925986205532183
3.814	0.0929811801870528
3.815	0.0933653124874922
3.816	0.0937510239517678
3.817	0.094138321103685
3.818	0.0945272104939647
3.819	0.0949176987001579
3.82	0.0953097923269013
3.821	0.0957034980061167
3.822	0.0960988223967263
3.823	0.0964957721851931
3.824	0.0968943540855207
3.825	0.0972945748392249
3.826	0.0976964412155041
3.827	0.098099960011524
3.828	0.0985051380523316
3.829	0.0989119821910265
3.83	0.0993204993088739
3.831	0.0997306963154756
3.832	0.100142580148798
3.833	0.100556157775344
3.834	0.100971436190378
3.835	0.101388422417841
3.836	0.101807123510469
3.837	0.102227546550154
3.838	0.102649698647895
3.839	0.103073586943765
3.84	0.10349921860751
3.841	0.103926600838008
3.842	0.104355740864065
3.843	0.104786645943989
3.844	0.105219323366072
3.845	0.105653780448478
3.846	0.106090024539611
3.847	0.106528063018089
3.848	0.106967903292599
3.849	0.10740955280275
3.85	0.107853019018336
3.851	0.108298309440158
3.852	0.108745431599829
3.853	0.109194393059767
3.854	0.109645201413656
3.855	0.110097864286473
3.856	0.110552389334316
3.857	0.111008784245087
3.858	0.111467056738121
3.859	0.11192721456456
3.86	0.112389265507488
3.861	0.112853217381684
3.862	0.113319078034664
3.863	0.113786855345836
3.864	0.114256557227009
3.865	0.114728191622561
3.866	0.11520176650987
3.867	0.11567728989877
3.868	0.116154769832207
3.869	0.116634214386011
3.87	0.117115631669606
3.871	0.117599029825669
3.872	0.118084417030133
3.873	0.118571801492863
3.874	0.119061191457234
3.875	0.119552595200901
3.876	0.120046021035165
3.877	0.120541477305977
3.878	0.12103897239308
3.879	0.121538514711375
3.88	0.122040112709811
3.881	0.122543774872412
3.882	0.123049509717987
3.883	0.123557325800306
3.884	0.124067231708779
3.885	0.12457923606766
3.886	0.125093347536904
3.887	0.125609574812245
3.888	0.126127926624775
3.889	0.126648411741996
3.89	0.127171038967305
3.891	0.127695817140335
3.892	0.128222755136989
3.893	0.128751861869802
3.894	0.129283146288117
3.895	0.129816617377884
3.896	0.130352284162115
3.897	0.130890155701024
3.898	0.131430241092062
3.899	0.131972549470277
3.9	0.132517090007866
3.901	0.13306387191534
3.902	0.133612904440724
3.903	0.134164196870415
3.904	0.134717758528666
3.905	0.13527359877844
3.906	0.135831727021127
3.907	0.1363921526968
3.908	0.136954885284297
3.909	0.137519934301736
3.91	0.138087309306172
3.911	0.138657019894026
3.912	0.139229075701451
3.913	0.139803486403821
3.914	0.140380261716871
3.915	0.140959411395897
3.916	0.141540945236613
3.917	0.142124873075034
3.918	0.142711204787418
3.919	0.143299950291123
3.92	0.143891119543923
3.921	0.144484722544689
3.922	0.145080769333788
3.923	0.145679269992343
3.924	0.146280234643427
3.925	0.146883673451612
3.926	0.147489596623359
3.927	0.14809801440714
3.928	0.148708937093602
3.929	0.149322375015799
3.93	0.149938338549305
3.931	0.15055683811255
3.932	0.151177884166543
3.933	0.15180148721555
3.934	0.152427657807038
3.935	0.153056406532187
3.936	0.153687744025319
3.937	0.154321680964813
3.938	0.154958228072928
3.939	0.155597396116207
3.94	0.156239195905357
3.941	0.156883638295596
3.942	0.157530734187048
3.943	0.158180494524458
3.944	0.158832930297876
3.945	0.159488052542315
3.946	0.160145872338489
3.947	0.160806400812646
3.948	0.161469649136905
3.949	0.162135628529143
3.95	0.162804350253793
3.951	0.163475825621333
3.952	0.16415006598919
3.953	0.164827082761121
3.954	0.165506887388062
3.955	0.166189491368414
3.956	0.166874906247301
3.957	0.16756314361777
3.958	0.168254215120612
3.959	0.168948132444541
3.96	0.169644907326074
3.961	0.17034455155067
3.962	0.171047076951766
3.963	0.171752495411681
3.964	0.172460818862078
3.965	0.173172059283104
3.966	0.173886228704589
3.967	0.17460333920593
3.968	0.17532340291632
3.969	0.17604643201463
3.97	0.176772438729813
3.971	0.177501435341981
3.972	0.178233434180697
3.973	0.178968447627312
3.974	0.179706488113368
3.975	0.180447568121963
3.976	0.181191700187867
3.977	0.181938896896952
3.978	0.182689170887215
3.979	0.183442534848723
3.98	0.184199001523666
3.981	0.184958583706759
3.982	0.185721294245468
3.983	0.186487146040179
3.984	0.18725615204437
3.985	0.188028325264838
3.986	0.188803678761985
3.987	0.189582225649986
3.988	0.190363979097015
3.989	0.191148952325534
3.99	0.191937158612518
3.991	0.19272861128934
3.992	0.193523323742681
3.993	0.194321309414192
3.994	0.195122581800661
3.995	0.195927154454637
3.996	0.196735040984777
3.997	0.197546255055443
3.998	0.198360810387157
3.999	0.199178720757459
4	0.200000000000102


==> graphics/position_2-3.tsv <==
2.4	1.03652651417383
2.4	-0.0383331354761892


==> graphics/position_2-4.tsv <==
0	-0.2
0.001	-0.19917872075735
0.002	-0.198360810387122
0.003	-0.19754625505533
0.004	-0.196735040984733
0.005	-0.195927154454606
0.006	-0.195122581800504
0.007	-0.194321309414031
0.008	-0.193523323742615
0.009	-0.19272861128927
0.01	-0.191937158612376
0.011	-0.191148952325448
0.012	-0.190363979096908
0.013	-0.189582225649863
0.014	-0.188803678761879
0.015	-0.188028325264755
0.016	-0.187256152044305
0.017	-0.186487146040132
0.018	-0.185721294245409
0.019	-0.18495858370666
0.02	-0.184199001523538
0.021	-0.183442534848608
0.022	-0.182689170887133
0.023	-0.181938896896851
0.024	-0.181191700187767
0.025	-0.180447568121931
0.026	-0.17970648811323
0.027	-0.178968447627172
0.028	-0.178233434180676
0.029	-0.17750143534186
0.03	-0.176772438729827
0.031	-0.176046432014464
0.032	-0.175323402916226
0.033	-0.17460333920593
0.034	-0.173886228704551
0.035	-0.173172059283014
0.036	-0.172460818861987
0.037	-0.17175249541168
0.038	-0.17104707695164
0.039	-0.170344551550548
0.04	-0.169644907326018
0.041	-0.168948132444397
0.042	-0.16825421512056
0.043	-0.167563143617718
0.044	-0.166874906247213
0.045	-0.166189491368325
0.046	-0.165506887388072
0.047	-0.164827082761015
0.048	-0.164150065989063
0.049	-0.163475825621278
0.05	-0.162804350253683
0.051	-0.162135628529065
0.052	-0.161469649136788
0.053	-0.160806400812599
0.054	-0.160145872338436
0.055	-0.159488052542242
0.056	-0.158832930297774
0.057	-0.158180494524413
0.058	-0.15753073418698
0.059	-0.156883638295549
0.06	-0.156239195905257
0.061	-0.155597396116124
0.062	-0.154958228072865
0.063	-0.15432168096471
0.064	-0.153687744025217
0.065	-0.153056406532094
0.066	-0.152427657807012
0.067	-0.151801487215431
0.068	-0.151177884166417
0.069	-0.150556838112461
0.07	-0.149938338549305
0.071	-0.14932237501576
0.072	-0.148708937093531
0.073	-0.148098014407043
0.074	-0.147489596623259
0.075	-0.146883673451514
0.076	-0.146280234643333
0.077	-0.145679269992264
0.078	-0.1450807693337
0.079	-0.14448472254471
0.08	-0.143891119543869
0.081	-0.143299950291083
0.082	-0.142711204787424
0.083	-0.142124873074959
0.084	-0.14154094523658
0.085	-0.140959411395839
0.086	-0.140380261716778
0.087	-0.139803486403767
0.088	-0.139229075701333
0.089	-0.138657019893998
0.09	-0.138087309306116
0.091	-0.137519934301705
0.092	-0.136954885284289
0.093	-0.136392152696733
0.094	-0.135831727021079
0.095	-0.135273598778392
0.096	-0.134717758528591
0.097	-0.134164196870298
0.098	-0.13361290444067
0.099	-0.133063871915249
0.1	-0.1325170900078
0.101	-0.131972549470153
0.102	-0.131430241092049
0.103	-0.130890155700984
0.104	-0.130352284162052
0.105	-0.129816617377793
0.106	-0.129283146288036
0.107	-0.128751861869749
0.108	-0.128222755136885
0.109	-0.127695817140229
0.11	-0.127171038967249
0.111	-0.126648411741942
0.112	-0.126127926624688
0.113	-0.125609574812096
0.114	-0.125093347536858
0.115	-0.124579236067602
0.116	-0.12406723170874
0.117	-0.123557325800323
0.118	-0.123049509717897
0.119	-0.122543774872353
0.12	-0.122040112709785
0.121	-0.121538514711343
0.122	-0.12103897239309
0.123	-0.120541477305859
0.124	-0.12004602103511
0.125	-0.119552595200785
0.126	-0.11906119145717
0.127	-0.118571801492753
0.128	-0.118084417030081
0.129	-0.117599029825622
0.13	-0.117115631669627
0.131	-0.116634214385987
0.132	-0.116154769832098
0.133	-0.115677289898723
0.134	-0.115201766509854
0.135	-0.114728191622575
0.136	-0.114256557226928
0.137	-0.113786855345774
0.138	-0.113319078034662
0.139	-0.112853217381692
0.14	-0.112389265507382
0.141	-0.111927214564536
0.142	-0.111467056738107
0.143	-0.111008784245071
0.144	-0.110552389334292
0.145	-0.110097864286388
0.146	-0.109645201413606
0.147	-0.10919439305969
0.148	-0.108745431599749
0.149	-0.108298309440132
0.15	-0.107853019018296
0.151	-0.10740955280268
0.152	-0.106967903292578
0.153	-0.106528063018012
0.154	-0.106090024539602
0.155	-0.105653780448447
0.156	-0.105219323365994
0.157	-0.104786645943916
0.158	-0.104355740863985
0.159	-0.103926600837951
0.16	-0.10349921860742
0.161	-0.103073586943727
0.162	-0.102649698647814
0.163	-0.102227546550114
0.164	-0.101807123510422
0.165	-0.101388422417781
0.166	-0.100971436190357
0.167	-0.100556157775322
0.168	-0.100142580148731
0.169	-0.0997306963154094
0.17	-0.0993204993088286
0.171	-0.098911982190992
0.172	-0.0985051380523157
0.173	-0.0980999600115122
0.174	-0.0976964412154747
0.175	-0.0972945748391597
0.176	-0.0968943540854731
0.177	-0.0964957721851544
0.178	-0.0960988223966623
0.179	-0.0957034980060605
0.18	-0.0953097923269049
0.181	-0.0949176987001296
0.182	-0.0945272104939347
0.183	-0.0941383211036744
0.184	-0.0937510239517445
0.185	-0.0933653124874721
0.186	-0.0929811801870036
0.187	-0.0925986205531962
0.188	-0.092217627115506
0.189	-0.0918381934298798
0.19	-0.0914603130786455
0.191	-0.0910839796704043
0.192	-0.0907091868399217
0.193	-0.0903359282480203
0.194	-0.0899641975814727
0.195	-0.0895939885528945
0.196	-0.0892252949006379
0.197	-0.0888581103886859
0.198	-0.0884924288065469
0.199	-0.0881282439691496
0.2	-0.0877655497167384
0.201	-0.087404339914769
0.202	-0.0870446084538049
0.203	-0.086686349249414
0.204	-0.0863295562420659
0.205	-0.085974223397029
0.206	-0.0856203447042682
0.207	-0.0852679141783443
0.208	-0.0849169258583123
0.209	-0.0845673738076193
0.21	-0.0842192521140064
0.211	-0.0838725548894068
0.212	-0.0835272762698471
0.213	-0.0831834104153481
0.214	-0.0828409515098256
0.215	-0.0824998937609922
0.216	-0.0821602314002597
0.217	-0.0818219586826414
0.218	-0.0814850698866538
0.219	-0.0811495593142221
0.22	-0.0808154212905815
0.221	-0.080482650164183
0.222	-0.0801512403065963
0.223	-0.079821186112416
0.224	-0.0794924819991658
0.225	-0.0791651224072045
0.226	-0.0788391017996317
0.227	-0.0785144146621949
0.228	-0.0781910555031951
0.229	-0.0778690188533946
0.23	-0.0775482992659245
0.231	-0.0772288913161924
0.232	-0.0769107896017909
0.233	-0.0765939887424056
0.234	-0.0762784833797248
0.235	-0.0759642681773487
0.236	-0.0756513378206987
0.237	-0.0753396870169281
0.238	-0.0750293104948322
0.239	-0.0747202030047594
0.24	-0.0744123593185223
0.241	-0.0741057742293089
0.242	-0.0738004425515953
0.243	-0.0734963591210573
0.244	-0.0731935187944835
0.245	-0.072891916449688
0.246	-0.072591546985424
0.247	-0.0722924053212973
0.248	-0.0719944863976806
0.249	-0.0716977851756278
0.25	-0.0714022966367885
0.251	-0.0711080157833241
0.252	-0.0708149376378217
0.253	-0.0705230572432114
0.254	-0.0702323696626815
0.255	-0.0699428699795955
0.256	-0.069654553297409
0.257	-0.0693674147395862
0.258	-0.0690814494495181
0.259	-0.0687966525904402
0.26	-0.0685130193453504
0.261	-0.068230544916928
0.262	-0.0679492245274523
0.263	-0.0676690534187218
0.264	-0.0673900268519735
0.265	-0.0671121401078031
0.266	-0.0668353884860852
0.267	-0.0665597673058935
0.268	-0.0662852719054217
0.269	-0.066011897641905
0.27	-0.0657396398915411
0.271	-0.0654684940494122
0.272	-0.0651984555294072
0.273	-0.064929519764144
0.274	-0.0646616822048923
0.275	-0.0643949383214967
0.276	-0.0641292836022999
0.277	-0.0638647135540666
0.278	-0.0636012237019076
0.279	-0.0633388095892034
0.28	-0.0630774667775302
0.281	-0.0628171908465833
0.282	-0.0625579773941033
0.283	-0.0622998220358011
0.284	-0.0620427204052845
0.285	-0.0617866681539835
0.286	-0.0615316609510773
0.287	-0.0612776944834206
0.288	-0.0610247644554709
0.289	-0.0607728665892163
0.29	-0.0605219966241024
0.291	-0.0602721503169604
0.292	-0.0600233234419356
0.293	-0.0597755117904158
0.294	-0.0595287111709601
0.295	-0.0592829174092281
0.296	-0.0590381263479088
0.297	-0.0587943338466514
0.298	-0.0585515357819941
0.299	-0.0583097280472945
0.3	-0.0580689065526612
0.301	-0.0578290672248834
0.302	-0.0575902060073625
0.303	-0.057352318860044
0.304	-0.0571154017593477
0.305	-0.0568794506981015
0.306	-0.0566444616854724
0.307	-0.0564104307468989
0.308	-0.0561773539240248
0.309	-0.0559452272746314
0.31	-0.0557140468725709
0.311	-0.0554838088077003
0.312	-0.0552545091858152
0.313	-0.0550261441285838
0.314	-0.0547987097734813
0.315	-0.0545722022737246
0.316	-0.0543466177982073
0.317	-0.0541219525314349
0.318	-0.0538982026734603
0.319	-0.0536753644398192
0.32	-0.0534534340614667
0.321	-0.0532324077847128
0.322	-0.0530122818711598
0.323	-0.0527930525976382
0.324	-0.0525747162561437
0.325	-0.052357269153776
0.326	-0.0521407076126743
0.327	-0.0519250279699566
0.328	-0.0517102265776568
0.329	-0.0514962998026632
0.33	-0.0512832440266578
0.331	-0.0510710556460541
0.332	-0.0508597310719366
0.333	-0.0506492667300005
0.334	-0.05043965906049
0.335	-0.0502309045181396
0.336	-0.0500229995721131
0.337	-0.0498159407059443
0.338	-0.0496097244174775
0.339	-0.049404347218808
0.34	-0.0491998056362236
0.341	-0.0489960962101453
0.342	-0.0487932154950693
0.343	-0.0485911600595083
0.344	-0.0483899264859335
0.345	-0.0481895113707172
0.346	-0.0479899113240749
0.347	-0.0477911229700078
0.348	-0.0475931429462461
0.349	-0.0473959679041918
0.35	-0.0471995945088627
0.351	-0.0470040194388348
0.352	-0.0468092393861874
0.353	-0.046615251056446
0.354	-0.0464220511685279
0.355	-0.0462296364546854
0.356	-0.0460380036604511
0.357	-0.0458471495445834
0.358	-0.0456570708790102
0.359	-0.0454677644487763
0.36	-0.0452792270519868
0.361	-0.0450914554997552
0.362	-0.0449044466161476
0.363	-0.0447181972381298
0.364	-0.0445327042155141
0.365	-0.0443479644109057
0.366	-0.044163974699649
0.367	-0.043980731969776
0.368	-0.0437982331219525
0.369	-0.0436164750694266
0.37	-0.0434354547379755
0.371	-0.0432551690658546
0.372	-0.0430756150037453
0.373	-0.0428967895147031
0.374	-0.0427186895741059
0.375	-0.0425413121696042
0.376	-0.0423646543010692
0.377	-0.0421887129805418
0.378	-0.042013485232183
0.379	-0.0418389680922223
0.38	-0.0416651586089091
0.381	-0.0414920538424616
0.382	-0.0413196508650172
0.383	-0.0411479467605841
0.384	-0.0409769386249897
0.385	-0.0408066235658343
0.386	-0.0406369987024398
0.387	-0.0404680611658026
0.388	-0.0402998080985437
0.389	-0.0401322366548622
0.39	-0.039965344000485
0.391	-0.0397991273126201
0.392	-0.0396335837799091
0.393	-0.0394687106023791
0.394	-0.039304504991395
0.395	-0.0391409641696134
0.396	-0.0389780853709348
0.397	-0.038815865840457
0.398	-0.0386543028344284
0.399	-0.0384933936202023
0.4	-0.0383331354761891
0.401	-0.0381735256918124
0.402	-0.038014561567461
0.403	-0.0378562404144455
0.404	-0.0376985595549504
0.405	-0.0375415163219907
0.406	-0.0373851080593657
0.407	-0.0372293321216148
0.408	-0.0370741858739726
0.409	-0.0369196666923233
0.41	-0.036765771963158
0.411	-0.0366124990835298
0.412	-0.0364598454610084
0.413	-0.0363078085136391
0.414	-0.0361563856698969
0.415	-0.0360055743686432
0.416	-0.035855372059083
0.417	-0.0357057762007224
0.418	-0.0355567842633244
0.419	-0.0354083937268665
0.42	-0.0352606020814981
0.421	-0.0351134068274986
0.422	-0.0349668054752348
0.423	-0.0348207955451175
0.424	-0.0346753745675622
0.425	-0.0345305400829448
0.426	-0.0343862896415609
0.427	-0.0342426208035855
0.428	-0.03409953113903
0.429	-0.0339570182277024
0.43	-0.033815079659165
0.431	-0.0336737130326944
0.432	-0.0335329159572421
0.433	-0.0333926860513917
0.434	-0.0332530209433209
0.435	-0.0331139182707586
0.436	-0.0329753756809485
0.437	-0.0328373908306061
0.438	-0.032699961385881
0.439	-0.0325630850223173
0.44	-0.0324267594248125
0.441	-0.0322909822875808
0.442	-0.0321557513141122
0.443	-0.032021064217135
0.444	-0.0318869187185766
0.445	-0.0317533125495241
0.446	-0.0316202434501872
0.447	-0.0314877091698601
0.448	-0.0313557074668817
0.449	-0.0312242361085995
0.45	-0.031093292871331
0.451	-0.0309628755403263
0.452	-0.0308329819097304
0.453	-0.0307036097825466
0.454	-0.0305747569705979
0.455	-0.030446421294492
0.456	-0.0303186005835822
0.457	-0.0301912926759323
0.458	-0.0300644954182806
0.459	-0.0299382066660008
0.46	-0.029812424283068
0.461	-0.0296871461420219
0.462	-0.0295623701239318
0.463	-0.0294380941183581
0.464	-0.0293143160233194
0.465	-0.0291910337452557
0.466	-0.0290682451989933
0.467	-0.028945948307709
0.468	-0.0288241410028958
0.469	-0.0287028212243268
0.47	-0.0285819869200218
0.471	-0.0284616360462113
0.472	-0.0283417665673029
0.473	-0.0282223764558461
0.474	-0.0281034636924986
0.475	-0.0279850262659912
0.476	-0.0278670621730954
0.477	-0.0277495694185876
0.478	-0.0276325460152175
0.479	-0.0275159899836723
0.48	-0.0273998993525447
0.481	-0.0272842721582991
0.482	-0.0271691064452378
0.483	-0.02705440026547
0.484	-0.0269401516788753
0.485	-0.0268263587530747
0.486	-0.0267130195633954
0.487	-0.026600132192839
0.488	-0.0264876947320491
0.489	-0.0263757052792791
0.49	-0.02626416194036
0.491	-0.026153062828668
0.492	-0.0260424060650934
0.493	-0.0259321897780075
0.494	-0.0258224121032327
0.495	-0.0257130711840091
0.496	-0.0256041651709648
0.497	-0.0254956922220827
0.498	-0.0253876505026721
0.499	-0.0252800381853345
0.5	-0.0251728534499353
0.501	-0.025066094483571
0.502	-0.0249597594805406
0.503	-0.0248538466423127
0.504	-0.0247483541774975
0.505	-0.0246432803018143
0.506	-0.024538623238063
0.507	-0.0244343812160932
0.508	-0.0243305524727747
0.509	-0.0242271352519664
0.51	-0.0241241278044891
0.511	-0.0240215283880931
0.512	-0.0239193352674315
0.513	-0.0238175467140276
0.514	-0.0237161610062488
0.515	-0.023615176429276
0.516	-0.0235145912750745
0.517	-0.023414403842365
0.518	-0.0233146124365965
0.519	-0.0232152153699141
0.52	-0.0231162109611355
0.521	-0.0230175975357169
0.522	-0.02291937342573
0.523	-0.0228215369698296
0.524	-0.0227240865132273
0.525	-0.0226270204076652
0.526	-0.0225303370113837
0.527	-0.0224340346890983
0.528	-0.022338111811969
0.529	-0.0222425667575736
0.53	-0.0221473979098807
0.531	-0.0220526036592221
0.532	-0.0219581824022643
0.533	-0.0218641325419847
0.534	-0.0217704524876402
0.535	-0.0216771406547442
0.536	-0.0215841954650371
0.537	-0.0214916153464604
0.538	-0.0213993987331316
0.539	-0.0213075440653161
0.54	-0.0212160497893999
0.541	-0.0211249143578663
0.542	-0.0210341362292675
0.543	-0.0209437138681979
0.544	-0.0208536457452709
0.545	-0.0207639303370906
0.546	-0.0206745661262273
0.547	-0.0205855516011907
0.548	-0.0204968852564055
0.549	-0.0204085655921853
0.55	-0.0203205911147081
0.551	-0.0202329603359888
0.552	-0.0201456717738566
0.553	-0.0200587239519295
0.554	-0.019972115399587
0.555	-0.019885844651949
0.556	-0.0197999102498465
0.557	-0.0197143107398016
0.558	-0.0196290446739998
0.559	-0.0195441106102668
0.56	-0.0194595071120423
0.561	-0.0193752327483591
0.562	-0.0192912860938158
0.563	-0.0192076657285545
0.564	-0.0191243702382349
0.565	-0.0190413982140125
0.566	-0.0189587482525142
0.567	-0.0188764189558135
0.568	-0.0187944089314065
0.569	-0.0187127167921928
0.57	-0.0186313411564449
0.571	-0.0185502806477911
0.572	-0.0184695338951881
0.573	-0.0183890995329004
0.574	-0.0183089762004762
0.575	-0.0182291625427238
0.576	-0.0181496572096898
0.577	-0.0180704588566352
0.578	-0.0179915661440142
0.579	-0.0179129777374485
0.58	-0.01783469230771
0.581	-0.0177567085306927
0.582	-0.0176790250873922
0.583	-0.0176016406638861
0.584	-0.0175245539513078
0.585	-0.0174477636458277
0.586	-0.0173712684486271
0.587	-0.0172950670658818
0.588	-0.0172191582087347
0.589	-0.0171435405932776
0.59	-0.0170682129405275
0.591	-0.0169931739764069
0.592	-0.0169184224317203
0.593	-0.016843957042133
0.594	-0.0167697765481525
0.595	-0.016695879695102
0.596	-0.0166222652331054
0.597	-0.0165489319170595
0.598	-0.0164758785066188
0.599	-0.0164031037661707
0.6	-0.0163306064648172
0.601	-0.016258385376352
0.602	-0.016186439279241
0.603	-0.0161147669566009
0.604	-0.0160433671961797
0.605	-0.0159722387903334
0.606	-0.0159013805360109
0.607	-0.0158307912347277
0.608	-0.0157604696925493
0.609	-0.0156904147200709
0.61	-0.015620625132394
0.611	-0.015551099749112
0.612	-0.0154818373942833
0.613	-0.0154128368964188
0.614	-0.0153440970884562
0.615	-0.015275616807743
0.616	-0.0152073948960163
0.617	-0.0151394301993828
0.618	-0.0150717215683001
0.619	-0.0150042678575577
0.62	-0.0149370679262546
0.621	-0.0148701206377841
0.622	-0.0148034248598123
0.623	-0.0147369794642582
0.624	-0.0146707833272777
0.625	-0.0146048353292405
0.626	-0.0145391343547143
0.627	-0.0144736792924451
0.628	-0.0144084690353388
0.629	-0.014343502480439
0.63	-0.0142787785289158
0.631	-0.0142142960860379
0.632	-0.0141500540611619
0.633	-0.0140860513677108
0.634	-0.0140222869231534
0.635	-0.0139587596489898
0.636	-0.0138954684707324
0.637	-0.0138324123178846
0.638	-0.0137695901239265
0.639	-0.0137070008262954
0.64	-0.0136446433663671
0.641	-0.013582516689439
0.642	-0.0135206197447117
0.643	-0.0134589514852721
0.644	-0.0133975108680735
0.645	-0.0133362968539217
0.646	-0.0132753084074535
0.647	-0.0132145444971217
0.648	-0.0131540040951763
0.649	-0.0130936861776483
0.65	-0.0130335897243312
0.651	-0.0129737137187653
0.652	-0.0129140571482176
0.653	-0.0128546190036687
0.654	-0.0127953982797935
0.655	-0.0127363939749416
0.656	-0.0126776050911257
0.657	-0.0126190306340024
0.658	-0.0125606696128524
0.659	-0.0125025210405696
0.66	-0.0124445839336385
0.661	-0.0123868573121222
0.662	-0.0123293401996425
0.663	-0.0122720316233667
0.664	-0.0122149306139869
0.665	-0.0121580362057079
0.666	-0.0121013474362275
0.667	-0.0120448633467216
0.668	-0.0119885829818305
0.669	-0.0119325053896373
0.67	-0.0118766296216553
0.671	-0.0118209547328132
0.672	-0.0117654797814348
0.673	-0.0117102038292285
0.674	-0.0116551259412656
0.675	-0.0116002451859696
0.676	-0.0115455606350967
0.677	-0.0114910713637235
0.678	-0.0114367764502279
0.679	-0.0113826749762753
0.68	-0.0113287660268035
0.681	-0.0112750486900062
0.682	-0.0112215220573193
0.683	-0.0111681852234016
0.684	-0.0111150372861246
0.685	-0.0110620773465533
0.686	-0.0110093045089337
0.687	-0.0109567178806753
0.688	-0.010904316572337
0.689	-0.0108520996976131
0.69	-0.0108000663733177
0.691	-0.0107482157193672
0.692	-0.0106965468587696
0.693	-0.0106450589176075
0.694	-0.010593751025024
0.695	-0.0105426223132061
0.696	-0.0104916719173715
0.697	-0.010440898975755
0.698	-0.0103903026295933
0.699	-0.0103398820231075
0.7	-0.0102896363034943
0.701	-0.0102395646209053
0.702	-0.0101896661284373
0.703	-0.0101399399821183
0.704	-0.0100903853408874
0.705	-0.0100410013665864
0.706	-0.00999178722394545
0.707	-0.00994274208056334
0.708	-0.00989386510690138
0.709	-0.00984515547626308
0.71	-0.00979661236478147
0.711	-0.00974823495140931
0.712	-0.00970002241789758
0.713	-0.00965197394878992
0.714	-0.00960408873140173
0.715	-0.00955636595581355
0.716	-0.00950880481484928
0.717	-0.0094614045040684
0.718	-0.00941416422175223
0.719	-0.00936708316888568
0.72	-0.00932016054914953
0.721	-0.00927339556890283
0.722	-0.00922678743717142
0.723	-0.00918033536563323
0.724	-0.00913403856860695
0.725	-0.00908789626303719
0.726	-0.00904190766848068
0.727	-0.00899607200709607
0.728	-0.00895038850362595
0.729	-0.00890485638538863
0.73	-0.00885947488226346
0.731	-0.00881424322667268
0.732	-0.0087691606535798
0.733	-0.00872422640046411
0.734	-0.00867943970731666
0.735	-0.00863479981662429
0.736	-0.00859030597335453
0.737	-0.00854595742494757
0.738	-0.00850175342130077
0.739	-0.00845769321475531
0.74	-0.00841377606008376
0.741	-0.00837000121448073
0.742	-0.00832636793754604
0.743	-0.00828287549127404
0.744	-0.00823952314004206
0.745	-0.00819631015059663
0.746	-0.00815323579204019
0.747	-0.0081102993358213
0.748	-0.00806750005572132
0.749	-0.00802483722783975
0.75	-0.0079823101305867
0.751	-0.00793991804466598
0.752	-0.00789766025306538
0.753	-0.00785553604104461
0.754	-0.0078135446961225
0.755	-0.00777168550806451
0.756	-0.00772995776887297
0.757	-0.00768836077277246
0.758	-0.00764689381619821
0.759	-0.00760555619778591
0.76	-0.0075643472183593
0.761	-0.00752326618091681
0.762	-0.00748231239062136
0.763	-0.00744148515478793
0.764	-0.00740078378287201
0.765	-0.00736020758645806
0.766	-0.00731975587924882
0.767	-0.00727942797704983
0.768	-0.0072392231977636
0.769	-0.00719914086137186
0.77	-0.0071591802899329
0.771	-0.00711934080755761
0.772	-0.00707962174040988
0.773	-0.00704002241668844
0.774	-0.00700054216661705
0.775	-0.00696118032243431
0.776	-0.00692193621838166
0.777	-0.00688280919069095
0.778	-0.00684379857757467
0.779	-0.00680490371921483
0.78	-0.006766123957751
0.781	-0.0067274586372692
0.782	-0.00668890710379122
0.783	-0.00665046870526353
0.784	-0.00661214279154532
0.785	-0.00657392871440088
0.786	-0.00653582582748369
0.787	-0.00649783348632793
0.788	-0.00645995104833741
0.789	-0.00642217787277621
0.79	-0.00638451332075718
0.791	-0.00634695675522723
0.792	-0.00630950754096116
0.793	-0.0062721650445523
0.794	-0.0062349286343939
0.795	-0.00619779768067641
0.796	-0.00616077155537553
0.797	-0.00612384963223533
0.798	-0.00608703128676913
0.799	-0.00605031589623373
0.8	-0.0060137028396352
0.801	-0.00597719149770493
0.802	-0.00594078125289776
0.803	-0.00590447148937701
0.804	-0.0058682615930068
0.805	-0.00583215095133838
0.806	-0.00579613895360387
0.807	-0.00576022499070117
0.808	-0.00572440845519129
0.809	-0.00568868874127837
0.81	-0.00565306524480391
0.811	-0.00561753736324144
0.812	-0.00558210449567653
0.813	-0.00554676604280591
0.814	-0.00551152140692013
0.815	-0.0054763699918996
0.816	-0.00544131120319769
0.817	-0.00540634444783805
0.818	-0.00537146913439779
0.819	-0.0053366846730043
0.82	-0.00530199047531799
0.821	-0.00526738595452825
0.822	-0.00523287052534016
0.823	-0.00519844360396515
0.824	-0.00516410460811434
0.825	-0.00512985295698387
0.826	-0.00509568807124827
0.827	-0.00506160937304756
0.828	-0.00502761628597925
0.829	-0.00499370823509393
0.83	-0.00495988464687525
0.831	-0.0049261449492386
0.832	-0.00489248857151425
0.833	-0.00485891494444735
0.834	-0.00482542350017612
0.835	-0.00479201367223636
0.836	-0.00475868489553966
0.837	-0.00472543660636582
0.838	-0.0046922682423638
0.839	-0.00465917924252679
0.84	-0.00462616904719448
0.841	-0.00459323709803838
0.842	-0.00456038283805471
0.843	-0.00452760571155064
0.844	-0.00449490516414164
0.845	-0.00446228064273502
0.846	-0.00442973159552773
0.847	-0.00439725747198816
0.848	-0.00436485772285655
0.849	-0.00433253180012994
0.85	-0.00430027915705278
0.851	-0.00426809924811078
0.852	-0.00423599152901799
0.853	-0.00420395545670971
0.854	-0.00417199048933536
0.855	-0.00414009608624477
0.856	-0.00410827170798056
0.857	-0.00407651681627152
0.858	-0.00404483087402285
0.859	-0.0040132133453028
0.86	-0.00398166369533781
0.861	-0.00395018139050496
0.862	-0.00391876589831552
0.863	-0.00388741668741588
0.864	-0.00385613322757239
0.865	-0.0038249149896572
0.866	-0.00379376144565757
0.867	-0.00376267206864123
0.868	-0.00373164633277279
0.869	-0.00370068371328713
0.87	-0.00366978368648851
0.871	-0.003638945729739
0.872	-0.00360816932145314
0.873	-0.00357745394107978
0.874	-0.00354679906910915
0.875	-0.00351620418704934
0.876	-0.00348566877742185
0.877	-0.00345519232375979
0.878	-0.00342477431058663
0.879	-0.00339441422341968
0.88	-0.00336411154875549
0.881	-0.00333386577405514
0.882	-0.00330367638775142
0.883	-0.00327354287922521
0.884	-0.0032434647388051
0.885	-0.00321344145775226
0.886	-0.00318347252826134
0.887	-0.00315355744344137
0.888	-0.00312369569731441
0.889	-0.00309388678480493
0.89	-0.00306413020173135
0.891	-0.00303442544479404
0.892	-0.0030047720115709
0.893	-0.00297516940051601
0.894	-0.00294561711093033
0.895	-0.00291611464297237
0.896	-0.00288666149764261
0.897	-0.00285725717677821
0.898	-0.00282790118303744
0.899	-0.00279859301990193
0.9	-0.00276933219165532
0.901	-0.00274011820338504
0.902	-0.00271095056097437
0.903	-0.00268182877108458
0.904	-0.00265275234115681
0.905	-0.0026237207793951
0.906	-0.00259473359476647
0.907	-0.00256579029698756
0.908	-0.00253689039651483
0.909	-0.00250803340454375
0.91	-0.00247921883299007
0.911	-0.00245044619448898
0.912	-0.00242171500238619
0.913	-0.00239302477072822
0.914	-0.00236437501425346
0.915	-0.00233576524838419
0.916	-0.00230719498922127
0.917	-0.00227866375353258
0.918	-0.00225017105874414
0.919	-0.00222171642293656
0.92	-0.00219329936483526
0.921	-0.00216491940379715
0.922	-0.00213657605981155
0.923	-0.00210826885348059
0.924	-0.00207999730602282
0.925	-0.00205176093925985
0.926	-0.00202355927560482
0.927	-0.00199539183806152
0.928	-0.00196725815020926
0.929	-0.00193915773620379
0.93	-0.0019110901207533
0.931	-0.00188305482913531
0.932	-0.00185505138715936
0.933	-0.00182707932118564
0.934	-0.00179913815809485
0.935	-0.00177122742529878
0.936	-0.0017433466507164
0.937	-0.0017154953627827
0.938	-0.00168767309042384
0.939	-0.001659879363058
0.94	-0.00163211371058836
0.941	-0.00160437566338967
0.942	-0.00157666475230833
0.943	-0.00154898050864638
0.944	-0.00152132246415704
0.945	-0.00149369015103584
0.946	-0.00146608310191798
0.947	-0.00143850084986141
0.948	-0.00141094292834509
0.949	-0.00138340887125832
0.95	-0.0013558982128945
0.951	-0.00132841048794674
0.952	-0.00130094523149182
0.953	-0.0012735019789849
0.954	-0.00124608026625772
0.955	-0.00121867962950262
0.956	-0.00119129960527431
0.957	-0.0011639397304668
0.958	-0.00113659954232403
0.959	-0.00110927857841947
0.96	-0.00108197637664897
0.961	-0.00105469247522727
0.962	-0.00102742641268172
0.963	-0.00100017772783811
0.964	-0.000972945959818006
0.965	-0.000945730648028942
0.966	-0.000918531332152028
0.967	-0.000891347552149035
0.968	-0.000864178848234864
0.969	-0.000837024760880212
0.97	-0.000809884830812457
0.971	-0.000782758598988131
0.972	-0.000755645606597355
0.973	-0.000728545395061175
0.974	-0.000701457506006697
0.975	-0.000674381481275965
0.976	-0.000647316862910863
0.977	-0.000620263193143344
0.978	-0.000593220014394547
0.979	-0.000566186869262353
0.98	-0.000539163300509848
0.981	-0.000512148851067096
0.982	-0.000485143064016036
0.983	-0.000458145482583383
0.984	-0.000431155650142401
0.985	-0.000404173110189809
0.986	-0.000377197406345786
0.987	-0.000350228082347748
0.988	-0.00032326468204591
0.989	-0.000296306749381969
0.99	-0.000269353828397989
0.991	-0.000242405463215078
0.992	-0.000215461198034284
0.993	-0.000188520577123263
0.994	-0.000161583144814514
0.995	-0.000134648445496488
0.996	-0.000107716023595827
0.997	-8.07854235826966e-05
0.998	-5.38561899618983e-05
0.999	-2.69278672542228e-05
1	8.88178419700125e-16
1.001	2.69278672559992e-05
1.002	5.38561899645629e-05
1.003	8.07854235880257e-05
1.004	0.000107716023597604
1.005	0.000134648445498264
1.006	0.000161583144818955
1.007	0.000188520577128592
1.008	0.000215461198036948
1.009	0.000242405463219519
1.01	0.00026935382840243
1.011	0.00029630674938641
1.012	0.000323264682048574
1.013	0.0003502280823513
1.014	0.000377197406348451
1.015	0.000404173110193362
1.016	0.000431155650144177
1.017	0.000458145482586936
1.018	0.000485143064016924
1.019	0.000512148851068872
1.02	0.000539163300512513
1.021	0.000566186869263241
1.022	0.000593220014398987
1.023	0.000620263193147785
1.024	0.000647316862914415
1.025	0.000674381481280406
1.026	0.000701457506012026
1.027	0.000728545395062064
1.028	0.000755645606600908
1.029	0.000782758598990796
1.03	0.000809884830815122
1.031	0.000837024760884653
1.032	0.000864178848235753
1.033	0.000891347552152588
1.034	0.000918531332159134
1.035	0.000945730648033383
1.036	0.000972945959819782
1.037	0.00100017772784344
1.038	0.00102742641268527
1.039	0.00105469247523171
1.04	0.00108197637664986
1.041	0.00110927857842391
1.042	0.00113659954232759
1.043	0.00116393973046769
1.044	0.00119129960527786
1.045	0.00121867962950351
1.046	0.0012460802662595
1.047	0.00127350197898757
1.048	0.00130094523149626
1.049	0.00132841048795029
1.05	0.00135589821289894
1.051	0.00138340887126009
1.052	0.00141094292834865
1.053	0.00143850084986319
1.054	0.00146608310192153
1.055	0.00149369015103851
1.056	0.0015213224641597
1.057	0.00154898050865082
1.058	0.001576664752311
1.059	0.00160437566339056
1.06	0.00163211371058924
1.061	0.00165987936306156
1.062	0.0016876730904265
1.063	0.00171549536278448
1.064	0.00174334665071996
1.065	0.00177122742530145
1.066	0.00179913815809662
1.067	0.00182707932118831
1.068	0.00185505138716202
1.069	0.00188305482913798
1.07	0.00191109012075685
1.071	0.00193915773620645
1.072	0.00196725815021281
1.073	0.0019953918380633
1.074	0.0020235592756066
1.075	0.00205176093925985
1.076	0.00207999730602637
1.077	0.00210826885348503
1.078	0.0021365760598151
1.079	0.00216491940380159
1.08	0.00219329936483881
1.081	0.002221716422941
1.082	0.0022501710587477
1.083	0.00227866375353258
1.084	0.00230719498922483
1.085	0.00233576524838952
1.086	0.0023643750142579
1.087	0.00239302477073267
1.088	0.00242171500238975
1.089	0.0024504461944943
1.09	0.00247921883299362
1.091	0.00250803340454908
1.092	0.00253689039651839
1.093	0.00256579029698933
1.094	0.00259473359476914
1.095	0.00262372077939865
1.096	0.00265275234115947
1.097	0.00268182877108991
1.098	0.0027109505609797
1.099	0.00274011820338949
1.1	0.00276933219165976
1.101	0.00279859301990548
1.102	0.00282790118304455
1.103	0.00285725717678353
1.104	0.00288666149764616
1.105	0.00291611464297503
1.106	0.00294561711093166
1.107	0.00297516940051779
1.108	0.00300477201157356
1.109	0.00303442544479715
1.11	0.00306413020173402
1.111	0.00309388678480715
1.112	0.00312369569731885
1.113	0.00315355744344359
1.114	0.00318347252826179
1.115	0.00321344145775804
1.116	0.00324346473880688
1.117	0.0032735428792261
1.118	0.00330367638775542
1.119	0.00333386577405825
1.12	0.00336411154875726
1.121	0.00339441422342368
1.122	0.00342477431059152
1.123	0.00345519232376112
1.124	0.00348566877742584
1.125	0.00351620418705245
1.126	0.00354679906911315
1.127	0.003577453941082
1.128	0.00360816932145447
1.129	0.00363894572973855
1.13	0.00366978368649384
1.131	0.00370068371329069
1.132	0.0037316463327759
1.133	0.00376267206864433
1.134	0.00379376144565846
1.135	0.00382491498966253
1.136	0.0038561332275755
1.137	0.00388741668741766
1.138	0.00391876589831952
1.139	0.00395018139050762
1.14	0.00398166369534003
1.141	0.0040132133453028
1.142	0.00404483087402596
1.143	0.00407651681627286
1.144	0.00410827170798278
1.145	0.00414009608624966
1.146	0.00417199048933625
1.147	0.00420395545671504
1.148	0.00423599152902376
1.149	0.00426809924811344
1.15	0.00430027915705899
1.151	0.00433253180013438
1.152	0.00436485772286055
1.153	0.00439725747199127
1.154	0.00442973159553084
1.155	0.00446228064273946
1.156	0.00449490516414386
1.157	0.00452760571155153
1.158	0.00456038283805782
1.159	0.00459323709804416
1.16	0.00462616904719937
1.161	0.00465917924252857
1.162	0.00469226824236735
1.163	0.00472543660636937
1.164	0.00475868489554188
1.165	0.00479201367224391
1.166	0.00482542350017923
1.167	0.00485891494444957
1.168	0.00489248857151914
1.169	0.00492614494923949
1.17	0.00495988464687969
1.171	0.00499370823509437
1.172	0.00502761628598236
1.173	0.00506160937305111
1.174	0.00509568807125405
1.175	0.00512985295698876
1.176	0.00516410460812011
1.177	0.00519844360396604
1.178	0.00523287052534371
1.179	0.00526738595453047
1.18	0.00530199047532065
1.181	0.00533668467300785
1.182	0.0053714691344009
1.183	0.00540634444784516
1.184	0.00544131120320124
1.185	0.00547636999190537
1.186	0.00551152140692324
1.187	0.00554676604280679
1.188	0.00558210449568008
1.189	0.00561753736324633
1.19	0.00565306524480569
1.191	0.0056886887412837
1.192	0.00572440845519573
1.193	0.00576022499070383
1.194	0.00579613895360964
1.195	0.00583215095134193
1.196	0.00586826159300635
1.197	0.00590447148938367
1.198	0.00594078125290309
1.199	0.00597719149771159
1.2	0.00601370283964009
1.201	0.0060503158962355
1.202	0.00608703128676957
1.203	0.00612384963224066
1.204	0.00616077155537909
1.205	0.0061977976806773
1.206	0.00623492863440056
1.207	0.00627216504455852
1.208	0.00630950754096204
1.209	0.00634695675523211
1.21	0.00638451332076251
1.211	0.00642217787278376
1.212	0.00645995104833652
1.213	0.0064978334863337
1.214	0.00653582582748768
1.215	0.00657392871440621
1.216	0.00661214279155153
1.217	0.00665046870526709
1.218	0.00668890710379344
1.219	0.00672745863727542
1.22	0.006766123957755
1.221	0.00680490371922104
1.222	0.00684379857758266
1.223	0.00688280919069406
1.224	0.0069219362183901
1.225	0.00696118032243653
1.226	0.00700054216662416
1.227	0.00704002241669244
1.228	0.00707962174041121
1.229	0.00711934080756116
1.23	0.00715918028993556
1.231	0.00719914086137763
1.232	0.00723922319777159
1.233	0.00727942797705161
1.234	0.00731975587925149
1.235	0.00736020758646205
1.236	0.00740078378287734
1.237	0.00744148515478926
1.238	0.00748231239062491
1.239	0.00752326618092525
1.24	0.00756434721836641
1.241	0.00760555619778813
1.242	0.00764689381620443
1.243	0.00768836077277868
1.244	0.00772995776887697
1.245	0.00777168550806806
1.246	0.00781354469611983
1.247	0.00785553604104905
1.248	0.00789766025306804
1.249	0.00793991804466998
1.25	0.00798231013058981
1.251	0.00802483722784331
1.252	0.00806750005572709
1.253	0.0081102993358293
1.254	0.00815323579205085
1.255	0.00819631015060196
1.256	0.00823952314005183
1.257	0.00828287549127538
1.258	0.0083263679375527
1.259	0.00837000121448384
1.26	0.0084137760600882
1.261	0.00845769321476197
1.262	0.00850175342130299
1.263	0.00854595742495334
1.264	0.00859030597335675
1.265	0.00863479981663318
1.266	0.00867943970732199
1.267	0.00872422640046722
1.268	0.00876916065358202
1.269	0.00881424322668067
1.27	0.0088594748822679
1.271	0.00890485638539218
1.272	0.0089503885036315
1.273	0.00899607200710051
1.274	0.009041907668486
1.275	0.00908789626303985
1.276	0.0091340385686145
1.277	0.00918033536563811
1.278	0.00922678743717498
1.279	0.00927339556891127
1.28	0.00932016054915152
1.281	0.00936708316888613
1.282	0.00941416422175578
1.283	0.00946140450406929
1.284	0.00950880481485328
1.285	0.00955636595581666
1.286	0.00960408873141105
1.287	0.00965197394879524
1.288	0.00970002241790269
1.289	0.00974823495141308
1.29	0.0097966123647879
1.291	0.00984515547626685
1.292	0.00989386510690693
1.293	0.00994274208057178
1.294	0.009991787223953
1.295	0.010041001366595
1.296	0.010090385340888
1.297	0.0101399399821211
1.298	0.0101896661284435
1.299	0.0102395646209139
1.3	0.0102896363034972
1.301	0.0103398820231106
1.302	0.0103903026295953
1.303	0.0104408989757587
1.304	0.0104916719173787
1.305	0.0105426223132099
1.306	0.0105937510250271
1.307	0.0106450589176177
1.308	0.0106965468587674
1.309	0.0107482157193672
1.31	0.0108000663733208
1.311	0.0108520996976189
1.312	0.0109043165723435
1.313	0.0109567178806849
1.314	0.0110093045089386
1.315	0.0110620773465584
1.316	0.0111150372861317
1.317	0.0111681852234007
1.318	0.0112215220573226
1.319	0.0112750486900097
1.32	0.0113287660268107
1.321	0.0113826749762822
1.322	0.0114367764502319
1.323	0.0114910713637251
1.324	0.0115455606351027
1.325	0.0116002451859778
1.326	0.0116551259412745
1.327	0.0117102038292352
1.328	0.0117654797814417
1.329	0.0118209547328192
1.33	0.0118766296216606
1.331	0.0119325053896411
1.332	0.0119885829818358
1.333	0.0120448633467269
1.334	0.0121013474362428
1.335	0.0121580362057081
1.336	0.0122149306139931
1.337	0.0122720316233682
1.338	0.012329340199642
1.339	0.0123868573121264
1.34	0.0124445839336467
1.341	0.0125025210405809
1.342	0.0125606696128564
1.343	0.0126190306340028
1.344	0.0126776050911346
1.345	0.0127363939749472
1.346	0.0127953982798026
1.347	0.0128546190036687
1.348	0.012914057148226
1.349	0.0129737137187718
1.35	0.0130335897243405
1.351	0.0130936861776583
1.352	0.0131540040951919
1.353	0.0132145444971208
1.354	0.0132753084074615
1.355	0.0133362968539252
1.356	0.0133975108680779
1.357	0.0134589514852763
1.358	0.0135206197447246
1.359	0.0135825166894463
1.36	0.0136446433663728
1.361	0.013707000826308
1.362	0.0137695901239354
1.363	0.0138324123178855
1.364	0.0138954684707429
1.365	0.0139587596489967
1.366	0.0140222869231614
1.367	0.0140860513677161
1.368	0.0141500540611759
1.369	0.014214296086049
1.37	0.0142787785289258
1.371	0.0143435024804575
1.372	0.0144084690353488
1.373	0.0144736792924505
1.374	0.0145391343547203
1.375	0.0146048353292514
1.376	0.0146707833272863
1.377	0.0147369794642636
1.378	0.0148034248598172
1.379	0.0148701206377986
1.38	0.0149370679262653
1.381	0.0150042678575666
1.382	0.015071721568308
1.383	0.0151394301993903
1.384	0.0152073948960201
1.385	0.0152756168077488
1.386	0.015344097088466
1.387	0.0154128368964201
1.388	0.0154818373942938
1.389	0.0155510997491213
1.39	0.0156206251323958
1.391	0.0156904147200763
1.392	0.0157604696925624
1.393	0.0158307912347375
1.394	0.0159013805360217
1.395	0.0159722387903436
1.396	0.0160433671961862
1.397	0.016114766956612
1.398	0.0161864392792523
1.399	0.0162583853763572
1.4	0.0163306064648232
1.401	0.0164031037661729
1.402	0.016475878506629
1.403	0.0165489319170646
1.404	0.0166222652331172
1.405	0.0166958796951207
1.406	0.0167697765481591
1.407	0.0168439570421413
1.408	0.0169184224317291
1.409	0.0169931739764095
1.41	0.0170682129405293
1.411	0.0171435405932812
1.412	0.0172191582087464
1.413	0.0172950670658949
1.414	0.0173712684486418
1.415	0.0174477636458334
1.416	0.0175245539513256
1.417	0.0176016406638979
1.418	0.0176790250873893
1.419	0.0177567085307047
1.42	0.0178346923077228
1.421	0.0179129777374527
1.422	0.0179915661440262
1.423	0.0180704588566485
1.424	0.0181496572096975
1.425	0.0182291625427311
1.426	0.0183089762004727
1.427	0.0183890995329179
1.428	0.0184695338951997
1.429	0.0185502806478084
1.43	0.0186313411564569
1.431	0.0187127167922085
1.432	0.0187944089314129
1.433	0.0188764189558341
1.434	0.0189587482525226
1.435	0.0190413982140072
1.436	0.019124370238238
1.437	0.0192076657285654
1.438	0.019291286093825
1.439	0.0193752327483665
1.44	0.019459507112046
1.441	0.019544110610255
1.442	0.0196290446740051
1.443	0.0197143107398148
1.444	0.0197999102498514
1.445	0.0198858446519594
1.446	0.0199721153995966
1.447	0.0200587239519265
1.448	0.0201456717738608
1.449	0.0202329603360099
1.45	0.0203205911147251
1.451	0.0204085655921986
1.452	0.0204968852564207
1.453	0.0205855516012008
1.454	0.0206745661262318
1.455	0.0207639303370826
1.456	0.0208536457452837
1.457	0.0209437138682063
1.458	0.0210341362292752
1.459	0.0211249143578769
1.46	0.0212160497893947
1.461	0.0213075440653299
1.462	0.0213993987331449
1.463	0.0214916153464699
1.464	0.0215841954650529
1.465	0.0216771406547593
1.466	0.0217704524876652
1.467	0.0218641325419853
1.468	0.0219581824022796
1.469	0.0220526036592332
1.47	0.0221473979098974
1.471	0.0222425667575834
1.472	0.0223381118119761
1.473	0.0224340346891267
1.474	0.0225303370113963
1.475	0.0226270204076755
1.476	0.022724086513243
1.477	0.0228215369698432
1.478	0.0229193734257365
1.479	0.023017597535727
1.48	0.0231162109611489
1.481	0.0232152153699303
1.482	0.0233146124366073
1.483	0.0234144038423665
1.484	0.023514591275088
1.485	0.0236151764292885
1.486	0.0237161610062557
1.487	0.0238175467140351
1.488	0.0239193352674434
1.489	0.0240215283881042
1.49	0.0241241278045052
1.491	0.0242271352519836
1.492	0.0243305524727973
1.493	0.0244343812161034
1.494	0.0245386232380866
1.495	0.0246432803018308
1.496	0.0247483541775111
1.497	0.0248538466423156
1.498	0.0249597594805664
1.499	0.0250660944835701
1.5	0.025172853449952
1.501	0.0252800381853504
1.502	0.0253876505026867
1.503	0.0254956922220941
1.504	0.0256041651709751
1.505	0.0257130711840361
1.506	0.0258224121032455
1.507	0.0259321897780325
1.508	0.0260424060650948
1.509	0.0261530628286764
1.51	0.0262641619403752
1.511	0.0263757052792997
1.512	0.0264876947320616
1.513	0.0266001321928542
1.514	0.0267130195634024
1.515	0.0268263587530839
1.516	0.0269401516788861
1.517	0.0270544002654916
1.518	0.0271691064452639
1.519	0.0272842721583118
1.52	0.0273998993525666
1.521	0.0275159899836765
1.522	0.0276325460152265
1.523	0.0277495694185959
1.524	0.0278670621731081
1.525	0.0279850262660162
1.526	0.0281034636925241
1.527	0.028222376455858
1.528	0.0283417665673156
1.529	0.0284616360462238
1.53	0.0285819869200523
1.531	0.0287028212243499
1.532	0.0288241410029073
1.533	0.0289459483077152
1.534	0.0290682451990065
1.535	0.0291910337452705
1.536	0.0293143160233171
1.537	0.0294380941183761
1.538	0.0295623701239549
1.539	0.0296871461420309
1.54	0.0298124242830937
1.541	0.0299382066660101
1.542	0.0300644954183014
1.543	0.0301912926759584
1.544	0.0303186005835911
1.545	0.0304464212945064
1.546	0.0305747569706227
1.547	0.030703609782563
1.548	0.0308329819097395
1.549	0.0309628755403466
1.55	0.031093292871347
1.551	0.0312242361086064
1.552	0.0313557074669006
1.553	0.0314877091698804
1.554	0.0316202434501918
1.555	0.0317533125495473
1.556	0.0318869187185911
1.557	0.0320210642171332
1.558	0.0321557513141215
1.559	0.0322909822875914
1.56	0.0324267594248226
1.561	0.0325630850223462
1.562	0.0326999613858945
1.563	0.0328373908306503
1.564	0.0329753756809623
1.565	0.0331139182707716
1.566	0.0332530209433273
1.567	0.033392686051414
1.568	0.0335329159572595
1.569	0.0336737130327265
1.57	0.0338150796591847
1.571	0.0339570182277313
1.572	0.0340995311390486
1.573	0.0342426208036102
1.574	0.0343862896415743
1.575	0.0345305400829545
1.576	0.0346753745675841
1.577	0.0348207955451301
1.578	0.0349668054752641
1.579	0.0351134068275201
1.58	0.0352606020815074
1.581	0.0354083937268967
1.582	0.0355567842633349
1.583	0.0357057762007571
1.584	0.0358553720590891
1.585	0.0360055743686587
1.586	0.0361563856699121
1.587	0.036307808513655
1.588	0.0364598454610103
1.589	0.0366124990835459
1.59	0.0367657719631893
1.591	0.0369196666923415
1.592	0.0370741858739763
1.593	0.0372293321216262
1.594	0.0373851080593823
1.595	0.0375415163220367
1.596	0.0376985595549542
1.597	0.037856240414456
1.598	0.0380145615674792
1.599	0.0381735256918319
1.6	0.0383331354762078
1.601	0.0384933936202287
1.602	0.0386543028344448
1.603	0.038815865840462
1.604	0.0389780853709709
1.605	0.0391409641696328
1.606	0.0393045049914349
1.607	0.0394687106024065
1.608	0.0396335837799029
1.609	0.0397991273126337
1.61	0.0399653440004926
1.611	0.0401322366548982
1.612	0.0402998080985526
1.613	0.040468061165825
1.614	0.0406369987024533
1.615	0.0408066235658566
1.616	0.0409769386250076
1.617	0.0411479467606171
1.618	0.0413196508650202
1.619	0.0414920538424752
1.62	0.0416651586089216
1.621	0.0418389680922218
1.622	0.0420134852321894
1.623	0.0421887129805611
1.624	0.042364654301096
1.625	0.0425413121696039
1.626	0.0427186895741158
1.627	0.0428967895147281
1.628	0.0430756150037723
1.629	0.0432551690658727
1.63	0.0434354547379741
1.631	0.0436164750694275
1.632	0.0437982331219757
1.633	0.0439807319698104
1.634	0.0441639746996856
1.635	0.0443479644109175
1.636	0.0445327042155412
1.637	0.0447181972381543
1.638	0.0449044466161581
1.639	0.0450914554997723
1.64	0.0452792270519922
1.641	0.0454677644488015
1.642	0.0456570708790167
1.643	0.0458471495446133
1.644	0.0460380036604704
1.645	0.0462296364547115
1.646	0.0464220511685625
1.647	0.0466152510564797
1.648	0.0468092393862349
1.649	0.0470040194388304
1.65	0.0471995945088963
1.651	0.0473959679042224
1.652	0.047593142946269
1.653	0.0477911229700396
1.654	0.0479899113240805
1.655	0.0481895113707367
1.656	0.0483899264859673
1.657	0.0485911600595301
1.658	0.0487932154950812
1.659	0.0489960962101748
1.66	0.049199805636249
1.661	0.0494043472188253
1.662	0.0496097244175076
1.663	0.0498159407059831
1.664	0.0500229995721355
1.665	0.0502309045181732
1.666	0.050439659060487
1.667	0.0506492667300336
1.668	0.0508597310719665
1.669	0.0510710556460907
1.67	0.0512832440266919
1.671	0.0514962998026789
1.672	0.0517102265776828
1.673	0.0519250279699861
1.674	0.0521407076127076
1.675	0.0523572691537879
1.676	0.0525747162562027
1.677	0.0527930525976785
1.678	0.053012281871176
1.679	0.0532324077847335
1.68	0.0534534340614812
1.681	0.0536753644398402
1.682	0.0538982026734942
1.683	0.0541219525314602
1.684	0.0543466177982168
1.685	0.0545722022737607
1.686	0.0547987097735216
1.687	0.0550261441285613
1.688	0.0552545091858434
1.689	0.0554838088077361
1.69	0.0557140468725947
1.691	0.0559452272746483
1.692	0.0561773539240278
1.693	0.0564104307469364
1.694	0.056644461685508
1.695	0.0568794506981192
1.696	0.0571154017593472
1.697	0.0573523188600973
1.698	0.0575902060073616
1.699	0.0578290672249011
1.7	0.0580689065527196
1.701	0.0583097280473197
1.702	0.0585515357820299
1.703	0.058794333846663
1.704	0.0590381263479713
1.705	0.0592829174092628
1.706	0.0595287111709695
1.707	0.0597755117904342
1.708	0.0600233234419676
1.709	0.0602721503169477
1.71	0.0605219966241179
1.711	0.0607728665892608
1.712	0.0610247644555102
1.713	0.0612776944834508
1.714	0.0615316609511467
1.715	0.0617866681539994
1.716	0.0620427204052874
1.717	0.0622998220358397
1.718	0.0625579773941354
1.719	0.0628171908466442
1.72	0.0630774667775569
1.721	0.0633388095892542
1.722	0.063601223701923
1.723	0.0638647135540964
1.724	0.0641292836023268
1.725	0.064394938321513
1.726	0.0646616822049566
1.727	0.0649295197641777
1.728	0.0651984555294121
1.729	0.065468494049469
1.73	0.0657396398916035
1.731	0.0660118976419142
1.732	0.0662852719054285
1.733	0.0665597673059182
1.734	0.0668353884861261
1.735	0.0671121401078665
1.736	0.0673900268519958
1.737	0.0676690534187685
1.738	0.0679492245274815
1.739	0.0682305449170002
1.74	0.0685130193453745
1.741	0.0687966525904358
1.742	0.0690814494495839
1.743	0.0693674147396734
1.744	0.0696545532973971
1.745	0.0699428699796556
1.746	0.0702323696627332
1.747	0.070523057243264
1.748	0.0708149376378344
1.749	0.0711080157833521
1.75	0.0714022966367907
1.751	0.071697785175644
1.752	0.0719944863976991
1.753	0.072292405321349
1.754	0.0725915469854215
1.755	0.0728919164497768
1.756	0.0731935187945112
1.757	0.0734963591210942
1.758	0.0738004425516579
1.759	0.0741057742293094
1.76	0.0744123593185009
1.761	0.0747202030048015
1.762	0.075029310494898
1.763	0.0753396870169638
1.764	0.075651337820716
1.765	0.0759642681773869
1.766	0.0762784833797525
1.767	0.0765939887424452
1.768	0.0769107896018397
1.769	0.0772288913162527
1.77	0.0775482992659704
1.771	0.0778690188534199
1.772	0.0781910555032255
1.773	0.0785144146622372
1.774	0.078839101799673
1.775	0.0791651224072325
1.776	0.079492481999182
1.777	0.0798211861124685
1.778	0.080151240306634
1.779	0.0804826501642708
1.78	0.0808154212906231
1.781	0.0811495593142411
1.782	0.0814850698866678
1.783	0.0818219586826672
1.784	0.0821602314003655
1.785	0.0824998937610246
1.786	0.0828409515098372
1.787	0.0831834104153586
1.788	0.0835272762698196
1.789	0.0838725548894388
1.79	0.0842192521139964
1.791	0.0845673738076584
1.792	0.0849169258583515
1.793	0.0852679141783312
1.794	0.0856203447043242
1.795	0.0859742233970735
1.796	0.0863295562421627
1.797	0.086686349249419
1.798	0.087044608453823
1.799	0.0874043399148547
1.8	0.087765549716778


==> graphics/position_2-5.tsv <==
1.8	-0.455347633634599
1.801	-0.453478605517089
1.802	-0.451617247453699
1.803	-0.449763527961763
1.804	-0.447917415687805
1.805	-0.446078879407022
1.806	-0.444247888022748
1.807	-0.442424410565929
1.808	-0.440608416194602
1.809	-0.438799874193369
1.81	-0.436998753972884
1.811	-0.435205025069328
1.812	-0.433418657143898
1.813	-0.431639619982295
1.814	-0.42986788349421
1.815	-0.428103417712816
1.816	-0.426346192794262
1.817	-0.424596179017167
1.818	-0.422853346782119
1.819	-0.421117666611173
1.82	-0.41938910914735
1.821	-0.417667645154148
1.822	-0.415953245515039
1.823	-0.414245881232982
1.824	-0.412545523429929
1.825	-0.410852143346341
1.826	-0.409165712340695
1.827	-0.407486201889008
1.828	-0.405813583584346
1.829	-0.40414782913635
1.83	-0.402488910370754
1.831	-0.400836799228909
1.832	-0.399191467767311
1.833	-0.397552888157124
1.834	-0.395921032683713
1.835	-0.394295873746172
1.836	-0.392677383856861
1.837	-0.391065535640939
1.838	-0.389460301835899
1.839	-0.387861655291111
1.84	-0.386269568967359
1.841	-0.384684015936389
1.842	-0.383104969380444
1.843	-0.381532402591822
1.844	-0.379966288972415
1.845	-0.378406602033264
1.846	-0.37685331539411
1.847	-0.375306402782947
1.848	-0.373765838035579
1.849	-0.372231595095174
1.85	-0.37070364801183
1.851	-0.369181970942128
1.852	-0.367666538148701
1.853	-0.366157323999797
1.854	-0.364654302968843
1.855	-0.363157449634017
1.856	-0.361666738677816
1.857	-0.360182144886627
1.858	-0.358703643150303
1.859	-0.357231208461736
1.86	-0.355764815916435
1.861	-0.354304440712106
1.862	-0.352850058148229
1.863	-0.351401643625644
1.864	-0.349959172646133
1.865	-0.348522620812005
1.866	-0.347091963825687
1.867	-0.345667177489307
1.868	-0.34424823770429
1.869	-0.342835120470949
1.87	-0.341427801888077
1.871	-0.340026258152546
1.872	-0.338630465558901
1.873	-0.337240400498962
1.874	-0.335856039461422
1.875	-0.334477359031453
1.876	-0.333104335890307
1.877	-0.331736946814921
1.878	-0.330375168677526
1.879	-0.329018978445258
1.88	-0.327668353179761
1.881	-0.326323270036808
1.882	-0.324983706265909
1.883	-0.323649639209927
1.884	-0.322321046304696
1.885	-0.32099790507864
1.886	-0.319680193152389
1.887	-0.318367888238406
1.888	-0.317060968140604
1.889	-0.315759410753978
1.89	-0.314463194064223
1.891	-0.313172296147368
1.892	-0.311886695169402
1.893	-0.310606369385905
1.894	-0.309331297141681
1.895	-0.308061456870392
1.896	-0.306796827094191
1.897	-0.305537386423363
1.898	-0.304283113555957
1.899	-0.303033987277434
1.9	-0.301789986460299
1.901	-0.30055109006375
1.902	-0.299317277133321
1.903	-0.298088526800525
1.904	-0.296864818282503
1.905	-0.295646130881676
1.906	-0.294432443985386
1.907	-0.293223737065556
1.908	-0.292019989678337
1.909	-0.290821181463768
1.91	-0.289627292145426
1.911	-0.288438301530084
1.912	-0.287254189507374
1.913	-0.286074936049442
1.914	-0.28490052121061
1.915	-0.283730925127041
1.916	-0.2825661280164
1.917	-0.281406110177523
1.918	-0.28025085199008
1.919	-0.279100333914246
1.92	-0.277954536490369
1.921	-0.27681344033864
1.922	-0.275677026158768
1.923	-0.274545274729653
1.924	-0.273418166909057
1.925	-0.272295683633284
1.926	-0.27117780591686
1.927	-0.270064514852203
1.928	-0.268955791609314
1.929	-0.26785161743545
1.93	-0.26675197365481
1.931	-0.265656841668223
1.932	-0.264566202952825
1.933	-0.263480039061754
1.934	-0.262398331623831
1.935	-0.261321062343255
1.936	-0.260248212999292
1.937	-0.259179765445962
1.938	-0.258115701611741
1.939	-0.257056003499248
1.94	-0.256000653184941
1.941	-0.25494963281882
1.942	-0.253902924624118
1.943	-0.252860510897004
1.944	-0.251822374006284
1.945	-0.2507884963931
1.946	-0.249758860570636
1.947	-0.248733449123819
1.948	-0.247712244709028
1.949	-0.246695230053799
1.95	-0.245682387956531
1.951	-0.2446737012862
1.952	-0.243669152982063
1.953	-0.242668726053374
1.954	-0.241672403579096
1.955	-0.240680168707612
1.956	-0.239692004656443
1.957	-0.238707894711964
1.958	-0.237727822229119
1.959	-0.236751770631141
1.96	-0.235779723409273
1.961	-0.234811664122486
1.962	-0.233847576397201
1.963	-0.232887443927016
1.964	-0.231931250472427
1.965	-0.230978979860551
1.966	-0.230030615984858
1.967	-0.229086142804895
1.968	-0.228145544346016
1.969	-0.227208804699111
1.97	-0.226275908020336
1.971	-0.225346838530847
1.972	-0.224421580516535
1.973	-0.223500118327753
1.974	-0.22258243637906
1.975	-0.22166851914895
1.976	-0.220758351179596
1.977	-0.219851917076581
1.978	-0.218949201508647
1.979	-0.218050189207427
1.98	-0.217154864967192
1.981	-0.216263213644591
1.982	-0.215375220158397
1.983	-0.214490869489251
1.984	-0.213610146679407
1.985	-0.212733036832482
1.986	-0.211859525113199
1.987	-0.210989596747142
1.988	-0.210123237020501
1.989	-0.209260431279827
1.99	-0.208401164931781
1.991	-0.207545423442889
1.992	-0.206693192339296
1.993	-0.205844457206522
1.994	-0.204999203689217
1.995	-0.204157417490915
1.996	-0.203319084373801
1.997	-0.202484190158461
1.998	-0.201652720723648
1.999	-0.200824662006038
2	-0.2
2.001	-0.19917872075735
2.002	-0.198360810387122
2.003	-0.19754625505533
2.004	-0.196735040984733
2.005	-0.195927154454606
2.006	-0.195122581800504
2.007	-0.194321309414031
2.008	-0.193523323742615
2.009	-0.19272861128927
2.01	-0.191937158612376
2.011	-0.191148952325448
2.012	-0.190363979096908
2.013	-0.189582225649863
2.014	-0.188803678761878
2.015	-0.188028325264755
2.016	-0.187256152044305
2.017	-0.186487146040132
2.018	-0.185721294245409
2.019	-0.18495858370666
2.02	-0.184199001523538
2.021	-0.183442534848608
2.022	-0.182689170887133
2.023	-0.181938896896851
2.024	-0.181191700187767
2.025	-0.180447568121931
2.026	-0.17970648811323
2.027	-0.178968447627172
2.028	-0.178233434180676
2.029	-0.17750143534186
2.03	-0.176772438729827
2.031	-0.176046432014464
2.032	-0.175323402916226
2.033	-0.17460333920593
2.034	-0.173886228704551
2.035	-0.173172059283014
2.036	-0.172460818861987
2.037	-0.17175249541168
2.038	-0.17104707695164
2.039	-0.170344551550548
2.04	-0.169644907326018
2.041	-0.168948132444397
2.042	-0.16825421512056
2.043	-0.167563143617717
2.044	-0.166874906247213
2.045	-0.166189491368325
2.046	-0.165506887388071
2.047	-0.164827082761014
2.048	-0.164150065989063
2.049	-0.163475825621278
2.05	-0.162804350253683
2.051	-0.162135628529065
2.052	-0.161469649136788
2.053	-0.160806400812599
2.054	-0.160145872338436
2.055	-0.159488052542242
2.056	-0.158832930297774
2.057	-0.158180494524413
2.058	-0.157530734186981
2.059	-0.156883638295549
2.06	-0.156239195905257
2.061	-0.155597396116124
2.062	-0.154958228072865
2.063	-0.15432168096471
2.064	-0.153687744025218
2.065	-0.153056406532094
2.066	-0.152427657807012
2.067	-0.151801487215431
2.068	-0.151177884166417
2.069	-0.150556838112461
2.07	-0.149938338549305
2.071	-0.14932237501576
2.072	-0.148708937093531
2.073	-0.148098014407043
2.074	-0.147489596623259
2.075	-0.146883673451514
2.076	-0.146280234643333
2.077	-0.145679269992264
2.078	-0.1450807693337
2.079	-0.14448472254471
2.08	-0.143891119543868
2.081	-0.143299950291083
2.082	-0.142711204787424
2.083	-0.142124873074959
2.084	-0.14154094523658
2.085	-0.140959411395839
2.086	-0.140380261716778
2.087	-0.139803486403767
2.088	-0.139229075701333
2.089	-0.138657019893998
2.09	-0.138087309306116
2.091	-0.137519934301705
2.092	-0.136954885284289
2.093	-0.136392152696733
2.094	-0.135831727021079
2.095	-0.135273598778392
2.096	-0.134717758528591
2.097	-0.134164196870298
2.098	-0.13361290444067
2.099	-0.133063871915249
2.1	-0.1325170900078
2.101	-0.131972549470153
2.102	-0.131430241092049
2.103	-0.130890155700984
2.104	-0.130352284162052
2.105	-0.129816617377793
2.106	-0.129283146288036
2.107	-0.128751861869749
2.108	-0.128222755136885
2.109	-0.127695817140229
2.11	-0.127171038967249
2.111	-0.126648411741942
2.112	-0.126127926624688
2.113	-0.125609574812096
2.114	-0.125093347536858
2.115	-0.124579236067602
2.116	-0.124067231708739
2.117	-0.123557325800323
2.118	-0.123049509717897
2.119	-0.122543774872353
2.12	-0.122040112709785
2.121	-0.121538514711343
2.122	-0.12103897239309
2.123	-0.120541477305859
2.124	-0.12004602103511
2.125	-0.119552595200785
2.126	-0.11906119145717
2.127	-0.118571801492753
2.128	-0.118084417030081
2.129	-0.117599029825622
2.13	-0.117115631669627
2.131	-0.116634214385986
2.132	-0.116154769832098
2.133	-0.115677289898723
2.134	-0.115201766509854
2.135	-0.114728191622575
2.136	-0.114256557226928
2.137	-0.113786855345774
2.138	-0.113319078034662
2.139	-0.112853217381692
2.14	-0.112389265507382
2.141	-0.111927214564536
2.142	-0.111467056738107
2.143	-0.111008784245071
2.144	-0.110552389334292
2.145	-0.110097864286388
2.146	-0.109645201413606
2.147	-0.10919439305969
2.148	-0.108745431599749
2.149	-0.108298309440132
2.15	-0.107853019018296
2.151	-0.10740955280268
2.152	-0.106967903292578
2.153	-0.106528063018012
2.154	-0.106090024539602
2.155	-0.105653780448447
2.156	-0.105219323365994
2.157	-0.104786645943916
2.158	-0.104355740863985
2.159	-0.103926600837951
2.16	-0.10349921860742
2.161	-0.103073586943726
2.162	-0.102649698647814
2.163	-0.102227546550114
2.164	-0.101807123510422
2.165	-0.101388422417781
2.166	-0.100971436190358
2.167	-0.100556157775322
2.168	-0.100142580148731
2.169	-0.0997306963154094
2.17	-0.0993204993088287
2.171	-0.098911982190992
2.172	-0.0985051380523156
2.173	-0.0980999600115122
2.174	-0.0976964412154747
2.175	-0.0972945748391598
2.176	-0.0968943540854731
2.177	-0.0964957721851544
2.178	-0.0960988223966623
2.179	-0.0957034980060604
2.18	-0.0953097923269048
2.181	-0.0949176987001296
2.182	-0.0945272104939349
2.183	-0.0941383211036745
2.184	-0.0937510239517445
2.185	-0.0933653124874719
2.186	-0.0929811801870036
2.187	-0.0925986205531961
2.188	-0.0922176271155059
2.189	-0.0918381934298797
2.19	-0.0914603130786455
2.191	-0.0910839796704044
2.192	-0.0907091868399217
2.193	-0.0903359282480203
2.194	-0.0899641975814728
2.195	-0.0895939885528944
2.196	-0.0892252949006377
2.197	-0.0888581103886859
2.198	-0.088492428806547
2.199	-0.0881282439691498
2.2	-0.0877655497167383
2.201	-0.0874043399147689
2.202	-0.0870446084538049
2.203	-0.086686349249414
2.204	-0.0863295562420659
2.205	-0.085974223397029
2.206	-0.0856203447042682
2.207	-0.0852679141783445
2.208	-0.0849169258583121
2.209	-0.0845673738076193
2.21	-0.0842192521140064
2.211	-0.0838725548894068
2.212	-0.0835272762698471
2.213	-0.0831834104153482
2.214	-0.0828409515098257
2.215	-0.0824998937609923
2.216	-0.0821602314002598
2.217	-0.0818219586826412
2.218	-0.0814850698866538
2.219	-0.0811495593142222
2.22	-0.0808154212905816
2.221	-0.080482650164183
2.222	-0.0801512403065963
2.223	-0.0798211861124159
2.224	-0.0794924819991656
2.225	-0.0791651224072044
2.226	-0.0788391017996317
2.227	-0.0785144146621951
2.228	-0.078191055503195
2.229	-0.0778690188533946
2.23	-0.0775482992659245
2.231	-0.0772288913161926
2.232	-0.0769107896017908
2.233	-0.0765939887424056
2.234	-0.0762784833797249
2.235	-0.0759642681773487
2.236	-0.0756513378206986
2.237	-0.0753396870169281
2.238	-0.0750293104948322
2.239	-0.0747202030047595
2.24	-0.0744123593185223
2.241	-0.0741057742293089
2.242	-0.0738004425515953
2.243	-0.0734963591210575
2.244	-0.0731935187944836
2.245	-0.072891916449688
2.246	-0.072591546985424
2.247	-0.0722924053212975
2.248	-0.0719944863976806
2.249	-0.0716977851756277
2.25	-0.0714022966367885
2.251	-0.0711080157833242
2.252	-0.0708149376378216
2.253	-0.0705230572432114
2.254	-0.0702323696626815
2.255	-0.0699428699795956
2.256	-0.0696545532974089
2.257	-0.0693674147395862
2.258	-0.0690814494495181
2.259	-0.0687966525904401
2.26	-0.0685130193453503
2.261	-0.068230544916928
2.262	-0.0679492245274523
2.263	-0.0676690534187218
2.264	-0.0673900268519734
2.265	-0.067112140107803
2.266	-0.0668353884860852
2.267	-0.0665597673058935
2.268	-0.0662852719054217
2.269	-0.066011897641905
2.27	-0.0657396398915411
2.271	-0.0654684940494122
2.272	-0.0651984555294071
2.273	-0.064929519764144
2.274	-0.0646616822048923
2.275	-0.0643949383214967
2.276	-0.0641292836022999
2.277	-0.0638647135540665
2.278	-0.0636012237019076
2.279	-0.0633388095892035
2.28	-0.0630774667775302
2.281	-0.0628171908465833
2.282	-0.0625579773941033
2.283	-0.0622998220358013
2.284	-0.0620427204052846
2.285	-0.0617866681539835
2.286	-0.0615316609510773
2.287	-0.0612776944834206
2.288	-0.061024764455471
2.289	-0.0607728665892164
2.29	-0.0605219966241023
2.291	-0.0602721503169604
2.292	-0.0600233234419356
2.293	-0.0597755117904157
2.294	-0.0595287111709601
2.295	-0.059282917409228
2.296	-0.0590381263479087
2.297	-0.0587943338466514
2.298	-0.0585515357819939
2.299	-0.0583097280472945
2.3	-0.0580689065526611
2.301	-0.0578290672248832
2.302	-0.0575902060073625
2.303	-0.0573523188600441
2.304	-0.0571154017593478
2.305	-0.0568794506981015
2.306	-0.0566444616854723
2.307	-0.0564104307468989
2.308	-0.056177353924025
2.309	-0.0559452272746313
2.31	-0.0557140468725709
2.311	-0.0554838088077004
2.312	-0.0552545091858151
2.313	-0.0550261441285838
2.314	-0.0547987097734813
2.315	-0.0545722022737245
2.316	-0.0543466177982074
2.317	-0.0541219525314349
2.318	-0.0538982026734603
2.319	-0.0536753644398192
2.32	-0.0534534340614669
2.321	-0.0532324077847128
2.322	-0.0530122818711597
2.323	-0.0527930525976379
2.324	-0.0525747162561436
2.325	-0.052357269153776
2.326	-0.0521407076126744
2.327	-0.0519250279699566
2.328	-0.0517102265776565
2.329	-0.0514962998026633
2.33	-0.0512832440266577
2.331	-0.0510710556460541
2.332	-0.0508597310719366
2.333	-0.0506492667300005
2.334	-0.0504396590604902
2.335	-0.0502309045181397
2.336	-0.050022999572113
2.337	-0.0498159407059443
2.338	-0.0496097244174775
2.339	-0.0494043472188079
2.34	-0.0491998056362237
2.341	-0.0489960962101453
2.342	-0.0487932154950693
2.343	-0.0485911600595083
2.344	-0.0483899264859334
2.345	-0.0481895113707173
2.346	-0.0479899113240749
2.347	-0.0477911229700078
2.348	-0.0475931429462461
2.349	-0.0473959679041918
2.35	-0.0471995945088627
2.351	-0.0470040194388349
2.352	-0.0468092393861872
2.353	-0.0466152510564461
2.354	-0.046422051168528
2.355	-0.0462296364546854
2.356	-0.0460380036604514
2.357	-0.0458471495445833
2.358	-0.0456570708790103
2.359	-0.0454677644487763
2.36	-0.0452792270519869
2.361	-0.0450914554997553
2.362	-0.0449044466161473
2.363	-0.0447181972381298
2.364	-0.0445327042155143
2.365	-0.0443479644109057
2.366	-0.0441639746996492
2.367	-0.043980731969776
2.368	-0.0437982331219524
2.369	-0.0436164750694265
2.37	-0.0434354547379756
2.371	-0.0432551690658546
2.372	-0.0430756150037453
2.373	-0.0428967895147029
2.374	-0.0427186895741059
2.375	-0.0425413121696042
2.376	-0.0423646543010691
2.377	-0.0421887129805418
2.378	-0.0420134852321829
2.379	-0.0418389680922223
2.38	-0.0416651586089092
2.381	-0.0414920538424616
2.382	-0.0413196508650173
2.383	-0.0411479467605841
2.384	-0.0409769386249896
2.385	-0.0408066235658343
2.386	-0.0406369987024396
2.387	-0.0404680611658026
2.388	-0.0402998080985439
2.389	-0.040132236654862
2.39	-0.0399653440004849
2.391	-0.0397991273126201
2.392	-0.0396335837799091
2.393	-0.039468710602379
2.394	-0.0393045049913949
2.395	-0.0391409641696134
2.396	-0.0389780853709348
2.397	-0.0388158658404569
2.398	-0.0386543028344283
2.399	-0.0384933936202023
2.4	-0.0383331354761892
2.401	-0.0381735256918124
2.402	-0.0380145615674611
2.403	-0.0378562404144455
2.404	-0.0376985595549504
2.405	-0.0375415163219904
2.406	-0.0373851080593657
2.407	-0.0372293321216148
2.408	-0.0370741858739726
2.409	-0.036919666692323
2.41	-0.036765771963158
2.411	-0.0366124990835298
2.412	-0.0364598454610084
2.413	-0.0363078085136394
2.414	-0.0361563856698969
2.415	-0.0360055743686432
2.416	-0.0358553720590831
2.417	-0.0357057762007225
2.418	-0.0355567842633242
2.419	-0.0354083937268664
2.42	-0.0352606020814982
2.421	-0.0351134068274987
2.422	-0.0349668054752348
2.423	-0.0348207955451176
2.424	-0.0346753745675621
2.425	-0.0345305400829446
2.426	-0.0343862896415609
2.427	-0.0342426208035856
2.428	-0.0340995311390301
2.429	-0.0339570182277024
2.43	-0.0338150796591646
2.431	-0.0336737130326945
2.432	-0.0335329159572422
2.433	-0.0333926860513919
2.434	-0.0332530209433207
2.435	-0.0331139182707586
2.436	-0.0329753756809484
2.437	-0.0328373908306061
2.438	-0.0326999613858815
2.439	-0.0325630850223172
2.44	-0.0324267594248125
2.441	-0.0322909822875808
2.442	-0.0321557513141122
2.443	-0.0320210642171352
2.444	-0.0318869187185764
2.445	-0.031753312549524
2.446	-0.0316202434501872
2.447	-0.0314877091698601
2.448	-0.0313557074668819
2.449	-0.0312242361085993
2.45	-0.0310932928713311
2.451	-0.0309628755403261
2.452	-0.0308329819097305
2.453	-0.0307036097825466
2.454	-0.0305747569705979
2.455	-0.0304464212944918
2.456	-0.0303186005835822
2.457	-0.0301912926759325
2.458	-0.0300644954182808
2.459	-0.0299382066660008
2.46	-0.029812424283068
2.461	-0.0296871461420221
2.462	-0.0295623701239316
2.463	-0.0294380941183582
2.464	-0.0293143160233195
2.465	-0.0291910337452558
2.466	-0.0290682451989933
2.467	-0.028945948307709
2.468	-0.0288241410028959
2.469	-0.0287028212243267
2.47	-0.0285819869200219
2.471	-0.0284616360462113
2.472	-0.028341766567303
2.473	-0.0282223764558462
2.474	-0.0281034636924984
2.475	-0.0279850262659912
2.476	-0.0278670621730954
2.477	-0.0277495694185876
2.478	-0.0276325460152177
2.479	-0.0275159899836722
2.48	-0.0273998993525447
2.481	-0.027284272158299
2.482	-0.0271691064452378
2.483	-0.0270544002654697
2.484	-0.0269401516788753
2.485	-0.0268263587530747
2.486	-0.0267130195633953
2.487	-0.0266001321928392
2.488	-0.0264876947320491
2.489	-0.026375705279279
2.49	-0.0262641619403601
2.491	-0.0261530628286681
2.492	-0.0260424060650934
2.493	-0.0259321897780077
2.494	-0.0258224121032328
2.495	-0.0257130711840091
2.496	-0.0256041651709648
2.497	-0.0254956922220827
2.498	-0.025387650502672
2.499	-0.0252800381853345
2.5	-0.0251728534499353
2.501	-0.0250660944835711
2.502	-0.0249597594805403
2.503	-0.0248538466423128
2.504	-0.0247483541774975
2.505	-0.0246432803018143
2.506	-0.0245386232380628
2.507	-0.0244343812160934
2.508	-0.0243305524727747
2.509	-0.0242271352519663
2.51	-0.0241241278044892
2.511	-0.0240215283880932
2.512	-0.0239193352674315
2.513	-0.0238175467140275
2.514	-0.0237161610062487
2.515	-0.0236151764292762
2.516	-0.0235145912750745
2.517	-0.023414403842365
2.518	-0.0233146124365963
2.519	-0.0232152153699142
2.52	-0.0231162109611355
2.521	-0.023017597535717
2.522	-0.0229193734257297
2.523	-0.0228215369698291
2.524	-0.0227240865132273
2.525	-0.022627020407665
2.526	-0.022530337011384
2.527	-0.0224340346890985
2.528	-0.022338111811969
2.529	-0.0222425667575736
2.53	-0.022147397909881
2.531	-0.0220526036592219
2.532	-0.0219581824022643
2.533	-0.0218641325419849
2.534	-0.0217704524876405
2.535	-0.021677140654744
2.536	-0.0215841954650371
2.537	-0.0214916153464604
2.538	-0.0213993987331318
2.539	-0.0213075440653161
2.54	-0.0212160497893999
2.541	-0.0211249143578666
2.542	-0.0210341362292673
2.543	-0.020943713868198
2.544	-0.0208536457452709
2.545	-0.0207639303370909
2.546	-0.0206745661262275
2.547	-0.0205855516011907
2.548	-0.0204968852564055
2.549	-0.0204085655921852
2.55	-0.0203205911147077
2.551	-0.0202329603359885
2.552	-0.0201456717738566
2.553	-0.0200587239519294
2.554	-0.0199721153995871
2.555	-0.0198858446519483
2.556	-0.0197999102498465
2.557	-0.0197143107398016
2.558	-0.0196290446739997
2.559	-0.0195441106102665
2.56	-0.0194595071120423
2.561	-0.0193752327483593
2.562	-0.0192912860938159
2.563	-0.0192076657285543
2.564	-0.0191243702382349
2.565	-0.0190413982140127
2.566	-0.018958748252514
2.567	-0.0188764189558128
2.568	-0.0187944089314065
2.569	-0.0187127167921926
2.57	-0.0186313411564452
2.571	-0.0185502806477909
2.572	-0.0184695338951881
2.573	-0.018389099532901
2.574	-0.0183089762004764
2.575	-0.0182291625427238
2.576	-0.0181496572096898
2.577	-0.0180704588566352
2.578	-0.017991566144014
2.579	-0.0179129777374494
2.58	-0.01783469230771
2.581	-0.0177567085306927
2.582	-0.0176790250873922
2.583	-0.0176016406638857
2.584	-0.0175245539513078
2.585	-0.0174477636458277
2.586	-0.0173712684486274
2.587	-0.0172950670658816
2.588	-0.0172191582087344
2.589	-0.0171435405932776
2.59	-0.0170682129405273
2.591	-0.0169931739764069
2.592	-0.0169184224317205
2.593	-0.016843957042133
2.594	-0.0167697765481523
2.595	-0.0166958796951022
2.596	-0.0166222652331049
2.597	-0.0165489319170595
2.598	-0.0164758785066186
2.599	-0.0164031037661707
2.6	-0.0163306064648174
2.601	-0.016258385376352
2.602	-0.0161864392792412
2.603	-0.0161147669566011
2.604	-0.0160433671961795
2.605	-0.0159722387903334
2.606	-0.0159013805360106
2.607	-0.0158307912347277
2.608	-0.0157604696925495
2.609	-0.0156904147200709
2.61	-0.0156206251323938
2.611	-0.0155510997491117
2.612	-0.0154818373942835
2.613	-0.0154128368964188
2.614	-0.0153440970884566
2.615	-0.015275616807743
2.616	-0.0152073948960163
2.617	-0.0151394301993828
2.618	-0.0150717215683005
2.619	-0.015004267857557
2.62	-0.0149370679262542
2.621	-0.0148701206377841
2.622	-0.0148034248598123
2.623	-0.0147369794642587
2.624	-0.0146707833272781
2.625	-0.0146048353292405
2.626	-0.0145391343547145
2.627	-0.0144736792924451
2.628	-0.0144084690353385
2.629	-0.014343502480439
2.63	-0.0142787785289151
2.631	-0.0142142960860381
2.632	-0.0141500540611619
2.633	-0.0140860513677108
2.634	-0.0140222869231528
2.635	-0.0139587596489903
2.636	-0.013895468470732
2.637	-0.0138324123178846
2.638	-0.0137695901239265
2.639	-0.0137070008262956
2.64	-0.0136446433663673
2.641	-0.013582516689439
2.642	-0.0135206197447117
2.643	-0.0134589514852719
2.644	-0.0133975108680739
2.645	-0.0133362968539217
2.646	-0.0132753084074542
2.647	-0.0132145444971217
2.648	-0.0131540040951761
2.649	-0.0130936861776483
2.65	-0.0130335897243314
2.651	-0.0129737137187647
2.652	-0.0129140571482174
2.653	-0.0128546190036687
2.654	-0.012795398279793
2.655	-0.0127363939749414
2.656	-0.0126776050911257
2.657	-0.0126190306340024
2.658	-0.0125606696128524
2.659	-0.0125025210405687
2.66	-0.0124445839336382
2.661	-0.0123868573121222
2.662	-0.0123293401996429
2.663	-0.0122720316233669
2.664	-0.0122149306139872
2.665	-0.0121580362057079
2.666	-0.0121013474362273
2.667	-0.0120448633467218
2.668	-0.0119885829818307
2.669	-0.0119325053896373
2.67	-0.0118766296216555
2.671	-0.0118209547328127
2.672	-0.0117654797814351
2.673	-0.0117102038292285
2.674	-0.0116551259412663
2.675	-0.0116002451859694
2.676	-0.0115455606350974
2.677	-0.0114910713637235
2.678	-0.0114367764502279
2.679	-0.0113826749762755
2.68	-0.0113287660268033
2.681	-0.0112750486900062
2.682	-0.0112215220573191
2.683	-0.0111681852234014
2.684	-0.011115037286124
2.685	-0.0110620773465533
2.686	-0.0110093045089341
2.687	-0.0109567178806753
2.688	-0.0109043165723368
2.689	-0.0108520996976131
2.69	-0.0108000663733174
2.691	-0.0107482157193666
2.692	-0.0106965468587703
2.693	-0.0106450589176075
2.694	-0.010593751025024
2.695	-0.0105426223132055
2.696	-0.0104916719173715
2.697	-0.010440898975755
2.698	-0.0103903026295933
2.699	-0.0103398820231075
2.7	-0.0102896363034941
2.701	-0.0102395646209053
2.702	-0.0101896661284373
2.703	-0.0101399399821178
2.704	-0.0100903853408867
2.705	-0.0100410013665868
2.706	-0.00999178722394545
2.707	-0.009942742080564
2.708	-0.00989386510690182
2.709	-0.00984515547626374
2.71	-0.00979661236478147
2.711	-0.00974823495140931
2.712	-0.00970002241789736
2.713	-0.00965197394878969
2.714	-0.00960408873140173
2.715	-0.00955636595581311
2.716	-0.00950880481484884
2.717	-0.00946140450406885
2.718	-0.00941416422175223
2.719	-0.00936708316888635
2.72	-0.00932016054914908
2.721	-0.00927339556890305
2.722	-0.00922678743717142
2.723	-0.00918033536563279
2.724	-0.00913403856860717
2.725	-0.00908789626303741
2.726	-0.00904190766848068
2.727	-0.00899607200709585
2.728	-0.00895038850362662
2.729	-0.00890485638538907
2.73	-0.00885947488226346
2.731	-0.00881424322667268
2.732	-0.00876916065357936
2.733	-0.00872422640046366
2.734	-0.00867943970731666
2.735	-0.00863479981662474
2.736	-0.00859030597335497
2.737	-0.00854595742494801
2.738	-0.00850175342130077
2.739	-0.00845769321475487
2.74	-0.0084137760600842
2.741	-0.00837000121448073
2.742	-0.00832636793754604
2.743	-0.00828287549127404
2.744	-0.00823952314004206
2.745	-0.00819631015059663
2.746	-0.00815323579204019
2.747	-0.00811029933582175
2.748	-0.00806750005572132
2.749	-0.00802483722784064
2.75	-0.0079823101305867
2.751	-0.00793991804466598
2.752	-0.00789766025306493
2.753	-0.00785553604104505
2.754	-0.0078135446961225
2.755	-0.00777168550806495
2.756	-0.00772995776887386
2.757	-0.00768836077277202
2.758	-0.00764689381619821
2.759	-0.00760555619778724
2.76	-0.00756434721835975
2.761	-0.00752326618091725
2.762	-0.00748231239062136
2.763	-0.00744148515478882
2.764	-0.00740078378287246
2.765	-0.00736020758645806
2.766	-0.00731975587924882
2.767	-0.00727942797704983
2.768	-0.00723922319776316
2.769	-0.00719914086137274
2.77	-0.0071591802899329
2.771	-0.00711934080755761
2.772	-0.00707962174040944
2.773	-0.007040022416688
2.774	-0.00700054216661705
2.775	-0.00696118032243387
2.776	-0.00692193621838166
2.777	-0.00688280919069051
2.778	-0.00684379857757467
2.779	-0.00680490371921527
2.78	-0.006766123957751
2.781	-0.00672745863726876
2.782	-0.00668890710379122
2.783	-0.00665046870526398
2.784	-0.00661214279154576
2.785	-0.00657392871440132
2.786	-0.00653582582748369
2.787	-0.00649783348632749
2.788	-0.00645995104833741
2.789	-0.0064221778727771
2.79	-0.00638451332075718
2.791	-0.00634695675522723
2.792	-0.0063095075409616
2.793	-0.00627216504455141
2.794	-0.0062349286343939
2.795	-0.00619779768067641
2.796	-0.00616077155537509
2.797	-0.00612384963223667
2.798	-0.00608703128676913
2.799	-0.00605031589623461
2.8	-0.00601370283963476
2.801	-0.00597719149770448
2.802	-0.00594078125289776
2.803	-0.00590447148937789
2.804	-0.00586826159300635
2.805	-0.00583215095133927
2.806	-0.00579613895360387
2.807	-0.00576022499070206
2.808	-0.00572440845519218
2.809	-0.00568868874127837
2.81	-0.00565306524480391
2.811	-0.005617537363241
2.812	-0.00558210449567653
2.813	-0.00554676604280591
2.814	-0.00551152140692013
2.815	-0.00547636999189915
2.816	-0.00544131120319769
2.817	-0.0054063444478385
2.818	-0.00537146913439779
2.819	-0.0053366846730043
2.82	-0.00530199047531754
2.821	-0.00526738595452825
2.822	-0.00523287052534016
2.823	-0.0051984436039656
2.824	-0.00516410460811478
2.825	-0.00512985295698432
2.826	-0.00509568807124827
2.827	-0.00506160937304756
2.828	-0.00502761628597925
2.829	-0.00499370823509437
2.83	-0.00495988464687525
2.831	-0.00492614494923727
2.832	-0.00489248857151381
2.833	-0.00485891494444601
2.834	-0.00482542350017612
2.835	-0.00479201367223636
2.836	-0.00475868489553921
2.837	-0.00472543660636671
2.838	-0.00469226824236246
2.839	-0.00465917924252679
2.84	-0.00462616904719448
2.841	-0.00459323709803883
2.842	-0.00456038283805427
2.843	-0.00452760571155064
2.844	-0.00449490516414208
2.845	-0.00446228064273591
2.846	-0.00442973159552773
2.847	-0.00439725747198816
2.848	-0.00436485772285655
2.849	-0.00433253180013038
2.85	-0.00430027915705278
2.851	-0.00426809924811078
2.852	-0.0042359915290171
2.853	-0.00420395545670971
2.854	-0.00417199048933492
2.855	-0.00414009608624477
2.856	-0.004108271707981
2.857	-0.00407651681627152
2.858	-0.00404483087402241
2.859	-0.0040132133453028
2.86	-0.00398166369533781
2.861	-0.0039501813905054
2.862	-0.00391876589831641
2.863	-0.00388741668741588
2.864	-0.0038561332275715
2.865	-0.00382491498965853
2.866	-0.00379376144565668
2.867	-0.00376267206864123
2.868	-0.00373164633277323
2.869	-0.00370068371328847
2.87	-0.00366978368648851
2.871	-0.003638945729739
2.872	-0.00360816932145269
2.873	-0.00357745394108067
2.874	-0.0035467990691096
2.875	-0.00351620418704934
2.876	-0.00348566877742185
2.877	-0.00345519232375979
2.878	-0.00342477431058708
2.879	-0.00339441422341968
2.88	-0.00336411154875416
2.881	-0.00333386577405559
2.882	-0.00330367638775053
2.883	-0.00327354287922521
2.884	-0.00324346473880643
2.885	-0.00321344145775226
2.886	-0.00318347252826223
2.887	-0.00315355744344137
2.888	-0.00312369569731441
2.889	-0.00309388678480538
2.89	-0.00306413020173135
2.891	-0.00303442544479404
2.892	-0.00300477201157179
2.893	-0.00297516940051468
2.894	-0.00294561711092944
2.895	-0.00291611464297237
2.896	-0.00288666149764261
2.897	-0.00285725717677643
2.898	-0.00282790118303744
2.899	-0.00279859301990193
2.9	-0.00276933219165532
2.901	-0.00274011820338593
2.902	-0.00271095056097526
2.903	-0.00268182877108458
2.904	-0.00265275234115592
2.905	-0.0026237207793951
2.906	-0.00259473359476736
2.907	-0.00256579029698756
2.908	-0.00253689039651483
2.909	-0.00250803340454286
2.91	-0.00247921883298829
2.911	-0.00245044619448898
2.912	-0.00242171500238619
2.913	-0.00239302477072911
2.914	-0.00236437501425435
2.915	-0.00233576524838419
2.916	-0.00230719498922127
2.917	-0.0022786637535317
2.918	-0.00225017105874326
2.919	-0.00222171642293656
2.92	-0.00219329936483526
2.921	-0.00216491940379715
2.922	-0.00213657605981243
2.923	-0.00210826885348059
2.924	-0.00207999730602282
2.925	-0.00205176093925896
2.926	-0.00202355927560394
2.927	-0.00199539183806152
2.928	-0.00196725815021015
2.929	-0.00193915773620201
2.93	-0.00191109012075419
2.931	-0.00188305482913531
2.932	-0.00185505138715936
2.933	-0.00182707932118475
2.934	-0.00179913815809485
2.935	-0.00177122742529878
2.936	-0.00174334665071818
2.937	-0.0017154953627827
2.938	-0.00168767309042295
2.939	-0.001659879363058
2.94	-0.00163211371058836
2.941	-0.00160437566338878
2.942	-0.00157666475230833
2.943	-0.00154898050864638
2.944	-0.00152132246415526
2.945	-0.00149369015103673
2.946	-0.00146608310191798
2.947	-0.00143850084986141
2.948	-0.00141094292834421
2.949	-0.00138340887125743
2.95	-0.00135589821289539
2.951	-0.00132841048794674
2.952	-0.00130094523149094
2.953	-0.00127350197898579
2.954	-0.00124608026625772
2.955	-0.00121867962950262
2.956	-0.00119129960527253
2.957	-0.00116393973046858
2.958	-0.00113659954232403
2.959	-0.00110927857841947
2.96	-0.00108197637664897
2.961	-0.00105469247522549
2.962	-0.00102742641268172
2.963	-0.00100017772783811
2.964	-0.000972945959819782
2.965	-0.000945730648028054
2.966	-0.000918531332152916
2.967	-0.000891347552149035
2.968	-0.000864178848234864
2.969	-0.0008370247608811
2.97	-0.000809884830812457
2.971	-0.000782758598988131
2.972	-0.000755645606597355
2.973	-0.000728545395061175
2.974	-0.000701457506006697
2.975	-0.000674381481275965
2.976	-0.000647316862910863
2.977	-0.000620263193145121
2.978	-0.000593220014396323
2.979	-0.000566186869262353
2.98	-0.000539163300509848
2.981	-0.000512148851066208
2.982	-0.00048514306401426
2.983	-0.000458145482584271
2.984	-0.000431155650142401
2.985	-0.000404173110188033
2.986	-0.000377197406344898
2.987	-0.000350228082347748
2.988	-0.00032326468204591
2.989	-0.000296306749383746
2.99	-0.000269353828397989
2.991	-0.000242405463215967
2.992	-0.000215461198034284
2.993	-0.000188520577123263
2.994	-0.000161583144815403
2.995	-0.0001346484454956
2.996	-0.000107716023595827
2.997	-8.07854235844729e-05
2.998	-5.3856189960122e-05
2.999	-2.69278672533346e-05
3	8.88178419700125e-16
3.001	2.69278672559992e-05
3.002	5.38561899654511e-05
3.003	8.07854235880257e-05
3.004	0.000107716023597604
3.005	0.000134648445498264
3.006	0.000161583144818067
3.007	0.000188520577128592
3.008	0.000215461198036948
3.009	0.000242405463219519
3.01	0.000269353828401542
3.011	0.00029630674938641
3.012	0.000323264682048574
3.013	0.0003502280823513
3.014	0.000377197406347562
3.015	0.000404173110193362
3.016	0.000431155650144177
3.017	0.000458145482586936
3.018	0.000485143064016924
3.019	0.000512148851068872
3.02	0.000539163300512513
3.021	0.000566186869263241
3.022	0.000593220014399876
3.023	0.000620263193147785
3.024	0.000647316862914415
3.025	0.000674381481280406
3.026	0.000701457506009362
3.027	0.000728545395062064
3.028	0.000755645606600908
3.029	0.000782758598990796
3.03	0.000809884830816898
3.031	0.000837024760884653
3.032	0.000864178848235753
3.033	0.000891347552152588
3.034	0.000918531332158246
3.035	0.000945730648033383
3.036	0.000972945959819782
3.037	0.00100017772784344
3.038	0.00102742641268261
3.039	0.00105469247523171
3.04	0.00108197637664986
3.041	0.00110927857842391
3.042	0.00113659954232759
3.043	0.00116393973046769
3.044	0.00119129960527786
3.045	0.00121867962950351
3.046	0.0012460802662595
3.047	0.00127350197898668
3.048	0.00130094523149626
3.049	0.00132841048795029
3.05	0.00135589821289717
3.051	0.00138340887126009
3.052	0.00141094292834865
3.053	0.00143850084986319
3.054	0.00146608310191976
3.055	0.0014936901510394
3.056	0.0015213224641597
3.057	0.00154898050865082
3.058	0.00157666475230833
3.059	0.00160437566339056
3.06	0.00163211371058924
3.061	0.00165987936306156
3.062	0.00168767309042561
3.063	0.00171549536278714
3.064	0.00174334665071996
3.065	0.00177122742530145
3.066	0.00179913815809662
3.067	0.00182707932118831
3.068	0.00185505138716202
3.069	0.00188305482913798
3.07	0.00191109012075863
3.071	0.00193915773620645
3.072	0.00196725815021281
3.073	0.0019953918380633
3.074	0.0020235592756066
3.075	0.00205176093925985
3.076	0.00207999730602637
3.077	0.00210826885348503
3.078	0.0021365760598151
3.079	0.00216491940380159
3.08	0.00219329936483881
3.081	0.002221716422941
3.082	0.00225017105874414
3.083	0.00227866375353258
3.084	0.00230719498922483
3.085	0.00233576524838952
3.086	0.00236437501425613
3.087	0.00239302477073444
3.088	0.00242171500238975
3.089	0.0024504461944943
3.09	0.00247921883299362
3.091	0.00250803340454908
3.092	0.00253689039651839
3.093	0.00256579029698933
3.094	0.00259473359477091
3.095	0.00262372077939688
3.096	0.00265275234115947
3.097	0.00268182877108991
3.098	0.0027109505609797
3.099	0.00274011820338949
3.1	0.00276933219165976
3.101	0.00279859301990548
3.102	0.00282790118304455
3.103	0.00285725717677998
3.104	0.00288666149764616
3.105	0.00291611464297503
3.106	0.00294561711093166
3.107	0.00297516940051956
3.108	0.00300477201157356
3.109	0.00303442544479715
3.11	0.00306413020173402
3.111	0.00309388678480893
3.112	0.00312369569731885
3.113	0.00315355744344359
3.114	0.00318347252826179
3.115	0.00321344145775626
3.116	0.00324346473880688
3.117	0.0032735428792261
3.118	0.00330367638775542
3.119	0.00333386577405648
3.12	0.00336411154875726
3.121	0.00339441422342368
3.122	0.00342477431059152
3.123	0.0034551923237629
3.124	0.00348566877742584
3.125	0.00351620418705245
3.126	0.00354679906911315
3.127	0.00357745394108377
3.128	0.00360816932145447
3.129	0.00363894572973855
3.13	0.00366978368649384
3.131	0.00370068371329246
3.132	0.0037316463327759
3.133	0.00376267206864433
3.134	0.00379376144565846
3.135	0.00382491498966253
3.136	0.0038561332275755
3.137	0.00388741668741766
3.138	0.00391876589831952
3.139	0.0039501813905094
3.14	0.00398166369534003
3.141	0.0040132133453028
3.142	0.00404483087402596
3.143	0.00407651681627641
3.144	0.00410827170798278
3.145	0.00414009608624966
3.146	0.00417199048933625
3.147	0.00420395545671326
3.148	0.00423599152902376
3.149	0.00426809924811344
3.15	0.00430027915705899
3.151	0.00433253180013438
3.152	0.00436485772286055
3.153	0.00439725747199127
3.154	0.00442973159553084
3.155	0.00446228064273768
3.156	0.00449490516414386
3.157	0.00452760571155153
3.158	0.00456038283805782
3.159	0.00459323709804238
3.16	0.00462616904719937
3.161	0.00465917924252857
3.162	0.00469226824236735
3.163	0.00472543660636937
3.164	0.00475868489554188
3.165	0.00479201367224391
3.166	0.00482542350017923
3.167	0.00485891494444779
3.168	0.00489248857151914
3.169	0.00492614494923949
3.17	0.00495988464687969
3.171	0.00499370823509615
3.172	0.00502761628598414
3.173	0.00506160937305111
3.174	0.00509568807125405
3.175	0.00512985295698876
3.176	0.00516410460812011
3.177	0.00519844360396604
3.178	0.00523287052534371
3.179	0.00526738595453047
3.18	0.00530199047532065
3.181	0.00533668467300785
3.182	0.0053714691344009
3.183	0.0054063444478416
3.184	0.00544131120320124
3.185	0.00547636999190537
3.186	0.00551152140692324
3.187	0.00554676604281035
3.188	0.00558210449568364
3.189	0.00561753736324633
3.19	0.00565306524480569
3.191	0.0056886887412837
3.192	0.00572440845519573
3.193	0.00576022499070383
3.194	0.00579613895360964
3.195	0.00583215095134193
3.196	0.0058682615930099
3.197	0.00590447148938367
3.198	0.00594078125290309
3.199	0.00597719149770803
3.2	0.00601370283964009
3.201	0.0060503158962355
3.202	0.00608703128676957
3.203	0.00612384963223711
3.204	0.00616077155537909
3.205	0.0061977976806773
3.206	0.00623492863440056
3.207	0.00627216504455852
3.208	0.00630950754096204
3.209	0.00634695675523211
3.21	0.00638451332076251
3.211	0.00642217787278021
3.212	0.00645995104834185
3.213	0.0064978334863337
3.214	0.00653582582748768
3.215	0.00657392871440265
3.216	0.00661214279155153
3.217	0.00665046870526709
3.218	0.00668890710379344
3.219	0.00672745863727542
3.22	0.006766123957755
3.221	0.00680490371922104
3.222	0.00684379857758266
3.223	0.00688280919069051
3.224	0.00692193621838655
3.225	0.00696118032243653
3.226	0.00700054216662416
3.227	0.00704002241669244
3.228	0.00707962174041832
3.229	0.00711934080756116
3.23	0.00715918028993556
3.231	0.00719914086137763
3.232	0.00723922319776804
3.233	0.00727942797705161
3.234	0.00731975587925149
3.235	0.00736020758646205
3.236	0.00740078378287734
3.237	0.00744148515478926
3.238	0.00748231239062491
3.239	0.00752326618092525
3.24	0.00756434721836641
3.241	0.00760555619778813
3.242	0.00764689381620443
3.243	0.00768836077277868
3.244	0.00772995776888052
3.245	0.00777168550806806
3.246	0.00781354469611983
3.247	0.00785553604104905
3.248	0.00789766025307514
3.249	0.00793991804466998
3.25	0.00798231013058981
3.251	0.00802483722784331
3.252	0.00806750005572709
3.253	0.0081102993358293
3.254	0.00815323579205085
3.255	0.00819631015060196
3.256	0.00823952314004828
3.257	0.00828287549127538
3.258	0.0083263679375527
3.259	0.00837000121448384
3.26	0.0084137760600882
3.261	0.00845769321476197
3.262	0.00850175342130299
3.263	0.00854595742495334
3.264	0.00859030597336385
3.265	0.00863479981663318
3.266	0.00867943970732199
3.267	0.00872422640046722
3.268	0.00876916065358202
3.269	0.00881424322668067
3.27	0.0088594748822679
3.271	0.00890485638539218
3.272	0.0089503885036315
3.273	0.00899607200710051
3.274	0.009041907668486
3.275	0.00908789626303985
3.276	0.0091340385686145
3.277	0.00918033536563811
3.278	0.00922678743717498
3.279	0.00927339556891127
3.28	0.00932016054915508
3.281	0.00936708316888613
3.282	0.00941416422175578
3.283	0.00946140450406929
3.284	0.00950880481486038
3.285	0.00955636595581666
3.286	0.00960408873141105
3.287	0.00965197394879524
3.288	0.00970002241789913
3.289	0.00974823495141308
3.29	0.0097966123647879
3.291	0.00984515547626685
3.292	0.00989386510690338
3.293	0.00994274208057178
3.294	0.009991787223953
3.295	0.010041001366595
3.296	0.010090385340888
3.297	0.0101399399821211
3.298	0.0101896661284435
3.299	0.0102395646209139
3.3	0.0102896363034901
3.301	0.0103398820231106
3.302	0.0103903026295953
3.303	0.0104408989757587
3.304	0.0104916719173787
3.305	0.0105426223132099
3.306	0.0105937510250271
3.307	0.0106450589176177
3.308	0.0106965468587781
3.309	0.0107482157193672
3.31	0.0108000663733208
3.311	0.0108520996976189
3.312	0.0109043165723399
3.313	0.0109567178806813
3.314	0.0110093045089386
3.315	0.0110620773465584
3.316	0.0111150372861317
3.317	0.0111681852234007
3.318	0.0112215220573226
3.319	0.0112750486900097
3.32	0.0113287660268071
3.321	0.0113826749762822
3.322	0.0114367764502319
3.323	0.0114910713637251
3.324	0.0115455606351027
3.325	0.0116002451859742
3.326	0.0116551259412745
3.327	0.0117102038292352
3.328	0.0117654797814417
3.329	0.0118209547328227
3.33	0.0118766296216606
3.331	0.0119325053896411
3.332	0.0119885829818394
3.333	0.0120448633467234
3.334	0.0121013474362428
3.335	0.0121580362057081
3.336	0.0122149306139931
3.337	0.0122720316233718
3.338	0.012329340199642
3.339	0.0123868573121264
3.34	0.0124445839336467
3.341	0.0125025210405738
3.342	0.0125606696128564
3.343	0.0126190306340028
3.344	0.012677605091131
3.345	0.0127363939749578
3.346	0.0127953982798026
3.347	0.0128546190036687
3.348	0.0129140571482154
3.349	0.0129737137187682
3.35	0.0130335897243405
3.351	0.0130936861776583
3.352	0.0131540040951812
3.353	0.0132145444971279
3.354	0.0132753084074615
3.355	0.0133362968539252
3.356	0.0133975108680815
3.357	0.0134589514852834
3.358	0.0135206197447246
3.359	0.0135825166894463
3.36	0.0136446433663764
3.361	0.0137070008263009
3.362	0.0137695901239354
3.363	0.0138324123178855
3.364	0.0138954684707464
3.365	0.0139587596490003
3.366	0.0140222869231614
3.367	0.0140860513677161
3.368	0.0141500540611723
3.369	0.0142142960860383
3.37	0.0142787785289258
3.371	0.0143435024804575
3.372	0.0144084690353452
3.373	0.0144736792924682
3.374	0.0145391343547203
3.375	0.0146048353292514
3.376	0.0146707833272828
3.377	0.0147369794642636
3.378	0.0148034248598172
3.379	0.0148701206377986
3.38	0.0149370679262617
3.381	0.015004267857563
3.382	0.015071721568308
3.383	0.0151394301993903
3.384	0.0152073948960201
3.385	0.0152756168077488
3.386	0.015344097088466
3.387	0.0154128368964201
3.388	0.0154818373942938
3.389	0.0155510997491106
3.39	0.0156206251323958
3.391	0.0156904147200763
3.392	0.0157604696925624
3.393	0.0158307912347269
3.394	0.0159013805360217
3.395	0.0159722387903436
3.396	0.0160433671961862
3.397	0.0161147669566013
3.398	0.0161864392792523
3.399	0.0162583853763572
3.4	0.0163306064648232
3.401	0.01640310376618
3.402	0.016475878506629
3.403	0.0165489319170646
3.404	0.0166222652331172
3.405	0.0166958796951135
3.406	0.0167697765481591
3.407	0.0168439570421413
3.408	0.0169184224317291
3.409	0.0169931739764166
3.41	0.0170682129405293
3.411	0.0171435405932812
3.412	0.0172191582087464
3.413	0.0172950670658878
3.414	0.0173712684486418
3.415	0.0174477636458334
3.416	0.0175245539513256
3.417	0.0176016406638979
3.418	0.0176790250873893
3.419	0.0177567085307047
3.42	0.0178346923077228
3.421	0.0179129777374456
3.422	0.0179915661440262
3.423	0.0180704588566485
3.424	0.0181496572096975
3.425	0.0182291625427382
3.426	0.0183089762004727
3.427	0.0183890995329179
3.428	0.0184695338951997
3.429	0.0185502806478084
3.43	0.0186313411564498
3.431	0.0187127167922085
3.432	0.0187944089314129
3.433	0.018876418955827
3.434	0.0189587482525226
3.435	0.0190413982140072
3.436	0.019124370238238
3.437	0.0192076657285725
3.438	0.0192912860938179
3.439	0.0193752327483665
3.44	0.019459507112046
3.441	0.0195441106102763
3.442	0.0196290446740051
3.443	0.0197143107398148
3.444	0.0197999102498514
3.445	0.0198858446519594
3.446	0.0199721153996038
3.447	0.0200587239519265
3.448	0.0201456717738608
3.449	0.0202329603360027
3.45	0.0203205911147109
3.451	0.0204085655921986
3.452	0.0204968852564207
3.453	0.020585551601215
3.454	0.0206745661262389
3.455	0.0207639303370826
3.456	0.0208536457452837
3.457	0.0209437138682063
3.458	0.0210341362292823
3.459	0.0211249143578769
3.46	0.0212160497893947
3.461	0.0213075440653228
3.462	0.0213993987331449
3.463	0.0214916153464699
3.464	0.0215841954650529
3.465	0.0216771406547451
3.466	0.021770452487651
3.467	0.0218641325419853
3.468	0.0219581824022796
3.469	0.0220526036592332
3.47	0.0221473979098903
3.471	0.0222425667575834
3.472	0.0223381118119761
3.473	0.0224340346891054
3.474	0.0225303370113963
3.475	0.0226270204076755
3.476	0.022724086513243
3.477	0.0228215369698432
3.478	0.0229193734257436
3.479	0.023017597535727
3.48	0.0231162109611489
3.481	0.0232152153699232
3.482	0.0233146124366073
3.483	0.0234144038423665
3.484	0.023514591275088
3.485	0.0236151764292813
3.486	0.0237161610062628
3.487	0.0238175467140351
3.488	0.0239193352674434
3.489	0.0240215283881113
3.49	0.0241241278044981
3.491	0.0242271352519836
3.492	0.0243305524727973
3.493	0.0244343812160963
3.494	0.0245386232380795
3.495	0.0246432803018308
3.496	0.0247483541775111
3.497	0.0248538466423156
3.498	0.0249597594805451
3.499	0.0250660944835701
3.5	0.025172853449952
3.501	0.0252800381853504
3.502	0.0253876505026938
3.503	0.0254956922220941
3.504	0.0256041651709751
3.505	0.0257130711840219
3.506	0.0258224121032313
3.507	0.0259321897780325
3.508	0.0260424060650948
3.509	0.0261530628286835
3.51	0.0262641619403752
3.511	0.0263757052792997
3.512	0.0264876947320616
3.513	0.0266001321928542
3.514	0.0267130195634024
3.515	0.0268263587530839
3.516	0.0269401516788861
3.517	0.0270544002654916
3.518	0.0271691064452497
3.519	0.0272842721583118
3.52	0.0273998993525666
3.521	0.0275159899836765
3.522	0.0276325460152478
3.523	0.0277495694185959
3.524	0.0278670621731081
3.525	0.0279850262660162
3.526	0.0281034636925028
3.527	0.028222376455858
3.528	0.0283417665673156
3.529	0.0284616360462238
3.53	0.0285819869200381
3.531	0.0287028212243499
3.532	0.0288241410029073
3.533	0.0289459483077152
3.534	0.0290682451990065
3.535	0.0291910337452705
3.536	0.0293143160233171
3.537	0.0294380941183761
3.538	0.0295623701239336
3.539	0.0296871461420309
3.54	0.0298124242830937
3.541	0.0299382066660101
3.542	0.0300644954182943
3.543	0.0301912926759584
3.544	0.0303186005835911
3.545	0.0304464212945064
3.546	0.0305747569706227
3.547	0.030703609782563
3.548	0.0308329819097395
3.549	0.0309628755403466
3.55	0.0310932928713541
3.551	0.0312242361086064
3.552	0.0313557074669006
3.553	0.0314877091698804
3.554	0.0316202434501989
3.555	0.0317533125495473
3.556	0.0318869187185911
3.557	0.0320210642171332
3.558	0.0321557513141286
3.559	0.0322909822875914
3.56	0.0324267594248226
3.561	0.0325630850223462
3.562	0.0326999613859016
3.563	0.0328373908306219
3.564	0.0329753756809623
3.565	0.0331139182707716
3.566	0.0332530209433202
3.567	0.0333926860514211
3.568	0.0335329159572595
3.569	0.0336737130327265
3.57	0.0338150796591918
3.571	0.03395701822771
3.572	0.0340995311390486
3.573	0.0342426208036102
3.574	0.0343862896415743
3.575	0.0345305400829545
3.576	0.0346753745675841
3.577	0.0348207955451301
3.578	0.0349668054752499
3.579	0.0351134068275059
3.58	0.0352606020815074
3.581	0.0354083937268967
3.582	0.0355567842633349
3.583	0.0357057762007287
3.584	0.0358553720590891
3.585	0.0360055743686587
3.586	0.0361563856698979
3.587	0.036307808513655
3.588	0.0364598454610103
3.589	0.0366124990835459
3.59	0.0367657719631751
3.591	0.0369196666923415
3.592	0.0370741858739763
3.593	0.0372293321216262
3.594	0.0373851080594108
3.595	0.0375415163220083
3.596	0.0376985595549542
3.597	0.037856240414456
3.598	0.0380145615674792
3.599	0.0381735256918319
3.6	0.0383331354762078
3.601	0.0384933936202287
3.602	0.0386543028344448
3.603	0.038815865840462
3.604	0.0389780853709709
3.605	0.0391409641696328
3.606	0.0393045049913923
3.607	0.0394687106024065
3.608	0.0396335837799029
3.609	0.0397991273126337
3.61	0.0399653440005068
3.611	0.0401322366548982
3.612	0.0402998080985526
3.613	0.040468061165825
3.614	0.0406369987024391
3.615	0.0408066235658282
3.616	0.0409769386250076
3.617	0.0411479467606171
3.618	0.0413196508650344
3.619	0.0414920538424752
3.62	0.0416651586089216
3.621	0.0418389680922218
3.622	0.0420134852321894
3.623	0.0421887129805611
3.624	0.042364654301096
3.625	0.0425413121696039
3.626	0.0427186895741158
3.627	0.0428967895147139
3.628	0.0430756150037723
3.629	0.0432551690658727
3.63	0.0434354547380025
3.631	0.0436164750694559
3.632	0.0437982331219757
3.633	0.0439807319698104
3.634	0.0441639746996572
3.635	0.0443479644109317
3.636	0.0445327042155412
3.637	0.0447181972381543
3.638	0.0449044466161865
3.639	0.0450914554997865
3.64	0.0452792270519922
3.641	0.0454677644488015
3.642	0.0456570708790451
3.643	0.0458471495445991
3.644	0.0460380036604704
3.645	0.0462296364547115
3.646	0.0464220511685625
3.647	0.0466152510564797
3.648	0.0468092393862349
3.649	0.0470040194388304
3.65	0.0471995945088537
3.651	0.0473959679042082
3.652	0.047593142946269
3.653	0.0477911229700396
3.654	0.0479899113240805
3.655	0.0481895113707651
3.656	0.0483899264859673
3.657	0.0485911600595301
3.658	0.0487932154950812
3.659	0.0489960962101748
3.66	0.049199805636249
3.661	0.0494043472188253
3.662	0.0496097244175076
3.663	0.0498159407059688
3.664	0.0500229995721355
3.665	0.0502309045181732
3.666	0.050439659060487
3.667	0.0506492667300051
3.668	0.0508597310719665
3.669	0.0510710556460907
3.67	0.0512832440266919
3.671	0.0514962998026789
3.672	0.0517102265776828
3.673	0.0519250279699861
3.674	0.0521407076127076
3.675	0.0523572691538021
3.676	0.0525747162562027
3.677	0.0527930525976785
3.678	0.053012281871176
3.679	0.0532324077847335
3.68	0.0534534340614812
3.681	0.0536753644398402
3.682	0.0538982026734942
3.683	0.054121952531446
3.684	0.0543466177982452
3.685	0.0545722022737607
3.686	0.0547987097735216
3.687	0.0550261441286182
3.688	0.0552545091858434
3.689	0.0554838088077361
3.69	0.0557140468725947
3.691	0.0559452272746341
3.692	0.056177353924042
3.693	0.0564104307469364
3.694	0.056644461685508
3.695	0.0568794506981192
3.696	0.0571154017593472
3.697	0.0573523188600973
3.698	0.0575902060073616
3.699	0.0578290672249153
3.7	0.0580689065526769
3.701	0.0583097280473197
3.702	0.0585515357820299
3.703	0.0587943338466772
3.704	0.0590381263479287
3.705	0.0592829174092628
3.706	0.0595287111709695
3.707	0.0597755117904342
3.708	0.0600233234419534
3.709	0.0602721503169477
3.71	0.0605219966241179
3.711	0.0607728665892324
3.712	0.0610247644554818
3.713	0.0612776944834508
3.714	0.0615316609511467
3.715	0.061786668154042
3.716	0.0620427204053016
3.717	0.0622998220358397
3.718	0.0625579773941354
3.719	0.0628171908466157
3.72	0.0630774667775569
3.721	0.0633388095892542
3.722	0.063601223701923
3.723	0.0638647135541248
3.724	0.064129283602341
3.725	0.064394938321513
3.726	0.0646616822049566
3.727	0.0649295197641351
3.728	0.0651984555294405
3.729	0.065468494049469
3.73	0.0657396398916035
3.731	0.0660118976419568
3.732	0.0662852719054428
3.733	0.0665597673059182
3.734	0.0668353884861261
3.735	0.0671121401078381
3.736	0.0673900268519958
3.737	0.0676690534187685
3.738	0.0679492245274815
3.739	0.0682305449169434
3.74	0.0685130193453745
3.741	0.0687966525904358
3.742	0.0690814494495839
3.743	0.069367414739645
3.744	0.0696545532974255
3.745	0.0699428699796556
3.746	0.0702323696627332
3.747	0.0705230572432356
3.748	0.0708149376378628
3.749	0.0711080157833521
3.75	0.0714022966367907
3.751	0.071697785175644
3.752	0.0719944863976991
3.753	0.072292405321349
3.754	0.0725915469854215
3.755	0.0728919164497199
3.756	0.0731935187945112
3.757	0.0734963591210942
3.758	0.0738004425516579
3.759	0.0741057742293378
3.76	0.0744123593185577
3.761	0.0747202030048015
3.762	0.075029310494898
3.763	0.0753396870169638
3.764	0.075651337820716
3.765	0.0759642681773869
3.766	0.0762784833797525
3.767	0.0765939887424452
3.768	0.0769107896018397
3.769	0.0772288913162527
3.77	0.0775482992659704
3.771	0.0778690188534199
3.772	0.0781910555032539
3.773	0.0785144146622372
3.774	0.078839101799673
3.775	0.0791651224072041
3.776	0.0794924819992104
3.777	0.0798211861124685
3.778	0.080151240306634
3.779	0.0804826501642424
3.78	0.0808154212906231
3.781	0.0811495593142411
3.782	0.0814850698866678
3.783	0.0818219586826956
3.784	0.0821602314003655
3.785	0.0824998937610246
3.786	0.0828409515098372
3.787	0.0831834104153302
3.788	0.083527276269848
3.789	0.0838725548894388
3.79	0.0842192521139964
3.791	0.08456737380763
3.792	0.0849169258583515
3.793	0.0852679141783312
3.794	0.0856203447043242
3.795	0.0859742233971019
3.796	0.0863295562421058
3.797	0.086686349249419
3.798	0.087044608453823
3.799	0.0874043399147979
3.8	0.0877655497168348
3.801	0.0881282439691802
3.802	0.0884924288066031
3.803	0.0888581103887418
3.804	0.0892252949006718
3.805	0.089593988552906
3.806	0.0899641975815086
3.807	0.090335928248038
3.808	0.0907091868399732
3.809	0.0910839796704295
3.81	0.0914603130786986
3.811	0.0918381934299077
3.812	0.0922176271155308
3.813	0.0925986205532183
3.814	0.0929811801870528
3.815	0.0933653124874922
3.816	0.0937510239517678
3.817	0.094138321103685
3.818	0.0945272104939647
3.819	0.0949176987001579
3.82	0.0953097923269013
3.821	0.0957034980061167
3.822	0.0960988223967263
3.823	0.0964957721851931
3.824	0.0968943540855207
3.825	0.0972945748392249
3.826	0.0976964412155041
3.827	0.098099960011524
3.828	0.0985051380523316
3.829	0.0989119821910265
3.83	0.0993204993088739
3.831	0.0997306963154756
3.832	0.100142580148798
3.833	0.100556157775344
3.834	0.100971436190378
3.835	0.101388422417841
3.836	0.101807123510469
3.837	0.102227546550154
3.838	0.102649698647895
3.839	0.103073586943765
3.84	0.10349921860751
3.841	0.103926600838008
3.842	0.104355740864065
3.843	0.104786645943989
3.844	0.105219323366072
3.845	0.105653780448478
3.846	0.106090024539611
3.847	0.106528063018089
3.848	0.106967903292599
3.849	0.10740955280275
3.85	0.107853019018336
3.851	0.108298309440158
3.852	0.108745431599829
3.853	0.109194393059767
3.854	0.109645201413656
3.855	0.110097864286473
3.856	0.110552389334316
3.857	0.111008784245087
3.858	0.111467056738121
3.859	0.11192721456456
3.86	0.112389265507488
3.861	0.112853217381684
3.862	0.113319078034664
3.863	0.113786855345836
3.864	0.114256557227009
3.865	0.114728191622561
3.866	0.11520176650987
3.867	0.11567728989877
3.868	0.116154769832207
3.869	0.116634214386011
3.87	0.117115631669606
3.871	0.117599029825669
3.872	0.118084417030133
3.873	0.118571801492863
3.874	0.119061191457234
3.875	0.119552595200901
3.876	0.120046021035165
3.877	0.120541477305977
3.878	0.12103897239308
3.879	0.121538514711375
3.88	0.122040112709811
3.881	0.122543774872412
3.882	0.123049509717987
3.883	0.123557325800306
3.884	0.124067231708779
3.885	0.12457923606766
3.886	0.125093347536904
3.887	0.125609574812245
3.888	0.126127926624775
3.889	0.126648411741996
3.89	0.127171038967305
3.891	0.127695817140335
3.892	0.128222755136989
3.893	0.128751861869802
3.894	0.129283146288117
3.895	0.129816617377884
3.896	0.130352284162115
3.897	0.130890155701024
3.898	0.131430241092062
3.899	0.131972549470277
3.9	0.132517090007866
3.901	0.13306387191534
3.902	0.133612904440724
3.903	0.134164196870415
3.904	0.134717758528666
3.905	0.13527359877844
3.906	0.135831727021127
3.907	0.1363921526968
3.908	0.136954885284297
3.909	0.137519934301736
3.91	0.138087309306172
3.911	0.138657019894026
3.912	0.139229075701451
3.913	0.139803486403821
3.914	0.140380261716871
3.915	0.140959411395897
3.916	0.141540945236613
3.917	0.142124873075034
3.918	0.142711204787418
3.919	0.143299950291123
3.92	0.143891119543923
3.921	0.144484722544689
3.922	0.145080769333788
3.923	0.145679269992343
3.924	0.146280234643427
3.925	0.146883673451612
3.926	0.147489596623359
3.927	0.14809801440714
3.928	0.148708937093602
3.929	0.149322375015799
3.93	0.149938338549305
3.931	0.15055683811255
3.932	0.151177884166543
3.933	0.15180148721555
3.934	0.152427657807038
3.935	0.153056406532187
3.936	0.153687744025319
3.937	0.154321680964813
3.938	0.154958228072928
3.939	0.155597396116207
3.94	0.156239195905357
3.941	0.156883638295596
3.942	0.157530734187048
3.943	0.158180494524458
3.944	0.158832930297876
3.945	0.159488052542315
3.946	0.160145872338489
3.947	0.160806400812646
3.948	0.161469649136905
3.949	0.162135628529143
3.95	0.162804350253793
3.951	0.163475825621333
3.952	0.16415006598919
3.953	0.164827082761121
3.954	0.165506887388062
3.955	0.166189491368414
3.956	0.166874906247301
3.957	0.16756314361777
3.958	0.168254215120612
3.959	0.168948132444541
3.96	0.169644907326074
3.961	0.17034455155067
3.962	0.171047076951766
3.963	0.171752495411681
3.964	0.172460818862078
3.965	0.173172059283104
3.966	0.173886228704589
3.967	0.17460333920593
3.968	0.17532340291632
3.969	0.17604643201463
3.97	0.176772438729813
3.971	0.177501435341981
3.972	0.178233434180697
3.973	0.178968447627312
3.974	0.179706488113368
3.975	0.180447568121963
3.976	0.181191700187867
3.977	0.181938896896952
3.978	0.182689170887215
3.979	0.183442534848723
3.98	0.184199001523666
3.981	0.184958583706759
3.982	0.185721294245468
3.983	0.186487146040179
3.984	0.18725615204437
3.985	0.188028325264838
3.986	0.188803678761985
3.987	0.189582225649986
3.988	0.190363979097015
3.989	0.191148952325534
3.99	0.191937158612518
3.991	0.19272861128934
3.992	0.193523323742681
3.993	0.194321309414192
3.994	0.195122581800661
3.995	0.195927154454637
3.996	0.196735040984777
3.997	0.197546255055443
3.998	0.198360810387157
3.999	0.199178720757459
4	0.200000000000102


==> graphics/position_2-6.tsv <==
1.8	0.087765549716778
1.8	-0.455347633634599


==> graphics/position_2-7.tsv <==
0	-0.2
0.001	-0.19917872075735
0.002	-0.198360810387122
0.003	-0.19754625505533
0.004	-0.196735040984733
0.005	-0.195927154454606
0.006	-0.195122581800504
0.007	-0.194321309414031
0.008	-0.193523323742615
0.009	-0.19272861128927
0.01	-0.191937158612376
0.011	-0.191148952325448
0.012	-0.190363979096908
0.013	-0.189582225649863
0.014	-0.188803678761879
0.015	-0.188028325264755
0.016	-0.187256152044305
0.017	-0.186487146040132
0.018	-0.185721294245409
0.019	-0.18495858370666
0.02	-0.184199001523538
0.021	-0.183442534848608
0.022	-0.182689170887133
0.023	-0.181938896896851
0.024	-0.181191700187767
0.025	-0.180447568121931
0.026	-0.17970648811323
0.027	-0.178968447627172
0.028	-0.178233434180676
0.029	-0.17750143534186
0.03	-0.176772438729827
0.031	-0.176046432014464
0.032	-0.175323402916226
0.033	-0.17460333920593
0.034	-0.173886228704551
0.035	-0.173172059283014
0.036	-0.172460818861987
0.037	-0.17175249541168
0.038	-0.17104707695164
0.039	-0.170344551550548
0.04	-0.169644907326018
0.041	-0.168948132444397
0.042	-0.16825421512056
0.043	-0.167563143617718
0.044	-0.166874906247213
0.045	-0.166189491368325
0.046	-0.165506887388072
0.047	-0.164827082761015
0.048	-0.164150065989063
0.049	-0.163475825621278
0.05	-0.162804350253683
0.051	-0.162135628529065
0.052	-0.161469649136788
0.053	-0.160806400812599
0.054	-0.160145872338436
0.055	-0.159488052542242
0.056	-0.158832930297774
0.057	-0.158180494524413
0.058	-0.15753073418698
0.059	-0.156883638295549
0.06	-0.156239195905257
0.061	-0.155597396116124
0.062	-0.154958228072865
0.063	-0.15432168096471
0.064	-0.153687744025217
0.065	-0.153056406532094
0.066	-0.152427657807012
0.067	-0.151801487215431
0.068	-0.151177884166417
0.069	-0.150556838112461
0.07	-0.149938338549305
0.071	-0.14932237501576
0.072	-0.148708937093531
0.073	-0.148098014407043
0.074	-0.147489596623259
0.075	-0.146883673451514
0.076	-0.146280234643333
0.077	-0.145679269992264
0.078	-0.1450807693337
0.079	-0.14448472254471
0.08	-0.143891119543869
0.081	-0.143299950291083
0.082	-0.142711204787424
0.083	-0.142124873074959
0.084	-0.14154094523658
0.085	-0.140959411395839
0.086	-0.140380261716778
0.087	-0.139803486403767
0.088	-0.139229075701333
0.089	-0.138657019893998
0.09	-0.138087309306116
0.091	-0.137519934301705
0.092	-0.136954885284289
0.093	-0.136392152696733
0.094	-0.135831727021079
0.095	-0.135273598778392
0.096	-0.134717758528591
0.097	-0.134164196870298
0.098	-0.13361290444067
0.099	-0.133063871915249
0.1	-0.1325170900078
0.101	-0.131972549470153
0.102	-0.131430241092049
0.103	-0.130890155700984
0.104	-0.130352284162052
0.105	-0.129816617377793
0.106	-0.129283146288036
0.107	-0.128751861869749
0.108	-0.128222755136885
0.109	-0.127695817140229
0.11	-0.127171038967249
0.111	-0.126648411741942
0.112	-0.126127926624688
0.113	-0.125609574812096
0.114	-0.125093347536858
0.115	-0.124579236067602
0.116	-0.12406723170874
0.117	-0.123557325800323
0.118	-0.123049509717897
0.119	-0.122543774872353
0.12	-0.122040112709785
0.121	-0.121538514711343
0.122	-0.12103897239309
0.123	-0.120541477305859
0.124	-0.12004602103511
0.125	-0.119552595200785
0.126	-0.11906119145717
0.127	-0.118571801492753
0.128	-0.118084417030081
0.129	-0.117599029825622
0.13	-0.117115631669627
0.131	-0.116634214385987
0.132	-0.116154769832098
0.133	-0.115677289898723
0.134	-0.115201766509854
0.135	-0.114728191622575
0.136	-0.114256557226928
0.137	-0.113786855345774
0.138	-0.113319078034662
0.139	-0.112853217381692
0.14	-0.112389265507382
0.141	-0.111927214564536
0.142	-0.111467056738107
0.143	-0.111008784245071
0.144	-0.110552389334292
0.145	-0.110097864286388
0.146	-0.109645201413606
0.147	-0.10919439305969
0.148	-0.108745431599749
0.149	-0.108298309440132
0.15	-0.107853019018296
0.151	-0.10740955280268
0.152	-0.106967903292578
0.153	-0.106528063018012
0.154	-0.106090024539602
0.155	-0.105653780448447
0.156	-0.105219323365994
0.157	-0.104786645943916
0.158	-0.104355740863985
0.159	-0.103926600837951
0.16	-0.10349921860742
0.161	-0.103073586943727
0.162	-0.102649698647814
0.163	-0.102227546550114
0.164	-0.101807123510422
0.165	-0.101388422417781
0.166	-0.100971436190357
0.167	-0.100556157775322
0.168	-0.100142580148731
0.169	-0.0997306963154094
0.17	-0.0993204993088286
0.171	-0.098911982190992
0.172	-0.0985051380523157
0.173	-0.0980999600115122
0.174	-0.0976964412154747
0.175	-0.0972945748391597
0.176	-0.0968943540854731
0.177	-0.0964957721851544
0.178	-0.0960988223966623
0.179	-0.0957034980060605
0.18	-0.0953097923269049
0.181	-0.0949176987001296
0.182	-0.0945272104939347
0.183	-0.0941383211036744
0.184	-0.0937510239517445
0.185	-0.0933653124874721
0.186	-0.0929811801870036
0.187	-0.0925986205531962
0.188	-0.092217627115506
0.189	-0.0918381934298798
0.19	-0.0914603130786455
0.191	-0.0910839796704043
0.192	-0.0907091868399217
0.193	-0.0903359282480203
0.194	-0.0899641975814727
0.195	-0.0895939885528945
0.196	-0.0892252949006379
0.197	-0.0888581103886859
0.198	-0.0884924288065469
0.199	-0.0881282439691496
0.2	-0.0877655497167384
0.201	-0.087404339914769
0.202	-0.0870446084538049
0.203	-0.086686349249414
0.204	-0.0863295562420659
0.205	-0.085974223397029
0.206	-0.0856203447042682
0.207	-0.0852679141783443
0.208	-0.0849169258583123
0.209	-0.0845673738076193
0.21	-0.0842192521140064
0.211	-0.0838725548894068
0.212	-0.0835272762698471
0.213	-0.0831834104153481
0.214	-0.0828409515098256
0.215	-0.0824998937609922
0.216	-0.0821602314002597
0.217	-0.0818219586826414
0.218	-0.0814850698866538
0.219	-0.0811495593142221
0.22	-0.0808154212905815
0.221	-0.080482650164183
0.222	-0.0801512403065963
0.223	-0.079821186112416
0.224	-0.0794924819991658
0.225	-0.0791651224072045
0.226	-0.0788391017996317
0.227	-0.0785144146621949
0.228	-0.0781910555031951
0.229	-0.0778690188533946
0.23	-0.0775482992659245
0.231	-0.0772288913161924
0.232	-0.0769107896017909
0.233	-0.0765939887424056
0.234	-0.0762784833797248
0.235	-0.0759642681773487
0.236	-0.0756513378206987
0.237	-0.0753396870169281
0.238	-0.0750293104948322
0.239	-0.0747202030047594
0.24	-0.0744123593185223
0.241	-0.0741057742293089
0.242	-0.0738004425515953
0.243	-0.0734963591210573
0.244	-0.0731935187944835
0.245	-0.072891916449688
0.246	-0.072591546985424
0.247	-0.0722924053212973
0.248	-0.0719944863976806
0.249	-0.0716977851756278
0.25	-0.0714022966367885
0.251	-0.0711080157833241
0.252	-0.0708149376378217
0.253	-0.0705230572432114
0.254	-0.0702323696626815
0.255	-0.0699428699795955
0.256	-0.069654553297409
0.257	-0.0693674147395862
0.258	-0.0690814494495181
0.259	-0.0687966525904402
0.26	-0.0685130193453504
0.261	-0.068230544916928
0.262	-0.0679492245274523
0.263	-0.0676690534187218
0.264	-0.0673900268519735
0.265	-0.0671121401078031
0.266	-0.0668353884860852
0.267	-0.0665597673058935
0.268	-0.0662852719054217
0.269	-0.066011897641905
0.27	-0.0657396398915411
0.271	-0.0654684940494122
0.272	-0.0651984555294072
0.273	-0.064929519764144
0.274	-0.0646616822048923
0.275	-0.0643949383214967
0.276	-0.0641292836022999
0.277	-0.0638647135540666
0.278	-0.0636012237019076
0.279	-0.0633388095892034
0.28	-0.0630774667775302
0.281	-0.0628171908465833
0.282	-0.0625579773941033
0.283	-0.0622998220358011
0.284	-0.0620427204052845
0.285	-0.0617866681539835
0.286	-0.0615316609510773
0.287	-0.0612776944834206
0.288	-0.0610247644554709
0.289	-0.0607728665892163
0.29	-0.0605219966241024
0.291	-0.0602721503169604
0.292	-0.0600233234419356
0.293	-0.0597755117904158
0.294	-0.0595287111709601
0.295	-0.0592829174092281
0.296	-0.0590381263479088
0.297	-0.0587943338466514
0.298	-0.0585515357819941
0.299	-0.0583097280472945
0.3	-0.0580689065526612
0.301	-0.0578290672248834
0.302	-0.0575902060073625
0.303	-0.057352318860044
0.304	-0.0571154017593477
0.305	-0.0568794506981015
0.306	-0.0566444616854724
0.307	-0.0564104307468989
0.308	-0.0561773539240248
0.309	-0.0559452272746314
0.31	-0.0557140468725709
0.311	-0.0554838088077003
0.312	-0.0552545091858152
0.313	-0.0550261441285838
0.314	-0.0547987097734813
0.315	-0.0545722022737246
0.316	-0.0543466177982073
0.317	-0.0541219525314349
0.318	-0.0538982026734603
0.319	-0.0536753644398192
0.32	-0.0534534340614667
0.321	-0.0532324077847128
0.322	-0.0530122818711598
0.323	-0.0527930525976382
0.324	-0.0525747162561437
0.325	-0.052357269153776
0.326	-0.0521407076126743
0.327	-0.0519250279699566
0.328	-0.0517102265776568
0.329	-0.0514962998026632
0.33	-0.0512832440266578
0.331	-0.0510710556460541
0.332	-0.0508597310719366
0.333	-0.0506492667300005
0.334	-0.05043965906049
0.335	-0.0502309045181396
0.336	-0.0500229995721131
0.337	-0.0498159407059443
0.338	-0.0496097244174775
0.339	-0.049404347218808
0.34	-0.0491998056362236
0.341	-0.0489960962101453
0.342	-0.0487932154950693
0.343	-0.0485911600595083
0.344	-0.0483899264859335
0.345	-0.0481895113707172
0.346	-0.0479899113240749
0.347	-0.0477911229700078
0.348	-0.0475931429462461
0.349	-0.0473959679041918
0.35	-0.0471995945088627
0.351	-0.0470040194388348
0.352	-0.0468092393861874
0.353	-0.046615251056446
0.354	-0.0464220511685279
0.355	-0.0462296364546854
0.356	-0.0460380036604511
0.357	-0.0458471495445834
0.358	-0.0456570708790102
0.359	-0.0454677644487763
0.36	-0.0452792270519868
0.361	-0.0450914554997552
0.362	-0.0449044466161476
0.363	-0.0447181972381298
0.364	-0.0445327042155141
0.365	-0.0443479644109057
0.366	-0.044163974699649
0.367	-0.043980731969776
0.368	-0.0437982331219525
0.369	-0.0436164750694266
0.37	-0.0434354547379755
0.371	-0.0432551690658546
0.372	-0.0430756150037453
0.373	-0.0428967895147031
0.374	-0.0427186895741059
0.375	-0.0425413121696042
0.376	-0.0423646543010692
0.377	-0.0421887129805418
0.378	-0.042013485232183
0.379	-0.0418389680922223
0.38	-0.0416651586089091
0.381	-0.0414920538424616
0.382	-0.0413196508650172
0.383	-0.0411479467605841
0.384	-0.0409769386249897
0.385	-0.0408066235658343
0.386	-0.0406369987024398
0.387	-0.0404680611658026
0.388	-0.0402998080985437
0.389	-0.0401322366548622
0.39	-0.039965344000485
0.391	-0.0397991273126201
0.392	-0.0396335837799091
0.393	-0.0394687106023791
0.394	-0.039304504991395
0.395	-0.0391409641696134
0.396	-0.0389780853709348
0.397	-0.038815865840457
0.398	-0.0386543028344284
0.399	-0.0384933936202023
0.4	-0.0383331354761891
0.401	-0.0381735256918124
0.402	-0.038014561567461
0.403	-0.0378562404144455
0.404	-0.0376985595549504
0.405	-0.0375415163219907
0.406	-0.0373851080593657
0.407	-0.0372293321216148
0.408	-0.0370741858739726
0.409	-0.0369196666923233
0.41	-0.036765771963158
0.411	-0.0366124990835298
0.412	-0.0364598454610084
0.413	-0.0363078085136391
0.414	-0.0361563856698969
0.415	-0.0360055743686432
0.416	-0.035855372059083
0.417	-0.0357057762007224
0.418	-0.0355567842633244
0.419	-0.0354083937268665
0.42	-0.0352606020814981
0.421	-0.0351134068274986
0.422	-0.0349668054752348
0.423	-0.0348207955451175
0.424	-0.0346753745675622
0.425	-0.0345305400829448
0.426	-0.0343862896415609
0.427	-0.0342426208035855
0.428	-0.03409953113903
0.429	-0.0339570182277024
0.43	-0.033815079659165
0.431	-0.0336737130326944
0.432	-0.0335329159572421
0.433	-0.0333926860513917
0.434	-0.0332530209433209
0.435	-0.0331139182707586
0.436	-0.0329753756809485
0.437	-0.0328373908306061
0.438	-0.032699961385881
0.439	-0.0325630850223173
0.44	-0.0324267594248125
0.441	-0.0322909822875808
0.442	-0.0321557513141122
0.443	-0.032021064217135
0.444	-0.0318869187185766
0.445	-0.0317533125495241
0.446	-0.0316202434501872
0.447	-0.0314877091698601
0.448	-0.0313557074668817
0.449	-0.0312242361085995
0.45	-0.031093292871331
0.451	-0.0309628755403263
0.452	-0.0308329819097304
0.453	-0.0307036097825466
0.454	-0.0305747569705979
0.455	-0.030446421294492
0.456	-0.0303186005835822
0.457	-0.0301912926759323
0.458	-0.0300644954182806
0.459	-0.0299382066660008
0.46	-0.029812424283068
0.461	-0.0296871461420219
0.462	-0.0295623701239318
0.463	-0.0294380941183581
0.464	-0.0293143160233194
0.465	-0.0291910337452557
0.466	-0.0290682451989933
0.467	-0.028945948307709
0.468	-0.0288241410028958
0.469	-0.0287028212243268
0.47	-0.0285819869200218
0.471	-0.0284616360462113
0.472	-0.0283417665673029
0.473	-0.0282223764558461
0.474	-0.0281034636924986
0.475	-0.0279850262659912
0.476	-0.0278670621730954
0.477	-0.0277495694185876
0.478	-0.0276325460152175
0.479	-0.0275159899836723
0.48	-0.0273998993525447
0.481	-0.0272842721582991
0.482	-0.0271691064452378
0.483	-0.02705440026547
0.484	-0.0269401516788753
0.485	-0.0268263587530747
0.486	-0.0267130195633954
0.487	-0.026600132192839
0.488	-0.0264876947320491
0.489	-0.0263757052792791
0.49	-0.02626416194036
0.491	-0.026153062828668
0.492	-0.0260424060650934
0.493	-0.0259321897780075
0.494	-0.0258224121032327
0.495	-0.0257130711840091
0.496	-0.0256041651709648
0.497	-0.0254956922220827
0.498	-0.0253876505026721
0.499	-0.0252800381853345
0.5	-0.0251728534499353
0.501	-0.025066094483571
0.502	-0.0249597594805406
0.503	-0.0248538466423127
0.504	-0.0247483541774975
0.505	-0.0246432803018143
0.506	-0.024538623238063
0.507	-0.0244343812160932
0.508	-0.0243305524727747
0.509	-0.0242271352519664
0.51	-0.0241241278044891
0.511	-0.0240215283880931
0.512	-0.0239193352674315
0.513	-0.0238175467140276
0.514	-0.0237161610062488
0.515	-0.023615176429276
0.516	-0.0235145912750745
0.517	-0.023414403842365
0.518	-0.0233146124365965
0.519	-0.0232152153699141
0.52	-0.0231162109611355
0.521	-0.0230175975357169
0.522	-0.02291937342573
0.523	-0.0228215369698296
0.524	-0.0227240865132273
0.525	-0.0226270204076652
0.526	-0.0225303370113837
0.527	-0.0224340346890983
0.528	-0.022338111811969
0.529	-0.0222425667575736
0.53	-0.0221473979098807
0.531	-0.0220526036592221
0.532	-0.0219581824022643
0.533	-0.0218641325419847
0.534	-0.0217704524876402
0.535	-0.0216771406547442
0.536	-0.0215841954650371
0.537	-0.0214916153464604
0.538	-0.0213993987331316
0.539	-0.0213075440653161
0.54	-0.0212160497893999
0.541	-0.0211249143578663
0.542	-0.0210341362292675
0.543	-0.0209437138681979
0.544	-0.0208536457452709
0.545	-0.0207639303370906
0.546	-0.0206745661262273
0.547	-0.0205855516011907
0.548	-0.0204968852564055
0.549	-0.0204085655921853
0.55	-0.0203205911147081
0.551	-0.0202329603359888
0.552	-0.0201456717738566
0.553	-0.0200587239519295
0.554	-0.019972115399587
0.555	-0.019885844651949
0.556	-0.0197999102498465
0.557	-0.0197143107398016
0.558	-0.0196290446739998
0.559	-0.0195441106102668
0.56	-0.0194595071120423
0.561	-0.0193752327483591
0.562	-0.0192912860938158
0.563	-0.0192076657285545
0.564	-0.0191243702382349
0.565	-0.0190413982140125
0.566	-0.0189587482525142
0.567	-0.0188764189558135
0.568	-0.0187944089314065
0.569	-0.0187127167921928
0.57	-0.0186313411564449
0.571	-0.0185502806477911
0.572	-0.0184695338951881
0.573	-0.0183890995329004
0.574	-0.0183089762004762
0.575	-0.0182291625427238
0.576	-0.0181496572096898
0.577	-0.0180704588566352
0.578	-0.0179915661440142
0.579	-0.0179129777374485
0.58	-0.01783469230771
0.581	-0.0177567085306927
0.582	-0.0176790250873922
0.583	-0.0176016406638861
0.584	-0.0175245539513078
0.585	-0.0174477636458277
0.586	-0.0173712684486271
0.587	-0.0172950670658818
0.588	-0.0172191582087347
0.589	-0.0171435405932776
0.59	-0.0170682129405275
0.591	-0.0169931739764069
0.592	-0.0169184224317203
0.593	-0.016843957042133
0.594	-0.0167697765481525
0.595	-0.016695879695102
0.596	-0.0166222652331054
0.597	-0.0165489319170595
0.598	-0.0164758785066188
0.599	-0.0164031037661707
0.6	-0.0163306064648172
0.601	-0.016258385376352
0.602	-0.016186439279241
0.603	-0.0161147669566009
0.604	-0.0160433671961797
0.605	-0.0159722387903334
0.606	-0.0159013805360109
0.607	-0.0158307912347277
0.608	-0.0157604696925493
0.609	-0.0156904147200709
0.61	-0.015620625132394
0.611	-0.015551099749112
0.612	-0.0154818373942833
0.613	-0.0154128368964188
0.614	-0.0153440970884562
0.615	-0.015275616807743
0.616	-0.0152073948960163
0.617	-0.0151394301993828
0.618	-0.0150717215683001
0.619	-0.0150042678575577
0.62	-0.0149370679262546
0.621	-0.0148701206377841
0.622	-0.0148034248598123
0.623	-0.0147369794642582
0.624	-0.0146707833272777
0.625	-0.0146048353292405
0.626	-0.0145391343547143
0.627	-0.0144736792924451
0.628	-0.0144084690353388
0.629	-0.014343502480439
0.63	-0.0142787785289158
0.631	-0.0142142960860379
0.632	-0.0141500540611619
0.633	-0.0140860513677108
0.634	-0.0140222869231534
0.635	-0.0139587596489898
0.636	-0.0138954684707324
0.637	-0.0138324123178846
0.638	-0.0137695901239265
0.639	-0.0137070008262954
0.64	-0.0136446433663671
0.641	-0.013582516689439
0.642	-0.0135206197447117
0.643	-0.0134589514852721
0.644	-0.0133975108680735
0.645	-0.0133362968539217
0.646	-0.0132753084074535
0.647	-0.0132145444971217
0.648	-0.0131540040951763
0.649	-0.0130936861776483
0.65	-0.0130335897243312
0.651	-0.0129737137187653
0.652	-0.0129140571482176
0.653	-0.0128546190036687
0.654	-0.0127953982797935
0.655	-0.0127363939749416
0.656	-0.0126776050911257
0.657	-0.0126190306340024
0.658	-0.0125606696128524
0.659	-0.0125025210405696
0.66	-0.0124445839336385
0.661	-0.0123868573121222
0.662	-0.0123293401996425
0.663	-0.0122720316233667
0.664	-0.0122149306139869
0.665	-0.0121580362057079
0.666	-0.0121013474362275
0.667	-0.0120448633467216
0.668	-0.0119885829818305
0.669	-0.0119325053896373
0.67	-0.0118766296216553
0.671	-0.0118209547328132
0.672	-0.0117654797814348
0.673	-0.0117102038292285
0.674	-0.0116551259412656
0.675	-0.0116002451859696
0.676	-0.0115455606350967
0.677	-0.0114910713637235
0.678	-0.0114367764502279
0.679	-0.0113826749762753
0.68	-0.0113287660268035
0.681	-0.0112750486900062
0.682	-0.0112215220573193
0.683	-0.0111681852234016
0.684	-0.0111150372861246
0.685	-0.0110620773465533
0.686	-0.0110093045089337
0.687	-0.0109567178806753
0.688	-0.010904316572337
0.689	-0.0108520996976131
0.69	-0.0108000663733177
0.691	-0.0107482157193672
0.692	-0.0106965468587696
0.693	-0.0106450589176075
0.694	-0.010593751025024
0.695	-0.0105426223132061
0.696	-0.0104916719173715
0.697	-0.010440898975755
0.698	-0.0103903026295933
0.699	-0.0103398820231075
0.7	-0.0102896363034943
0.701	-0.0102395646209053
0.702	-0.0101896661284373
0.703	-0.0101399399821183
0.704	-0.0100903853408874
0.705	-0.0100410013665864
0.706	-0.00999178722394545
0.707	-0.00994274208056334
0.708	-0.00989386510690138
0.709	-0.00984515547626308
0.71	-0.00979661236478147
0.711	-0.00974823495140931
0.712	-0.00970002241789758
0.713	-0.00965197394878992
0.714	-0.00960408873140173
0.715	-0.00955636595581355
0.716	-0.00950880481484928
0.717	-0.0094614045040684
0.718	-0.00941416422175223
0.719	-0.00936708316888568
0.72	-0.00932016054914953
0.721	-0.00927339556890283
0.722	-0.00922678743717142
0.723	-0.00918033536563323
0.724	-0.00913403856860695
0.725	-0.00908789626303719
0.726	-0.00904190766848068
0.727	-0.00899607200709607
0.728	-0.00895038850362595
0.729	-0.00890485638538863
0.73	-0.00885947488226346
0.731	-0.00881424322667268
0.732	-0.0087691606535798
0.733	-0.00872422640046411
0.734	-0.00867943970731666
0.735	-0.00863479981662429
0.736	-0.00859030597335453
0.737	-0.00854595742494757
0.738	-0.00850175342130077
0.739	-0.00845769321475531
0.74	-0.00841377606008376
0.741	-0.00837000121448073
0.742	-0.00832636793754604
0.743	-0.00828287549127404
0.744	-0.00823952314004206
0.745	-0.00819631015059663
0.746	-0.00815323579204019
0.747	-0.0081102993358213
0.748	-0.00806750005572132
0.749	-0.00802483722783975
0.75	-0.0079823101305867
0.751	-0.00793991804466598
0.752	-0.00789766025306538
0.753	-0.00785553604104461
0.754	-0.0078135446961225
0.755	-0.00777168550806451
0.756	-0.00772995776887297
0.757	-0.00768836077277246
0.758	-0.00764689381619821
0.759	-0.00760555619778591
0.76	-0.0075643472183593
0.761	-0.00752326618091681
0.762	-0.00748231239062136
0.763	-0.00744148515478793
0.764	-0.00740078378287201
0.765	-0.00736020758645806
0.766	-0.00731975587924882
0.767	-0.00727942797704983
0.768	-0.0072392231977636
0.769	-0.00719914086137186
0.77	-0.0071591802899329
0.771	-0.00711934080755761
0.772	-0.00707962174040988
0.773	-0.00704002241668844
0.774	-0.00700054216661705
0.775	-0.00696118032243431
0.776	-0.00692193621838166
0.777	-0.00688280919069095
0.778	-0.00684379857757467
0.779	-0.00680490371921483
0.78	-0.006766123957751
0.781	-0.0067274586372692
0.782	-0.00668890710379122
0.783	-0.00665046870526353
0.784	-0.00661214279154532
0.785	-0.00657392871440088
0.786	-0.00653582582748369
0.787	-0.00649783348632793
0.788	-0.00645995104833741
0.789	-0.00642217787277621
0.79	-0.00638451332075718
0.791	-0.00634695675522723
0.792	-0.00630950754096116
0.793	-0.0062721650445523
0.794	-0.0062349286343939
0.795	-0.00619779768067641
0.796	-0.00616077155537553
0.797	-0.00612384963223533
0.798	-0.00608703128676913
0.799	-0.00605031589623373
0.8	-0.0060137028396352
0.801	-0.00597719149770493
0.802	-0.00594078125289776
0.803	-0.00590447148937701
0.804	-0.0058682615930068
0.805	-0.00583215095133838
0.806	-0.00579613895360387
0.807	-0.00576022499070117
0.808	-0.00572440845519129
0.809	-0.00568868874127837
0.81	-0.00565306524480391
0.811	-0.00561753736324144
0.812	-0.00558210449567653
0.813	-0.00554676604280591
0.814	-0.00551152140692013
0.815	-0.0054763699918996
0.816	-0.00544131120319769
0.817	-0.00540634444783805
0.818	-0.00537146913439779
0.819	-0.0053366846730043
0.82	-0.00530199047531799
0.821	-0.00526738595452825
0.822	-0.00523287052534016
0.823	-0.00519844360396515
0.824	-0.00516410460811434
0.825	-0.00512985295698387
0.826	-0.00509568807124827
0.827	-0.00506160937304756
0.828	-0.00502761628597925
0.829	-0.00499370823509393
0.83	-0.00495988464687525
0.831	-0.0049261449492386
0.832	-0.00489248857151425
0.833	-0.00485891494444735
0.834	-0.00482542350017612
0.835	-0.00479201367223636
0.836	-0.00475868489553966
0.837	-0.00472543660636582
0.838	-0.0046922682423638
0.839	-0.00465917924252679
0.84	-0.00462616904719448
0.841	-0.00459323709803838
0.842	-0.00456038283805471
0.843	-0.00452760571155064
0.844	-0.00449490516414164
0.845	-0.00446228064273502
0.846	-0.00442973159552773
0.847	-0.00439725747198816
0.848	-0.00436485772285655
0.849	-0.00433253180012994
0.85	-0.00430027915705278
0.851	-0.00426809924811078
0.852	-0.00423599152901799
0.853	-0.00420395545670971
0.854	-0.00417199048933536
0.855	-0.00414009608624477
0.856	-0.00410827170798056
0.857	-0.00407651681627152
0.858	-0.00404483087402285
0.859	-0.0040132133453028
0.86	-0.00398166369533781
0.861	-0.00395018139050496
0.862	-0.00391876589831552
0.863	-0.00388741668741588
0.864	-0.00385613322757239
0.865	-0.0038249149896572
0.866	-0.00379376144565757
0.867	-0.00376267206864123
0.868	-0.00373164633277279
0.869	-0.00370068371328713
0.87	-0.00366978368648851
0.871	-0.003638945729739
0.872	-0.00360816932145314
0.873	-0.00357745394107978
0.874	-0.00354679906910915
0.875	-0.00351620418704934
0.876	-0.00348566877742185
0.877	-0.00345519232375979
0.878	-0.00342477431058663
0.879	-0.00339441422341968
0.88	-0.00336411154875549
0.881	-0.00333386577405514
0.882	-0.00330367638775142
0.883	-0.00327354287922521
0.884	-0.0032434647388051
0.885	-0.00321344145775226
0.886	-0.00318347252826134
0.887	-0.00315355744344137
0.888	-0.00312369569731441
0.889	-0.00309388678480493
0.89	-0.00306413020173135
0.891	-0.00303442544479404
0.892	-0.0030047720115709
0.893	-0.00297516940051601
0.894	-0.00294561711093033
0.895	-0.00291611464297237
0.896	-0.00288666149764261
0.897	-0.00285725717677821
0.898	-0.00282790118303744
0.899	-0.00279859301990193
0.9	-0.00276933219165532
0.901	-0.00274011820338504
0.902	-0.00271095056097437
0.903	-0.00268182877108458
0.904	-0.00265275234115681
0.905	-0.0026237207793951
0.906	-0.00259473359476647
0.907	-0.00256579029698756
0.908	-0.00253689039651483
0.909	-0.00250803340454375
0.91	-0.00247921883299007
0.911	-0.00245044619448898
0.912	-0.00242171500238619
0.913	-0.00239302477072822
0.914	-0.00236437501425346
0.915	-0.00233576524838419
0.916	-0.00230719498922127
0.917	-0.00227866375353258
0.918	-0.00225017105874414
0.919	-0.00222171642293656
0.92	-0.00219329936483526
0.921	-0.00216491940379715
0.922	-0.00213657605981155
0.923	-0.00210826885348059
0.924	-0.00207999730602282
0.925	-0.00205176093925985
0.926	-0.00202355927560482
0.927	-0.00199539183806152
0.928	-0.00196725815020926
0.929	-0.00193915773620379
0.93	-0.0019110901207533
0.931	-0.00188305482913531
0.932	-0.00185505138715936
0.933	-0.00182707932118564
0.934	-0.00179913815809485
0.935	-0.00177122742529878
0.936	-0.0017433466507164
0.937	-0.0017154953627827
0.938	-0.00168767309042384
0.939	-0.001659879363058
0.94	-0.00163211371058836
0.941	-0.00160437566338967
0.942	-0.00157666475230833
0.943	-0.00154898050864638
0.944	-0.00152132246415704
0.945	-0.00149369015103584
0.946	-0.00146608310191798
0.947	-0.00143850084986141
0.948	-0.00141094292834509
0.949	-0.00138340887125832
0.95	-0.0013558982128945
0.951	-0.00132841048794674
0.952	-0.00130094523149182
0.953	-0.0012735019789849
0.954	-0.00124608026625772
0.955	-0.00121867962950262
0.956	-0.00119129960527431
0.957	-0.0011639397304668
0.958	-0.00113659954232403
0.959	-0.00110927857841947
0.96	-0.00108197637664897
0.961	-0.00105469247522549
0.962	-0.00102742641268172
0.963	-0.00100017772783811
0.964	-0.000972945959819782
0.965	-0.000945730648027165
0.966	-0.000918531332153805
0.967	-0.000891347552149924
0.968	-0.000864178848234864
0.969	-0.000837024760880212
0.97	-0.000809884830812457
0.971	-0.000782758598988131
0.972	-0.000755645606597355
0.973	-0.000728545395061175
0.974	-0.000701457506006697
0.975	-0.000674381481275965
0.976	-0.000647316862910863
0.977	-0.000620263193143344
0.978	-0.000593220014394547
0.979	-0.000566186869262353
0.98	-0.000539163300509848
0.981	-0.000512148851067096
0.982	-0.000485143064016036
0.983	-0.000458145482583383
0.984	-0.000431155650142401
0.985	-0.000404173110189809
0.986	-0.000377197406345786
0.987	-0.000350228082347748
0.988	-0.00032326468204591
0.989	-0.000296306749381969
0.99	-0.000269353828397989
0.991	-0.000242405463215078
0.992	-0.000215461198034284
0.993	-0.000188520577123263
0.994	-0.000161583144814514
0.995	-0.000134648445496488
0.996	-0.000107716023595827
0.997	-8.07854235826966e-05
0.998	-5.38561899618983e-05
0.999	-2.69278672542228e-05
1	8.88178419700125e-16
1.001	2.69278672559992e-05
1.002	5.38561899645629e-05
1.003	8.07854235880257e-05
1.004	0.000107716023597604
1.005	0.000134648445498264
1.006	0.000161583144818955
1.007	0.000188520577128592
1.008	0.000215461198036948
1.009	0.000242405463219519
1.01	0.00026935382840243
1.011	0.00029630674938641
1.012	0.000323264682048574
1.013	0.0003502280823513
1.014	0.000377197406348451
1.015	0.000404173110193362
1.016	0.000431155650144177
1.017	0.000458145482586936
1.018	0.000485143064016924
1.019	0.000512148851068872
1.02	0.000539163300512513
1.021	0.000566186869263241
1.022	0.000593220014398987
1.023	0.000620263193147785
1.024	0.000647316862914415
1.025	0.000674381481280406
1.026	0.000701457506012026
1.027	0.000728545395062064
1.028	0.000755645606600908
1.029	0.000782758598990796
1.03	0.000809884830815122
1.031	0.000837024760884653
1.032	0.000864178848235753
1.033	0.000891347552152588
1.034	0.000918531332159134
1.035	0.000945730648033383
1.036	0.000972945959819782
1.037	0.00100017772784344
1.038	0.00102742641268527
1.039	0.00105469247523171
1.04	0.00108197637664986
1.041	0.00110927857842391
1.042	0.00113659954232759
1.043	0.00116393973047124
1.044	0.00119129960527786
1.045	0.00121867962950351
1.046	0.0012460802662595
1.047	0.00127350197898579
1.048	0.00130094523149626
1.049	0.00132841048795029
1.05	0.00135589821289717
1.051	0.00138340887125921
1.052	0.00141094292834865
1.053	0.00143850084986319
1.054	0.00146608310191976
1.055	0.00149369015103851
1.056	0.0015213224641597
1.057	0.00154898050865082
1.058	0.00157666475230833
1.059	0.00160437566339144
1.06	0.00163211371058924
1.061	0.00165987936306156
1.062	0.00168767309042561
1.063	0.00171549536278626
1.064	0.00174334665071996
1.065	0.00177122742530145
1.066	0.00179913815809662
1.067	0.00182707932118653
1.068	0.00185505138716202
1.069	0.00188305482913798
1.07	0.00191109012075863
1.071	0.00193915773620645
1.072	0.00196725815021281
1.073	0.0019953918380633
1.074	0.0020235592756066
1.075	0.00205176093926163
1.076	0.00207999730602637
1.077	0.00210826885348503
1.078	0.0021365760598151
1.079	0.00216491940380159
1.08	0.00219329936483881
1.081	0.002221716422941
1.082	0.00225017105874414
1.083	0.00227866375353614
1.084	0.00230719498922483
1.085	0.00233576524838952
1.086	0.00236437501425613
1.087	0.00239302477073267
1.088	0.00242171500238975
1.089	0.0024504461944943
1.09	0.00247921883299362
1.091	0.00250803340454731
1.092	0.00253689039651839
1.093	0.00256579029698933
1.094	0.00259473359477091
1.095	0.00262372077940043
1.096	0.00265275234115947
1.097	0.00268182877108991
1.098	0.0027109505609797
1.099	0.00274011820338949
1.1	0.00276933219165976
1.101	0.00279859301990548
1.102	0.00282790118304455
1.103	0.00285725717678353
1.104	0.00288666149764616
1.105	0.00291611464297503
1.106	0.00294561711093166
1.107	0.00297516940051779
1.108	0.00300477201157356
1.109	0.00303442544479715
1.11	0.00306413020173402
1.111	0.00309388678480715
1.112	0.00312369569731885
1.113	0.00315355744344359
1.114	0.00318347252826179
1.115	0.00321344145775804
1.116	0.00324346473880688
1.117	0.0032735428792261
1.118	0.00330367638775542
1.119	0.00333386577405825
1.12	0.00336411154875726
1.121	0.00339441422342368
1.122	0.00342477431059152
1.123	0.00345519232376112
1.124	0.00348566877742584
1.125	0.00351620418705245
1.126	0.00354679906911315
1.127	0.003577453941082
1.128	0.00360816932145447
1.129	0.00363894572973855
1.13	0.00366978368649384
1.131	0.00370068371329069
1.132	0.0037316463327759
1.133	0.00376267206864433
1.134	0.00379376144565846
1.135	0.00382491498966253
1.136	0.0038561332275755
1.137	0.00388741668741766
1.138	0.00391876589831952
1.139	0.00395018139050762
1.14	0.00398166369534003
1.141	0.0040132133453028
1.142	0.00404483087402596
1.143	0.00407651681627286
1.144	0.00410827170798278
1.145	0.00414009608624966
1.146	0.00417199048933625
1.147	0.00420395545671504
1.148	0.00423599152902376
1.149	0.00426809924811344
1.15	0.00430027915705899
1.151	0.00433253180013438
1.152	0.00436485772286055
1.153	0.00439725747199127
1.154	0.00442973159553084
1.155	0.00446228064273946
1.156	0.00449490516414386
1.157	0.00452760571155153
1.158	0.00456038283805782
1.159	0.00459323709804416
1.16	0.00462616904719937
1.161	0.00465917924252857
1.162	0.00469226824236735
1.163	0.00472543660636937
1.164	0.00475868489554188
1.165	0.00479201367224391
1.166	0.00482542350017923
1.167	0.00485891494444957
1.168	0.00489248857151736
1.169	0.00492614494923949
1.17	0.00495988464687969
1.171	0.00499370823509615
1.172	0.00502761628598414
1.173	0.00506160937305111
1.174	0.00509568807125405
1.175	0.00512985295698876
1.176	0.00516410460812011
1.177	0.00519844360396604
1.178	0.00523287052534371
1.179	0.00526738595453047
1.18	0.00530199047532065
1.181	0.00533668467300785
1.182	0.0053714691344009
1.183	0.0054063444478416
1.184	0.00544131120320124
1.185	0.00547636999190537
1.186	0.00551152140692324
1.187	0.00554676604281035
1.188	0.00558210449567831
1.189	0.00561753736324633
1.19	0.00565306524480569
1.191	0.0056886887412837
1.192	0.0057244084551904
1.193	0.00576022499070383
1.194	0.00579613895360964
1.195	0.00583215095134193
1.196	0.0058682615930099
1.197	0.00590447148938367
1.198	0.00594078125290309
1.199	0.00597719149770803
1.2	0.00601370283963654
1.201	0.0060503158962355
1.202	0.00608703128676957
1.203	0.00612384963223711
1.204	0.00616077155538086
1.205	0.0061977976806773
1.206	0.00623492863440056
1.207	0.00627216504455852
1.208	0.0063095075409656
1.209	0.00634695675523211
1.21	0.00638451332076251
1.211	0.00642217787278021
1.212	0.00645995104834363
1.213	0.0064978334863337
1.214	0.00653582582748768
1.215	0.00657392871440265
1.216	0.00661214279155153
1.217	0.00665046870526709
1.218	0.00668890710379344
1.219	0.00672745863727542
1.22	0.006766123957755
1.221	0.00680490371922104
1.222	0.00684379857758266
1.223	0.00688280919069051
1.224	0.0069219362183901
1.225	0.00696118032243653
1.226	0.00700054216662416
1.227	0.00704002241669244
1.228	0.00707962174041121
1.229	0.00711934080756116
1.23	0.00715918028993556
1.231	0.00719914086137763
1.232	0.00723922319777159
1.233	0.00727942797705161
1.234	0.00731975587925149
1.235	0.00736020758646205
1.236	0.00740078378287734
1.237	0.00744148515478926
1.238	0.00748231239062491
1.239	0.00752326618092525
1.24	0.00756434721836641
1.241	0.00760555619778813
1.242	0.00764689381620443
1.243	0.00768836077277868
1.244	0.00772995776887697
1.245	0.00777168550806806
1.246	0.00781354469611983
1.247	0.00785553604104905
1.248	0.00789766025306804
1.249	0.00793991804466998
1.25	0.00798231013058981
1.251	0.00802483722784331
1.252	0.00806750005572709
1.253	0.0081102993358293
1.254	0.00815323579205085
1.255	0.00819631015060196
1.256	0.00823952314005183
1.257	0.00828287549127538
1.258	0.0083263679375527
1.259	0.00837000121448384
1.26	0.0084137760600882
1.261	0.00845769321476197
1.262	0.00850175342130299
1.263	0.00854595742495334
1.264	0.00859030597335675
1.265	0.00863479981663318
1.266	0.00867943970732199
1.267	0.00872422640046722
1.268	0.00876916065358202
1.269	0.00881424322668067
1.27	0.0088594748822679
1.271	0.00890485638539218
1.272	0.0089503885036315
1.273	0.00899607200710051
1.274	0.009041907668486
1.275	0.00908789626303985
1.276	0.0091340385686145
1.277	0.00918033536563811
1.278	0.00922678743717498
1.279	0.00927339556891127
1.28	0.00932016054915152
1.281	0.00936708316888613
1.282	0.00941416422175578
1.283	0.00946140450406929
1.284	0.00950880481485328
1.285	0.00955636595581666
1.286	0.00960408873141105
1.287	0.00965197394879524
1.288	0.00970002241790269
1.289	0.00974823495141308
1.29	0.0097966123647879
1.291	0.00984515547626685
1.292	0.00989386510690693
1.293	0.00994274208057178
1.294	0.009991787223953
1.295	0.010041001366595
1.296	0.010090385340888
1.297	0.0101399399821247
1.298	0.0101896661284435
1.299	0.0102395646209139
1.3	0.0102896363034901
1.301	0.0103398820231106
1.302	0.0103903026295953
1.303	0.0104408989757587
1.304	0.0104916719173787
1.305	0.0105426223132064
1.306	0.0105937510250271
1.307	0.0106450589176177
1.308	0.0106965468587781
1.309	0.0107482157193708
1.31	0.0108000663733208
1.311	0.0108520996976189
1.312	0.0109043165723399
1.313	0.0109567178806813
1.314	0.0110093045089386
1.315	0.0110620773465584
1.316	0.0111150372861317
1.317	0.0111681852234078
1.318	0.0112215220573226
1.319	0.0112750486900097
1.32	0.0113287660268071
1.321	0.0113826749762822
1.322	0.0114367764502319
1.323	0.0114910713637251
1.324	0.0115455606351027
1.325	0.0116002451859778
1.326	0.0116551259412745
1.327	0.0117102038292352
1.328	0.0117654797814417
1.329	0.0118209547328192
1.33	0.0118766296216606
1.331	0.0119325053896411
1.332	0.0119885829818394
1.333	0.0120448633467269
1.334	0.0121013474362428
1.335	0.0121580362057081
1.336	0.0122149306139931
1.337	0.0122720316233682
1.338	0.012329340199642
1.339	0.0123868573121264
1.34	0.0124445839336467
1.341	0.0125025210405809
1.342	0.0125606696128564
1.343	0.0126190306340028
1.344	0.012677605091131
1.345	0.0127363939749472
1.346	0.0127953982798026
1.347	0.0128546190036687
1.348	0.0129140571482154
1.349	0.0129737137187718
1.35	0.0130335897243405
1.351	0.0130936861776583
1.352	0.0131540040951812
1.353	0.0132145444971208
1.354	0.0132753084074615
1.355	0.0133362968539252
1.356	0.0133975108680815
1.357	0.0134589514852763
1.358	0.0135206197447246
1.359	0.0135825166894463
1.36	0.0136446433663764
1.361	0.013707000826308
1.362	0.0137695901239354
1.363	0.0138324123178855
1.364	0.0138954684707464
1.365	0.0139587596489967
1.366	0.0140222869231614
1.367	0.0140860513677161
1.368	0.0141500540611723
1.369	0.014214296086049
1.37	0.0142787785289258
1.371	0.0143435024804575
1.372	0.0144084690353452
1.373	0.0144736792924505
1.374	0.0145391343547203
1.375	0.0146048353292514
1.376	0.0146707833272828
1.377	0.0147369794642636
1.378	0.0148034248598172
1.379	0.0148701206377986
1.38	0.0149370679262617
1.381	0.0150042678575666
1.382	0.015071721568308
1.383	0.0151394301993903
1.384	0.0152073948960201
1.385	0.0152756168077488
1.386	0.015344097088466
1.387	0.0154128368964201
1.388	0.0154818373942938
1.389	0.0155510997491213
1.39	0.0156206251323958
1.391	0.0156904147200763
1.392	0.0157604696925624
1.393	0.0158307912347375
1.394	0.0159013805360217
1.395	0.0159722387903436
1.396	0.0160433671961862
1.397	0.016114766956612
1.398	0.0161864392792523
1.399	0.0162583853763572
1.4	0.0163306064648232
1.401	0.0164031037661729
1.402	0.016475878506629
1.403	0.0165489319170646
1.404	0.0166222652331172
1.405	0.0166958796951207
1.406	0.0167697765481591
1.407	0.0168439570421413
1.408	0.0169184224317291
1.409	0.0169931739764095
1.41	0.0170682129405293
1.411	0.0171435405932812
1.412	0.0172191582087464
1.413	0.0172950670658949
1.414	0.0173712684486418
1.415	0.0174477636458334
1.416	0.0175245539513256
1.417	0.0176016406638979
1.418	0.0176790250873893
1.419	0.0177567085307047
1.42	0.0178346923077228
1.421	0.0179129777374527
1.422	0.0179915661440262
1.423	0.0180704588566485
1.424	0.0181496572096975
1.425	0.0182291625427382
1.426	0.0183089762004798
1.427	0.0183890995329179
1.428	0.0184695338951997
1.429	0.0185502806478084
1.43	0.0186313411564498
1.431	0.0187127167922085
1.432	0.0187944089314129
1.433	0.018876418955827
1.434	0.0189587482525155
1.435	0.0190413982140072
1.436	0.019124370238238
1.437	0.0192076657285725
1.438	0.019291286093825
1.439	0.0193752327483665
1.44	0.019459507112046
1.441	0.0195441106102763
1.442	0.0196290446740122
1.443	0.0197143107398148
1.444	0.0197999102498514
1.445	0.0198858446519594
1.446	0.0199721153995966
1.447	0.0200587239519265
1.448	0.0201456717738608
1.449	0.0202329603360027
1.45	0.0203205911147251
1.451	0.0204085655921986
1.452	0.0204968852564207
1.453	0.020585551601215
1.454	0.0206745661262318
1.455	0.0207639303370826
1.456	0.0208536457452837
1.457	0.0209437138682063
1.458	0.0210341362292752
1.459	0.0211249143578769
1.46	0.0212160497893947
1.461	0.0213075440653228
1.462	0.0213993987331449
1.463	0.0214916153464699
1.464	0.0215841954650529
1.465	0.0216771406547451
1.466	0.0217704524876652
1.467	0.0218641325419853
1.468	0.0219581824022796
1.469	0.0220526036592332
1.47	0.0221473979098974
1.471	0.0222425667575834
1.472	0.0223381118119761
1.473	0.0224340346891054
1.474	0.0225303370113963
1.475	0.0226270204076755
1.476	0.022724086513243
1.477	0.0228215369698432
1.478	0.0229193734257365
1.479	0.023017597535727
1.48	0.0231162109611489
1.481	0.0232152153699232
1.482	0.0233146124366073
1.483	0.0234144038423665
1.484	0.023514591275088
1.485	0.0236151764292813
1.486	0.0237161610062557
1.487	0.0238175467140351
1.488	0.0239193352674434
1.489	0.0240215283881113
1.49	0.0241241278045052
1.491	0.0242271352519836
1.492	0.0243305524727973
1.493	0.0244343812160963
1.494	0.0245386232380866
1.495	0.0246432803018308
1.496	0.0247483541775111
1.497	0.0248538466423156
1.498	0.0249597594805664
1.499	0.0250660944835701
1.5	0.025172853449952
1.501	0.0252800381853504
1.502	0.0253876505026867
1.503	0.0254956922220941
1.504	0.0256041651709751
1.505	0.0257130711840219
1.506	0.0258224121032455
1.507	0.0259321897780325
1.508	0.0260424060650948
1.509	0.0261530628286835
1.51	0.0262641619403752
1.511	0.0263757052792997
1.512	0.0264876947320616
1.513	0.0266001321928542
1.514	0.0267130195634024
1.515	0.0268263587530839
1.516	0.0269401516788861
1.517	0.0270544002654916
1.518	0.0271691064452639
1.519	0.0272842721583118
1.52	0.0273998993525666
1.521	0.0275159899836765
1.522	0.0276325460152265
1.523	0.0277495694185959
1.524	0.0278670621731081
1.525	0.0279850262660162
1.526	0.0281034636925241
1.527	0.0282223764558651
1.528	0.0283417665673156
1.529	0.0284616360462238
1.53	0.0285819869200523
1.531	0.028702821224357
1.532	0.0288241410029073
1.533	0.0289459483077152
1.534	0.0290682451990065
1.535	0.0291910337452705
1.536	0.0293143160233171
1.537	0.0294380941183761
1.538	0.0295623701239549
1.539	0.029687146142038
1.54	0.0298124242830937
1.541	0.0299382066660101
1.542	0.0300644954183014
1.543	0.0301912926759442
1.544	0.0303186005835911
1.545	0.0304464212945064
1.546	0.0305747569706227
1.547	0.0307036097825559
1.548	0.0308329819097395
1.549	0.0309628755403466
1.55	0.031093292871347
1.551	0.0312242361086135
1.552	0.0313557074669006
1.553	0.0314877091698804
1.554	0.0316202434501918
1.555	0.0317533125495473
1.556	0.0318869187185911
1.557	0.0320210642171332
1.558	0.0321557513141215
1.559	0.0322909822875914
1.56	0.0324267594248226
1.561	0.0325630850223462
1.562	0.0326999613858945
1.563	0.0328373908306503
1.564	0.0329753756809623
1.565	0.0331139182707716
1.566	0.0332530209433273
1.567	0.033392686051414
1.568	0.0335329159572595
1.569	0.0336737130327265
1.57	0.0338150796591847
1.571	0.0339570182277313
1.572	0.0340995311390486
1.573	0.0342426208036102
1.574	0.0343862896415743
1.575	0.0345305400829545
1.576	0.0346753745675841
1.577	0.0348207955451301
1.578	0.0349668054752641
1.579	0.0351134068275201
1.58	0.0352606020815074
1.581	0.0354083937268967
1.582	0.0355567842633349
1.583	0.0357057762007571
1.584	0.0358553720590891
1.585	0.0360055743686587
1.586	0.0361563856698979
1.587	0.036307808513655
1.588	0.0364598454610103
1.589	0.0366124990835459
1.59	0.0367657719631751
1.591	0.0369196666923415
1.592	0.0370741858739763
1.593	0.0372293321216262
1.594	0.0373851080594108
1.595	0.0375415163220367
1.596	0.0376985595549542
1.597	0.037856240414456
1.598	0.0380145615674792
1.599	0.0381735256918319
1.6	0.0383331354762078
1.601	0.0384933936202287
1.602	0.0386543028344448
1.603	0.038815865840462
1.604	0.0389780853709709
1.605	0.0391409641696328
1.606	0.0393045049913923
1.607	0.0394687106024065
1.608	0.0396335837799029
1.609	0.0397991273126337
1.61	0.0399653440005068
1.611	0.0401322366548982
1.612	0.0402998080985526
1.613	0.040468061165825
1.614	0.0406369987024391
1.615	0.0408066235658566
1.616	0.0409769386250076
1.617	0.0411479467606171
1.618	0.0413196508650344
1.619	0.0414920538424752
1.62	0.0416651586089216
1.621	0.0418389680922218
1.622	0.0420134852321894
1.623	0.0421887129805611
1.624	0.042364654301096
1.625	0.0425413121696039
1.626	0.0427186895741158
1.627	0.0428967895147281
1.628	0.0430756150037723
1.629	0.0432551690658727
1.63	0.0434354547380025
1.631	0.0436164750694275
1.632	0.0437982331219757
1.633	0.0439807319698104
1.634	0.0441639746996572
1.635	0.0443479644109175
1.636	0.0445327042155412
1.637	0.0447181972381543
1.638	0.0449044466161865
1.639	0.0450914554997723
1.64	0.0452792270519922
1.641	0.0454677644488015
1.642	0.0456570708790451
1.643	0.0458471495446133
1.644	0.0460380036604704
1.645	0.0462296364547115
1.646	0.0464220511685625
1.647	0.0466152510564797
1.648	0.0468092393862349
1.649	0.0470040194388304
1.65	0.0471995945088537
1.651	0.0473959679042224
1.652	0.047593142946269
1.653	0.0477911229700396
1.654	0.0479899113240805
1.655	0.0481895113707367
1.656	0.0483899264859531
1.657	0.0485911600595301
1.658	0.0487932154950812
1.659	0.0489960962101748
1.66	0.049199805636249
1.661	0.0494043472188253
1.662	0.0496097244175076
1.663	0.0498159407059831
1.664	0.0500229995721355
1.665	0.0502309045181732
1.666	0.050439659060487
1.667	0.0506492667300336
1.668	0.0508597310719807
1.669	0.0510710556460907
1.67	0.0512832440266919
1.671	0.0514962998026789
1.672	0.0517102265776685
1.673	0.0519250279699861
1.674	0.0521407076127076
1.675	0.0523572691537879
1.676	0.0525747162561601
1.677	0.0527930525976785
1.678	0.053012281871176
1.679	0.0532324077847335
1.68	0.0534534340614954
1.681	0.0536753644398402
1.682	0.0538982026734942
1.683	0.0541219525314602
1.684	0.0543466177982168
1.685	0.0545722022737607
1.686	0.0547987097735216
1.687	0.0550261441285613
1.688	0.0552545091858434
1.689	0.0554838088077361
1.69	0.0557140468725947
1.691	0.0559452272746483
1.692	0.0561773539240278
1.693	0.0564104307469364
1.694	0.056644461685508
1.695	0.0568794506981192
1.696	0.0571154017593472
1.697	0.0573523188600973
1.698	0.0575902060073616
1.699	0.0578290672249011
1.7	0.0580689065527196
1.701	0.0583097280473197
1.702	0.0585515357820299
1.703	0.058794333846663
1.704	0.0590381263479713
1.705	0.0592829174092628
1.706	0.0595287111709695
1.707	0.0597755117904342
1.708	0.0600233234419676
1.709	0.0602721503169477
1.71	0.0605219966241179
1.711	0.0607728665892608
1.712	0.0610247644555102
1.713	0.0612776944834508
1.714	0.0615316609511467
1.715	0.061786668154042
1.716	0.0620427204052874
1.717	0.0622998220358397
1.718	0.0625579773941354
1.719	0.0628171908466157
1.72	0.0630774667775569
1.721	0.0633388095892542
1.722	0.063601223701923
1.723	0.0638647135541248
1.724	0.0641292836023268
1.725	0.064394938321513
1.726	0.0646616822049566
1.727	0.0649295197641351
1.728	0.0651984555294121
1.729	0.065468494049469
1.73	0.0657396398916035
1.731	0.0660118976419568
1.732	0.0662852719054285
1.733	0.0665597673059182
1.734	0.0668353884861261
1.735	0.0671121401078381
1.736	0.0673900268519958
1.737	0.0676690534187685
1.738	0.0679492245274815
1.739	0.0682305449169434
1.74	0.0685130193453745
1.741	0.0687966525904358
1.742	0.0690814494495839
1.743	0.069367414739645
1.744	0.0696545532973971
1.745	0.0699428699796556
1.746	0.0702323696627332
1.747	0.0705230572432356
1.748	0.0708149376378344
1.749	0.0711080157833521
1.75	0.0714022966367907
1.751	0.071697785175644
1.752	0.0719944863976991
1.753	0.072292405321349
1.754	0.0725915469854215
1.755	0.0728919164497199
1.756	0.0731935187945112
1.757	0.0734963591210942
1.758	0.0738004425516579
1.759	0.0741057742293378
1.76	0.0744123593185009
1.761	0.0747202030048015
1.762	0.075029310494898
1.763	0.0753396870169638
1.764	0.075651337820716
1.765	0.0759642681774153
1.766	0.0762784833797525
1.767	0.0765939887424452
1.768	0.0769107896018397
1.769	0.0772288913161958
1.77	0.0775482992659704
1.771	0.0778690188534199
1.772	0.0781910555032255
1.773	0.0785144146622372
1.774	0.078839101799673
1.775	0.0791651224072041
1.776	0.079492481999182
1.777	0.07982118611244
1.778	0.080151240306634
1.779	0.0804826501642424
1.78	0.0808154212906231
1.781	0.0811495593142411
1.782	0.0814850698866678
1.783	0.0818219586826956
1.784	0.0821602314003655
1.785	0.0824998937609962
1.786	0.0828409515098372
1.787	0.0831834104153302
1.788	0.0835272762698196
1.789	0.0838725548894104
1.79	0.0842192521139964
1.791	0.08456737380763
1.792	0.0849169258583515
1.793	0.0852679141784165
1.794	0.0856203447043242
1.795	0.0859742233971019
1.796	0.0863295562421627
1.797	0.0866863492494758
1.798	0.087044608453823
1.799	0.0874043399147979
1.8	0.087765549716778
1.801	0.088128243969237
1.802	0.0884924288066031
1.803	0.0888581103887418
1.804	0.0892252949007002
1.805	0.089593988552906
1.806	0.0899641975815086
1.807	0.090335928248038
1.808	0.0907091868399732
1.809	0.0910839796704295
1.81	0.0914603130786986
1.811	0.0918381934299077
1.812	0.0922176271155593
1.813	0.0925986205532183
1.814	0.0929811801870528
1.815	0.0933653124874922
1.816	0.0937510239518247
1.817	0.0941383211037135
1.818	0.0945272104939647
1.819	0.0949176987001579
1.82	0.0953097923269013
1.821	0.0957034980061167
1.822	0.0960988223967263
1.823	0.0964957721851931
1.824	0.0968943540855207
1.825	0.0972945748391965
1.826	0.0976964412155041
1.827	0.098099960011524
1.828	0.0985051380523601
1.829	0.0989119821910549
1.83	0.0993204993088739
1.831	0.0997306963154756
1.832	0.100142580148798
1.833	0.100556157775372
1.834	0.100971436190378
1.835	0.101388422417841
1.836	0.10180712351044
1.837	0.102227546550182
1.838	0.102649698647895
1.839	0.103073586943765
1.84	0.103499218607453
1.841	0.103926600838008
1.842	0.104355740864065
1.843	0.104786645943989
1.844	0.105219323366015
1.845	0.105653780448478
1.846	0.106090024539611
1.847	0.106528063018089
1.848	0.106967903292627
1.849	0.107409552802721
1.85	0.107853019018336
1.851	0.108298309440158
1.852	0.108745431599772
1.853	0.109194393059738
1.854	0.109645201413656
1.855	0.110097864286473
1.856	0.110552389334316
1.857	0.111008784245115
1.858	0.111467056738121
1.859	0.11192721456456
1.86	0.112389265507488
1.861	0.112853217381769
1.862	0.113319078034664
1.863	0.113786855345836
1.864	0.114256557227009
1.865	0.114728191622561
1.866	0.11520176650987
1.867	0.11567728989877
1.868	0.116154769832207
1.869	0.116634214386039
1.87	0.117115631669606
1.871	0.117599029825669
1.872	0.118084417030133
1.873	0.118571801492834
1.874	0.119061191457234
1.875	0.119552595200901
1.876	0.120046021035165
1.877	0.120541477305949
1.878	0.12103897239308
1.879	0.121538514711375
1.88	0.122040112709811
1.881	0.122543774872469
1.882	0.123049509717958
1.883	0.123557325800306
1.884	0.124067231708779
1.885	0.124579236067689
1.886	0.125093347536904
1.887	0.125609574812245
1.888	0.126127926624775
1.889	0.126648411741996
1.89	0.127171038967305
1.891	0.127695817140335
1.892	0.128222755136989
1.893	0.128751861869858
1.894	0.129283146288088
1.895	0.129816617377884
1.896	0.130352284162115
1.897	0.13089015570111
1.898	0.131430241092119
1.899	0.131972549470277
1.9	0.132517090007866
1.901	0.13306387191534
1.902	0.133612904440724
1.903	0.134164196870415
1.904	0.134717758528666
1.905	0.135273598778411
1.906	0.135831727021127
1.907	0.1363921526968
1.908	0.136954885284297
1.909	0.137519934301736
1.91	0.138087309306286
1.911	0.138657019894026
1.912	0.139229075701451
1.913	0.139803486403878
1.914	0.140380261716871
1.915	0.140959411395897
1.916	0.141540945236613
1.917	0.14212487307509
1.918	0.142711204787418
1.919	0.143299950291123
1.92	0.143891119543923
1.921	0.144484722544803
1.922	0.145080769333902
1.923	0.145679269992343
1.924	0.146280234643427
1.925	0.146883673451612
1.926	0.147489596623302
1.927	0.14809801440714
1.928	0.148708937093602
1.929	0.149322375015799
1.93	0.149938338549418
1.931	0.15055683811255
1.932	0.151177884166543
1.933	0.151801487215437
1.934	0.152427657807095
1.935	0.153056406532187
1.936	0.153687744025319
1.937	0.154321680964756
1.938	0.154958228072985
1.939	0.155597396116207
1.94	0.156239195905357
1.941	0.156883638295596
1.942	0.157530734186992
1.943	0.158180494524458
1.944	0.158832930297876
1.945	0.159488052542315
1.946	0.160145872338489
1.947	0.160806400812646
1.948	0.161469649136905
1.949	0.162135628529143
1.95	0.162804350253793
1.951	0.163475825621333
1.952	0.16415006598919
1.953	0.164827082761065
1.954	0.165506887388176
1.955	0.166189491368414
1.956	0.166874906247301
1.957	0.167563143617713
1.958	0.168254215120612
1.959	0.168948132444541
1.96	0.169644907326074
1.961	0.17034455155067
1.962	0.171047076951652
1.963	0.171752495411681
1.964	0.172460818862078
1.965	0.173172059283047
1.966	0.173886228704589
1.967	0.17460333920593
1.968	0.17532340291632
1.969	0.176046432014573
1.97	0.176772438729813
1.971	0.177501435341981
1.972	0.178233434180697
1.973	0.178968447627256
1.974	0.179706488113368
1.975	0.180447568121963
1.976	0.181191700187867
1.977	0.181938896896895
1.978	0.182689170887272
1.979	0.183442534848723
1.98	0.184199001523666
1.981	0.184958583706702
1.982	0.185721294245525
1.983	0.186487146040179
1.984	0.18725615204437
1.985	0.188028325264781
1.986	0.188803678761985
1.987	0.189582225649986
1.988	0.190363979097015
1.989	0.191148952325477
1.99	0.191937158612404
1.991	0.19272861128934
1.992	0.193523323742681
1.993	0.194321309414079
1.994	0.195122581800604
1.995	0.195927154454637
1.996	0.196735040984777
1.997	0.197546255055499
1.998	0.198360810387214
1.999	0.199178720757459
2	0.200000000000102


==> graphics/position_2-8.tsv <==
2	-0.2
2.001	-0.19917872075735
2.002	-0.198360810387122
2.003	-0.19754625505533
2.004	-0.196735040984733
2.005	-0.195927154454606
2.006	-0.195122581800504
2.007	-0.194321309414031
2.008	-0.193523323742615
2.009	-0.19272861128927
2.01	-0.191937158612376
2.011	-0.191148952325448
2.012	-0.190363979096908
2.013	-0.189582225649863
2.014	-0.188803678761879
2.015	-0.188028325264755
2.016	-0.187256152044305
2.017	-0.186487146040132
2.018	-0.18572129424541
2.019	-0.18495858370666
2.02	-0.184199001523538
2.021	-0.183442534848608
2.022	-0.182689170887133
2.023	-0.181938896896851
2.024	-0.181191700187767
2.025	-0.180447568121931
2.026	-0.17970648811323
2.027	-0.178968447627172
2.028	-0.178233434180676
2.029	-0.17750143534186
2.03	-0.176772438729827
2.031	-0.176046432014464
2.032	-0.175323402916226
2.033	-0.17460333920593
2.034	-0.173886228704551
2.035	-0.173172059283014
2.036	-0.172460818861987
2.037	-0.17175249541168
2.038	-0.17104707695164
2.039	-0.170344551550548
2.04	-0.169644907326018
2.041	-0.168948132444397
2.042	-0.16825421512056
2.043	-0.167563143617717
2.044	-0.166874906247213
2.045	-0.166189491368325
2.046	-0.165506887388072
2.047	-0.164827082761014
2.048	-0.164150065989063
2.049	-0.163475825621278
2.05	-0.162804350253683
2.051	-0.162135628529065
2.052	-0.161469649136788
2.053	-0.160806400812599
2.054	-0.160145872338436
2.055	-0.159488052542242
2.056	-0.158832930297774
2.057	-0.158180494524413
2.058	-0.157530734186981
2.059	-0.156883638295549
2.06	-0.156239195905257
2.061	-0.155597396116124
2.062	-0.154958228072865
2.063	-0.15432168096471
2.064	-0.153687744025218
2.065	-0.153056406532094
2.066	-0.152427657807012
2.067	-0.151801487215431
2.068	-0.151177884166417
2.069	-0.150556838112461
2.07	-0.149938338549305
2.071	-0.14932237501576
2.072	-0.148708937093531
2.073	-0.148098014407043
2.074	-0.147489596623259
2.075	-0.146883673451514
2.076	-0.146280234643333
2.077	-0.145679269992264
2.078	-0.1450807693337
2.079	-0.14448472254471
2.08	-0.143891119543868
2.081	-0.143299950291083
2.082	-0.142711204787424
2.083	-0.142124873074959
2.084	-0.14154094523658
2.085	-0.140959411395839
2.086	-0.140380261716778
2.087	-0.139803486403767
2.088	-0.139229075701333
2.089	-0.138657019893998
2.09	-0.138087309306116
2.091	-0.137519934301705
2.092	-0.136954885284289
2.093	-0.136392152696733
2.094	-0.135831727021079
2.095	-0.135273598778392
2.096	-0.134717758528591
2.097	-0.134164196870298
2.098	-0.13361290444067
2.099	-0.133063871915249
2.1	-0.1325170900078
2.101	-0.131972549470153
2.102	-0.131430241092049
2.103	-0.130890155700984
2.104	-0.130352284162052
2.105	-0.129816617377793
2.106	-0.129283146288036
2.107	-0.128751861869749
2.108	-0.128222755136885
2.109	-0.127695817140229
2.11	-0.127171038967249
2.111	-0.126648411741942
2.112	-0.126127926624688
2.113	-0.125609574812096
2.114	-0.125093347536858
2.115	-0.124579236067602
2.116	-0.124067231708739
2.117	-0.123557325800323
2.118	-0.123049509717897
2.119	-0.122543774872353
2.12	-0.122040112709785
2.121	-0.121538514711343
2.122	-0.12103897239309
2.123	-0.120541477305859
2.124	-0.12004602103511
2.125	-0.119552595200785
2.126	-0.11906119145717
2.127	-0.118571801492753
2.128	-0.118084417030081
2.129	-0.117599029825622
2.13	-0.117115631669627
2.131	-0.116634214385986
2.132	-0.116154769832098
2.133	-0.115677289898723
2.134	-0.115201766509854
2.135	-0.114728191622575
2.136	-0.114256557226928
2.137	-0.113786855345774
2.138	-0.113319078034662
2.139	-0.112853217381692
2.14	-0.112389265507382
2.141	-0.111927214564536
2.142	-0.111467056738107
2.143	-0.111008784245072
2.144	-0.110552389334292
2.145	-0.110097864286388
2.146	-0.109645201413606
2.147	-0.10919439305969
2.148	-0.108745431599749
2.149	-0.108298309440132
2.15	-0.107853019018296
2.151	-0.10740955280268
2.152	-0.106967903292578
2.153	-0.106528063018012
2.154	-0.106090024539602
2.155	-0.105653780448447
2.156	-0.105219323365994
2.157	-0.104786645943916
2.158	-0.104355740863985
2.159	-0.103926600837951
2.16	-0.10349921860742
2.161	-0.103073586943726
2.162	-0.102649698647814
2.163	-0.102227546550114
2.164	-0.101807123510422
2.165	-0.101388422417781
2.166	-0.100971436190358
2.167	-0.100556157775322
2.168	-0.100142580148731
2.169	-0.0997306963154094
2.17	-0.0993204993088287
2.171	-0.0989119821909922
2.172	-0.0985051380523156
2.173	-0.0980999600115122
2.174	-0.0976964412154747
2.175	-0.0972945748391598
2.176	-0.0968943540854731
2.177	-0.0964957721851544
2.178	-0.0960988223966623
2.179	-0.0957034980060606
2.18	-0.0953097923269048
2.181	-0.0949176987001296
2.182	-0.0945272104939349
2.183	-0.0941383211036745
2.184	-0.0937510239517445
2.185	-0.0933653124874719
2.186	-0.0929811801870036
2.187	-0.0925986205531964
2.188	-0.0922176271155059
2.189	-0.0918381934298797
2.19	-0.0914603130786455
2.191	-0.0910839796704044
2.192	-0.0907091868399217
2.193	-0.0903359282480203
2.194	-0.0899641975814728
2.195	-0.0895939885528946
2.196	-0.0892252949006377
2.197	-0.0888581103886859
2.198	-0.088492428806547
2.199	-0.0881282439691498
2.2	-0.0877655497167383
2.201	-0.0874043399147689
2.202	-0.0870446084538049
2.203	-0.0866863492494142
2.204	-0.0863295562420659
2.205	-0.085974223397029
2.206	-0.0856203447042682
2.207	-0.0852679141783445
2.208	-0.0849169258583121
2.209	-0.0845673738076193
2.21	-0.0842192521140064
2.211	-0.0838725548894069
2.212	-0.0835272762698471
2.213	-0.0831834104153482
2.214	-0.0828409515098257
2.215	-0.0824998937609923
2.216	-0.0821602314002598
2.217	-0.0818219586826412
2.218	-0.0814850698866538
2.219	-0.0811495593142222
2.22	-0.0808154212905816
2.221	-0.080482650164183
2.222	-0.0801512403065963
2.223	-0.0798211861124159
2.224	-0.0794924819991656
2.225	-0.0791651224072044
2.226	-0.0788391017996317
2.227	-0.0785144146621951
2.228	-0.078191055503195
2.229	-0.0778690188533946
2.23	-0.0775482992659245
2.231	-0.0772288913161926
2.232	-0.0769107896017908
2.233	-0.0765939887424056
2.234	-0.0762784833797249
2.235	-0.0759642681773487
2.236	-0.0756513378206986
2.237	-0.0753396870169281
2.238	-0.0750293104948322
2.239	-0.0747202030047595
2.24	-0.0744123593185223
2.241	-0.0741057742293089
2.242	-0.0738004425515953
2.243	-0.0734963591210575
2.244	-0.0731935187944837
2.245	-0.072891916449688
2.246	-0.072591546985424
2.247	-0.0722924053212975
2.248	-0.0719944863976806
2.249	-0.0716977851756277
2.25	-0.0714022966367885
2.251	-0.0711080157833242
2.252	-0.0708149376378218
2.253	-0.0705230572432114
2.254	-0.0702323696626815
2.255	-0.0699428699795956
2.256	-0.0696545532974089
2.257	-0.0693674147395862
2.258	-0.0690814494495181
2.259	-0.0687966525904401
2.26	-0.0685130193453505
2.261	-0.068230544916928
2.262	-0.0679492245274523
2.263	-0.0676690534187218
2.264	-0.0673900268519734
2.265	-0.067112140107803
2.266	-0.0668353884860852
2.267	-0.0665597673058935
2.268	-0.0662852719054218
2.269	-0.066011897641905
2.27	-0.0657396398915411
2.271	-0.0654684940494122
2.272	-0.0651984555294071
2.273	-0.064929519764144
2.274	-0.0646616822048923
2.275	-0.0643949383214967
2.276	-0.0641292836022999
2.277	-0.0638647135540665
2.278	-0.0636012237019076
2.279	-0.0633388095892035
2.28	-0.0630774667775302
2.281	-0.0628171908465833
2.282	-0.0625579773941033
2.283	-0.0622998220358013
2.284	-0.0620427204052846
2.285	-0.0617866681539835
2.286	-0.0615316609510773
2.287	-0.0612776944834206
2.288	-0.061024764455471
2.289	-0.0607728665892164
2.29	-0.0605219966241023
2.291	-0.0602721503169604
2.292	-0.0600233234419356
2.293	-0.0597755117904157
2.294	-0.0595287111709601
2.295	-0.059282917409228
2.296	-0.0590381263479089
2.297	-0.0587943338466514
2.298	-0.0585515357819939
2.299	-0.0583097280472945
2.3	-0.0580689065526611
2.301	-0.0578290672248832
2.302	-0.0575902060073625
2.303	-0.0573523188600441
2.304	-0.0571154017593479
2.305	-0.0568794506981015
2.306	-0.0566444616854723
2.307	-0.0564104307468989
2.308	-0.056177353924025
2.309	-0.0559452272746313
2.31	-0.0557140468725709
2.311	-0.0554838088077004
2.312	-0.0552545091858153
2.313	-0.0550261441285838
2.314	-0.0547987097734813
2.315	-0.0545722022737245
2.316	-0.0543466177982074
2.317	-0.0541219525314349
2.318	-0.0538982026734603
2.319	-0.0536753644398192
2.32	-0.0534534340614667
2.321	-0.0532324077847128
2.322	-0.0530122818711597
2.323	-0.0527930525976379
2.324	-0.0525747162561436
2.325	-0.052357269153776
2.326	-0.0521407076126744
2.327	-0.0519250279699566
2.328	-0.0517102265776568
2.329	-0.0514962998026633
2.33	-0.0512832440266577
2.331	-0.0510710556460541
2.332	-0.0508597310719366
2.333	-0.0506492667300005
2.334	-0.0504396590604902
2.335	-0.0502309045181397
2.336	-0.0500229995721132
2.337	-0.0498159407059443
2.338	-0.0496097244174775
2.339	-0.0494043472188079
2.34	-0.0491998056362237
2.341	-0.0489960962101453
2.342	-0.0487932154950693
2.343	-0.0485911600595083
2.344	-0.0483899264859335
2.345	-0.0481895113707173
2.346	-0.0479899113240749
2.347	-0.0477911229700078
2.348	-0.0475931429462461
2.349	-0.0473959679041918
2.35	-0.0471995945088627
2.351	-0.0470040194388349
2.352	-0.0468092393861874
2.353	-0.0466152510564461
2.354	-0.046422051168528
2.355	-0.0462296364546854
2.356	-0.0460380036604514
2.357	-0.0458471495445833
2.358	-0.0456570708790103
2.359	-0.0454677644487763
2.36	-0.0452792270519867
2.361	-0.0450914554997552
2.362	-0.0449044466161473
2.363	-0.0447181972381298
2.364	-0.0445327042155143
2.365	-0.0443479644109057
2.366	-0.0441639746996492
2.367	-0.043980731969776
2.368	-0.0437982331219524
2.369	-0.0436164750694265
2.37	-0.0434354547379756
2.371	-0.0432551690658546
2.372	-0.0430756150037453
2.373	-0.0428967895147029
2.374	-0.0427186895741059
2.375	-0.0425413121696042
2.376	-0.0423646543010692
2.377	-0.0421887129805418
2.378	-0.0420134852321829
2.379	-0.0418389680922223
2.38	-0.0416651586089092
2.381	-0.0414920538424616
2.382	-0.0413196508650173
2.383	-0.0411479467605841
2.384	-0.0409769386249896
2.385	-0.0408066235658343
2.386	-0.0406369987024396
2.387	-0.0404680611658026
2.388	-0.0402998080985439
2.389	-0.040132236654862
2.39	-0.0399653440004849
2.391	-0.0397991273126201
2.392	-0.0396335837799091
2.393	-0.039468710602379
2.394	-0.0393045049913949
2.395	-0.0391409641696134
2.396	-0.0389780853709348
2.397	-0.0388158658404569
2.398	-0.0386543028344283
2.399	-0.0384933936202023
2.4	-0.0383331354761892
2.401	-0.0381735256918124
2.402	-0.0380145615674611
2.403	-0.0378562404144455
2.404	-0.0376985595549504
2.405	-0.0375415163219904
2.406	-0.0373851080593657
2.407	-0.0372293321216148
2.408	-0.0370741858739726
2.409	-0.036919666692323
2.41	-0.036765771963158
2.411	-0.0366124990835298
2.412	-0.0364598454610084
2.413	-0.0363078085136394
2.414	-0.0361563856698969
2.415	-0.0360055743686432
2.416	-0.0358553720590831
2.417	-0.0357057762007225
2.418	-0.0355567842633242
2.419	-0.0354083937268664
2.42	-0.0352606020814982
2.421	-0.0351134068274987
2.422	-0.0349668054752348
2.423	-0.0348207955451176
2.424	-0.0346753745675621
2.425	-0.0345305400829446
2.426	-0.0343862896415609
2.427	-0.0342426208035856
2.428	-0.0340995311390301
2.429	-0.0339570182277025
2.43	-0.0338150796591646
2.431	-0.0336737130326945
2.432	-0.0335329159572422
2.433	-0.0333926860513919
2.434	-0.0332530209433207
2.435	-0.0331139182707586
2.436	-0.0329753756809484
2.437	-0.032837390830606
2.438	-0.0326999613858815
2.439	-0.0325630850223172
2.44	-0.0324267594248125
2.441	-0.0322909822875808
2.442	-0.0321557513141122
2.443	-0.0320210642171352
2.444	-0.0318869187185764
2.445	-0.0317533125495243
2.446	-0.0316202434501872
2.447	-0.0314877091698601
2.448	-0.0313557074668819
2.449	-0.0312242361085993
2.45	-0.0310932928713311
2.451	-0.0309628755403261
2.452	-0.0308329819097305
2.453	-0.0307036097825465
2.454	-0.0305747569705979
2.455	-0.0304464212944918
2.456	-0.0303186005835822
2.457	-0.0301912926759325
2.458	-0.0300644954182808
2.459	-0.0299382066660008
2.46	-0.029812424283068
2.461	-0.0296871461420222
2.462	-0.0295623701239316
2.463	-0.0294380941183582
2.464	-0.0293143160233195
2.465	-0.0291910337452558
2.466	-0.0290682451989933
2.467	-0.028945948307709
2.468	-0.0288241410028959
2.469	-0.0287028212243269
2.47	-0.0285819869200219
2.471	-0.0284616360462113
2.472	-0.028341766567303
2.473	-0.0282223764558462
2.474	-0.0281034636924984
2.475	-0.0279850262659912
2.476	-0.0278670621730954
2.477	-0.0277495694185879
2.478	-0.0276325460152177
2.479	-0.0275159899836722
2.48	-0.0273998993525447
2.481	-0.027284272158299
2.482	-0.0271691064452378
2.483	-0.0270544002654697
2.484	-0.0269401516788753
2.485	-0.0268263587530749
2.486	-0.0267130195633953
2.487	-0.0266001321928392
2.488	-0.0264876947320491
2.489	-0.026375705279279
2.49	-0.0262641619403601
2.491	-0.0261530628286681
2.492	-0.0260424060650934
2.493	-0.0259321897780076
2.494	-0.0258224121032327
2.495	-0.0257130711840091
2.496	-0.0256041651709648
2.497	-0.0254956922220827
2.498	-0.025387650502672
2.499	-0.0252800381853345
2.5	-0.0251728534499353
2.501	-0.025066094483571
2.502	-0.0249597594805405
2.503	-0.0248538466423128
2.504	-0.0247483541774975
2.505	-0.0246432803018143
2.506	-0.0245386232380628
2.507	-0.0244343812160934
2.508	-0.0243305524727747
2.509	-0.0242271352519663
2.51	-0.0241241278044892
2.511	-0.0240215283880932
2.512	-0.0239193352674315
2.513	-0.0238175467140275
2.514	-0.0237161610062487
2.515	-0.0236151764292762
2.516	-0.0235145912750745
2.517	-0.023414403842365
2.518	-0.0233146124365963
2.519	-0.0232152153699142
2.52	-0.0231162109611355
2.521	-0.023017597535717
2.522	-0.0229193734257297
2.523	-0.0228215369698291
2.524	-0.0227240865132273
2.525	-0.022627020407665
2.526	-0.022530337011384
2.527	-0.0224340346890985
2.528	-0.022338111811969
2.529	-0.0222425667575736
2.53	-0.022147397909881
2.531	-0.0220526036592219
2.532	-0.0219581824022643
2.533	-0.0218641325419849
2.534	-0.0217704524876405
2.535	-0.021677140654744
2.536	-0.0215841954650371
2.537	-0.0214916153464604
2.538	-0.0213993987331318
2.539	-0.0213075440653161
2.54	-0.0212160497893999
2.541	-0.0211249143578666
2.542	-0.0210341362292673
2.543	-0.020943713868198
2.544	-0.0208536457452709
2.545	-0.0207639303370909
2.546	-0.0206745661262275
2.547	-0.0205855516011907
2.548	-0.0204968852564055
2.549	-0.0204085655921852
2.55	-0.0203205911147077
2.551	-0.0202329603359885
2.552	-0.0201456717738566
2.553	-0.0200587239519294
2.554	-0.0199721153995871
2.555	-0.0198858446519483
2.556	-0.0197999102498465
2.557	-0.0197143107398016
2.558	-0.0196290446739997
2.559	-0.0195441106102665
2.56	-0.0194595071120423
2.561	-0.0193752327483593
2.562	-0.0192912860938159
2.563	-0.0192076657285543
2.564	-0.0191243702382349
2.565	-0.0190413982140127
2.566	-0.018958748252514
2.567	-0.0188764189558128
2.568	-0.0187944089314065
2.569	-0.0187127167921926
2.57	-0.0186313411564452
2.571	-0.0185502806477909
2.572	-0.0184695338951881
2.573	-0.018389099532901
2.574	-0.0183089762004764
2.575	-0.0182291625427238
2.576	-0.0181496572096898
2.577	-0.0180704588566352
2.578	-0.0179915661440138
2.579	-0.0179129777374487
2.58	-0.01783469230771
2.581	-0.0177567085306927
2.582	-0.0176790250873922
2.583	-0.0176016406638857
2.584	-0.0175245539513078
2.585	-0.0174477636458277
2.586	-0.0173712684486271
2.587	-0.0172950670658818
2.588	-0.0172191582087344
2.589	-0.0171435405932776
2.59	-0.0170682129405273
2.591	-0.0169931739764069
2.592	-0.0169184224317205
2.593	-0.016843957042133
2.594	-0.0167697765481527
2.595	-0.0166958796951024
2.596	-0.0166222652331049
2.597	-0.0165489319170595
2.598	-0.0164758785066186
2.599	-0.0164031037661707
2.6	-0.0163306064648174
2.601	-0.016258385376352
2.602	-0.016186439279241
2.603	-0.0161147669566015
2.604	-0.0160433671961795
2.605	-0.0159722387903334
2.606	-0.0159013805360106
2.607	-0.0158307912347277
2.608	-0.0157604696925495
2.609	-0.0156904147200709
2.61	-0.0156206251323938
2.611	-0.0155510997491113
2.612	-0.0154818373942835
2.613	-0.0154128368964188
2.614	-0.0153440970884566
2.615	-0.015275616807743
2.616	-0.0152073948960163
2.617	-0.0151394301993828
2.618	-0.0150717215683005
2.619	-0.0150042678575575
2.62	-0.0149370679262542
2.621	-0.0148701206377841
2.622	-0.0148034248598123
2.623	-0.0147369794642587
2.624	-0.0146707833272781
2.625	-0.0146048353292405
2.626	-0.0145391343547148
2.627	-0.014473679292446
2.628	-0.0144084690353385
2.629	-0.014343502480439
2.63	-0.0142787785289151
2.631	-0.0142142960860381
2.632	-0.0141500540611619
2.633	-0.0140860513677108
2.634	-0.0140222869231528
2.635	-0.0139587596489903
2.636	-0.013895468470732
2.637	-0.0138324123178846
2.638	-0.0137695901239265
2.639	-0.0137070008262956
2.64	-0.0136446433663673
2.641	-0.013582516689439
2.642	-0.0135206197447117
2.643	-0.0134589514852719
2.644	-0.0133975108680739
2.645	-0.0133362968539217
2.646	-0.0132753084074542
2.647	-0.0132145444971217
2.648	-0.0131540040951761
2.649	-0.0130936861776483
2.65	-0.0130335897243314
2.651	-0.0129737137187647
2.652	-0.0129140571482174
2.653	-0.0128546190036687
2.654	-0.012795398279793
2.655	-0.0127363939749414
2.656	-0.0126776050911257
2.657	-0.0126190306340024
2.658	-0.0125606696128524
2.659	-0.0125025210405687
2.66	-0.0124445839336382
2.661	-0.0123868573121222
2.662	-0.0123293401996429
2.663	-0.0122720316233669
2.664	-0.0122149306139872
2.665	-0.0121580362057079
2.666	-0.0121013474362273
2.667	-0.0120448633467218
2.668	-0.0119885829818307
2.669	-0.0119325053896373
2.67	-0.0118766296216555
2.671	-0.0118209547328127
2.672	-0.0117654797814351
2.673	-0.0117102038292285
2.674	-0.0116551259412663
2.675	-0.0116002451859694
2.676	-0.0115455606350974
2.677	-0.0114910713637235
2.678	-0.0114367764502279
2.679	-0.0113826749762755
2.68	-0.0113287660268033
2.681	-0.0112750486900062
2.682	-0.0112215220573191
2.683	-0.0111681852234014
2.684	-0.011115037286124
2.685	-0.0110620773465533
2.686	-0.0110093045089341
2.687	-0.0109567178806753
2.688	-0.0109043165723368
2.689	-0.0108520996976131
2.69	-0.0108000663733174
2.691	-0.0107482157193666
2.692	-0.0106965468587703
2.693	-0.0106450589176075
2.694	-0.010593751025024
2.695	-0.0105426223132055
2.696	-0.0104916719173715
2.697	-0.010440898975755
2.698	-0.0103903026295933
2.699	-0.0103398820231075
2.7	-0.0102896363034941
2.701	-0.0102395646209053
2.702	-0.0101896661284373
2.703	-0.0101399399821178
2.704	-0.0100903853408869
2.705	-0.0100410013665868
2.706	-0.00999178722394545
2.707	-0.009942742080564
2.708	-0.00989386510690182
2.709	-0.00984515547626374
2.71	-0.00979661236478147
2.711	-0.00974823495140953
2.712	-0.00970002241789758
2.713	-0.00965197394878969
2.714	-0.00960408873140173
2.715	-0.00955636595581311
2.716	-0.00950880481484884
2.717	-0.00946140450406885
2.718	-0.00941416422175223
2.719	-0.00936708316888613
2.72	-0.00932016054914975
2.721	-0.00927339556890305
2.722	-0.00922678743717142
2.723	-0.00918033536563279
2.724	-0.00913403856860717
2.725	-0.00908789626303741
2.726	-0.00904190766848068
2.727	-0.00899607200709607
2.728	-0.00895038850362706
2.729	-0.00890485638538907
2.73	-0.00885947488226346
2.731	-0.00881424322667268
2.732	-0.00876916065357936
2.733	-0.00872422640046366
2.734	-0.00867943970731666
2.735	-0.00863479981662429
2.736	-0.00859030597335542
2.737	-0.00854595742494801
2.738	-0.00850175342130077
2.739	-0.00845769321475487
2.74	-0.0084137760600842
2.741	-0.00837000121448073
2.742	-0.00832636793754604
2.743	-0.00828287549127404
2.744	-0.0082395231400425
2.745	-0.00819631015059663
2.746	-0.00815323579204019
2.747	-0.00811029933582175
2.748	-0.00806750005572132
2.749	-0.00802483722784064
2.75	-0.0079823101305867
2.751	-0.0079399180446651
2.752	-0.00789766025306538
2.753	-0.00785553604104505
2.754	-0.0078135446961225
2.755	-0.00777168550806495
2.756	-0.00772995776887386
2.757	-0.00768836077277202
2.758	-0.00764689381619821
2.759	-0.00760555619778636
2.76	-0.00756434721835975
2.761	-0.00752326618091725
2.762	-0.00748231239062136
2.763	-0.00744148515478882
2.764	-0.00740078378287246
2.765	-0.00736020758645806
2.766	-0.00731975587924882
2.767	-0.00727942797704983
2.768	-0.00723922319776316
2.769	-0.00719914086137274
2.77	-0.0071591802899329
2.771	-0.00711934080755761
2.772	-0.00707962174040944
2.773	-0.007040022416688
2.774	-0.00700054216661705
2.775	-0.00696118032243387
2.776	-0.00692193621838166
2.777	-0.00688280919069051
2.778	-0.00684379857757467
2.779	-0.00680490371921527
2.78	-0.006766123957751
2.781	-0.00672745863726876
2.782	-0.00668890710379122
2.783	-0.00665046870526398
2.784	-0.00661214279154576
2.785	-0.00657392871440132
2.786	-0.00653582582748369
2.787	-0.00649783348632749
2.788	-0.00645995104833741
2.789	-0.0064221778727771
2.79	-0.00638451332075718
2.791	-0.00634695675522723
2.792	-0.0063095075409616
2.793	-0.00627216504455141
2.794	-0.0062349286343939
2.795	-0.00619779768067641
2.796	-0.00616077155537509
2.797	-0.00612384963223667
2.798	-0.00608703128676913
2.799	-0.00605031589623461
2.8	-0.00601370283963476
2.801	-0.00597719149770448
2.802	-0.00594078125289776
2.803	-0.00590447148937789
2.804	-0.00586826159300635
2.805	-0.00583215095133927
2.806	-0.00579613895360387
2.807	-0.0057602249907025
2.808	-0.00572440845519218
2.809	-0.00568868874127837
2.81	-0.00565306524480391
2.811	-0.005617537363241
2.812	-0.00558210449567653
2.813	-0.00554676604280591
2.814	-0.00551152140692013
2.815	-0.0054763699918996
2.816	-0.00544131120319769
2.817	-0.0054063444478385
2.818	-0.00537146913439779
2.819	-0.0053366846730043
2.82	-0.00530199047531754
2.821	-0.00526738595452825
2.822	-0.00523287052534016
2.823	-0.0051984436039656
2.824	-0.00516410460811478
2.825	-0.00512985295698432
2.826	-0.00509568807124827
2.827	-0.00506160937304756
2.828	-0.00502761628597925
2.829	-0.00499370823509393
2.83	-0.00495988464687525
2.831	-0.00492614494923727
2.832	-0.00489248857151381
2.833	-0.00485891494444601
2.834	-0.00482542350017612
2.835	-0.00479201367223636
2.836	-0.00475868489553921
2.837	-0.00472543660636671
2.838	-0.00469226824236246
2.839	-0.00465917924252679
2.84	-0.00462616904719448
2.841	-0.00459323709803883
2.842	-0.00456038283805427
2.843	-0.00452760571155064
2.844	-0.00449490516414119
2.845	-0.00446228064273591
2.846	-0.00442973159552773
2.847	-0.00439725747198816
2.848	-0.00436485772285655
2.849	-0.00433253180013038
2.85	-0.00430027915705278
2.851	-0.00426809924811078
2.852	-0.0042359915290171
2.853	-0.00420395545670971
2.854	-0.00417199048933492
2.855	-0.00414009608624477
2.856	-0.004108271707981
2.857	-0.00407651681627152
2.858	-0.00404483087402241
2.859	-0.0040132133453028
2.86	-0.00398166369533914
2.861	-0.0039501813905054
2.862	-0.00391876589831641
2.863	-0.00388741668741588
2.864	-0.0038561332275715
2.865	-0.00382491498965853
2.866	-0.00379376144565668
2.867	-0.00376267206864123
2.868	-0.00373164633277367
2.869	-0.00370068371328847
2.87	-0.00366978368648851
2.871	-0.003638945729739
2.872	-0.00360816932145269
2.873	-0.00357745394108067
2.874	-0.0035467990691096
2.875	-0.00351620418704934
2.876	-0.00348566877742229
2.877	-0.00345519232375979
2.878	-0.00342477431058708
2.879	-0.00339441422341968
2.88	-0.00336411154875416
2.881	-0.00333386577405559
2.882	-0.00330367638775053
2.883	-0.00327354287922521
2.884	-0.0032434647388051
2.885	-0.00321344145775226
2.886	-0.00318347252826223
2.887	-0.00315355744344137
2.888	-0.00312369569731441
2.889	-0.00309388678480538
2.89	-0.00306413020173135
2.891	-0.00303442544479404
2.892	-0.00300477201157134
2.893	-0.00297516940051468
2.894	-0.00294561711092944
2.895	-0.00291611464297237
2.896	-0.00288666149764261
2.897	-0.00285725717677643
2.898	-0.00282790118303744
2.899	-0.00279859301990193
2.9	-0.00276933219165443
2.901	-0.00274011820338593
2.902	-0.00271095056097526
2.903	-0.00268182877108458
2.904	-0.00265275234115592
2.905	-0.0026237207793951
2.906	-0.00259473359476647
2.907	-0.00256579029698756
2.908	-0.00253689039651483
2.909	-0.00250803340454286
2.91	-0.00247921883298829
2.911	-0.00245044619448898
2.912	-0.00242171500238619
2.913	-0.00239302477072911
2.914	-0.00236437501425346
2.915	-0.00233576524838419
2.916	-0.00230719498922127
2.917	-0.0022786637535317
2.918	-0.00225017105874326
2.919	-0.00222171642293656
2.92	-0.00219329936483526
2.921	-0.00216491940379715
2.922	-0.00213657605981155
2.923	-0.00210826885348059
2.924	-0.00207999730602282
2.925	-0.00205176093925896
2.926	-0.00202355927560394
2.927	-0.00199539183806152
2.928	-0.00196725815021015
2.929	-0.00193915773620201
2.93	-0.00191109012075419
2.931	-0.00188305482913531
2.932	-0.00185505138715936
2.933	-0.00182707932118475
2.934	-0.00179913815809485
2.935	-0.00177122742529878
2.936	-0.00174334665071818
2.937	-0.0017154953627827
2.938	-0.00168767309042384
2.939	-0.001659879363058
2.94	-0.00163211371058836
2.941	-0.00160437566338878
2.942	-0.00157666475230833
2.943	-0.00154898050864638
2.944	-0.00152132246415526
2.945	-0.00149369015103673
2.946	-0.0014660831019162
2.947	-0.00143850084986141
2.948	-0.00141094292834421
2.949	-0.00138340887125743
2.95	-0.00135589821289539
2.951	-0.00132841048794674
2.952	-0.00130094523149094
2.953	-0.00127350197898579
2.954	-0.00124608026625772
2.955	-0.00121867962950262
2.956	-0.00119129960527253
2.957	-0.00116393973046858
2.958	-0.00113659954232403
2.959	-0.00110927857841947
2.96	-0.00108197637664897
2.961	-0.00105469247522727
2.962	-0.00102742641268172
2.963	-0.00100017772783811
2.964	-0.000972945959819782
2.965	-0.000945730648028054
2.966	-0.000918531332152916
2.967	-0.000891347552149035
2.968	-0.000864178848234864
2.969	-0.0008370247608811
2.97	-0.000809884830812457
2.971	-0.000782758598988131
2.972	-0.000755645606597355
2.973	-0.000728545395061175
2.974	-0.000701457506006697
2.975	-0.000674381481275965
2.976	-0.000647316862910863
2.977	-0.000620263193145121
2.978	-0.000593220014396323
2.979	-0.000566186869262353
2.98	-0.000539163300509848
2.981	-0.000512148851066208
2.982	-0.00048514306401426
2.983	-0.000458145482583383
2.984	-0.000431155650142401
2.985	-0.000404173110188033
2.986	-0.000377197406344898
2.987	-0.000350228082347748
2.988	-0.00032326468204591
2.989	-0.000296306749383746
2.99	-0.000269353828397989
2.991	-0.000242405463216855
2.992	-0.000215461198034284
2.993	-0.000188520577123263
2.994	-0.000161583144815403
2.995	-0.0001346484454956
2.996	-0.000107716023595827
2.997	-8.07854235844729e-05
2.998	-5.3856189960122e-05
2.999	-2.69278672533346e-05
3	8.88178419700125e-16
3.001	2.69278672559992e-05
3.002	5.38561899654511e-05
3.003	8.07854235880257e-05
3.004	0.000107716023597604
3.005	0.000134648445498264
3.006	0.000161583144818067
3.007	0.000188520577128592
3.008	0.000215461198036948
3.009	0.000242405463219519
3.01	0.000269353828401542
3.011	0.00029630674938641
3.012	0.000323264682048574
3.013	0.0003502280823513
3.014	0.000377197406347562
3.015	0.000404173110193362
3.016	0.000431155650144177
3.017	0.000458145482586936
3.018	0.000485143064016924
3.019	0.000512148851068872
3.02	0.000539163300512513
3.021	0.000566186869263241
3.022	0.000593220014399876
3.023	0.000620263193147785
3.024	0.000647316862914415
3.025	0.000674381481280406
3.026	0.000701457506009362
3.027	0.000728545395062064
3.028	0.000755645606600908
3.029	0.000782758598990796
3.03	0.000809884830816898
3.031	0.000837024760884653
3.032	0.000864178848235753
3.033	0.000891347552152588
3.034	0.000918531332158246
3.035	0.000945730648033383
3.036	0.000972945959819782
3.037	0.00100017772784344
3.038	0.00102742641268261
3.039	0.00105469247523171
3.04	0.00108197637664986
3.041	0.00110927857842391
3.042	0.00113659954232759
3.043	0.00116393973046769
3.044	0.00119129960527786
3.045	0.00121867962950351
3.046	0.0012460802662595
3.047	0.00127350197898668
3.048	0.00130094523149626
3.049	0.00132841048795029
3.05	0.00135589821289717
3.051	0.00138340887126009
3.052	0.00141094292834865
3.053	0.00143850084986319
3.054	0.00146608310191976
3.055	0.0014936901510394
3.056	0.0015213224641597
3.057	0.00154898050865082
3.058	0.00157666475230833
3.059	0.00160437566339056
3.06	0.00163211371058924
3.061	0.00165987936306156
3.062	0.00168767309042561
3.063	0.00171549536278714
3.064	0.00174334665071996
3.065	0.00177122742530145
3.066	0.00179913815809662
3.067	0.00182707932118831
3.068	0.00185505138716202
3.069	0.00188305482913798
3.07	0.00191109012075863
3.071	0.00193915773620645
3.072	0.00196725815021281
3.073	0.0019953918380633
3.074	0.0020235592756066
3.075	0.00205176093925985
3.076	0.00207999730602637
3.077	0.00210826885348503
3.078	0.0021365760598151
3.079	0.00216491940380159
3.08	0.00219329936483881
3.081	0.002221716422941
3.082	0.00225017105874414
3.083	0.00227866375353258
3.084	0.00230719498922483
3.085	0.00233576524838952
3.086	0.00236437501425613
3.087	0.00239302477073444
3.088	0.00242171500238975
3.089	0.0024504461944943
3.09	0.00247921883299362
3.091	0.00250803340454908
3.092	0.00253689039651839
3.093	0.00256579029698933
3.094	0.00259473359477091
3.095	0.00262372077939688
3.096	0.00265275234115947
3.097	0.00268182877108991
3.098	0.0027109505609797
3.099	0.00274011820338949
3.1	0.00276933219165976
3.101	0.00279859301990548
3.102	0.00282790118304455
3.103	0.00285725717677998
3.104	0.00288666149764616
3.105	0.00291611464297503
3.106	0.00294561711093166
3.107	0.00297516940051956
3.108	0.00300477201157356
3.109	0.00303442544479715
3.11	0.00306413020173402
3.111	0.00309388678480893
3.112	0.00312369569731885
3.113	0.00315355744344359
3.114	0.00318347252826179
3.115	0.00321344145775626
3.116	0.00324346473880688
3.117	0.0032735428792261
3.118	0.00330367638775542
3.119	0.00333386577405648
3.12	0.00336411154875726
3.121	0.00339441422342368
3.122	0.00342477431059152
3.123	0.0034551923237629
3.124	0.00348566877742584
3.125	0.00351620418705245
3.126	0.00354679906911315
3.127	0.00357745394108377
3.128	0.00360816932145447
3.129	0.00363894572973855
3.13	0.00366978368649384
3.131	0.00370068371329246
3.132	0.0037316463327759
3.133	0.00376267206864433
3.134	0.00379376144565846
3.135	0.00382491498966253
3.136	0.0038561332275755
3.137	0.00388741668741766
3.138	0.00391876589831952
3.139	0.0039501813905094
3.14	0.00398166369534003
3.141	0.0040132133453028
3.142	0.00404483087402596
3.143	0.00407651681627641
3.144	0.00410827170798278
3.145	0.00414009608624966
3.146	0.00417199048933625
3.147	0.00420395545671326
3.148	0.00423599152902376
3.149	0.00426809924811344
3.15	0.00430027915705899
3.151	0.00433253180013438
3.152	0.00436485772286055
3.153	0.00439725747199127
3.154	0.00442973159553084
3.155	0.00446228064273768
3.156	0.00449490516414386
3.157	0.00452760571155153
3.158	0.00456038283805782
3.159	0.00459323709804238
3.16	0.00462616904719937
3.161	0.00465917924252857
3.162	0.00469226824236735
3.163	0.00472543660636937
3.164	0.00475868489554188
3.165	0.00479201367224391
3.166	0.00482542350017923
3.167	0.00485891494444779
3.168	0.00489248857151914
3.169	0.00492614494923949
3.17	0.00495988464687969
3.171	0.00499370823509615
3.172	0.00502761628598414
3.173	0.00506160937305111
3.174	0.00509568807125405
3.175	0.00512985295698876
3.176	0.00516410460812011
3.177	0.00519844360396604
3.178	0.00523287052534371
3.179	0.00526738595453047
3.18	0.00530199047532065
3.181	0.00533668467300785
3.182	0.0053714691344009
3.183	0.0054063444478416
3.184	0.00544131120320124
3.185	0.00547636999190537
3.186	0.00551152140692324
3.187	0.00554676604281035
3.188	0.00558210449568364
3.189	0.00561753736324633
3.19	0.00565306524480569
3.191	0.0056886887412837
3.192	0.00572440845519573
3.193	0.00576022499070383
3.194	0.00579613895360964
3.195	0.00583215095134193
3.196	0.0058682615930099
3.197	0.00590447148938367
3.198	0.00594078125290309
3.199	0.00597719149770803
3.2	0.00601370283964009
3.201	0.0060503158962355
3.202	0.00608703128676957
3.203	0.00612384963223711
3.204	0.00616077155537909
3.205	0.0061977976806773
3.206	0.00623492863440056
3.207	0.00627216504455852
3.208	0.00630950754096204
3.209	0.00634695675523211
3.21	0.00638451332076251
3.211	0.00642217787278021
3.212	0.00645995104834185
3.213	0.0064978334863337
3.214	0.00653582582748768
3.215	0.00657392871440265
3.216	0.00661214279155153
3.217	0.00665046870526709
3.218	0.00668890710379344
3.219	0.00672745863727542
3.22	0.006766123957755
3.221	0.00680490371922104
3.222	0.00684379857758266
3.223	0.00688280919069051
3.224	0.00692193621838655
3.225	0.00696118032243653
3.226	0.00700054216662416
3.227	0.00704002241669244
3.228	0.00707962174041832
3.229	0.00711934080756116
3.23	0.00715918028993556
3.231	0.00719914086137763
3.232	0.00723922319776804
3.233	0.00727942797705161
3.234	0.00731975587925149
3.235	0.00736020758646205
3.236	0.00740078378287734
3.237	0.00744148515478926
3.238	0.00748231239062491
3.239	0.00752326618092525
3.24	0.00756434721836641
3.241	0.00760555619778813
3.242	0.00764689381620443
3.243	0.00768836077277868
3.244	0.00772995776888052
3.245	0.00777168550806806
3.246	0.00781354469611983
3.247	0.00785553604104905
3.248	0.00789766025307514
3.249	0.00793991804466998
3.25	0.00798231013058981
3.251	0.00802483722784331
3.252	0.00806750005572709
3.253	0.0081102993358293
3.254	0.00815323579205085
3.255	0.00819631015060196
3.256	0.00823952314004828
3.257	0.00828287549127538
3.258	0.0083263679375527
3.259	0.00837000121448384
3.26	0.0084137760600882
3.261	0.00845769321476197
3.262	0.00850175342130299
3.263	0.00854595742495334
3.264	0.00859030597336385
3.265	0.00863479981663318
3.266	0.00867943970732199
3.267	0.00872422640046722
3.268	0.00876916065358202
3.269	0.00881424322668067
3.27	0.0088594748822679
3.271	0.00890485638539218
3.272	0.0089503885036315
3.273	0.00899607200710051
3.274	0.009041907668486
3.275	0.00908789626303985
3.276	0.0091340385686145
3.277	0.00918033536563811
3.278	0.00922678743717498
3.279	0.00927339556891127
3.28	0.00932016054915508
3.281	0.00936708316888613
3.282	0.00941416422175578
3.283	0.00946140450406929
3.284	0.00950880481486038
3.285	0.00955636595581666
3.286	0.00960408873141105
3.287	0.00965197394879524
3.288	0.00970002241789913
3.289	0.00974823495141308
3.29	0.0097966123647879
3.291	0.00984515547626685
3.292	0.00989386510690338
3.293	0.00994274208057178
3.294	0.009991787223953
3.295	0.010041001366595
3.296	0.010090385340888
3.297	0.0101399399821211
3.298	0.0101896661284435
3.299	0.0102395646209139
3.3	0.0102896363034901
3.301	0.0103398820231106
3.302	0.0103903026295953
3.303	0.0104408989757587
3.304	0.0104916719173787
3.305	0.0105426223132099
3.306	0.0105937510250271
3.307	0.0106450589176177
3.308	0.0106965468587781
3.309	0.0107482157193672
3.31	0.0108000663733208
3.311	0.0108520996976189
3.312	0.0109043165723399
3.313	0.0109567178806813
3.314	0.0110093045089386
3.315	0.0110620773465584
3.316	0.0111150372861317
3.317	0.0111681852234007
3.318	0.0112215220573226
3.319	0.0112750486900097
3.32	0.0113287660268071
3.321	0.0113826749762822
3.322	0.0114367764502319
3.323	0.0114910713637251
3.324	0.0115455606351027
3.325	0.0116002451859742
3.326	0.0116551259412745
3.327	0.0117102038292352
3.328	0.0117654797814417
3.329	0.0118209547328227
3.33	0.0118766296216606
3.331	0.0119325053896411
3.332	0.0119885829818394
3.333	0.0120448633467234
3.334	0.0121013474362428
3.335	0.0121580362057081
3.336	0.0122149306139931
3.337	0.0122720316233718
3.338	0.012329340199642
3.339	0.0123868573121264
3.34	0.0124445839336467
3.341	0.0125025210405738
3.342	0.0125606696128564
3.343	0.0126190306340028
3.344	0.012677605091131
3.345	0.0127363939749578
3.346	0.0127953982798026
3.347	0.0128546190036687
3.348	0.0129140571482154
3.349	0.0129737137187682
3.35	0.0130335897243405
3.351	0.0130936861776583
3.352	0.0131540040951812
3.353	0.0132145444971279
3.354	0.0132753084074615
3.355	0.0133362968539252
3.356	0.0133975108680815
3.357	0.0134589514852834
3.358	0.0135206197447246
3.359	0.0135825166894463
3.36	0.0136446433663764
3.361	0.0137070008263009
3.362	0.0137695901239354
3.363	0.0138324123178855
3.364	0.0138954684707464
3.365	0.0139587596490003
3.366	0.0140222869231614
3.367	0.0140860513677161
3.368	0.0141500540611723
3.369	0.0142142960860383
3.37	0.0142787785289258
3.371	0.0143435024804575
3.372	0.0144084690353452
3.373	0.0144736792924682
3.374	0.0145391343547203
3.375	0.0146048353292514
3.376	0.0146707833272828
3.377	0.0147369794642636
3.378	0.0148034248598172
3.379	0.0148701206377986
3.38	0.0149370679262617
3.381	0.015004267857563
3.382	0.015071721568308
3.383	0.0151394301993903
3.384	0.0152073948960201
3.385	0.0152756168077488
3.386	0.015344097088466
3.387	0.0154128368964201
3.388	0.0154818373942938
3.389	0.0155510997491106
3.39	0.0156206251323958
3.391	0.0156904147200763
3.392	0.0157604696925624
3.393	0.0158307912347269
3.394	0.0159013805360217
3.395	0.0159722387903436
3.396	0.0160433671961862
3.397	0.0161147669566013
3.398	0.0161864392792523
3.399	0.0162583853763572
3.4	0.0163306064648232
3.401	0.01640310376618
3.402	0.016475878506629
3.403	0.0165489319170646
3.404	0.0166222652331172
3.405	0.0166958796951135
3.406	0.0167697765481591
3.407	0.0168439570421413
3.408	0.0169184224317291
3.409	0.0169931739764166
3.41	0.0170682129405293
3.411	0.0171435405932812
3.412	0.0172191582087464
3.413	0.0172950670658878
3.414	0.0173712684486418
3.415	0.0174477636458334
3.416	0.0175245539513256
3.417	0.0176016406638979
3.418	0.0176790250873893
3.419	0.0177567085307047
3.42	0.0178346923077228
3.421	0.0179129777374456
3.422	0.0179915661440262
3.423	0.0180704588566485
3.424	0.0181496572096975
3.425	0.0182291625427382
3.426	0.0183089762004727
3.427	0.0183890995329179
3.428	0.0184695338951997
3.429	0.0185502806478084
3.43	0.0186313411564498
3.431	0.0187127167922085
3.432	0.0187944089314129
3.433	0.018876418955827
3.434	0.0189587482525226
3.435	0.0190413982140072
3.436	0.019124370238238
3.437	0.0192076657285725
3.438	0.0192912860938179
3.439	0.0193752327483665
3.44	0.019459507112046
3.441	0.0195441106102763
3.442	0.0196290446740051
3.443	0.0197143107398148
3.444	0.0197999102498514
3.445	0.0198858446519594
3.446	0.0199721153996038
3.447	0.0200587239519265
3.448	0.0201456717738608
3.449	0.0202329603360027
3.45	0.0203205911147109
3.451	0.0204085655921986
3.452	0.0204968852564207
3.453	0.020585551601215
3.454	0.0206745661262389
3.455	0.0207639303370826
3.456	0.0208536457452837
3.457	0.0209437138682063
3.458	0.0210341362292823
3.459	0.0211249143578769
3.46	0.0212160497893947
3.461	0.0213075440653228
3.462	0.0213993987331449
3.463	0.0214916153464699
3.464	0.0215841954650529
3.465	0.0216771406547451
3.466	0.021770452487651
3.467	0.0218641325419853
3.468	0.0219581824022796
3.469	0.0220526036592332
3.47	0.0221473979098903
3.471	0.0222425667575834
3.472	0.0223381118119761
3.473	0.0224340346891054
3.474	0.0225303370113963
3.475	0.0226270204076755
3.476	0.022724086513243
3.477	0.0228215369698432
3.478	0.0229193734257436
3.479	0.023017597535727
3.48	0.0231162109611489
3.481	0.0232152153699232
3.482	0.0233146124366073
3.483	0.0234144038423665
3.484	0.023514591275088
3.485	0.0236151764292813
3.486	0.0237161610062628
3.487	0.0238175467140351
3.488	0.0239193352674434
3.489	0.0240215283881113
3.49	0.0241241278044981
3.491	0.0242271352519836
3.492	0.0243305524727973
3.493	0.0244343812160963
3.494	0.0245386232380795
3.495	0.0246432803018308
3.496	0.0247483541775111
3.497	0.0248538466423156
3.498	0.0249597594805451
3.499	0.0250660944835701
3.5	0.025172853449952
3.501	0.0252800381853504
3.502	0.0253876505026938
3.503	0.0254956922220941
3.504	0.0256041651709751
3.505	0.0257130711840219
3.506	0.0258224121032313
3.507	0.0259321897780325
3.508	0.0260424060650948
3.509	0.0261530628286835
3.51	0.0262641619403752
3.511	0.0263757052792997
3.512	0.0264876947320616
3.513	0.0266001321928542
3.514	0.0267130195634024
3.515	0.0268263587530839
3.516	0.0269401516788861
3.517	0.0270544002654916
3.518	0.0271691064452497
3.519	0.0272842721583118
3.52	0.0273998993525666
3.521	0.0275159899836765
3.522	0.0276325460152478
3.523	0.0277495694185959
3.524	0.0278670621731081
3.525	0.0279850262660162
3.526	0.0281034636925028
3.527	0.028222376455858
3.528	0.0283417665673156
3.529	0.0284616360462238
3.53	0.0285819869200381
3.531	0.0287028212243499
3.532	0.0288241410029073
3.533	0.0289459483077152
3.534	0.0290682451990065
3.535	0.0291910337452705
3.536	0.0293143160233171
3.537	0.0294380941183761
3.538	0.0295623701239336
3.539	0.0296871461420309
3.54	0.0298124242830937
3.541	0.0299382066660101
3.542	0.0300644954182943
3.543	0.0301912926759584
3.544	0.0303186005835911
3.545	0.0304464212945064
3.546	0.0305747569706227
3.547	0.030703609782563
3.548	0.0308329819097395
3.549	0.0309628755403466
3.55	0.0310932928713541
3.551	0.0312242361086064
3.552	0.0313557074669006
3.553	0.0314877091698804
3.554	0.0316202434501989
3.555	0.0317533125495473
3.556	0.0318869187185911
3.557	0.0320210642171332
3.558	0.0321557513141286
3.559	0.0322909822875914
3.56	0.0324267594248226
3.561	0.0325630850223462
3.562	0.0326999613859016
3.563	0.0328373908306219
3.564	0.0329753756809623
3.565	0.0331139182707716
3.566	0.0332530209433202
3.567	0.0333926860514211
3.568	0.0335329159572595
3.569	0.0336737130327265
3.57	0.0338150796591918
3.571	0.03395701822771
3.572	0.0340995311390486
3.573	0.0342426208036102
3.574	0.0343862896415743
3.575	0.0345305400829545
3.576	0.0346753745675841
3.577	0.0348207955451301
3.578	0.0349668054752499
3.579	0.0351134068275059
3.58	0.0352606020815074
3.581	0.0354083937268967
3.582	0.0355567842633349
3.583	0.0357057762007287
3.584	0.0358553720590891
3.585	0.0360055743686587
3.586	0.0361563856698979
3.587	0.036307808513655
3.588	0.0364598454610103
3.589	0.0366124990835459
3.59	0.0367657719631751
3.591	0.0369196666923415
3.592	0.0370741858739763
3.593	0.0372293321216262
3.594	0.0373851080594108
3.595	0.0375415163220083
3.596	0.0376985595549542
3.597	0.037856240414456
3.598	0.0380145615674792
3.599	0.0381735256918319
3.6	0.0383331354762078
3.601	0.0384933936202287
3.602	0.0386543028344448
3.603	0.038815865840462
3.604	0.0389780853709709
3.605	0.0391409641696328
3.606	0.0393045049913923
3.607	0.0394687106024065
3.608	0.0396335837799029
3.609	0.0397991273126337
3.61	0.0399653440005068
3.611	0.0401322366548982
3.612	0.0402998080985526
3.613	0.040468061165825
3.614	0.0406369987024391
3.615	0.0408066235658282
3.616	0.0409769386250076
3.617	0.0411479467606171
3.618	0.0413196508650344
3.619	0.0414920538424752
3.62	0.0416651586089216
3.621	0.0418389680922218
3.622	0.0420134852321894
3.623	0.0421887129805611
3.624	0.042364654301096
3.625	0.0425413121696039
3.626	0.0427186895741158
3.627	0.0428967895147139
3.628	0.0430756150037723
3.629	0.0432551690658727
3.63	0.0434354547380025
3.631	0.0436164750694559
3.632	0.0437982331219757
3.633	0.0439807319698104
3.634	0.0441639746996572
3.635	0.0443479644109317
3.636	0.0445327042155412
3.637	0.0447181972381543
3.638	0.0449044466161865
3.639	0.0450914554997865
3.64	0.0452792270519922
3.641	0.0454677644488015
3.642	0.0456570708790451
3.643	0.0458471495445991
3.644	0.0460380036604704
3.645	0.0462296364547115
3.646	0.0464220511685625
3.647	0.0466152510564797
3.648	0.0468092393862349
3.649	0.0470040194388304
3.65	0.0471995945088537
3.651	0.0473959679042082
3.652	0.047593142946269
3.653	0.0477911229700396
3.654	0.0479899113240805
3.655	0.0481895113707651
3.656	0.0483899264859673
3.657	0.0485911600595301
3.658	0.0487932154950812
3.659	0.0489960962101748
3.66	0.049199805636249
3.661	0.0494043472188253
3.662	0.0496097244175076
3.663	0.0498159407059688
3.664	0.0500229995721355
3.665	0.0502309045181732
3.666	0.050439659060487
3.667	0.0506492667300051
3.668	0.0508597310719665
3.669	0.0510710556460907
3.67	0.0512832440266919
3.671	0.0514962998026789
3.672	0.0517102265776828
3.673	0.0519250279699861
3.674	0.0521407076127076
3.675	0.0523572691538021
3.676	0.0525747162562027
3.677	0.0527930525976785
3.678	0.053012281871176
3.679	0.0532324077847335
3.68	0.0534534340614812
3.681	0.0536753644398402
3.682	0.0538982026734942
3.683	0.054121952531446
3.684	0.0543466177982452
3.685	0.0545722022737607
3.686	0.0547987097735216
3.687	0.0550261441286182
3.688	0.0552545091858434
3.689	0.0554838088077361
3.69	0.0557140468725947
3.691	0.0559452272746341
3.692	0.056177353924042
3.693	0.0564104307469364
3.694	0.056644461685508
3.695	0.0568794506981192
3.696	0.0571154017593472
3.697	0.0573523188600973
3.698	0.0575902060073616
3.699	0.0578290672249153
3.7	0.0580689065526769
3.701	0.0583097280473197
3.702	0.0585515357820299
3.703	0.0587943338466772
3.704	0.0590381263479287
3.705	0.0592829174092628
3.706	0.0595287111709695
3.707	0.0597755117904342
3.708	0.0600233234419534
3.709	0.0602721503169477
3.71	0.0605219966241179
3.711	0.0607728665892324
3.712	0.0610247644554818
3.713	0.0612776944834508
3.714	0.0615316609511467
3.715	0.061786668154042
3.716	0.0620427204053016
3.717	0.0622998220358397
3.718	0.0625579773941354
3.719	0.0628171908466157
3.72	0.0630774667775569
3.721	0.0633388095892542
3.722	0.063601223701923
3.723	0.0638647135541248
3.724	0.064129283602341
3.725	0.064394938321513
3.726	0.0646616822049566
3.727	0.0649295197641351
3.728	0.0651984555294405
3.729	0.065468494049469
3.73	0.0657396398916035
3.731	0.0660118976419568
3.732	0.0662852719054428
3.733	0.0665597673059182
3.734	0.0668353884861261
3.735	0.0671121401078381
3.736	0.0673900268519958
3.737	0.0676690534187685
3.738	0.0679492245274815
3.739	0.0682305449169434
3.74	0.0685130193453745
3.741	0.0687966525904358
3.742	0.0690814494495839
3.743	0.069367414739645
3.744	0.0696545532974255
3.745	0.0699428699796556
3.746	0.0702323696627332
3.747	0.0705230572432356
3.748	0.0708149376378628
3.749	0.0711080157833521
3.75	0.0714022966367907
3.751	0.071697785175644
3.752	0.0719944863976991
3.753	0.072292405321349
3.754	0.0725915469854215
3.755	0.0728919164497199
3.756	0.0731935187945112
3.757	0.0734963591210942
3.758	0.0738004425516579
3.759	0.0741057742293378
3.76	0.0744123593185577
3.761	0.0747202030048015
3.762	0.075029310494898
3.763	0.0753396870169638
3.764	0.075651337820716
3.765	0.0759642681773869
3.766	0.0762784833797525
3.767	0.0765939887424452
3.768	0.0769107896018397
3.769	0.0772288913162527
3.77	0.0775482992659704
3.771	0.0778690188534199
3.772	0.0781910555032539
3.773	0.0785144146622372
3.774	0.078839101799673
3.775	0.0791651224072041
3.776	0.0794924819992104
3.777	0.0798211861124685
3.778	0.080151240306634
3.779	0.0804826501642424
3.78	0.0808154212906231
3.781	0.0811495593142411
3.782	0.0814850698866678
3.783	0.0818219586826956
3.784	0.0821602314003655
3.785	0.0824998937610246
3.786	0.0828409515098372
3.787	0.0831834104153302
3.788	0.083527276269848
3.789	0.0838725548894388
3.79	0.0842192521139964
3.791	0.08456737380763
3.792	0.0849169258583515
3.793	0.0852679141783312
3.794	0.0856203447043242
3.795	0.0859742233971019
3.796	0.0863295562421058
3.797	0.086686349249419
3.798	0.087044608453823
3.799	0.0874043399147979
3.8	0.0877655497168348
3.801	0.0881282439691802
3.802	0.0884924288066031
3.803	0.0888581103887418
3.804	0.0892252949006718
3.805	0.089593988552906
3.806	0.0899641975815086
3.807	0.090335928248038
3.808	0.0907091868399732
3.809	0.0910839796704295
3.81	0.0914603130786986
3.811	0.0918381934299077
3.812	0.0922176271155308
3.813	0.0925986205532183
3.814	0.0929811801870528
3.815	0.0933653124874922
3.816	0.0937510239517678
3.817	0.094138321103685
3.818	0.0945272104939647
3.819	0.0949176987001579
3.82	0.0953097923269013
3.821	0.0957034980061167
3.822	0.0960988223967263
3.823	0.0964957721851931
3.824	0.0968943540855207
3.825	0.0972945748392249
3.826	0.0976964412155041
3.827	0.098099960011524
3.828	0.0985051380523316
3.829	0.0989119821910265
3.83	0.0993204993088739
3.831	0.0997306963154756
3.832	0.100142580148798
3.833	0.100556157775344
3.834	0.100971436190378
3.835	0.101388422417841
3.836	0.101807123510469
3.837	0.102227546550154
3.838	0.102649698647895
3.839	0.103073586943765
3.84	0.10349921860751
3.841	0.103926600838008
3.842	0.104355740864065
3.843	0.104786645943989
3.844	0.105219323366072
3.845	0.105653780448478
3.846	0.106090024539611
3.847	0.106528063018089
3.848	0.106967903292599
3.849	0.10740955280275
3.85	0.107853019018336
3.851	0.108298309440158
3.852	0.108745431599829
3.853	0.109194393059767
3.854	0.109645201413656
3.855	0.110097864286473
3.856	0.110552389334316
3.857	0.111008784245087
3.858	0.111467056738121
3.859	0.11192721456456
3.86	0.112389265507488
3.861	0.112853217381684
3.862	0.113319078034664
3.863	0.113786855345836
3.864	0.114256557227009
3.865	0.114728191622561
3.866	0.11520176650987
3.867	0.11567728989877
3.868	0.116154769832207
3.869	0.116634214386011
3.87	0.117115631669606
3.871	0.117599029825669
3.872	0.118084417030133
3.873	0.118571801492863
3.874	0.119061191457234
3.875	0.119552595200901
3.876	0.120046021035165
3.877	0.120541477305977
3.878	0.12103897239308
3.879	0.121538514711375
3.88	0.122040112709811
3.881	0.122543774872412
3.882	0.123049509717987
3.883	0.123557325800306
3.884	0.124067231708779
3.885	0.12457923606766
3.886	0.125093347536904
3.887	0.125609574812245
3.888	0.126127926624775
3.889	0.126648411741996
3.89	0.127171038967305
3.891	0.127695817140335
3.892	0.128222755136989
3.893	0.128751861869802
3.894	0.129283146288117
3.895	0.129816617377884
3.896	0.130352284162115
3.897	0.130890155701024
3.898	0.131430241092062
3.899	0.131972549470277
3.9	0.132517090007866
3.901	0.13306387191534
3.902	0.133612904440724
3.903	0.134164196870415
3.904	0.134717758528666
3.905	0.13527359877844
3.906	0.135831727021127
3.907	0.1363921526968
3.908	0.136954885284297
3.909	0.137519934301736
3.91	0.138087309306172
3.911	0.138657019894026
3.912	0.139229075701451
3.913	0.139803486403821
3.914	0.140380261716871
3.915	0.140959411395897
3.916	0.141540945236613
3.917	0.142124873075034
3.918	0.142711204787418
3.919	0.143299950291123
3.92	0.143891119543923
3.921	0.144484722544689
3.922	0.145080769333788
3.923	0.145679269992343
3.924	0.146280234643427
3.925	0.146883673451612
3.926	0.147489596623359
3.927	0.14809801440714
3.928	0.148708937093602
3.929	0.149322375015799
3.93	0.149938338549305
3.931	0.15055683811255
3.932	0.151177884166543
3.933	0.15180148721555
3.934	0.152427657807038
3.935	0.153056406532187
3.936	0.153687744025319
3.937	0.154321680964813
3.938	0.154958228072928
3.939	0.155597396116207
3.94	0.156239195905357
3.941	0.156883638295596
3.942	0.157530734187048
3.943	0.158180494524458
3.944	0.158832930297876
3.945	0.159488052542315
3.946	0.160145872338489
3.947	0.160806400812646
3.948	0.161469649136905
3.949	0.162135628529143
3.95	0.162804350253793
3.951	0.163475825621333
3.952	0.16415006598919
3.953	0.164827082761121
3.954	0.165506887388062
3.955	0.166189491368414
3.956	0.166874906247301
3.957	0.16756314361777
3.958	0.168254215120612
3.959	0.168948132444541
3.96	0.169644907326074
3.961	0.17034455155067
3.962	0.171047076951766
3.963	0.171752495411681
3.964	0.172460818862078
3.965	0.173172059283104
3.966	0.173886228704589
3.967	0.17460333920593
3.968	0.17532340291632
3.969	0.17604643201463
3.97	0.176772438729813
3.971	0.177501435341981
3.972	0.178233434180697
3.973	0.178968447627312
3.974	0.179706488113368
3.975	0.180447568121963
3.976	0.181191700187867
3.977	0.181938896896952
3.978	0.182689170887215
3.979	0.183442534848723
3.98	0.184199001523666
3.981	0.184958583706759
3.982	0.185721294245468
3.983	0.186487146040179
3.984	0.18725615204437
3.985	0.188028325264838
3.986	0.188803678761985
3.987	0.189582225649986
3.988	0.190363979097015
3.989	0.191148952325534
3.99	0.191937158612518
3.991	0.19272861128934
3.992	0.193523323742681
3.993	0.194321309414192
3.994	0.195122581800661
3.995	0.195927154454637
3.996	0.196735040984777
3.997	0.197546255055443
3.998	0.198360810387157
3.999	0.199178720757459
4	0.200000000000102


==> graphics/position_2-9.tsv <==
2	0.200000000000102
2	-0.2


==> graphics/simulation-1.tsv <==
0	0.15
1	0.15


==> graphics/simulation-10.tsv <==
0	0.5
0	0.5
0.00025	0.499683130601476
0.0005	0.499366789424067
0.00075	0.499050976133365
0.001	0.498735690395519
0.00125	0.498420931877237
0.0015	0.498106700245784
0.00175	0.497792995168982
0.002	0.497479816315209
0.00225	0.4971671633534
0.0025	0.496855035953046
0.00275	0.496543433784194
0.003	0.496232356517444
0.00325	0.495921803823954
0.0035	0.495611775375434
0.00375	0.495302270844149
0.004	0.494993289902919
0.00425	0.494684832225116
0.0045	0.494376897484665
0.00475	0.494069485356046
0.005	0.493762595514288
0.00525	0.493456227634975
0.0055	0.493150381394242
0.00575	0.492845056468774
0.006	0.49254025253581
0.00625	0.492235969273137
0.0065	0.491932206359094
0.00675	0.49162896347257
0.007	0.491326240293001
0.00725	0.491024036500377
0.0075	0.490722351775234
0.00775	0.490421185798657
0.008	0.49012053825228
0.00825	0.489820408818285
0.0085	0.489520797179401
0.00875	0.489221703018906
0.009	0.488923126020623
0.00925	0.488625065868922
0.0095	0.488327522248722
0.00975	0.488030494845484
0.01	0.487733983345218
0.01025	0.487437987434478
0.0105	0.487142506800362
0.01075	0.486847541130515
0.011	0.486553090113125
0.01125	0.486259153436924
0.0115	0.485965730791188
0.01175	0.485672821865736
0.012	0.485380426350931
0.01225	0.485088543937678
0.0125	0.484797174317425
0.01275	0.48450631718216
0.013	0.484215972224416
0.01325	0.483926139137266
0.0135	0.483636817614322
0.01375	0.483348007349741
0.014	0.483059708038217
0.01425	0.482771919374985
0.0145	0.48248464105582
0.01475	0.482197872777038
0.015	0.481911614235492
0.01525	0.481625865128573
0.0155	0.481340625154215
0.01575	0.481055894010885
0.016	0.480771671397592
0.01625	0.48048795701388
0.0165	0.480204750559831
0.01675	0.479922051736064
0.017	0.479639860243734
0.01725	0.479358175784535
0.0175	0.479076998060693
0.01775	0.478796326774972
0.018	0.478516161630671
0.01825	0.478236502331625
0.0185	0.477957348582202
0.01875	0.477678700087304
0.019	0.477400556552371
0.01925	0.477122917683371
0.0195	0.476845783186811
0.01975	0.476569152769728
0.02	0.476293026139692
0.02025	0.476017403004806
0.0205	0.475742283073707
0.02075	0.475467666055562
0.021	0.475193551660069
0.02125	0.474919939597458
0.0215	0.474646829578492
0.02175	0.474374221314462
0.022	0.474102114517191
0.02225	0.473830508899031
0.0225	0.473559404172864
0.02275	0.473288800052104
0.023	0.47301869625069
0.02325	0.472749092483093
0.0235	0.472479988464311
0.02375	0.472211383909871
0.024	0.471943278535828
0.02425	0.471675672058765
0.0245	0.471408564195791
0.02475	0.471141954664544
0.025	0.470875843183187
0.02525	0.470610229470411
0.0255	0.470345113245432
0.02575	0.470080494227993
0.026	0.469816372138361
0.02625	0.46955274669733
0.0265	0.469289617626219
0.02675	0.469026984646869
0.027	0.46876484748165
0.02725	0.468503205853452
0.0275	0.468242059485691
0.02775	0.467981408102306
0.028	0.467721251427759
0.02825	0.467461589187035
0.0285	0.467202421105642
0.02875	0.466943746909611
0.029	0.466685566325494
0.02925	0.466427879080365
0.0295	0.46617068490182
0.02975	0.465913983517975
0.03	0.465657774657469
0.03025	0.465402058049459
0.0305	0.465146833423626
0.03075	0.464892100510167
0.031	0.464637859039802
0.03125	0.464384108743769
0.0315	0.464130849353824
0.03175	0.463878080602246
0.032	0.463625802221828
0.03225	0.463374013945884
0.0325	0.463122715508246
0.03275	0.462871906643264
0.033	0.462621587085803
0.03325	0.462371756571248
0.0335	0.462122414835501
0.03375	0.461873561614979
0.034	0.461625196646616
0.03425	0.461377319667862
0.0345	0.461129930416685
0.03475	0.460883028631565
0.035	0.460636614051501
0.03525	0.460390686416003
0.0355	0.460145245465099
0.03575	0.459900290939331
0.036	0.459655822579753
0.03625	0.459411840127936
0.0365	0.459168343325963
0.03675	0.458925331916429
0.037	0.458682805642446
0.03725	0.458440764247635
0.0375	0.458199207476131
0.03775	0.457958135072582
0.038	0.457717546782148
0.03825	0.457477442350499
0.0385	0.457237821523818
0.03875	0.4569986840488
0.039	0.456760029672648
0.03925	0.456521858143079
0.0395	0.456284169208318
0.03975	0.456046962617102
0.04	0.455810238118677
0.04025	0.455573995462798
0.0405	0.45533823439973
0.04075	0.455102954680248
0.041	0.454868156055634
0.04125	0.45463383827768
0.0415	0.454400001098686
0.04175	0.45416664427146
0.042	0.453933767549316
0.04225	0.45370137068608
0.0425	0.45346945343608
0.04275	0.453238015554154
0.043	0.453007056795647
0.04325	0.452776576916409
0.0435	0.452546575672798
0.04375	0.452317052821675
0.044	0.452088008120411
0.04425	0.451859441326877
0.0445	0.451631352199455
0.04475	0.451403740497028
0.045	0.451176605978985
0.04525	0.45094994840522
0.0455	0.450723767536129
0.04575	0.450498063132615
0.046	0.450272834956083
0.04625	0.45004808276844
0.0465	0.4498238063321
0.04675	0.449600005409976
0.047	0.449376679765485
0.04725	0.449153829162548
0.0475	0.448931453365587
0.04775	0.448709552139525
0.048	0.448488125249788
0.04825	0.448267172462302
0.0485	0.448046693543496
0.04875	0.4478266882603
0.049	0.447607156380142
0.04925	0.447388097670953
0.0495	0.447169511901162
0.04975	0.446951398839702
0.05	0.446733758256001
0.05025	0.446516589919989
0.0505	0.446299893602095
0.05075	0.446083669073247
0.051	0.44586791610487
0.05125	0.44565263446889
0.0515	0.445437823937731
0.05175	0.445223484284312
0.052	0.445009615282053
0.05225	0.444796216704871
0.0525	0.444583288327179
0.05275	0.444370829923889
0.053	0.444158841270407
0.05325	0.443947322142638
0.0535	0.443736272316983
0.05375	0.443525691570338
0.054	0.443315579680096
0.05425	0.443105936424144
0.0545	0.442896761580867
0.05475	0.442688054929144
0.055	0.442479816248347
0.05525	0.442272045318345
0.0555	0.442064741919502
0.05575	0.441857905832674
0.056	0.441651536839211
0.05625	0.44144563472096
0.0565	0.441240199260258
0.05675	0.441035230239938
0.057	0.440830727443323
0.05725	0.440626690654231
0.0575	0.440423119656973
0.05775	0.440220014236351
0.058	0.440017374177661
0.05825	0.439815199266688
0.0585	0.439613489289711
0.05875	0.439412244033501
0.059	0.439211463285318
0.05925	0.439011146832914
0.0595	0.438811294464533
0.05975	0.438611905968908
0.06	0.438412981135264
0.06025	0.438214519753313
0.0605	0.438016521613262
0.06075	0.437818986505802
0.061	0.437621914222118
0.06125	0.437425304553882
0.0615	0.437229157293255
0.06175	0.437033472232888
0.062	0.43683824916592
0.06225	0.436643487885978
0.0625	0.436449188187177
0.06275	0.436255349864122
0.063	0.436061972711902
0.06325	0.435869056526098
0.0635	0.435676601102774
0.06375	0.435484606238483
0.064	0.435293071730267
0.06425	0.43510199737565
0.0645	0.434911382972647
0.06475	0.434721228319756
0.065	0.434531533215963
0.06525	0.434342297460739
0.0655	0.434153520854039
0.06575	0.433965203196307
0.066	0.433777344288468
0.06625	0.433589943931937
0.0665	0.433403001928608
0.06675	0.433216518080863
0.067	0.433030492191569
0.06725	0.432844924064075
0.0675	0.432659813502214
0.06775	0.432475160310304
0.068	0.432290964293145
0.06825	0.432107225256023
0.0685	0.431923943004704
0.06875	0.431741117345438
0.069	0.431558748084958
0.06925	0.431376835030479
0.0695	0.431195377989699
0.06975	0.431014376770798
0.07	0.430833831182436
0.07025	0.430653741033757
0.0705	0.430474106134385
0.07075	0.430294926294426
0.071	0.430116201324467
0.07125	0.429937931035576
0.0715	0.4297601152393
0.07175	0.42958275374767
0.0720000000000001	0.429405846373192
0.0722500000000001	0.429229392928858
0.0725000000000001	0.429053393228135
0.0727500000000001	0.428877847084972
0.0730000000000001	0.428702754313797
0.0732500000000001	0.428528114729518
0.0735000000000001	0.428353928147521
0.0737500000000001	0.428180194383671
0.0740000000000001	0.428006913254312
0.0742500000000001	0.427834084576266
0.0745000000000001	0.427661708166834
0.0747500000000001	0.427489783843796
0.0750000000000001	0.427318311425407
0.0752500000000001	0.427147290730402
0.0755000000000001	0.426976721577993
0.0757500000000001	0.42680660378787
0.0760000000000001	0.426636937180198
0.0762500000000001	0.426467721575622
0.0765000000000001	0.42629895679526
0.0767500000000001	0.426130642660711
0.0770000000000001	0.425962778994046
0.0772500000000001	0.425795365617816
0.0775000000000001	0.425628402355046
0.0777500000000001	0.425461889029236
0.0780000000000001	0.425295825464363
0.0782500000000001	0.42513021148488
0.0785000000000001	0.424965046915714
0.0787500000000001	0.424800331582268
0.0790000000000001	0.424636065310418
0.0792500000000001	0.424472247926518
0.0795000000000001	0.424308879257393
0.0797500000000001	0.424145959130345
0.0800000000000001	0.42398348737315
0.0802500000000001	0.423821463814055
0.0805000000000001	0.423659888281784
0.0807500000000001	0.423498760605533
0.0810000000000001	0.423338080614973
0.0812500000000001	0.423177848140247
0.0815000000000001	0.42301806301197
0.0817500000000001	0.422858725061233
0.0820000000000001	0.422699834119597
0.0822500000000001	0.422541390019097
0.0825000000000001	0.422383392592239
0.0827500000000001	0.422225841672002
0.0830000000000001	0.422068737091838
0.0832500000000001	0.421912078685669
0.0835000000000001	0.421755866287889
0.0837500000000001	0.421600099733366
0.0840000000000001	0.421444778857435
0.0842500000000001	0.421289903495906
0.0845000000000001	0.421135473485057
0.0847500000000001	0.420981488661639
0.0850000000000001	0.420827948862873
0.0852500000000001	0.42067485392645
0.0855000000000001	0.420522203690531
0.0857500000000001	0.420369997993748
0.0860000000000001	0.420218236675203
0.0862500000000001	0.420066919574466
0.0865000000000001	0.419916046531579
0.0867500000000001	0.419765617387052
0.0870000000000001	0.419615631981864
0.0872500000000001	0.419466090157464
0.0875000000000001	0.41931699175577
0.0877500000000001	0.419168336619167
0.0880000000000001	0.419020124590511
0.0882500000000001	0.418872355513125
0.0885000000000001	0.4187250292308
0.0887500000000001	0.418578145587797
0.0890000000000001	0.418431704428841
0.0892500000000001	0.41828570559913
0.0895000000000001	0.418140148944325
0.0897500000000001	0.417995034310557
0.0900000000000001	0.417850361544423
0.0902500000000001	0.417706130492989
0.0905000000000001	0.417562341003785
0.0907500000000001	0.41741899292481
0.0910000000000001	0.41727608610453
0.0912500000000001	0.417133620391875
0.0915000000000001	0.416991595636243
0.0917500000000001	0.416850011687499
0.0920000000000001	0.416708868395971
0.0922500000000001	0.416568165612457
0.0925000000000001	0.416427903188217
0.0927500000000001	0.416288080974978
0.0930000000000001	0.416148698824932
0.0932500000000001	0.416009756590737
0.0935000000000001	0.415871254125515
0.0937500000000001	0.415733191282854
0.0940000000000001	0.415595567916805
0.0942500000000001	0.415458383881886
0.0945000000000001	0.415321639033077
0.0947500000000001	0.415185333225824
0.0950000000000001	0.415049466316037
0.0952500000000001	0.414914038160088
0.0955000000000001	0.414779048614815
0.0957500000000001	0.414644497537519
0.0960000000000001	0.414510384785964
0.0962500000000001	0.414376710218378
0.0965000000000001	0.414243473693452
0.0967500000000001	0.414110675070341
0.0970000000000001	0.41397831420866
0.0972500000000001	0.413846390968491
0.0975000000000001	0.413714905210374
0.0977500000000001	0.413583856795316
0.0980000000000001	0.413453245584782
0.0982500000000001	0.413323071440703
0.0985000000000001	0.413193334225469
0.0987500000000001	0.413064033801935
0.0990000000000001	0.412935170033414
0.0992500000000001	0.412806742783683
0.0995000000000001	0.412678751916981
0.0997500000000001	0.412551197298007
0.1	0.412424078791921
0.10025	0.412297396264344
0.1005	0.41217114958136
0.10075	0.41204533860951
0.101	0.4119199632158
0.10125	0.411795023267692
0.1015	0.411670518633112
0.10175	0.411546449180443
0.102	0.411422814778532
0.10225	0.411299615296681
0.1025	0.411176850604656
0.10275	0.411054520572681
0.103	0.410932625071439
0.10325	0.410811163972072
0.1035	0.410690137146184
0.10375	0.410569544465834
0.104	0.410449385803543
0.10425	0.410329661032289
0.1045	0.410210370025511
0.10475	0.410091512657104
0.105	0.409973088801422
0.10525	0.409855098333279
0.1055	0.409737541127945
0.10575	0.409620417061149
0.106	0.409503726009078
0.10625	0.409387467848375
0.1065	0.409271642456144
0.10675	0.409156249709944
0.107	0.409041289487792
0.10725	0.408926761668162
0.1075	0.408812666129984
0.10775	0.408699002752649
0.108	0.408585771415999
0.10825	0.408472972000338
0.1085	0.408360604386423
0.10875	0.40824866845547
0.109	0.40813716408915
0.10925	0.408026091169589
0.1095	0.407915449579372
0.10975	0.407805239201537
0.11	0.407695459919581
0.11025	0.407586111617454
0.1105	0.407477194179562
0.11075	0.407368707490769
0.111	0.40726065143639
0.11125	0.407153025902199
0.1115	0.407045830774424
0.11175	0.406939065939747
0.112	0.406832731285306
0.11225	0.406726826698693
0.1125	0.406621352067955
0.11275	0.406516307281594
0.113	0.406411692228565
0.11325	0.406307506798279
0.1135	0.4062037508806
0.11375	0.406100424365846
0.114	0.40599752714479
0.11425	0.405895059108658
0.1145	0.405793020149129
0.11475	0.405691410158337
0.115	0.405590229028869
0.11525	0.405489476653764
0.1155	0.405389152926517
0.11575	0.405289257741074
0.116	0.405189790991835
0.11625	0.405090752573652
0.1165	0.404992142381829
0.11675	0.404893960312126
0.117	0.404796206260753
0.11725	0.404698880124373
0.1175	0.404601981800101
0.11775	0.404505511185505
0.118	0.404409468178604
0.11825	0.40431385267787
0.1185	0.404218664582227
0.11875	0.404123903791051
0.119	0.404029570204169
0.11925	0.403935663721859
0.1195	0.403842184244852
0.11975	0.403749131674329
0.12	0.403656505911924
0.12025	0.403564306859721
0.1205	0.403472534420254
0.12075	0.403381188496511
0.121	0.403290268991928
0.12125	0.403199775810394
0.1215	0.403109708856246
0.12175	0.403020068034274
0.122	0.402930853249717
0.12225	0.402842064408266
0.1225	0.402753701416061
0.12275	0.402665764179691
0.123	0.402578252606199
0.12325	0.402491166603073
0.1235	0.402404506078255
0.12375	0.402318270940134
0.124	0.40223246109755
0.12425	0.402147076459793
0.1245	0.402062116936601
0.12475	0.401977582438163
0.125	0.401893472875117
0.12525	0.401809788158548
0.1255	0.401726528199994
0.12575	0.401643692911438
0.126	0.401561282205315
0.12625	0.401479295994507
0.1265	0.401397734192345
0.12675	0.401316596712611
0.127	0.401235883469531
0.12725	0.401155594377784
0.1275	0.401075729352494
0.12775	0.400996288309236
0.128	0.400917271164032
0.12825	0.40083867783335
0.1285	0.40076050823411
0.12875	0.400682762283678
0.129	0.400605439899866
0.12925	0.400528541000937
0.1295	0.4004520655056
0.12975	0.400376013333012
0.13	0.400300384402777
0.13025	0.400225178634947
0.1305	0.400150395950021
0.13075	0.400076036268945
0.131	0.400002099513113
0.13125	0.399928585604365
0.1315	0.399855494464988
0.13175	0.399782826017718
0.132	0.399710580185736
0.13225	0.399638756892669
0.1325	0.399567356062593
0.13275	0.399496377620028
0.133	0.399425821489943
0.13325	0.399355687597751
0.1335	0.399285975869314
0.13375	0.399216686230938
0.134	0.399147818609377
0.13425	0.399079372931829
0.1345	0.399011349125939
0.13475	0.3989437471198
0.135	0.398876566841948
0.13525	0.398809808221366
0.1355	0.398743471187482
0.13575	0.398677555670171
0.136	0.398612061599754
0.13625	0.398546988906994
0.1365	0.398482337523104
0.13675	0.398418107379739
0.137	0.398354298409
0.13725	0.398290910543436
0.1375	0.398227943716037
0.13775	0.398165397860241
0.138	0.398103272909929
0.13825	0.398041568799429
0.1385	0.397980285463512
0.13875	0.397919422837395
0.139	0.39785898085674
0.13925	0.397798959457652
0.1395	0.397739358576683
0.13975	0.397680178150826
0.14	0.397621418117523
0.14025	0.397563078414656
0.1405	0.397505158980555
0.14075	0.397447659753992
0.141	0.397390580674184
0.14125	0.397333921680792
0.1415	0.397277682713921
0.14175	0.39722186371412
0.142	0.397166464622382
0.14225	0.397111485380144
0.1425	0.397056925929287
0.14275	0.397002786212136
0.143	0.396949066171458
0.14325	0.396895765750466
0.1435	0.396842884892815
0.14375	0.396790423542604
0.144	0.396738381644375
0.14425	0.396686759143115
0.1445	0.396635555984253
0.14475	0.39658477211366
0.145	0.396534407477654
0.14525	0.396484462022992
0.1455	0.396434935696878
0.14575	0.396385828446955
0.146	0.396337140221313
0.14625	0.396288870968481
0.1465	0.396241020637435
0.14675	0.396193589177591
0.147	0.396146576538809
0.14725	0.39609998267139
0.1475	0.396053807526081
0.14775	0.396008051054068
0.148	0.395962713206983
0.14825	0.395917793936897
0.1485	0.395873293196327
0.14875	0.395829210938229
0.149	0.395785547116004
0.14925	0.395742301683495
0.1495	0.395699474594986
0.14975	0.395657065805204
0.15	0.395615075269319
0.15025	0.395573502942941
0.1505	0.395532348782124
0.15075	0.395491612743363
0.151	0.395451294783596
0.15125	0.395411394860203
0.1515	0.395371912931004
0.15175	0.395332848954262
0.152	0.395294202888684
0.15225	0.395255974693414
0.1525	0.395218164328043
0.15275	0.3951807717526
0.153	0.395143796927557
0.15325	0.395107239813828
0.1535	0.395071100372767
0.15375	0.395035378566171
0.154	0.395000074356278
0.15425	0.394965187705768
0.1545	0.394930718577762
0.15475	0.394896666935821
0.155	0.39486303274395
0.15525	0.394829815966593
0.1555	0.394797016568636
0.15575	0.394764634515407
0.156	0.394732669772675
0.15625	0.394701122306648
0.1565	0.394669992083978
0.15675	0.394639279071757
0.157	0.394608983237517
0.15725	0.394579104549233
0.1575	0.394549642975319
0.15775	0.394520598484632
0.158	0.394491971046467
0.15825	0.394463760630562
0.1585	0.394435967207097
0.15875	0.394408590746689
0.159	0.3943816312204
0.15925	0.39435508859973
0.1595	0.39432896285662
0.15975	0.394303253963452
0.16	0.39427796189305
0.16025	0.394253086618676
0.1605	0.394228628114035
0.16075	0.394204586353272
0.161	0.394180961310971
0.16125	0.394157752962159
0.1615	0.394134961282301
0.16175	0.394112586247304
0.162	0.394090627833515
0.16225	0.394069086017722
0.1625	0.394047960777152
0.16275	0.394027252089474
0.163	0.394006959932797
0.16325	0.393987084285669
0.1635	0.393967625127079
0.16375	0.393948582436457
0.164	0.393929956193674
0.16425	0.393911746379037
0.1645	0.393893952973299
0.16475	0.393876575957649
0.165	0.393859615313718
0.16525	0.393843071023576
0.1655	0.393826943069734
0.16575	0.393811231435144
0.166	0.393795936103196
0.16625	0.393781057057722
0.1665	0.393766594282992
0.16675	0.393752547763718
0.167	0.393738917485051
0.16725	0.393725703432583
0.1675	0.393712905592344
0.16775	0.393700523950806
0.168	0.39368855849488
0.16825	0.393677009211917
0.1685	0.393665876089709
0.16875	0.393655159116486
0.169	0.39364485828092
0.16925	0.393634973572121
0.1695	0.393625504979639
0.16975	0.393616452493467
0.17	0.393607816104033
0.17025	0.393599595802209
0.1705	0.393591791579305
0.17075	0.39358440342707
0.171	0.393577431337695
0.17125	0.39357087530381
0.1715	0.393564735318483
0.17175	0.393559011375225
0.172	0.393553703467984
0.17225	0.39354881159115
0.1725	0.39354433573955
0.17275	0.393540275908455
0.173	0.393536632093571
0.17325	0.393533404291047
0.1735	0.393530592497471
0.17375	0.393528196709871
0.174	0.393526216925713
0.17425	0.393524653142906
0.1745	0.393523505359795
0.17475	0.393522773575168
0.175	0.393522457788251
0.17525	0.39352255799871
0.1755	0.393523074206651
0.17575	0.39352400641262
0.176	0.393525354617603
0.17625	0.393527118823024
0.1765	0.393529299030748
0.17675	0.39353189524308
0.177	0.393534907462765
0.17725	0.393538335692987
0.1775	0.39354217993737
0.17775	0.393546440199977
0.178	0.393551116485313
0.17825	0.39355620879832
0.1785	0.393561717144383
0.17875	0.393567641529322
0.179	0.393573981959403
0.17925	0.393580738441326
0.1795	0.393587910982235
0.17975	0.393595499589711
0.18	0.393603504271777
0.18025	0.393611925036894
0.1805	0.393620761893965
0.18075	0.39363001485233
0.181	0.393639683921771
0.18125	0.393649769112509
0.1815	0.393660270435206
0.18175	0.393671187900963
0.182	0.39368252152132
0.18225	0.393694271308259
0.1825	0.3937064372742
0.18275	0.393719019432004
0.183	0.393732017794972
0.18325	0.393745432376845
0.1835	0.393759263191803
0.18375	0.393773510254467
0.184	0.393788173579897
0.18425	0.393803253183596
0.1845	0.393818749081503
0.18475	0.393834661289999
0.185	0.393850989825905
0.18525	0.393867734706483
0.1855	0.393884895949434
0.18575	0.393902473572898
0.186	0.393920467595458
0.18625	0.393938878036135
0.1865	0.393957704914391
0.18675	0.393976948250129
0.187	0.39399660806369
0.18725	0.394016684375857
0.1875	0.394037177207853
0.18775	0.394058086581342
0.188	0.394079412518426
0.18825	0.394101155041651
0.1885	0.394123314173999
0.18875	0.394145889938897
0.189	0.394168882360208
0.18925	0.394192291462238
0.1895	0.394216117269734
0.18975	0.394240359807882
0.19	0.39426501910231
0.19025	0.394290095179084
0.1905	0.394315588064713
0.19075	0.394341497786146
0.191	0.394367824370772
0.19125	0.394394567846422
0.1915	0.394421728241366
0.19175	0.394449305584316
0.192	0.394477299904424
0.19225	0.394505711231284
0.1925	0.394534539594929
0.19275	0.394563785025834
0.193	0.394593447554915
0.19325	0.394623527213528
0.1935	0.394654024033472
0.19375	0.394684938046984
0.194	0.394716269286744
0.19425	0.394748017785874
0.1945	0.394780183577933
0.19475	0.394812766696927
0.195	0.394845767177297
0.19525	0.394879185053931
0.1955	0.394913020362153
0.19575	0.394947273137732
0.196	0.394981943416877
0.19625	0.395017031236238
0.1965	0.395052536632907
0.19675	0.395088459644418
0.197	0.395124800308744
0.19725	0.395161558664302
0.1975	0.395198734749949
0.19775	0.395236328604986
0.198	0.395274340269152
0.19825	0.395312769782631
0.1985	0.395351617186047
0.19875	0.395390882520465
0.199	0.395430565827394
0.19925	0.395470667148784
0.1995	0.395511186527026
0.19975	0.395552124004953
0.2	0.395593479625841
0.20025	0.395635253433408
0.2005	0.395677445471812
0.20075	0.395720055785657
0.201	0.395763084419986
0.20125	0.395806531420284
0.2015	0.39585039683248
0.20175	0.395894680702946
0.202	0.395939383078493
0.20225	0.395984504006378
0.2025	0.396030043534297
0.20275	0.396076001710393
0.203	0.396122378583246
0.20325	0.396169174201884
0.2035	0.396216388615775
0.20375	0.396264021874828
0.204	0.396312074029398
0.20425	0.396360545130282
0.2045	0.396409435228719
0.20475	0.396458744376391
0.205	0.396508472625423
0.20525	0.396558620028384
0.2055	0.396609186638285
0.20575	0.396660172508581
0.206	0.39671157769317
0.20625	0.396763402246392
0.2065	0.396815646223032
0.20675	0.396868309678318
0.207	0.396921392667921
0.20725	0.396974895247955
0.2075	0.397028817474979
0.20775	0.397083159405995
0.208	0.397137921098448
0.20825	0.397193102610228
0.2085	0.397248703999666
0.20875	0.397304725325542
0.209	0.397361166647074
0.20925	0.397418028023929
0.2095	0.397475309516214
0.20975	0.397533011184483
0.21	0.397591133089733
0.21025	0.397649675293406
0.2105	0.397708637857386
0.21075	0.397768020844005
0.211	0.397827824316036
0.21125	0.397888048336698
0.2115	0.397948692969656
0.21175	0.398009758279017
0.212	0.398071244329334
0.21225	0.398133151185604
0.2125	0.398195478913271
0.21275	0.398258227578222
0.213	0.398321397246789
0.21325	0.398384987985749
0.2135	0.398448999862325
0.21375	0.398513432944184
0.214	0.398578287299441
0.21425	0.398643562996652
0.2145	0.398709260104823
0.21475	0.398775378693401
0.215	0.398841918832282
0.21525	0.398908880591806
0.2155	0.39897626404276
0.21575	0.399044069256374
0.216	0.399112296304328
0.21625	0.399180945258744
0.2165	0.399250016192192
0.21675	0.399319509177687
0.217	0.399389424288693
0.21725	0.399459761599116
0.2175	0.399530521183312
0.21775	0.39960170311608
0.218	0.399673307472669
0.21825	0.399745334328773
0.2185	0.39981778376053
0.21875	0.39989065584453
0.219	0.399963950657806
0.21925	0.400037668277838
0.2195	0.400111808782554
0.21975	0.40018637225033
0.22	0.400261358759987
0.22025	0.400336768390795
0.2205	0.400412601222469
0.22075	0.400488857335173
0.221	0.40056553680952
0.22125	0.400642639726567
0.2215	0.400720166167822
0.22175	0.400798116215238
0.222	0.400876489951216
0.22225	0.400955287458608
0.2225	0.401034508820711
0.22275	0.40111415412127
0.223	0.401194223444481
0.22325	0.401274716874984
0.2235	0.40135563449787
0.22375	0.401436976398679
0.224	0.401518742663399
0.22425	0.401600933378464
0.2245	0.401683548630761
0.22475	0.401766588507622
0.225	0.40185005309683
0.22525	0.401933942486616
0.2255	0.402018256765661
0.22575	0.402102996023096
0.226	0.402188160348497
0.22625	0.402273749831894
0.2265	0.402359764563765
0.22675	0.402446204635036
0.227	0.402533070137085
0.22725	0.402620361161738
0.2275	0.402708077801272
0.22775	0.402796220148412
0.228	0.402884788296336
0.22825	0.402973782338669
0.2285	0.403063202369488
0.22875	0.403153048483321
0.229	0.403243320775144
0.22925	0.403334019340386
0.2295	0.403425144274926
0.22975	0.403516695675092
0.23	0.403608673637664
0.23025	0.403701078259874
0.2305	0.403793909639404
0.23075	0.403887167874386
0.231	0.403980853063406
0.23125	0.404074965305499
0.2315	0.404169504700152
0.23175	0.404264471347304
0.232	0.404359865347346
0.23225	0.404455686801119
0.2325	0.404551935809917
0.23275	0.404648612475488
0.233	0.404745716900027
0.23325	0.404843249186187
0.2335	0.404941209437069
0.23375	0.405039597756228
0.234	0.405138414247673
0.23425	0.405237659015862
0.2345	0.405337332165709
0.23475	0.40543743380258
0.235	0.405537964032293
0.23525	0.40563892296112
0.2355	0.405740310695786
0.23575	0.405842127343469
0.236	0.405944373011801
0.23625	0.406047047808867
0.2365	0.406150151843205
0.23675	0.406253685223808
0.237	0.406357648060123
0.23725	0.40646204046205
0.2375	0.406566862539943
0.23775	0.406672114404612
0.238	0.406777796167318
0.23825	0.40688390793978
0.2385	0.40699044983417
0.23875	0.407097421963114
0.239	0.407204824439694
0.23925	0.407312657377446
0.2395	0.407420920890362
0.23975	0.407529615092889
0.24	0.407638740099928
0.24025	0.407748296026837
0.2405	0.407858282989429
0.24075	0.407968701103973
0.241	0.408079550487192
0.24125	0.408190831256267
0.2415	0.408302543528834
0.24175	0.408414687422986
0.242	0.408527263057271
0.24225	0.408640270550694
0.2425	0.408753710022717
0.24275	0.408867581593259
0.243	0.408981885382693
0.24325	0.409096621511853
0.2435	0.409211790102027
0.24375	0.409327391274961
0.244	0.409443425152858
0.24425	0.40955989185838
0.2445	0.409676791514645
0.24475	0.409794124245228
0.245	0.409911890174165
0.24525	0.410030089425945
0.2455	0.41014872212552
0.24575	0.410267788398298
0.246	0.410387288370144
0.24625	0.410507222167384
0.2465	0.410627589916802
0.24675	0.410748391745638
0.247	0.410869627781595
0.24725	0.410991298152833
0.2475	0.41111340298797
0.24775	0.411235942416086
0.248	0.411358916566718
0.24825	0.411482325569864
0.2485	0.41160616955598
0.24875	0.411730448655985
0.249	0.411855163001254
0.24925	0.411980312723625
0.2495	0.412105897955395
0.24975	0.412231918829322
0.25	0.412358375478623
0.25025	0.412485268036979
0.2505	0.412612596638528
0.25075	0.412740361417872
0.251	0.412868562510071
0.25125	0.412997200050649
0.2515	0.41312627417559
0.25175	0.41325578502134
0.252	0.413385732724806
0.25225	0.413516117423358
0.2525	0.413646939254827
0.25275	0.413778198357507
0.253	0.413909894870152
0.25325	0.414042028931981
0.2535	0.414174600682675
0.25375	0.414307610262376
0.254	0.41444105781169
0.25425	0.414574943471688
0.2545	0.4147092673839
0.25475	0.414844029690323
0.255	0.414979230533414
0.25525	0.415114870056098
0.2555	0.415250948401759
0.25575	0.415387465714248
0.256	0.415524422137879
0.25625	0.41566181781743
0.2565	0.415799652898144
0.25675	0.415937927525729
0.257	0.416076641846355
0.25725	0.416215796006659
0.2575	0.416355390153744
0.25775	0.416495424435175
0.258	0.416635898998985
0.25825	0.416776813993671
0.2585	0.416918169568196
0.25875	0.417059965871988
0.259	0.417202203054943
0.25925	0.417344881267421
0.2595	0.417488000660248
0.25975	0.417631561384719
0.26	0.417775563592592
0.26025	0.417920007436094
0.2605	0.41806489306792
0.26075	0.418210220641228
0.261	0.418355990309647
0.26125	0.418502202227271
0.2615	0.418648856548663
0.26175	0.418795953428853
0.262	0.418943493023338
0.26225	0.419091475488086
0.2625	0.419239900979529
0.26275	0.41938876965457
0.263	0.419538081670581
0.26325	0.4196878371854
0.2635	0.419838036357336
0.26375	0.419988679345166
0.264	0.420139766308137
0.26425	0.420291297405965
0.2645	0.420443272798835
0.26475	0.420595692647402
0.265	0.420748557112792
0.26525	0.420901866356598
0.2655	0.421055620540886
0.26575	0.421209819828191
0.266	0.42136446438152
0.26625	0.421519554364349
0.2665	0.421675089940625
0.26675	0.421831071274767
0.267	0.421987498531665
0.26725	0.42214437187668
0.2675	0.422301691475645
0.26775	0.422459457494864
0.268	0.422617670101113
0.26825	0.422776329461642
0.2685	0.42293543574417
0.26875	0.42309498911689
0.269	0.42325498974847
0.26925	0.423415437808047
0.2695	0.423576333465233
0.26975	0.423737676890112
0.27	0.423899468253244
0.27025	0.424061707725659
0.2705	0.424224395478862
0.27075	0.424387531684833
0.271	0.424551116516026
0.27125	0.424715150145367
0.2715	0.424879632746259
0.27175	0.425044564492578
0.272	0.425209945558676
0.27225	0.425375776119378
0.2725	0.425542056349987
0.27275	0.425708786426279
0.273	0.425875966524507
0.27325	0.426043596821399
0.2735	0.426211677494158
0.27375	0.426380208720465
0.274	0.426549190678477
0.27425	0.426718623546826
0.2745	0.426888507504621
0.27475	0.42705884273145
0.275	0.427229629407375
0.27525	0.427400867712937
0.2755	0.427572557829155
0.27575	0.427744699937524
0.276	0.427917294220017
0.27625	0.428090340859087
0.2765	0.428263840037662
0.27675	0.428437791939152
0.277	0.428612196747441
0.27725	0.428787054646897
0.2775	0.428962365822363
0.27775	0.429138130459163
0.278	0.4293143487431
0.27825	0.429491020860457
0.2785	0.429668146997995
0.27875	0.429845727342957
0.279	0.430023762083065
0.27925	0.430202251406523
0.2795	0.430381195502012
0.27975	0.430560594558697
0.28	0.430740448766223
0.28025	0.430920758314717
0.2805	0.431101523394785
0.28075	0.431282744197516
0.281	0.431464420914482
0.28125	0.431646553737735
0.2815	0.431829142859809
0.28175	0.432012188473722
0.282	0.432195690772973
0.28225	0.432379649951546
0.2825	0.432564066203905
0.28275	0.432748939725
0.283	0.432934270710262
0.28325	0.433120059355607
0.2835	0.433306305857434
0.28375	0.433493010412627
0.284	0.433680173218554
0.28425	0.433867794473066
0.2845	0.4340558743745
0.28475	0.434244413121679
0.285	0.434433410913907
0.28525	0.434622867950978
0.2855	0.434812784433169
0.28575	0.435003160561242
0.286	0.435193996536447
0.28625	0.435385292560519
0.2865	0.435577048835678
0.28675	0.435769265564633
0.287	0.435961942950579
0.28725	0.436155081197197
0.2875	0.436348680508656
0.28775	0.436542741089612
0.288	0.436737263145208
0.28825	0.436932246881078
0.2885	0.437127692503339
0.28875	0.437323600218601
0.289	0.437519970233959
0.28925	0.437716802756999
0.2895	0.437914097995794
0.28975	0.438111856158908
0.29	0.438310077455394
0.29025	0.438508762094794
0.2905	0.438707910287139
0.29075	0.438907522242952
0.291	0.439107598173245
0.29125	0.43930813828952
0.2915	0.439509142803771
0.29175	0.439710611928482
0.292	0.439912545876629
0.29225	0.440114944861678
0.2925	0.440317809097588
0.29275	0.44052113879881
0.293	0.440724934180285
0.29325	0.440929195457448
0.2935	0.441133922846226
0.29375	0.441339116563039
0.294	0.4415447768248
0.29425	0.441750903848914
0.2945	0.441957497853282
0.29475	0.442164559056296
0.295	0.442372087676842
0.29525	0.442580083934303
0.2955	0.442788548048553
0.29575	0.442997480239963
0.296	0.443206880729397
0.29625	0.443416749738214
0.2965	0.443627087488271
0.29675	0.443837894201917
0.297	0.444049170101999
0.29725	0.44426091541186
0.2975	0.444473130355337
0.29775	0.444685815156766
0.298	0.444898970040979
0.29825	0.445112595233304
0.2985	0.445326690959567
0.29875	0.44554125744609
0.299	0.445756294919696
0.29925	0.445971803607703
0.2995	0.446187783737927
0.29975	0.446404235538684
0.3	0.446621159238787
0.30025	0.44683855506755
0.3005	0.447056423254783
0.30075	0.447274764030799
0.301	0.447493577626408
0.30125	0.44771286427292
0.3015	0.447932624202146
0.30175	0.448152857646397
0.302	0.448373564838484
0.30225	0.44859474601172
0.3025	0.448816401399918
0.30275	0.449038531237392
0.303	0.449261135758958
0.30325	0.449484215199936
0.3035	0.449707769796143
0.30375	0.449931799783904
0.304	0.450156305400042
0.30425	0.450381286881886
0.3045	0.450606744467265
0.30475	0.450832678394515
0.305	0.451059088902471
0.30525	0.451285976230477
0.3055	0.451513340618377
0.30575	0.45174118230652
0.306	0.451969501535761
0.30625	0.452198298547459
0.3065	0.452427573583478
0.30675	0.452657326886188
0.307	0.452887558698463
0.30725	0.453118269263685
0.3075	0.45334945882574
0.30775	0.453581127629021
0.308	0.453813275918429
0.30825	0.454045903939371
0.3085	0.454279011937759
0.30875	0.454512600160016
0.309	0.454746668853071
0.30925	0.45498121826436
0.3095	0.455216248641828
0.30975	0.455451760233929
0.31	0.455687753289625
0.31025	0.455924228058387
0.3105	0.456161184790195
0.31075	0.45639862373554
0.311	0.456636545145421
0.31125	0.456874949271347
0.3115	0.457113836365339
0.31175	0.457353206679926
0.312	0.457593060468151
0.31225	0.457833397983566
0.3125	0.458074219480233
0.31275	0.458315525212729
0.313	0.458557315436141
0.31325	0.458799590406068
0.3135	0.459042350378622
0.31375	0.459285595610427
0.314	0.459529326358622
0.31425	0.459773542880856
0.3145	0.460018245435294
0.31475	0.460263434280614
0.315	0.460509109676008
0.31525	0.460755271881183
0.3155	0.46100192115636
0.31575	0.461249057762274
0.316	0.461496681960177
0.31625	0.461744794011835
0.3165	0.461993394179531
0.31675	0.462242482726062
0.317	0.462492059914744
0.31725	0.462742126009407
0.3175	0.4629926812744
0.31775	0.463243725974587
0.318	0.46349526037535
0.31825	0.463747284742591
0.3185	0.463999799342726
0.31875	0.464252804442692
0.319	0.464506300309944
0.31925	0.464760287212456
0.3195	0.46501476541872
0.31975	0.465269735197748
0.32	0.465525196819071
0.32025	0.465781150552742
0.3205	0.466037596669332
0.32075	0.466294535439933
0.321	0.466551967136159
0.32125	0.466809892030144
0.3215	0.467068310394543
0.32175	0.467327222502533
0.322	0.467586628627814
0.32225	0.467846529044607
0.3225	0.468106924027655
0.32275	0.468367813852226
0.323	0.46862919879411
0.32325	0.468891079129619
0.3235	0.469153455135591
0.32375	0.469416327089386
0.324	0.469679695268889
0.32425	0.469943559952511
0.3245	0.470207921419185
0.32475	0.470472779948371
0.325	0.470738135820056
0.32525	0.471003989314748
0.3255	0.471270340713487
0.32575	0.471537190297834
0.326	0.47180453834988
0.32625	0.472072385152241
0.3265	0.472340730988062
0.32675	0.472609576141015
0.327	0.472878920895298
0.32725	0.47314876553564
0.3275	0.473419110347297
0.32775	0.473689955616052
0.328	0.473961301628221
0.32825	0.474233148670646
0.3285	0.474505497030701
0.32875	0.474778346996287
0.329	0.475051698855838
0.32925	0.475325552898318
0.3295	0.47559990941322
0.32975	0.475874768690571
0.33	0.476150131020928
0.33025	0.476425996695379
0.3305	0.476702366005546
0.33075	0.476979239243581
0.331	0.477256616702171
0.33125	0.477534498674536
0.3315	0.477812885454426
0.33175	0.478091777336129
0.332	0.478371174614464
0.332187431245428	0.478580977404216
0.332374862490857	0.478791064561787
0.332562293736285	0.479001436212011
0.332749724981713	0.479212092479888
0.332937156227141	0.479423958631785
0.333124587472569	0.479618440998198
0.333312018717997	0.479779079024324
0.333499449963425	0.479906502453861
0.33370610175483	0.480018863401069
0.333912753546234	0.480104328418588
0.334119405337638	0.480166564110571
0.334326057129043	0.48020887285888
0.334576057129043	0.480237505153887
0.334826057129043	0.480245145568115
0.335076057129043	0.480235208681087
0.335326057129043	0.480210767935869
0.335576057129043	0.480174401461083
0.335826057129043	0.480128013816401
0.336076057129043	0.480073284816662
0.336326057129043	0.480011724380082
0.336576057129043	0.479944598361682
0.336826057129043	0.47987284503404
0.337076057129043	0.479797291238662
0.337326057129043	0.479718678109596
0.337576057129043	0.479637626255064
0.337826057129043	0.479554598836438
0.338076057129043	0.479470003296227
0.338326057129043	0.479384202756034
0.338576057129043	0.479297500552444
0.338826057129043	0.479210126245445
0.339076057129043	0.479122281065839
0.339326057129043	0.479034142264117
0.339576057129043	0.478945857169663
0.339826057129043	0.478857540490808
0.340076057129043	0.478769292070244
0.340326057129043	0.478681197762678
0.340576057129043	0.478593328183529
0.340826057129043	0.478505741578405
0.341076057129043	0.478418487943372
0.341326057129043	0.478331608190583
0.341576057129043	0.478245135209714
0.341826057129043	0.478159099493358
0.342076057129043	0.478073526533778
0.342326057129043	0.477988435141463
0.342576057129043	0.477903839650716
0.342826057129043	0.477819756917626
0.343076057129043	0.47773620039165
0.343326057129043	0.477653178012406
0.343576057129043	0.47757069498481
0.343826057129043	0.477488761469523
0.344076057129043	0.477407385000259
0.344326057129043	0.477326568167875
0.344576057129043	0.477246311682596
0.344826057129043	0.477166622422601
0.345076057129043	0.477087505018526
0.345326057129043	0.477008959427659
0.345576057129043	0.47693098414437
0.345826057129043	0.476853584442514
0.346076057129043	0.476776763530988
0.346326057129043	0.47670052006854
0.346576057129043	0.47662485145415
0.346826057129043	0.47654976218253
0.347076057129043	0.476475254769219
0.347326057129043	0.47640132723083
0.347576057129043	0.476327976421848
0.347826057129043	0.476255206463612
0.348076057129043	0.476183019536463
0.348326057129043	0.476111413337607
0.348576057129043	0.47604038444788
0.348826057129043	0.475969936814791
0.349076057129043	0.475900072459605
0.349326057129043	0.475830788918781
0.349576057129043	0.475762082632645
0.349826057129043	0.475693957473029
0.350076057129043	0.475626415388735
0.350326057129043	0.475559453833464
0.350576057129043	0.475493069172456
0.350826057129043	0.47542726525016
0.351076057129043	0.475362043985515
0.351326057129043	0.475297402787795
0.351576057129043	0.475233337979298
0.351826057129043	0.475169853400859
0.352076057129043	0.475106950962518
0.352326057129043	0.475044628047936
0.352576057129043	0.474982880952244
0.352826057129043	0.474921713524387
0.353076057129043	0.474861127675828
0.353326057129043	0.474801120773847
0.353576057129043	0.474741689094124
0.353826057129043	0.474682836499511
0.354076057129043	0.474624564907986
0.354326057129043	0.474566871674964
0.354576057129043	0.474509753060438
0.354826057129043	0.474453212944048
0.355076057129043	0.474397253252806
0.355326057129043	0.474341871332456
0.355576057129043	0.474287063429122
0.355826057129043	0.474232833440681
0.356076057129043	0.474179183304438
0.356326057129043	0.474126110357519
0.356576057129043	0.474073610833038
0.356826057129043	0.474021688647858
0.357076057129043	0.473970345750201
0.357326057129043	0.473919579469075
0.357576057129043	0.473869386024971
0.357826057129043	0.47381976935414
0.358076057129043	0.473770731416051
0.358326057129043	0.473722269531813
0.358576057129043	0.473674379909449
0.358826057129043	0.473627066504826
0.359076057129043	0.473580331288838
0.359326057129043	0.473534171574776
0.359576057129043	0.473488583558244
0.359826057129043	0.473443571214867
0.360076057129043	0.473399136527066
0.360326057129043	0.473355276800337
0.360576057129043	0.473311988217854
0.360826057129043	0.473269274775104
0.361076057129043	0.473227138466103
0.361326057129043	0.473185576588526
0.361576057129043	0.47314458531308
0.361826057129043	0.473104168655201
0.362076057129043	0.473064328620547
0.362326057129043	0.473025062498948
0.362576057129043	0.472986366448587
0.362826057129043	0.472948244504923
0.363076057129043	0.472910698685298
0.363326057129043	0.472873726271655
0.363576057129043	0.472837323409591
0.363826057129043	0.472801494154665
0.364076057129043	0.472766240535935
0.364326057129043	0.472731559827413
0.364576057129043	0.472697448162045
0.364826057129043	0.472663909615558
0.365076057129043	0.472630946228764
0.365326057129043	0.472598555267698
0.365576057129043	0.472566732852592
0.365826057129043	0.472535483079405
0.366076057129043	0.472504808000738
0.366326057129043	0.472474704874602
0.366576057129043	0.472445169808442
0.366826057129043	0.472416206918523
0.367076057129043	0.472387818269269
0.367326057129043	0.472360001110616
0.367576057129043	0.472332751537161
0.367826057129043	0.472306073685537
0.368076057129043	0.47227996963202
0.368326057129043	0.472254436618428
0.368576057129043	0.472229470726446
0.368826057129043	0.472205076113142
0.369076057129043	0.472181254866677
0.369326057129043	0.472158004220703
0.369576057129043	0.472135320243919
0.369826057129043	0.472113207113899
0.370076057129043	0.472091666930729
0.370326057129043	0.472070696919838
0.370576057129043	0.472050293136873
0.370826057129043	0.472030459779985
0.371076057129043	0.472011198961212
0.371326057129043	0.471992507897719
0.371576057129043	0.471974382632033
0.371826057129043	0.471956827382948
0.372076057129043	0.471939844274492
0.372326057129043	0.471923430515514
0.372576057129043	0.471907582135349
0.372826057129043	0.471892303373506
0.373076057129043	0.471877596366036
0.373326057129043	0.471863458313424
0.373576057129043	0.471849885231748
0.373826057129043	0.471836881381299
0.374076057129043	0.471824448910183
0.374326057129043	0.471812585010475
0.374576057129043	0.471801285684921
0.374826057129043	0.47179055521467
0.375076057129043	0.471780395759921
0.375326057129043	0.471770804504282
0.375576057129043	0.471761777437102
0.375826057129043	0.471753318860453
0.376076057129043	0.471745430946662
0.376326057129043	0.471738110870825
0.376576057129043	0.471731354608824
0.376826057129043	0.471725166483728
0.377076057129043	0.471719548680026
0.377326057129043	0.471714498364251
0.377576057129043	0.471710011498749
0.377826057129043	0.471706092427654
0.378076057129043	0.471702743347648
0.378326057129043	0.471699961416656
0.378576057129043	0.471697742583416
0.378826057129043	0.471696091213202
0.379076057129043	0.471695009514933
0.379326057129043	0.471694494637867
0.379576057129043	0.471694542517063
0.379826057129043	0.471695157539008
0.380076057129043	0.471696341924886
0.380326057129043	0.471698092815247
0.380576057129043	0.471700406131401
0.380826057129043	0.471703286281119
0.381076057129043	0.471706735497888
0.381326057129043	0.471710750913494
0.381576057129043	0.47171532843543
0.381826057129043	0.471720472492822
0.382076057129043	0.471726185331496
0.382326057129043	0.471732464074429
0.382576057129043	0.471739304615225
0.382826057129043	0.471746711404439
0.383076057129043	0.471754686700274
0.383326057129043	0.47176322761684
0.383576057129043	0.471772330033778
0.383826057129043	0.471781998423151
0.384076057129043	0.47179223505557
0.384326057129043	0.471803037036237
0.384576057129043	0.47181440023076
0.384826057129043	0.471826329132775
0.385076057129043	0.471838826025342
0.385326057129043	0.471851888004701
0.385576057129043	0.471865510922358
0.385826057129043	0.471879699293598
0.386076057129043	0.471894455413969
0.386326057129043	0.471909776370694
0.386576057129043	0.471925658001104
0.386826057129043	0.471942104842211
0.387076057129043	0.471959119202084
0.387326057129043	0.471976698158882
0.387576057129043	0.471994837535685
0.387826057129043	0.472013541891307
0.388076057129043	0.472032813546379
0.388326057129043	0.472052649569941
0.388576057129043	0.472073045770755
0.388826057129043	0.47209400672951
0.389076057129043	0.472115534779434
0.389326057129043	0.472137626980401
0.389576057129043	0.472160279126779
0.389826057129043	0.472183495821208
0.390076057129043	0.47220727940955
0.390326057129043	0.472231626942464
0.390576057129043	0.472256534199854
0.390826057129043	0.472282005806385
0.391076057129043	0.472308044120593
0.391326057129043	0.472334646183863
0.391576057129043	0.472361807761561
0.391826057129043	0.472389533500459
0.392076057129043	0.472417825771805
0.392326057129043	0.472446681607664
0.392576057129043	0.472476096758784
0.392826057129043	0.47250607589412
0.393076057129043	0.472536621397673
0.393326057129043	0.472567730292131
0.393576057129043	0.472599398313557
0.393826057129043	0.472631630153164
0.394076057129043	0.472664428207742
0.394326057129043	0.472697789490555
0.394576057129043	0.472731709722906
0.394826057129043	0.472766193618344
0.395076057129043	0.472801243586486
0.395326057129043	0.472836856631118
0.395576057129043	0.47287302845871
0.395826057129043	0.472909763805227
0.396076057129043	0.472947065093152
0.396326057129043	0.472984929316738
0.396576057129043	0.473023352167548
0.396826057129043	0.47306233840404
0.397076057129043	0.473101890461602
0.397326057129043	0.473142005324906
0.397576057129043	0.473182678670534
0.397826057129043	0.473223915279515
0.398076057129043	0.473265717600185
0.398326057129043	0.473308082607577
0.398576057129043	0.473351005963215
0.398826057129043	0.47339449247078
0.399076057129043	0.473438544591592
0.399326057129043	0.473483159290997
0.399576057129043	0.47352833221539
0.399826057129043	0.473574068191182
0.400076057129043	0.473620369692715
0.400326057129043	0.473667233675598
0.400576057129043	0.473714655771015
0.400826057129043	0.473762640828186
0.401076057129043	0.473811191334523
0.401326057129043	0.473860304235838
0.401576057129043	0.473909975148036
0.401826057129043	0.473960208943227
0.402076057129043	0.47401100812193
0.402326057129043	0.474062369620107
0.402576057129043	0.474114289038302
0.402826057129043	0.4741667712716
0.403076057129043	0.474219818833667
0.403326057129043	0.474273428650563
0.403576057129043	0.474327596307399
0.403826057129043	0.474382326722315
0.404076057129043	0.474437622422163
0.404326057129043	0.474493480323046
0.404576057129043	0.474549895994565
0.404826057129043	0.474606874377995
0.405076057129043	0.474664418013416
0.405326057129043	0.474722523806926
0.405576057129043	0.474781187312537
0.405826057129043	0.474840413494742
0.406076057129043	0.474900204906892
0.406326057129043	0.474960558445021
0.406576057129043	0.475021469647476
0.406826057129043	0.475082943502052
0.407076057129043	0.475144982575411
0.407326057129043	0.47520758375347
0.407576057129043	0.475270742558835
0.407826057129043	0.47533446400268
0.408076057129043	0.475398750665023
0.408326057129043	0.475463599421613
0.408576057129043	0.475529005779237
0.408826057129043	0.475594974772535
0.409076057129043	0.475661508994922
0.409326057129043	0.475728605311921
0.409576057129043	0.475796259214419
0.409826057129043	0.475864475760607
0.410076057129043	0.475933257557335
0.410326057129043	0.476002601459851
0.410576057129043	0.476072502943071
0.410826057129043	0.476142967088818
0.411076057129043	0.476213996517423
0.411326057129043	0.476285588073796
0.411576057129043	0.476357737216802
0.411826057129043	0.476430449051979
0.412076057129043	0.476503726213185
0.412326057129043	0.476577565534941
0.412576057129043	0.476651962459982
0.412826057129043	0.47672692211765
0.413076057129043	0.476802447155368
0.413326057129043	0.476878534397213
0.413576057129043	0.476955179269714
0.413826057129043	0.477032386926096
0.414076057129043	0.477110160027389
0.414326057129043	0.477188495387175
0.414576057129043	0.477267388415696
0.414826057129043	0.477346844290151
0.415076057129043	0.477426865685227
0.415326057129043	0.477507449403946
0.415576057129043	0.477588590840178
0.415826057129043	0.477670295195189
0.416076057129043	0.477752565157361
0.416326057129043	0.477835397519107
0.416576057129043	0.477918787657853
0.416826057129043	0.478002740799004
0.417076057129043	0.478087259644683
0.417326057129043	0.478172340976642
0.417576057129043	0.478257980155783
0.417826057129043	0.478344182431742
0.418076057129043	0.478430950520432
0.418326057129043	0.478518281192875
0.418576057129043	0.478606169793367
0.418826057129043	0.478694621595863
0.419076057129043	0.478783639330106
0.419326057129043	0.478873219756345
0.419576057129043	0.478963358202193
0.419826057129043	0.479054059966012
0.420076057129043	0.479145327791414
0.420326057129043	0.479237158427814
0.420576057129043	0.479329547186056
0.420826057129043	0.479422499389002
0.421076057129043	0.479516017794185
0.421326057129043	0.47961009914013
0.421576057129043	0.479704738720832
0.421826057129043	0.479799941883738
0.422076057129043	0.479895711400347
0.422326057129043	0.479992043998234
0.422576057129043	0.480088934954463
0.422826057129043	0.480186389641159
0.423076057129043	0.480284410843831
0.423326057129043	0.480382995279045
0.423576057129043	0.48048213820686
0.423826057129043	0.480581845024163
0.424076057129043	0.480682118530516
0.424326057129043	0.48078295543143
0.424576057129043	0.480884350969874
0.424826057129043	0.480986310567582
0.425076057129043	0.481088837038219
0.425326057129043	0.481191927076178
0.425576057129043	0.481295575907251
0.425826057129043	0.481399788978118
0.426076057129043	0.481504569116593
0.426326057129043	0.481609913005895
0.426576057129043	0.481715815854562
0.426826057129043	0.481822283134308
0.427076057129043	0.481929317687139
0.427326057129043	0.482036916185037
0.427576057129043	0.482145073819202
0.427826057129043	0.482253796086476
0.428076057129043	0.482363085843105
0.428326057129043	0.482472939749782
0.428576057129043	0.482583352980286
0.428826057129043	0.482694331056676
0.429076057129043	0.482805876849489
0.429326057129043	0.482917987008066
0.429576057129043	0.48303065668868
0.429826057129043	0.4831438914387
0.430076057129043	0.483257694142996
0.430326057129043	0.483372061439506
0.430576057129043	0.483486988466918
0.430826057129043	0.483602480797999
0.431076057129043	0.483718541332004
0.431326057129043	0.483835166695399
0.431576057129043	0.483952352009206
0.431826057129043	0.484070102871685
0.432076057129043	0.484188422196522
0.432326057129043	0.484307306598662
0.432576057129043	0.484426751181368
0.432826057129043	0.48454676156849
0.433076057129043	0.484667340688191
0.433326057129043	0.484788485143833
0.433576057129043	0.484910190020844
0.433826057129043	0.485032460968751
0.434076057129043	0.485155300930242
0.434326057129043	0.485278706497042
0.434576057129043	0.485402672736657
0.434826057129043	0.485527205324386
0.435076057129043	0.485652307217494
0.435326057129043	0.485777974996005
0.435576057129043	0.485904203709414
0.435826057129043	0.486030999058891
0.436076057129043	0.486158364016324
0.436326057129043	0.48628629514998
0.436576057129043	0.486414787491265
0.436826057129043	0.486543846767308
0.437076057129043	0.486673475964668
0.437326057129043	0.486803671639793
0.437576057129043	0.486934428805914
0.437826057129043	0.487065753216223
0.438076057129043	0.487197647872002
0.438326057129043	0.487330109317816
0.438576057129043	0.487463132548625
0.438826057129043	0.487596723343783
0.439076057129043	0.487730884719342
0.439326057129043	0.487865613207932
0.439576057129043	0.488000903786168
0.439826057129043	0.488136762259651
0.440076057129043	0.488273191659252
0.440326057129043	0.488410188505603
0.440576057129043	0.488547747756882
0.440826057129043	0.488685875245041
0.441076057129043	0.48882457401582
0.441326057129043	0.488963840577798
0.441576057129043	0.489103669870625
0.441826057129043	0.489244067752703
0.442076057129043	0.489385037284696
0.442326057129043	0.489526574963057
0.442576057129043	0.489668675708829
0.442826057129043	0.489811345406958
0.443076057129043	0.489954587133074
0.443326057129043	0.490098397371459
0.443576057129043	0.490242771024458
0.443826057129043	0.490387714003658
0.444076057129043	0.490533229399717
0.444326057129043	0.490679313684668
0.444576057129043	0.490825961742075
0.444826057129043	0.490973179510267
0.445076057129043	0.49112097009497
0.445326057129043	0.491269329955921
0.445576057129043	0.491418253957811
0.445826057129043	0.491567748065809
0.446076057129043	0.491717815400768
0.446326057129043	0.491868452410061
0.446576057129043	0.492019653939418
0.446826057129043	0.492171425980949
0.447076057129043	0.492323771670678
0.447326057129043	0.492476687443558
0.447576057129043	0.492630168126273
0.447826057129043	0.49278421973797
0.448076057129043	0.492938845429904
0.448326057129043	0.49309404162454
0.448576057129043	0.493249803129427
0.448826057129043	0.493406135990847
0.449076057129043	0.493563043375334
0.449326057129043	0.493720521692808
0.449576057129043	0.493878565731593
0.449826057129043	0.494037181565217
0.450076057129043	0.494196372375543
0.450326057129043	0.494356134559882
0.450576057129043	0.494516462887233
0.450826057129043	0.494677363458475
0.451076057129043	0.494838839470859
0.451326057129043	0.495000887309021
0.451576057129043	0.495163501722553
0.451826057129043	0.495326688839777
0.452076057129043	0.495490451873379
0.452326057129043	0.495654787195268
0.452576057129043	0.495819689535543
0.452826057129043	0.495985165050071
0.453076057129043	0.496151216967025
0.453326057129043	0.496317841645517
0.453576057129043	0.496485033796062
0.453826057129043	0.496652799602176
0.454076057129043	0.496821142307574
0.454326057129043	0.496990058258512
0.454576057129043	0.497159542145829
0.454826057129043	0.497329600180796
0.455076057129043	0.497500235622725
0.455326057129043	0.497671444804946
0.455576057129043	0.497843222398527
0.455826057129043	0.4980155746426
0.456076057129043	0.498188504812129
0.456326057129043	0.498362009227459
0.456576057129043	0.498536082539799
0.456826057129043	0.49871073101624
0.457076057129043	0.498885957947456
0.457326057129043	0.499061759640739
0.457576057129043	0.499238130727347
0.457826057129043	0.499415077502443
0.458076057129043	0.499592603272453
0.458326057129043	0.49977070433156
0.458576057129043	0.499949375290977
0.458826057129043	0.500128622474038
0.459076057129043	0.500308449202987
0.459326057129043	0.500488851758833
0.459576057129043	0.500669824732654
0.459826057129043	0.500851374476057
0.460076057129043	0.501033504327154
0.460326057129043	0.501216210553714
0.460576057129043	0.501399487726587
0.460826057129043	0.501583342225768
0.461076057129043	0.501767777405292
0.461326057129043	0.501952789519621
0.461576057129043	0.502138373119283
0.461826057129043	0.502324534612763
0.462076057129043	0.502511277370077
0.462326057129043	0.502698597632321
0.462576057129043	0.502886489929609
0.462826057129043	0.503074960699021
0.463076057129043	0.503264013326611
0.463326057129043	0.503453644040038
0.463576057129043	0.503643847348907
0.463826057129043	0.503834629719006
0.464076057129043	0.504025994552478
0.464326057129043	0.504217938063483
0.464576057129043	0.504410454741026
0.464826057129043	0.504603551079706
0.465076057129043	0.504797230497818
0.465326057129043	0.504991489195958
0.465576057129043	0.505186321642431
0.465826057129043	0.50538173436076
0.466076057129043	0.505577730785445
0.466326057129043	0.505774307103451
0.466576057129043	0.505971457762292
0.466826057129043	0.506169189314523
0.467076057129043	0.506367505210905
0.467326057129043	0.506566401624705
0.467576057129043	0.506765872982554
0.467826057129043	0.506965925866146
0.468076057129043	0.507166563742561
0.468326057129043	0.507367782771309
0.468576057129043	0.507569577358037
0.468826057129043	0.50777195411369
0.469076057129043	0.507974916521725
0.469326057129043	0.508178460727824
0.469576057129043	0.508382581116553
0.469826057129043	0.508587284328222
0.470076057129043	0.50879257386272
0.470326057129043	0.508998445851836
0.470576057129043	0.509204894658965
0.470826057129043	0.509411926953889
0.471076057129043	0.509619546252988
0.471326057129043	0.509827748674091
0.471576057129043	0.51003652855932
0.471826057129043	0.510245892608043
0.472076057129043	0.510455844353195
0.472326057129043	0.510666379898576
0.472576057129043	0.510877493564939
0.472826057129043	0.511089192081348
0.473076057129043	0.511301478997348
0.473326057129043	0.511514350402644
0.473576057129043	0.511727800596526
0.473826057129043	0.511941836337868
0.474076057129043	0.512156461192881
0.474326057129043	0.512371671237112
0.474576057129043	0.51258746074829
0.474826057129043	0.512803836515208
0.475076057129043	0.513020802120802
0.475326057129043	0.513238353626393
0.475576057129043	0.513456485288052
0.475826057129043	0.513675203924608
0.476076057129043	0.513894513135784
0.476326057129043	0.514114408968601
0.476576057129043	0.514334885657373
0.476826057129043	0.514555950051079
0.477076057129043	0.514777605766288
0.477326057129043	0.51499984883566
0.477576057129043	0.515222673471648
0.477826057129043	0.515446086553501
0.478076057129043	0.515670091714698
0.478326057129043	0.515894684973457
0.478576057129043	0.516119860520274
0.478826057129043	0.516345625264782
0.479076057129043	0.516571982857426
0.479326057129043	0.516798929301926
0.479576057129043	0.517026458766726
0.479826057129043	0.517254578191951
0.480076057129043	0.51748329124507
0.480326057129043	0.517712593915236
0.480576057129043	0.517942480348738
0.480826057129043	0.518172957516312
0.481076057129043	0.518404029102519
0.481326057129043	0.518635691081874
0.481576057129043	0.51886793757841
0.481826057129043	0.519100775593592
0.482076057129043	0.519334208829128
0.482326057129043	0.519568233244825
0.482576057129043	0.519802842942358
0.482826057129043	0.520038044954045
0.483076057129043	0.520273842998808
0.483326057129043	0.520510233021671
0.483576057129043	0.520747209101851
0.483826057129043	0.520984778302632
0.484076057129043	0.521222944360203
0.484326057129043	0.521461703204748
0.484576057129043	0.521701048892931
0.484826057129043	0.521940988519114
0.485076057129043	0.522181525836822
0.485326057129043	0.522422656761321
0.485576057129043	0.522664375326616
0.485826057129043	0.522906688658269
0.486076057129043	0.523149600527204
0.486326057129043	0.523393106833701
0.486576057129043	0.523637201589
0.486826057129043	0.523881891949988
0.487076057129043	0.524127181705051
0.487326057129043	0.524373066739408
0.487576057129043	0.524619541041435
0.487826057129043	0.52486661179946
0.488076057129043	0.525114282819391
0.488326057129043	0.525362549971322
0.488576057129043	0.525611407220668
0.488826057129043	0.525860861787312
0.489076057129043	0.526110917494747
0.489326057129043	0.526361570197871
0.489576057129043	0.52661281383903
0.489826057129043	0.526864655669791
0.490076057129043	0.527117099531296
0.490326057129043	0.527370141263168
0.490576057129043	0.52762377478458
0.490826057129043	0.527878007378908
0.491076057129043	0.52813284290501
0.491326057129043	0.528388277187166
0.491576057129043	0.528644304121267
0.491826057129043	0.528900931022618
0.492076057129043	0.529158161767859
0.492326057129043	0.529415992165855
0.492576057129043	0.529674416089113
0.492826057129043	0.529933440884992
0.493076057129043	0.530193070447973
0.493326057129043	0.530453300571433
0.493576057129043	0.530714125104398
0.493826057129043	0.530975551426396
0.494076057129043	0.531237583449814
0.494326057129043	0.531500216952474
0.494576057129043	0.531763445759812
0.494826057129043	0.532027277283652
0.495076057129043	0.532291715454351
0.495326057129043	0.532556756034106
0.495576057129043	0.532822392824654
0.495826057129043	0.533088633270237
0.496076057129043	0.533355481319254
0.496326057129043	0.533622932718197
0.496576057129043	0.533890981245004
0.496826057129043	0.53415963437646
0.497076057129043	0.534428896079069
0.497326057129043	0.534698762083547
0.497576057129043	0.534969226143922
0.497826057129043	0.535240295769655
0.498076057129043	0.535511974945417
0.498326057129043	0.535784259386074
0.498576057129043	0.536057142821639
0.498826057129043	0.536330632794367
0.499076057129043	0.536604733307169
0.499326057129043	0.536879440058989
0.499576057129043	0.53715474675572
0.499826057129043	0.537430660972542
0.500076057129043	0.537707186730665
0.500326057129043	0.537984319713037
0.500576057129043	0.538262053601321
0.500826057129043	0.538540396003747
0.501076057129043	0.538819350959891
0.501326057129043	0.539098914136636
0.501576057129043	0.539379079191312
0.501826057129043	0.539659853765323
0.502076057129043	0.539941241916688
0.502326057129043	0.540223239296143
0.502576057129043	0.540505839536567
0.502826057129043	0.540789050312674
0.503076057129043	0.541072875700988
0.503326057129043	0.541357311336025
0.503576057129043	0.541642350826107
0.503826057129043	0.541928001879387
0.504076057129043	0.542214268590962
0.504326057129043	0.542501146579053
0.504576057129043	0.542788629427322
0.504826057129043	0.543076724877485
0.505076057129043	0.543365437043279
0.505326057129043	0.543654761526557
0.505576057129043	0.543944691886206
0.505826057129043	0.544235235897639
0.506076057129043	0.544526397693306
0.506326057129043	0.544818172858612
0.506576057129043	0.54511055492756
0.506826057129043	0.545403551709391
0.507076057129043	0.545697167355332
0.507326057129043	0.54599139743427
0.507576057129043	0.546286235455214
0.507826057129043	0.546581689261361
0.508076057129043	0.546877763022785
0.508326057129043	0.547174452291779
0.508576057129043	0.547471750552251
0.508826057129043	0.547769665681481
0.509076057129043	0.54806820186846
0.509326057129043	0.54836735464881
0.509576057129043	0.548667117481226
0.509826057129043	0.548967498277207
0.510076057129043	0.54926850124473
0.510326057129043	0.549570121902676
0.510576057129043	0.549872353684408
0.510826057129043	0.550175204535779
0.511076057129043	0.550478678683828
0.511326057129043	0.550782771630601
0.511576057129043	0.551087476784026
0.511826057129043	0.551392802124445
0.512076057129043	0.551698751898023
0.512326057129043	0.552005321589908
0.512576057129043	0.552312504582474
0.512826057129043	0.552620308890682
0.513076057129043	0.552928738779897
0.513326057129043	0.553237789718289
0.513576057129043	0.553547455062568
0.513826057129043	0.553857742862448
0.514076057129043	0.554168657402563
0.514326057129043	0.554480194134028
0.514576057129043	0.554792346387774
0.514826057129043	0.555105122248413
0.515076057129043	0.555418526019924
0.515326057129043	0.555732553136279
0.515576057129043	0.556047196902516
0.515826057129043	0.556362465438271
0.516076057129043	0.556678363066936
0.516326057129043	0.556994885205275
0.516576057129043	0.557312025132324
0.516826057129043	0.557629791002883
0.517076057129043	0.557948187159829
0.517326057129043	0.558267209002629
0.517576057129043	0.558586849784198
0.517826057129043	0.558907117694635
0.518076057129043	0.559228017096375
0.518326057129043	0.55954954337152
0.518576057129043	0.559871689746753
0.518826057129043	0.56019446444761
0.519076057129043	0.560517871856161
0.519326057129043	0.560841907337051
0.519576057129043	0.561166564090605
0.519826057129043	0.56149185037794
0.520076057129043	0.561817770600828
0.520326057129043	0.562144320106393
0.520576057129043	0.562471492068498
0.520826057129043	0.562799294783967
0.521076057129043	0.563127732674349
0.521326057129043	0.563456801069161
0.521576057129043	0.563786493115685
0.521826057129043	0.5641168171466
0.522076057129043	0.564447777603309
0.522326057129043	0.564779369797633
0.522576057129043	0.565111586850155
0.522826057129043	0.565444437129551
0.523076057129043	0.565777925097149
0.523326057129043	0.566112046047005
0.523576057129043	0.566446793072882
0.523826057129043	0.566782174579593
0.524076057129043	0.567118195048465
0.524326057129043	0.567454849755705
0.524576057129043	0.567792131768141
0.524826057129043	0.56813004952686
0.525076057129043	0.568468607533266
0.525326057129043	0.56880780104564
0.525576057129043	0.569147623103759
0.525826057129043	0.569488082185125
0.526076057129043	0.569829182811292
0.526326057129043	0.57017092022253
0.526576057129043	0.570513287431443
0.526826057129043	0.570856292952094
0.527076057129043	0.571199941326263
0.527326057129043	0.571544227776128
0.527576057129043	0.571889145287002
0.527826057129043	0.572234702409655
0.528076057129043	0.572580903706174
0.528326057129043	0.572927744380557
0.528576057129043	0.573275217390707
0.528826057129043	0.573623331324239
0.529076057129043	0.573972090763617
0.529326057129043	0.574321490894586
0.529576057129043	0.574671524647524
0.529826057129043	0.575022200647036
0.530076057129043	0.575373523496038
0.530326057129043	0.575725488361938
0.530576057129043	0.576078088147461
0.530826057129043	0.576431331514349
0.531076057129043	0.576785223086053
0.531326057129043	0.57713975801156
0.531576057129043	0.577494929165824
0.531826057129043	0.577850745247868
0.532076057129043	0.578207210901755
0.532326057129043	0.578564321257968
0.532576057129043	0.578922069163567
0.532826057129043	0.579280463355005
0.533076057129043	0.579639508497031
0.533326057129043	0.579999199701539
0.533576057129043	0.580359529787576
0.533826057129043	0.580720507529172
0.534076057129043	0.581082137611837
0.534326057129043	0.581444415128798
0.534576057129043	0.581807332870964
0.534826057129043	0.582170899650089
0.535076057129043	0.582535120172529
0.535326057129043	0.582899989512754
0.535576057129043	0.58326550043341
0.535826057129043	0.583631661784127
0.536076057129043	0.583998478292187
0.536326057129043	0.584365945013214
0.536576057129043	0.584734054681475
0.536826057129043	0.585102816184618
0.537076057129043	0.585472234270921
0.537326057129043	0.585842303977096
0.537576057129043	0.586213018008901
0.537826057129043	0.586584385292151
0.538076057129043	0.586956410596208
0.538326057129043	0.587329088938775
0.538576057129043	0.587702412996981
0.538826057129043	0.588076391734956
0.539076057129043	0.588451029943221
0.539326057129043	0.58882632262039
0.539576057129043	0.589202262414835
0.539826057129043	0.58957885832916
0.540076057129043	0.589956115175134
0.540326057129043	0.590334027932182
0.540576057129043	0.590712589219793
0.540826057129043	0.591091808079196
0.541076057129043	0.591471689343479
0.541326057129043	0.591852227972807
0.541576057129043	0.592233416557665
0.541826057129043	0.592615264178053
0.542076057129043	0.592997775688463
0.542326057129043	0.593380946029708
0.542576057129043	0.593764767763142
0.542826057129043	0.59414925000769
0.543076057129043	0.594534397639329
0.543326057129043	0.594920205579435
0.543576057129043	0.595306666360105
0.543826057129043	0.595693789139341
0.544076057129043	0.596081578814682
0.544326057129043	0.596470030287989
0.544576057129043	0.59685913606197
0.544826057129043	0.597248905333865
0.545076057129043	0.597639343022864
0.545326057129043	0.598030444011208
0.545576057129043	0.598422200772089
0.545826057129043	0.598814622542136
0.546076057129043	0.599207714262266
0.546326057129043	0.599601470795031
0.546576057129043	0.599995884583986
0.546826057129043	0.600390964905297
0.547076057129043	0.600786716721694
0.547326057129043	0.601183134875949
0.547576057129043	0.60158021178184
0.547826057129043	0.601977956755233
0.548076057129043	0.602376374780758
0.548326057129043	0.60277546068131
0.548576057129043	0.603175206840769
0.548826057129043	0.603575622614861
0.549076057129043	0.603976713010192
0.549326057129043	0.604378472829694
0.549576057129043	0.60478089442722
0.549826057129043	0.605183987198512
0.550076057129043	0.605587756172237
0.550326057129043	0.605992196131277
0.550576057129043	0.606397299399328
0.550826057129043	0.606803075412302
0.551076057129043	0.607209529221009
0.551326057129043	0.607616655588196
0.551576057129043	0.608024446807271
0.551826057129043	0.608432912354479
0.552076057129043	0.608842057302868
0.552326057129043	0.609251876394944
0.552576057129043	0.609662361893691
0.552826057129043	0.610073523315848
0.553076057129043	0.610485365756777
0.553326057129043	0.610897883938676
0.553576057129043	0.611311070093982
0.553826057129043	0.611724933780076
0.554076057129043	0.612139480114726
0.554326057129043	0.612554703799715
0.554576057129043	0.612970597036789
0.554826057129043	0.613387169424153
0.555076057129043	0.613804426102062
0.555326057129043	0.614222361751799
0.555576057129043	0.614640968544292
0.555826057129043	0.615060256118717
0.556076057129043	0.615480229637901
0.556326057129043	0.615900883762543
0.556576057129043	0.616322210632622
0.556826057129043	0.61674421992845
0.557076057129043	0.617166916835515
0.557326057129043	0.617590295993831
0.557576057129043	0.618014349512294
0.557826057129043	0.618439087112511
0.558076057129043	0.618864514002721
0.558326057129043	0.619290624802167
0.558576057129043	0.619717411588525
0.558826057129043	0.620144884124867
0.559076057129043	0.620573047642265
0.559326057129043	0.6210018967391
0.559576057129043	0.621431423461695
0.559826057129043	0.621861637614748
0.560076057129043	0.622292544452256
0.560326057129043	0.622724138551641
0.560576057129043	0.623156411927735
0.560826057129043	0.623589374427031
0.561076057129043	0.624023031326542
0.561326057129043	0.624457377182636
0.561576057129043	0.624892403978519
0.561826057129043	0.625328121602638
0.562076057129043	0.6257645353551
0.562326057129043	0.626201639771147
0.562576057129043	0.626639426802229
0.562826057129043	0.627077906378914
0.563076057129043	0.627517083824494
0.563326057129043	0.627956953652973
0.563576057129043	0.628397507783896
0.563826057129043	0.628838756190128
0.564076057129043	0.629280704218246
0.564326057129043	0.629723346360924
0.564576057129043	0.630166674505672
0.564826057129043	0.630610698667813
0.565076057129043	0.631055424217289
0.565326057129043	0.63150084562535
0.565576057129043	0.63194695474733
0.565826057129043	0.632393761641188
0.566076057129043	0.632841271700333
0.566326057129043	0.633289479374487
0.566576057129043	0.633738376486671
0.566826057129043	0.634187973137641
0.567076057129043	0.634638274744342
0.567326057129043	0.635089275734905
0.567576057129043	0.635540967899908
0.567826057129043	0.635993361383066
0.568076057129043	0.636446461624969
0.568326057129043	0.636900263032027
0.568576057129043	0.63735475736222
0.568826057129043	0.637809954802411
0.569076057129043	0.638265860816922
0.569326057129043	0.638722469790369
0.569576057129043	0.639179773448003
0.569826057129043	0.639637782019988
0.570076057129043	0.640096500994466
0.570326057129043	0.640555924734158
0.570576057129043	0.641016044931449
0.570826057129043	0.641476871859986
0.571076057129043	0.641938411031819
0.571326057129043	0.642400656787675
0.571576057129043	0.642863600786931
0.571826057129043	0.643327253346895
0.572076057129043	0.643791620003626
0.572326057129043	0.644256695075754
0.572576057129043	0.644722470189493
0.572826057129043	0.64518895570598
0.573076057129043	0.645656157185377
0.573326057129043	0.646124068924136
0.573576057129043	0.646592682515175
0.573826057129043	0.647062008363635
0.574076057129043	0.647532052053871
0.574326057129043	0.648002807860045
0.574576057129043	0.648474267341635
0.574826057129043	0.64894644094796
0.575076057129043	0.64941933428766
0.575326057129043	0.649892941612526
0.575576057129043	0.650367254448455
0.575826057129043	0.650842283289118
0.576076057129043	0.651318033767534
0.576326057129043	0.651794500113014
0.576576057129043	0.65227167381773
0.576826057129043	0.652749565419881
0.577076057129043	0.653228180576961
0.577326057129043	0.653707513495706
0.577576057129043	0.654187555634413
0.577826057129043	0.654668317575991
0.578076057129043	0.655149805002512
0.578326057129043	0.65563201209803
0.578576057129043	0.656114930286826
0.578826057129043	0.656598570196705
0.579076057129043	0.657082937534399
0.579326057129043	0.657568026461186
0.579576057129043	0.658053828367184
0.579826057129043	0.658540353925261
0.580076057129043	0.659027608866912
0.580326057129043	0.659515587330542
0.580576057129043	0.660004280671966
0.580826057129043	0.660493699609298
0.581076057129043	0.660983849898888
0.581326057129043	0.661474725656163
0.581576057129043	0.66196631820248
0.581826057129043	0.662458638301384
0.582076057129043	0.662951691734182
0.582326057129043	0.663445472593229
0.582576057129043	0.663939972165278
0.582826057129043	0.664435201259478
0.583076057129043	0.664931165682184
0.583326057129043	0.665427859502585
0.583576057129043	0.665925273972682
0.583826057129043	0.666423419947412
0.584076057129043	0.666922303258288
0.584326057129043	0.667421917951214
0.584576057129043	0.667922255243286
0.584826057129043	0.668423326035417
0.585076057129043	0.668925136184365
0.585326057129043	0.669427679712667
0.585576057129043	0.669930947802372
0.585826057129043	0.670434951400544
0.586076057129043	0.670939696389288
0.586326057129043	0.671445176767657
0.586576057129043	0.6719513836825
0.586826057129043	0.67245832812723
0.587076057129043	0.672966016009398
0.587326057129043	0.673474441304469
0.587576057129043	0.673983595123943
0.587826057129043	0.674493488507764
0.588076057129043	0.675004127389021
0.588326057129043	0.675515505719499
0.588576057129043	0.676027614575197
0.588826057129043	0.676540465042772
0.589076057129043	0.677054063080958
0.589326057129043	0.677568402617752
0.589576057129043	0.678083474693503
0.589826057129043	0.678599290441769
0.590076057129043	0.679115855847033
0.590326057129043	0.679633164813394
0.590576057129043	0.680151208345391
0.590826057129043	0.680669997623672
0.591076057129043	0.681189538658557
0.591326057129043	0.681709825330163
0.591576057129043	0.682230848607078
0.591826057129043	0.68275261971722
0.592076057129043	0.683275144696853
0.592326057129043	0.683798417401996
0.592576057129043	0.684322428765126
0.592826057129043	0.684847190061628
0.593076057129043	0.685372707353809
0.593326057129043	0.685898974473484
0.593576057129043	0.686425982316874
0.593826057129043	0.686953742207014
0.594076057129043	0.687482260232359
0.594326057129043	0.688011530200422
0.594576057129043	0.688541542971
0.594826057129043	0.689072309914972
0.595076057129043	0.689603837147048
0.595326057129043	0.690136118450326
0.595576057129043	0.690669144648027
0.595826057129043	0.69120292715907
0.596076057129043	0.691737472124519
0.596326057129043	0.692272773302953
0.596576057129043	0.692808821480868
0.596826057129043	0.693345628125412
0.597076057129043	0.693883199404102
0.597326057129043	0.694421529050892
0.597576057129043	0.694960607815388
0.597826057129043	0.695500447213165
0.598076057129043	0.696041053438303
0.598326057129043	0.696582420200019
0.598576057129043	0.69712453821088
0.598826057129043	0.697667419035079
0.599076057129043	0.698211068893359
0.599326057129043	0.698755481470102
0.599576057129043	0.699300647440672
0.599826057129043	0.699846578418075
0.600076057129043	0.700393280649824
0.600326057129043	0.700940747795349
0.600576057129043	0.701488970492654
0.600826057129043	0.702037960403753
0.601076057129043	0.702587723803032
0.601326057129043	0.703138254324877
0.601576057129043	0.703689542569775
0.601826057129043	0.704241600248942
0.602076057129043	0.704794433663747
0.602326057129043	0.705348036423407
0.602576057129043	0.705902399090724
0.602826057129043	0.706457533426323
0.603076057129043	0.707013445758656
0.603326057129043	0.707570129671676
0.603576057129043	0.708127575690351
0.603826057129043	0.708685795624899
0.604076057129043	0.709244795830967
0.604326057129043	0.709804569867125
0.604576057129043	0.710365108220337
0.604826057129043	0.710926422750626
0.605076057129043	0.71148851984094
0.605326057129043	0.712051393024357
0.605576057129043	0.712615032749682
0.605826057129043	0.713179450926941
0.606076057129043	0.713744653966484
0.606326057129043	0.714310635375791
0.606576057129043	0.714877385565344
0.606826057129043	0.715444916495365
0.607076057129043	0.71601323460372
0.607326057129043	0.716582333372184
0.607576057129043	0.717152203172753
0.607826057129043	0.71772285601605
0.608076057129043	0.718294298367565
0.608326057129043	0.718866523683244
0.608576057129043	0.719439522296432
0.608826057129043	0.720013306268367
0.609076057129043	0.720587882092276
0.609326057129043	0.721163243198165
0.609576057129043	0.721739379880566
0.609826057129043	0.722316304251527
0.610076057129043	0.722894022832105
0.610326057129043	0.72347252902627
0.610576057129043	0.72405181308958
0.610826057129043	0.724631887185085
0.611076057129043	0.725212757861793
0.611326057129043	0.725794418497529
0.611576057129043	0.726376859308712
0.611826057129043	0.726960092509602
0.612076057129043	0.727544124677268
0.612326057129043	0.72812894916326
0.612576057129043	0.728714556144685
0.612826057129043	0.729300957887238
0.613076057129043	0.729888160996158
0.613326057129043	0.730476158796611
0.613576057129043	0.731064941426226
0.613826057129043	0.731654521202326
0.614076057129043	0.732244904758431
0.614326057129043	0.73283608539322
0.614576057129043	0.733428053204673
0.614826057129043	0.734020820561954
0.615076057129043	0.734614394126986
0.615326057129043	0.735208767171828
0.615576057129043	0.735803929754641
0.615826057129043	0.736399894296647
0.616076057129043	0.736996667488271
0.616326057129043	0.737594242574846
0.616576057129043	0.738192609574561
0.616826057129043	0.738791780960887
0.617076057129043	0.739391763452866
0.617326057129043	0.739992550268998
0.617576057129043	0.740594131387324
0.617826057129043	0.741196519333776
0.618076057129043	0.741799720856126
0.618326057129043	0.742403729145931
0.618576057129043	0.743008534140907
0.618826057129043	0.74361414841967
0.619076057129043	0.744220578758841
0.619326057129043	0.744827818322889
0.619576057129043	0.745435857009039
0.619826057129043	0.746044707448803
0.620076057129043	0.746654376447754
0.620326057129043	0.747264857143187
0.620576057129043	0.747876139391673
0.620826057129043	0.748488235877821
0.621076057129043	0.749101153436276
0.621326057129043	0.749714885177025
0.62145199737781	0.750024363190112
0.621577937626576	0.750334046525208
0.621703877875343	0.750643937371228
0.62182981812411	0.750954037029546


==> graphics/simulation-11.tsv <==
0	0.105370162179768
0	0.105370162179768
0.00025	0.105370217873809
0.0005	0.105370384955987
0.00075	0.105370663426482
0.001	0.105371053285585
0.00125	0.105371554533711
0.0015	0.10537216717139
0.00175	0.105372891199266
0.002	0.105373726618109
0.00225	0.105374673428799
0.0025	0.105375731632339
0.00275	0.105376901229845
0.003	0.105378182222556
0.00325	0.105379574611824
0.0035	0.105381078399122
0.00375	0.10538269358604
0.004	0.105384420174285
0.00425	0.105386258165682
0.0045	0.105388207562176
0.00475	0.105390268365825
0.005	0.105392440578807
0.00525	0.105394724203421
0.0055	0.10539711924208
0.00575	0.105399625697315
0.006	0.105402243571776
0.00625	0.105404972868231
0.0065	0.105407813589565
0.00675	0.10541076573878
0.007	0.105413829318998
0.00725	0.105417004333457
0.0075	0.105420290785513
0.00775	0.105423688678642
0.008	0.105427198016432
0.00825	0.105430818802597
0.0085	0.105434551040962
0.00875	0.105438394735474
0.009	0.105442349890194
0.00925	0.105446416509306
0.0095	0.105450594597107
0.00975	0.105454884158014
0.01	0.105459285196561
0.01025	0.105463797717402
0.0105	0.105468421725305
0.01075	0.10547315722516
0.011	0.105478004221972
0.01125	0.105482962720866
0.0115	0.105488032727082
0.01175	0.10549321424598
0.012	0.105498507283039
0.01225	0.105503911843851
0.0125	0.105509427934134
0.01275	0.105515055559715
0.013	0.105520794726545
0.01325	0.10552664544069
0.0135	0.105532607708336
0.01375	0.105538681535784
0.014	0.105544866929456
0.01425	0.105551163895892
0.0145	0.105557572441745
0.01475	0.105564092573794
0.015	0.105570724298927
0.01525	0.105577467624157
0.0155	0.105584322556612
0.01575	0.105591289103539
0.016	0.105598367272302
0.01625	0.105605557070384
0.0165	0.105612858505383
0.01675	0.105620271585021
0.017	0.105627796317132
0.01725	0.105635432709671
0.0175	0.10564318077071
0.01775	0.105651040508441
0.018	0.105659011931173
0.01825	0.10566709504733
0.0185	0.105675289865458
0.01875	0.105683596394222
0.019	0.105692014642399
0.01925	0.105700544618891
0.0195	0.105709186332714
0.01975	0.105717939793004
0.02	0.105726805009013
0.02025	0.105735781990115
0.0205	0.105744870745797
0.02075	0.105754071285668
0.021	0.105763383619453
0.02125	0.105772807756999
0.0215	0.105782343708266
0.02175	0.105791991483335
0.022	0.105801751092403
0.02225	0.105811622545791
0.0225	0.105821605853932
0.02275	0.105831701027379
0.023	0.105841908076805
0.02325	0.105852227012998
0.0235	0.105862657846868
0.02375	0.105873200589443
0.024	0.105883855251864
0.02425	0.105894621845396
0.0245	0.105905500381421
0.02475	0.105916490871438
0.025	0.105927593327066
0.02525	0.105938807760042
0.0255	0.10595013418222
0.02575	0.105961572605572
0.026	0.105973123042193
0.02625	0.10598478550429
0.0265	0.105996560004194
0.02675	0.106008446554349
0.027	0.106020445167324
0.02725	0.1060325558558
0.0275	0.10604477863258
0.02775	0.106057113510585
0.028	0.106069560502855
0.02825	0.106082119622548
0.0285	0.106094790882939
0.02875	0.106107574297425
0.029	0.106120469879518
0.02925	0.106133477642849
0.0295	0.106146597601171
0.02975	0.106159829768353
0.03	0.10617317415838
0.03025	0.106186630785362
0.0305	0.106200199663522
0.03075	0.106213880807208
0.031	0.106227674230875
0.03125	0.106241579949111
0.0315	0.106255597976612
0.03175	0.106269728328198
0.032	0.106283971018807
0.03225	0.106298326063494
0.0325	0.106312793477435
0.03275	0.106327373275921
0.033	0.106342065474368
0.03325	0.106356870088305
0.0335	0.106371787133385
0.03375	0.106386816625372
0.034	0.106401958580157
0.03425	0.106417213013749
0.0345	0.10643257994227
0.03475	0.106448059381965
0.035	0.106463651349198
0.03525	0.106479355860453
0.0355	0.106495172932329
0.03575	0.106511102581547
0.036	0.106527144824948
0.03625	0.10654329967949
0.0365	0.106559567162249
0.03675	0.106575947290422
0.037	0.106592440081325
0.03725	0.106609045552394
0.0375	0.106625763721181
0.03775	0.106642594605359
0.038	0.106659538222722
0.03825	0.106676594591178
0.0385	0.106693763728761
0.03875	0.106711045653619
0.039	0.106728440384023
0.03925	0.106745947938356
0.0395	0.106763568335132
0.03975	0.106781301592972
0.04	0.106799147730626
0.04025	0.106817106766958
0.0405	0.106835178720952
0.04075	0.106853363611714
0.041	0.106871661458465
0.04125	0.106890072280549
0.0415	0.106908596097428
0.04175	0.106927232928687
0.042	0.106945982794021
0.04225	0.106964845713255
0.0425	0.106983821706329
0.04275	0.107002910793302
0.043	0.107022112994353
0.04325	0.107041428329782
0.0435	0.107060856820007
0.04375	0.107080398485564
0.044	0.107100053347115
0.04425	0.107119821425433
0.0445	0.107139702741418
0.04475	0.107159697316086
0.045	0.107179805170572
0.04525	0.107200026326134
0.0455	0.107220360804148
0.04575	0.107240808626109
0.046	0.107261369813634
0.04625	0.107282044388456
0.0465	0.107302832372434
0.04675	0.107323733787539
0.047	0.10734474865587
0.04725	0.10736587699964
0.0475	0.107387118841184
0.04775	0.107408474202958
0.048	0.107429943107534
0.04825	0.107451525577612
0.0485	0.107473221636004
0.04875	0.107495031305645
0.049	0.107516954609591
0.04925	0.107538991571019
0.0495	0.107561142213221
0.04975	0.107583406559615
0.05	0.107605784633737
0.05025	0.107628276459243
0.0505	0.107650882059908
0.05075	0.10767360145963
0.051	0.107696434682425
0.05125	0.107719381752433
0.0515	0.107742442693907
0.05175	0.107765617531229
0.052	0.107788906288897
0.05225	0.107812308991527
0.0525	0.10783582566386
0.05275	0.107859456330756
0.053	0.107883201017197
0.05325	0.107907059748279
0.0535	0.107931032549228
0.05375	0.107955119445383
0.054	0.107979320462208
0.05425	0.108003635625288
0.0545	0.108028064960322
0.05475	0.108052608493138
0.055	0.108077266249682
0.05525	0.108102038256018
0.0555	0.108126924538332
0.05575	0.108151925122934
0.056	0.108177040036252
0.05625	0.108202269304834
0.0565	0.108227612955351
0.05675	0.108253071014594
0.057	0.108278643509474
0.05725	0.108304330467026
0.0575	0.108330131914403
0.05775	0.108356047878879
0.058	0.108382078387852
0.05825	0.108408223468839
0.0585	0.108434483149477
0.05875	0.108460857457525
0.059	0.108487346420864
0.05925	0.108513950067497
0.0595	0.108540668425547
0.05975	0.108567501523257
0.06	0.108594449388994
0.06025	0.108621512051243
0.0605	0.108648689538614
0.06075	0.108675981879837
0.061	0.108703389103761
0.06125	0.10873091123936
0.0615	0.108758548315728
0.06175	0.108786300362079
0.062	0.108814167407754
0.06225	0.108842149482206
0.0625	0.108870246615019
0.06275	0.108898458835894
0.063	0.108926786174654
0.06325	0.108955228661245
0.0635	0.108983786325733
0.06375	0.109012459198305
0.064	0.109041247309276
0.06425	0.109070150689075
0.0645	0.109099169368256
0.06475	0.109128303377496
0.065	0.109157552747593
0.06525	0.109186917509468
0.0655	0.109216397694159
0.06575	0.109245993332834
0.066	0.109275704456777
0.06625	0.109305531097396
0.0665	0.109335473286221
0.06675	0.109365531054905
0.067	0.109395704435222
0.06725	0.109425993459068
0.0675	0.109456398158462
0.06775	0.109486918565548
0.068	0.109517554712586
0.06825	0.109548306631964
0.0685	0.109579174356186
0.06875	0.109610157917889
0.069	0.109641257349821
0.06925	0.109672472684862
0.0695	0.109703803956006
0.06975	0.109735251196376
0.07	0.109766814439215
0.07025	0.109798493717887
0.0705	0.109830289065886
0.07075	0.109862200516814
0.071	0.109894228104413
0.07125	0.109926371862538
0.0715	0.109958631825165
0.07175	0.109991008026403
0.0720000000000001	0.11002350050047
0.0722500000000001	0.110056109281717
0.0725000000000001	0.110088834404618
0.0727500000000001	0.110121675903764
0.0730000000000001	0.110154633813873
0.0732500000000001	0.110187708169784
0.0735000000000001	0.11022089900646
0.0737500000000001	0.110254206358994
0.0740000000000001	0.110287630262587
0.0742500000000001	0.110321170752576
0.0745000000000001	0.110354827864416
0.0747500000000001	0.110388601633685
0.0750000000000001	0.110422492096091
0.0752500000000001	0.110456499287454
0.0755000000000001	0.110490623243727
0.0757500000000001	0.110524864000981
0.0760000000000001	0.110559221595413
0.0762500000000001	0.110593696063341
0.0765000000000001	0.110628287441212
0.0767500000000001	0.110662995765591
0.0770000000000001	0.110697821073169
0.0772500000000001	0.11073276340076
0.0775000000000001	0.110767822785302
0.0777500000000001	0.110802999263855
0.0780000000000001	0.110838292873608
0.0782500000000001	0.110873703651867
0.0785000000000001	0.110909231636069
0.0787500000000001	0.110944876863765
0.0790000000000001	0.110980639372643
0.0792500000000001	0.111016519200502
0.0795000000000001	0.111052516385276
0.0797500000000001	0.111088630965014
0.0800000000000001	0.111124862977896
0.0802500000000001	0.111161212462221
0.0805000000000001	0.111197679456417
0.0807500000000001	0.111234263999031
0.0810000000000001	0.111270966128741
0.0812500000000001	0.111307785884339
0.0815000000000001	0.111344723304752
0.0817500000000001	0.111381778429027
0.0820000000000001	0.111418951296335
0.0822500000000001	0.111456241945971
0.0825000000000001	0.111493650417356
0.0827500000000001	0.111531176750034
0.0830000000000001	0.111568820983678
0.0832500000000001	0.111606583158077
0.0835000000000001	0.111644463313153
0.0837500000000001	0.11168246148895
0.0840000000000001	0.111720577725634
0.0842500000000001	0.111758812063499
0.0845000000000001	0.111797164542965
0.0847500000000001	0.111835635204573
0.0850000000000001	0.111874224088991
0.0852500000000001	0.111912931237011
0.0855000000000001	0.111951756689553
0.0857500000000001	0.111990700487659
0.0860000000000001	0.112029762672494
0.0862500000000001	0.112068943285355
0.0865000000000001	0.112108242367661
0.0867500000000001	0.11214765996095
0.0870000000000001	0.112187196106896
0.0872500000000001	0.112226850847291
0.0875000000000001	0.112266624224056
0.0877500000000001	0.112306516279234
0.0880000000000001	0.112346527054997
0.0882500000000001	0.112386656593639
0.0885000000000001	0.112426904937583
0.0887500000000001	0.112467272129376
0.0890000000000001	0.11250775821169
0.0892500000000001	0.112548363227324
0.0895000000000001	0.112589087219201
0.0897500000000001	0.112629930230371
0.0900000000000001	0.11267089230401
0.0902500000000001	0.11271197348342
0.0905000000000001	0.112753173812028
0.0907500000000001	0.112794493333388
0.0910000000000001	0.112835932091176
0.0912500000000001	0.112877490129202
0.0915000000000001	0.112919167491397
0.0917500000000001	0.112960964221817
0.0920000000000001	0.113002880364644
0.0922500000000001	0.113044915964194
0.0925000000000001	0.113087071064895
0.0927500000000001	0.113129345711316
0.0930000000000001	0.113171739948146
0.0932500000000001	0.113214253820196
0.0935000000000001	0.11325688737241
0.0937500000000001	0.113299640649861
0.0940000000000001	0.113342513697737
0.0942500000000001	0.113385506561365
0.0945000000000001	0.113428619286188
0.0947500000000001	0.113471851917787
0.0950000000000001	0.113515204501857
0.0952500000000001	0.113558677084234
0.0955000000000001	0.113602269710869
0.0957500000000001	0.113645982427845
0.0960000000000001	0.113689815281369
0.0962500000000001	0.113733768317778
0.0965000000000001	0.113777841583542
0.0967500000000001	0.113822035125244
0.0970000000000001	0.113866348989604
0.0972500000000001	0.113910783223464
0.0975000000000001	0.113955337873801
0.0977500000000001	0.11400001298771
0.0980000000000001	0.11404480861242
0.0982500000000001	0.114089724795283
0.0985000000000001	0.114134761583784
0.0987500000000001	0.114179919025528
0.0990000000000001	0.114225197168253
0.0992500000000001	0.114270596059823
0.0995000000000001	0.114316115748231
0.0997500000000001	0.114361756281594
0.1	0.114407517708162
0.10025	0.114453400076307
0.1005	0.114499403434533
0.10075	0.114545527831473
0.101	0.114591773315882
0.10125	0.114638139936648
0.1015	0.114684627742785
0.10175	0.11473123678344
0.102	0.114777967107878
0.10225	0.114824818765502
0.1025	0.114871791805839
0.10275	0.114918886278542
0.103	0.1149661022334
0.10325	0.115013439720322
0.1035	0.11506089878935
0.10375	0.115108479490652
0.104	0.11515618187453
0.10425	0.115204005991409
0.1045	0.115251951891841
0.10475	0.115300019626514
0.105	0.115348209246239
0.10525	0.11539652080196
0.1055	0.115444954344747
0.10575	0.1154935099258
0.106	0.115542187596446
0.10625	0.115590987408143
0.1065	0.115639909412479
0.10675	0.115688953661168
0.107	0.115738120206061
0.10725	0.115787409099125
0.1075	0.11583682039247
0.10775	0.115886354138325
0.108	0.115936010389055
0.10825	0.115985789197151
0.1085	0.116035690615237
0.10875	0.116085714696061
0.109	0.116135861492506
0.10925	0.116186131057584
0.1095	0.116236523444433
0.10975	0.116287038706325
0.11	0.116337676896659
0.11025	0.116388438068968
0.1105	0.116439322276908
0.11075	0.116490329574273
0.111	0.116541460014983
0.11125	0.116592713653087
0.1115	0.116644090542767
0.11175	0.116695590738332
0.112	0.116747214294229
0.11225	0.116798961265022
0.1125	0.11685083170542
0.11275	0.116902825670253
0.113	0.116954943214483
0.11325	0.117007184393209
0.1135	0.117059549261651
0.11375	0.117112037875164
0.114	0.117164650289239
0.11425	0.11721738655949
0.1145	0.117270246741668
0.11475	0.11732323089165
0.115	0.117376339065443
0.11525	0.117429571319193
0.1155	0.117482927709172
0.11575	0.117536408291782
0.116	0.117590013123558
0.11625	0.117643742261167
0.1165	0.117697595761409
0.11675	0.117751573681208
0.117	0.11780567607763
0.11725	0.117859903007863
0.1175	0.117914254529234
0.11775	0.117968730699199
0.118	0.118023331575342
0.11825	0.118078057215385
0.1185	0.118132907677178
0.11875	0.118187883018704
0.119	0.118242983298078
0.11925	0.118298208573551
0.1195	0.118353558903496
0.11975	0.118409034346428
0.12	0.118464634960991
0.12025	0.11852036080596
0.1205	0.118576211940241
0.12075	0.118632188422883
0.121	0.118688290313052
0.12125	0.118744517670057
0.1215	0.118800870553334
0.12175	0.118857349022457
0.122	0.118913953137129
0.12225	0.118970682957188
0.1225	0.119027538542603
0.12275	0.119084519953474
0.123	0.119141627250042
0.12325	0.119198860492671
0.1235	0.119256219741867
0.12375	0.119313705058262
0.124	0.119371316502627
0.12425	0.119429054135863
0.1245	0.119486918019004
0.12475	0.119544908213218
0.125	0.119603024779809
0.12525	0.119661267780212
0.1255	0.119719637275998
0.12575	0.119778133328867
0.126	0.119836756000659
0.12625	0.119895505353342
0.1265	0.119954381449022
0.12675	0.120013384349936
0.127	0.120072514118459
0.12725	0.120131770817099
0.1275	0.120191154508493
0.12775	0.120250665255421
0.128	0.120310303120787
0.12825	0.120370068167639
0.1285	0.120429960459153
0.12875	0.120489980058644
0.129	0.120550127029557
0.12925	0.120610401435478
0.1295	0.120670803340118
0.12975	0.120731332807331
0.13	0.120791989901107
0.13025	0.120852774685565
0.1305	0.12091368722496
0.13075	0.120974727583683
0.131	0.121035895826264
0.13125	0.121097192017362
0.1315	0.121158616221774
0.13175	0.121220168504433
0.132	0.121281848930406
0.13225	0.121343657564897
0.1325	0.121405594473245
0.13275	0.121467659720921
0.133	0.121529853373539
0.13325	0.121592175496843
0.1335	0.121654626156714
0.13375	0.12171720541917
0.134	0.121779913350364
0.13425	0.121842750016588
0.1345	0.121905715484262
0.13475	0.121968809819952
0.135	0.122032033090353
0.13525	0.122095385362301
0.1355	0.122158866702765
0.13575	0.122222477178854
0.136	0.122286216857809
0.13625	0.122350085807013
0.1365	0.12241408409398
0.13675	0.122478211786363
0.137	0.122542468951954
0.13725	0.122606855658678
0.1375	0.122671371974601
0.13775	0.122736017967925
0.138	0.122800793706983
0.13825	0.122865699260257
0.1385	0.122930734696354
0.13875	0.122995900084026
0.139	0.123061195492159
0.13925	0.123126620989781
0.1395	0.123192176646051
0.13975	0.123257862530267
0.14	0.12332367871187
0.14025	0.123389625260434
0.1405	0.123455702245671
0.14075	0.123521909737432
0.141	0.123588247805707
0.14125	0.123654716520621
0.1415	0.123721315952439
0.14175	0.123788046171566
0.142	0.123854907248542
0.14225	0.123921899254047
0.1425	0.123989022258899
0.14275	0.124056276334054
0.143	0.124123661550607
0.14325	0.124191177979793
0.1435	0.124258825692984
0.14375	0.12432660476169
0.144	0.124394515257563
0.14425	0.124462557252389
0.1445	0.124530730818099
0.14475	0.124599036026758
0.145	0.124667472950575
0.14525	0.124736041661894
0.1455	0.124804742233199
0.14575	0.124873574737115
0.146	0.124942539246405
0.14625	0.125011635833975
0.1465	0.125080864572864
0.14675	0.125150225536256
0.147	0.125219718797474
0.14725	0.125289344429979
0.1475	0.125359102507375
0.14775	0.125428993103402
0.148	0.125499016291942
0.14825	0.12556917214702
0.1485	0.125639460742796
0.14875	0.125709882153576
0.149	0.1257804364538
0.14925	0.125851123718053
0.1495	0.125921944021059
0.14975	0.125992897437686
0.15	0.126063984042934
0.15025	0.126135203911954
0.1505	0.126206557120033
0.15075	0.126278043742597
0.151	0.126349663855219
0.15125	0.126421417533606
0.1515	0.126493304853609
0.15175	0.126565325891225
0.152	0.126637480722586
0.15225	0.126709769423969
0.1525	0.126782192071789
0.15275	0.126854748742607
0.153	0.126927439513122
0.15325	0.127000264460177
0.1535	0.127073223660759
0.15375	0.127146317191988
0.154	0.127219545131136
0.15425	0.127292907555613
0.1545	0.12736640454297
0.15475	0.127440036170902
0.155	0.127513802517246
0.15525	0.127587703659983
0.1555	0.127661739677233
0.15575	0.12773591064726
0.156	0.12781021664847
0.15625	0.127884657759417
0.1565	0.12795923405879
0.15675	0.128033945625426
0.157	0.128108792538304
0.15725	0.128183774876542
0.1575	0.12825889271941
0.15775	0.128334146146312
0.158	0.128409535236801
0.15825	0.128485060070572
0.1585	0.128560720727462
0.15875	0.128636517287453
0.159	0.128712449830672
0.15925	0.128788518437386
0.1595	0.128864723188011
0.15975	0.128941064163099
0.16	0.129017541443358
0.16025	0.129094155109626
0.1605	0.129170905242896
0.16075	0.129247791924302
0.161	0.129324815235122
0.16125	0.129401975256775
0.1615	0.129479272070829
0.16175	0.129556705759
0.162	0.129634276403137
0.16225	0.129711984085245
0.1625	0.129789828887469
0.16275	0.1298678108921
0.163	0.129945930181572
0.16325	0.130024186838468
0.1635	0.130102580945515
0.16375	0.13018111258558
0.164	0.130259781841683
0.16425	0.130338588796986
0.1645	0.130417533534798
0.16475	0.130496616138569
0.165	0.130575836691901
0.16525	0.130655195278536
0.1655	0.13073469198237
0.16575	0.130814326887434
0.166	0.130894100077915
0.16625	0.130974011638142
0.1665	0.131054061652589
0.16675	0.131134250205879
0.167	0.131214577382779
0.16725	0.131295043268206
0.1675	0.131375647947218
0.16775	0.131456391505026
0.168	0.131537274026983
0.16825	0.131618295598596
0.1685	0.131699456305507
0.16875	0.131780756233515
0.169	0.131862195468564
0.16925	0.131943774096743
0.1695	0.132025492204291
0.16975	0.132107349877592
0.17	0.132189347203178
0.17025	0.132271484267733
0.1705	0.132353761158081
0.17075	0.132436177961201
0.171	0.132518734764214
0.17125	0.132601431654393
0.1715	0.13268426871916
0.17175	0.132767246046081
0.172	0.13285036372287
0.17225	0.132933621837395
0.1725	0.13301702047767
0.17275	0.133100559731856
0.173	0.133184239688262
0.17325	0.133268060435345
0.1735	0.133352022061717
0.17375	0.133436124656133
0.174	0.133520368307501
0.17425	0.133604753104873
0.1745	0.133689279137453
0.17475	0.133773946494599
0.175	0.133858755265809
0.17525	0.133943705540736
0.1755	0.134028797409185
0.17575	0.134114030961105
0.176	0.134199406286597
0.17625	0.134284923475916
0.1765	0.134370582619461
0.17675	0.134456383807782
0.177	0.134542327131581
0.17725	0.134628412681709
0.1775	0.134714640549173
0.17775	0.134801010825118
0.178	0.134887523600854
0.17825	0.134974178967831
0.1785	0.135060977017654
0.17875	0.13514791784208
0.179	0.135235001533009
0.17925	0.135322228182508
0.1795	0.135409597882779
0.17975	0.13549711072618
0.18	0.135584766805227
0.18025	0.13567256621258
0.1805	0.135760509041052
0.18075	0.135848595383609
0.181	0.13593682533337
0.18125	0.136025198983601
0.1815	0.136113716427724
0.18175	0.136202377759314
0.182	0.136291183072093
0.18225	0.136380132459939
0.1825	0.136469226016881
0.18275	0.136558463837101
0.183	0.136647846014935
0.18325	0.136737372644871
0.1835	0.136827043821545
0.18375	0.136916859639749
0.184	0.137006820194432
0.18425	0.137096925580692
0.1845	0.137187175893779
0.18475	0.137277571229096
0.185	0.137368111682205
0.18525	0.137458797348816
0.1855	0.137549628324793
0.18575	0.137640604706154
0.186	0.137731726589075
0.18625	0.137822994069876
0.1865	0.137914407245042
0.18675	0.138005966211205
0.187	0.138097671065154
0.18725	0.138189521903828
0.1875	0.138281518824329
0.18775	0.138373661923904
0.188	0.138465951299962
0.18825	0.138558387050058
0.1885	0.13865096927191
0.18875	0.13874369806339
0.189	0.138836573522521
0.18925	0.138929595747481
0.1895	0.139022764836607
0.18975	0.13911608088839
0.19	0.139209544001472
0.19025	0.139303154274656
0.1905	0.139396911806899
0.19075	0.139490816697314
0.191	0.139584869045166
0.19125	0.139679068949881
0.1915	0.139773416511037
0.19175	0.139867911828377
0.192	0.139962555001782
0.19225	0.140057346131311
0.1925	0.140152285317159
0.19275	0.140247372659697
0.193	0.140342608259436
0.19325	0.140437992217052
0.1935	0.14053352463338
0.19375	0.140629205609404
0.194	0.140725035246271
0.19425	0.140821013645288
0.1945	0.140917140907909
0.19475	0.141013417135753
0.195	0.141109842430595
0.19525	0.141206416894368
0.1955	0.141303140629162
0.19575	0.141400013737226
0.196	0.14149703632096
0.19625	0.141594208482937
0.1965	0.141691530325872
0.19675	0.141789001952645
0.197	0.141886623466297
0.19725	0.141984394970025
0.1975	0.142082316567185
0.19775	0.142180388361288
0.198	0.142278610456012
0.19825	0.142376982955181
0.1985	0.142475505962793
0.19875	0.142574179582995
0.199	0.142673003920095
0.19925	0.142771979078564
0.1995	0.14287110516303
0.19975	0.142970382278277
0.2	0.143069810529253
0.20025	0.143169390021065
0.2005	0.143269120858982
0.20075	0.143369003148429
0.201	0.143469036994993
0.20125	0.143569222504421
0.2015	0.143669559782619
0.20175	0.143770048935657
0.202	0.143870690069763
0.20225	0.143971483291324
0.2025	0.144072428706894
0.20275	0.144173526423177
0.203	0.14427477654705
0.20325	0.14437617918554
0.2035	0.14447773444585
0.20375	0.144579442435329
0.204	0.144681303261493
0.20425	0.144783317032024
0.2045	0.144885483854759
0.20475	0.144987803837704
0.205	0.145090277089016
0.20525	0.145192903717028
0.2055	0.145295683830224
0.20575	0.145398617537252
0.206	0.145501704946927
0.20625	0.145604946168227
0.2065	0.145708341310284
0.20675	0.145811890482399
0.207	0.145915593794044
0.20725	0.146019451354832
0.2075	0.146123463274554
0.20775	0.146227629663175
0.208	0.146331950630795
0.20825	0.146436426287705
0.2085	0.14654105674434
0.20875	0.146645842111308
0.209	0.146750782499378
0.20925	0.146855878019487
0.2095	0.146961128782729
0.20975	0.147066534900368
0.21	0.147172096483832
0.21025	0.147277813644708
0.2105	0.147383686494752
0.21075	0.147489715145882
0.211	0.147595899710184
0.21125	0.147702240299907
0.2115	0.147808737027464
0.21175	0.147915390005435
0.212	0.148022199346565
0.21225	0.148129165163761
0.2125	0.1482362875701
0.21275	0.148343566678822
0.213	0.148451002603331
0.21325	0.1485585954572
0.2135	0.148666345354167
0.21375	0.148774252408137
0.214	0.148882316733177
0.21425	0.148990538443527
0.2145	0.149098917653586
0.21475	0.149207454477924
0.215	0.149316149031277
0.21525	0.149425001428547
0.2155	0.149534011784803
0.21575	0.149643180215282
0.216	0.149752506835389
0.21625	0.149861991760686
0.2165	0.149971635106922
0.21675	0.150081436989998
0.217	0.150191397525985
0.21725	0.150301516831124
0.2175	0.150411795021826
0.21775	0.150522232214668
0.218	0.150632828526387
0.21825	0.150743584073904
0.2185	0.150854498974297
0.21875	0.150965573344815
0.219	0.151076807302877
0.21925	0.15118820096607
0.2195	0.151299754452149
0.21975	0.151411467879035
0.22	0.151523341364827
0.22025	0.151635375027789
0.2205	0.151747568986348
0.22075	0.151859923359108
0.221	0.15197243826484
0.22125	0.152085113822485
0.2215	0.152197950151152
0.22175	0.152310947370124
0.222	0.152424105598852
0.22225	0.152537424956954
0.2225	0.152650905564224
0.22275	0.152764547540622
0.223	0.152878351006283
0.22325	0.152992316081507
0.2235	0.15310644288677
0.22375	0.153220731542715
0.224	0.15333518217016
0.22425	0.153449794890088
0.2245	0.153564569823663
0.22475	0.153679507092212
0.225	0.153794606817236
0.22525	0.15390986912041
0.2255	0.154025294123578
0.22575	0.154140881948759
0.226	0.154256632718141
0.22625	0.154372546554086
0.2265	0.154488623579123
0.22675	0.154604863915969
0.227	0.154721267687494
0.22725	0.154837835016753
0.2275	0.154954566026969
0.22775	0.155071460841544
0.228	0.155188519584046
0.22825	0.155305742378216
0.2285	0.155423129347978
0.22875	0.15554068061742
0.229	0.155658396310807
0.22925	0.155776276552578
0.2295	0.155894321467345
0.22975	0.156012531179895
0.23	0.156130905815191
0.23025	0.156249445498366
0.2305	0.156368150354728
0.23075	0.156487020509763
0.231	0.156606056089133
0.23125	0.156725257218671
0.2315	0.156844624024382
0.23175	0.156964156632453
0.232	0.157083855169244
0.23225	0.15720371976129
0.2325	0.157323750535294
0.23275	0.157443947618155
0.233	0.157564311136927
0.23325	0.157684841218842
0.2335	0.157805537991326
0.23375	0.157926401581962
0.234	0.158047432118517
0.23425	0.158168629728941
0.2345	0.15828999454134
0.23475	0.158411526684018
0.235	0.158533226285449
0.23525	0.158655093474284
0.2355	0.158777128379343
0.23575	0.158899331129637
0.236	0.15902170185435
0.23625	0.159144240682833
0.2365	0.159266947744634
0.23675	0.159389823169459
0.237	0.159512867087205
0.23725	0.159636079627942
0.2375	0.159759460921919
0.23775	0.159883011099568
0.238	0.16000673029149
0.23825	0.160130618628477
0.2385	0.160254676241484
0.23875	0.160378903261661
0.239	0.160503299820327
0.23925	0.160627866048983
0.2395	0.16075260207931
0.23975	0.160877508043166
0.24	0.161002584072591
0.24025	0.16112783029981
0.2405	0.161253246857214
0.24075	0.161378833877391
0.241	0.161504591493093
0.24125	0.161630519837262
0.2415	0.161756619043022
0.24175	0.161882889243669
0.242	0.162009330572692
0.24225	0.162135943163744
0.2425	0.16226272715067
0.24275	0.162389682667504
0.243	0.162516809848448
0.24325	0.162644108827884
0.2435	0.162771579740387
0.24375	0.162899222720707
0.244	0.163027037903776
0.24425	0.163155025424707
0.2445	0.163283185418804
0.24475	0.163411518021539
0.245	0.163540023368583
0.24525	0.163668701595769
0.2455	0.163797552839132
0.24575	0.163926577234877
0.246	0.164055774919401
0.24625	0.164185146029284
0.2465	0.164314690701278
0.24675	0.164444409072331
0.247	0.164574301279572
0.24725	0.164704367460306
0.2475	0.164834607752027
0.24775	0.164965022292423
0.248	0.165095611219344
0.24825	0.165226374670846
0.2485	0.16535731278516
0.24875	0.165488425700698
0.249	0.165619713556064
0.24925	0.165751176490042
0.2495	0.165882814641607
0.24975	0.166014628149915
0.25	0.166146617154306
0.25025	0.166278781794299
0.2505	0.16641112220962
0.25075	0.16654363854016
0.251	0.166676330926011
0.25125	0.16680919950743
0.2515	0.16694224442489
0.25175	0.167075465819021
0.252	0.167208863830663
0.25225	0.16734243860083
0.2525	0.167476190270717
0.25275	0.167610118981729
0.253	0.167744224875435
0.25325	0.167878508093599
0.2535	0.168012968778173
0.25375	0.16814760707131
0.254	0.168282423115317
0.25425	0.168417417052721
0.2545	0.168552589026232
0.25475	0.168687939178728
0.255	0.168823467653295
0.25525	0.16895917459321
0.2555	0.169095060141919
0.25575	0.169231124443073
0.256	0.169367367640511
0.25625	0.169503789878249
0.2565	0.169640391300499
0.25675	0.169777172051683
0.257	0.16991413227637
0.25725	0.170051272119355
0.2575	0.170188591725609
0.25775	0.170326091240296
0.258	0.170463770808761
0.25825	0.170601630576554
0.2585	0.170739670689406
0.25875	0.170877891293237
0.259	0.171016292534167
0.25925	0.171154874558498
0.2595	0.171293637512733
0.25975	0.17143258154355
0.26	0.17157170679784
0.26025	0.171711013422662
0.2605	0.17185050156529
0.26075	0.171990171373173
0.261	0.172130022993953
0.26125	0.172270056575478
0.2615	0.17241027226577
0.26175	0.172550670213061
0.262	0.172691250565766
0.26225	0.172832013472492
0.2625	0.172972959082038
0.26275	0.173114087543404
0.263	0.173255399005779
0.26325	0.173396893618541
0.2635	0.173538571531273
0.26375	0.173680432893732
0.264	0.173822477855898
0.26425	0.173964706567913
0.2645	0.174107119180135
0.26475	0.174249715843111
0.265	0.174392496707583
0.26525	0.174535461924483
0.2655	0.174678611644943
0.26575	0.174821946020286
0.266	0.174965465202034
0.26625	0.175109169341907
0.2665	0.175253058591808
0.26675	0.175397133103852
0.267	0.17554139303034
0.26725	0.175685838523767
0.2675	0.175830469736828
0.26775	0.175975286822421
0.268	0.176120289933626
0.26825	0.176265479223735
0.2685	0.176410854846225
0.26875	0.176556416954774
0.269	0.176702165703263
0.26925	0.176848101245755
0.2695	0.17699422373653
0.26975	0.177140533330048
0.27	0.177287030180983
0.27025	0.177433714444188
0.2705	0.177580586274734
0.27075	0.177727645827874
0.271	0.177874893259073
0.27125	0.178022328723985
0.2715	0.178169952378466
0.27175	0.178317764378569
0.272	0.178465764880549
0.27225	0.178613954040859
0.2725	0.178762332016158
0.27275	0.178910898963286
0.273	0.179059655039303
0.27325	0.179208600401457
0.2735	0.179357735207208
0.27375	0.179507059614199
0.274	0.179656573780285
0.27425	0.179806277863522
0.2745	0.179956172022159
0.27475	0.180106256414655
0.275	0.180256531199667
0.27525	0.180406996536052
0.2755	0.180557652582864
0.27575	0.180708499499367
0.276	0.180859537445022
0.27625	0.181010766579497
0.2765	0.181162187062652
0.27675	0.181313799054561
0.277	0.181465602715488
0.27725	0.181617598205911
0.2775	0.181769785686511
0.27775	0.181922165318154
0.278	0.182074737261939
0.27825	0.182227501679135
0.2785	0.182380458731243
0.27875	0.182533608579954
0.279	0.182686951387163
0.27925	0.182840487314968
0.2795	0.182994216525676
0.27975	0.183148139181792
0.28	0.183302255446041
0.28025	0.183456565481329
0.2805	0.183611069450786
0.28075	0.183765767517736
0.281	0.183920659845713
0.28125	0.184075746598459
0.2815	0.18423102793991
0.28175	0.184386504034228
0.282	0.184542175045758
0.28225	0.184698041139066
0.2825	0.184854102478921
0.28275	0.185010359230295
0.283	0.18516681155837
0.28325	0.185323459628536
0.2835	0.185480303606381
0.28375	0.185637343657714
0.284	0.185794579948537
0.28425	0.185952012645073
0.2845	0.186109641913744
0.28475	0.186267467921176
0.285	0.186425490834221
0.28525	0.186583710819916
0.2855	0.186742128045518
0.28575	0.186900742678498
0.286	0.187059554886526
0.28625	0.187218564837485
0.2865	0.187377772699465
0.28675	0.187537178640767
0.287	0.187696782829905
0.28725	0.187856585435588
0.2875	0.188016586626757
0.28775	0.188176786572544
0.288	0.188337185442306
0.28825	0.188497783405591
0.2885	0.188658580632177
0.28875	0.188819577292048
0.289	0.188980773555384
0.28925	0.189142169592595
0.2895	0.189303765574293
0.28975	0.189465561671309
0.29	0.189627558054672
0.29025	0.189789754895635
0.2905	0.189952152365652
0.29075	0.190114750636402
0.291	0.190277549879767
0.29125	0.190440550267848
0.2915	0.190603751972942
0.29175	0.190767155167585
0.292	0.190930760024507
0.29225	0.191094566716657
0.2925	0.191258575417198
0.29275	0.191422786299507
0.293	0.191587199537171
0.29325	0.191751815303993
0.2935	0.191916633773991
0.29375	0.192081655121397
0.294	0.192246879520658
0.29425	0.19241230714643
0.2945	0.192577938173594
0.29475	0.192743772777241
0.295	0.192909811132671
0.29525	0.193076053415412
0.2955	0.19324249980119
0.29575	0.193409150465971
0.296	0.193576005585918
0.29625	0.193743065337411
0.2965	0.193910329897058
0.29675	0.19407779944167
0.297	0.194245474148289
0.29725	0.194413354194154
0.2975	0.194581439756748
0.29775	0.194749731013742
0.298	0.194918228143049
0.29825	0.195086931322784
0.2985	0.195255840731287
0.29875	0.195424956547114
0.299	0.195594278949036
0.29925	0.195763808116054
0.2995	0.195933544227376
0.29975	0.196103487462425
0.3	0.196273638000859
0.30025	0.196443996022541
0.3005	0.196614561707563
0.30075	0.196785335236227
0.301	0.196956316789063
0.30125	0.197127506546821
0.3015	0.197298904690456
0.30175	0.197470511401166
0.302	0.197642326860356
0.30225	0.197814351249653
0.3025	0.197986584750904
0.30275	0.198159027546188
0.303	0.198331679817786
0.30325	0.198504541748214
0.3035	0.198677613520209
0.30375	0.198850895316722
0.304	0.199024387320938
0.30425	0.199198089716255
0.3045	0.199372002686294
0.30475	0.199546126414901
0.305	0.199720461086148
0.30525	0.199895006884322
0.3055	0.200069763993939
0.30575	0.200244732599741
0.306	0.20041991288668
0.30625	0.200595305039943
0.3065	0.20077090924495
0.30675	0.200946725687322
0.307	0.201122754552925
0.30725	0.201298996027836
0.3075	0.201475450298362
0.30775	0.201652117551037
0.308	0.201828997972626
0.30825	0.202006091750095
0.3085	0.202183399070659
0.30875	0.202360920121762
0.309	0.202538655091052
0.30925	0.20271660416641
0.3095	0.202894767535964
0.30975	0.203073145388043
0.31	0.203251737911209
0.31025	0.203430545294266
0.3105	0.203609567726222
0.31075	0.203788805396329
0.311	0.203968258494061
0.31125	0.204147927209121
0.3115	0.204327811731437
0.31175	0.204507912251167
0.312	0.204688228958696
0.31225	0.204868762044645
0.3125	0.205049511699849
0.31275	0.205230478115393
0.313	0.205411661482568
0.31325	0.205593061992907
0.3135	0.205774679838175
0.31375	0.205956515210358
0.314	0.206138568301682
0.31425	0.20632083930459
0.3145	0.206503328411763
0.31475	0.206686035816121
0.315	0.206868961710802
0.31525	0.207052106289176
0.3155	0.20723546974485
0.31575	0.207419052271659
0.316	0.207602854063673
0.31625	0.207786875315188
0.3165	0.207971116220733
0.31675	0.208155576975079
0.317	0.208340257773212
0.31725	0.208525158810371
0.3175	0.208710280282009
0.31775	0.208895622383821
0.318	0.209081185311739
0.31825	0.209266969261916
0.3185	0.209452974430755
0.31875	0.20963920101488
0.319	0.209825649211155
0.31925	0.210012319216675
0.3195	0.210199211228772
0.31975	0.210386325445011
0.32	0.210573662063192
0.32025	0.210761221281354
0.3205	0.210949003297763
0.32075	0.211137008310935
0.321	0.211325236519604
0.32125	0.21151368812275
0.3215	0.211702363319588
0.32175	0.211891262309571
0.322	0.212080385292381
0.32225	0.212269732467947
0.3225	0.212459304036431
0.32275	0.212649100198227
0.323	0.212839121153973
0.32325	0.213029367104545
0.3235	0.213219838251048
0.32375	0.213410534794837
0.324	0.213601456937498
0.32425	0.213792604880858
0.3245	0.213983978826979
0.32475	0.214175578978169
0.325	0.214367405536967
0.32525	0.214559458706153
0.3255	0.214751738688754
0.32575	0.214944245688031
0.326	0.21513697990749
0.32625	0.215329941550857
0.3265	0.215523130822131
0.32675	0.215716547925524
0.327	0.215910193065506
0.32725	0.216104066446778
0.3275	0.216298168274287
0.32775	0.216492498753219
0.328	0.216687058089006
0.32825	0.216881846487318
0.3285	0.217076864154068
0.32875	0.217272111295406
0.329	0.21746758811774
0.32925	0.217663294827704
0.3295	0.217859231632188
0.32975	0.218055398738313
0.33	0.218251796353456
0.33025	0.218448424685219
0.3305	0.21864528394147
0.33075	0.218842374330315
0.331	0.219039696060095
0.33125	0.219237249339397
0.3315	0.219435034377064
0.33175	0.219633051382175
0.332	0.219831300564058
0.332187431245428	0.219980085340499
0.332374862490857	0.220129000826809
0.332562293736285	0.220278047111474
0.332749724981713	0.220427224283055
0.332937156227141	0.220576532430194
0.333124587472569	0.220725971641599
0.333312018717997	0.22087554200608
0.333499449963425	0.221025243612496
0.33370610175483	0.221190448923117
0.333912753546234	0.221355814000251
0.334119405337638	0.221521338963344
0.334326057129043	0.221687023931951
0.334576057129043	0.221887677766375
0.334826057129043	0.222088566160961
0.335076057129043	0.22228968932807
0.335326057129043	0.222491047480313
0.335576057129043	0.22269264083055
0.335826057129043	0.222894469591884
0.336076057129043	0.223096533977678
0.336326057129043	0.22329883420152
0.336576057129043	0.223501370477285
0.336826057129043	0.223704143019065
0.337076057129043	0.223907152041212
0.337326057129043	0.224110397758334
0.337576057129043	0.224313880385289
0.337826057129043	0.224517600137167
0.338076057129043	0.224721557229337
0.338326057129043	0.224925751877397
0.338576057129043	0.225130184297202
0.338826057129043	0.225334854704865
0.339076057129043	0.225539763316746
0.339326057129043	0.225744910349446
0.339576057129043	0.225950296019843
0.339826057129043	0.22615592054504
0.340076057129043	0.226361784142417
0.340326057129043	0.226567887029587
0.340576057129043	0.226774229424423
0.340826057129043	0.226980811545062
0.341076057129043	0.227187633609866
0.341326057129043	0.227394695837489
0.341576057129043	0.22760199844681
0.341826057129043	0.227809541656972
0.342076057129043	0.228017325687375
0.342326057129043	0.228225350757659
0.342576057129043	0.228433617087736
0.342826057129043	0.228642124897775
0.343076057129043	0.228850874408179
0.343326057129043	0.229059865839627
0.343576057129043	0.229269099413049
0.343826057129043	0.229478575349621
0.344076057129043	0.22968829387078
0.344326057129043	0.22989825519824
0.344576057129043	0.230108459553932
0.344826057129043	0.230318907160083
0.345076057129043	0.230529598239144
0.345326057129043	0.230740533013853
0.345576057129043	0.230951711707181
0.345826057129043	0.231163134542374
0.346076057129043	0.23137480174293
0.346326057129043	0.231586713532606
0.346576057129043	0.231798870135405
0.346826057129043	0.232011271775615
0.347076057129043	0.232223918677761
0.347326057129043	0.232436811066634
0.347576057129043	0.232649949167286
0.347826057129043	0.232863333205035
0.348076057129043	0.233076963405438
0.348326057129043	0.233290839994337
0.348576057129043	0.233504963197818
0.348826057129043	0.233719333242238
0.349076057129043	0.23393395035421
0.349326057129043	0.2341488147606
0.349576057129043	0.234363926688555
0.349826057129043	0.234579286365467
0.350076057129043	0.234794894018993
0.350326057129043	0.235010749877059
0.350576057129043	0.235226854167847
0.350826057129043	0.235443207119802
0.351076057129043	0.235659808961634
0.351326057129043	0.235876659922317
0.351576057129043	0.236093760231087
0.351826057129043	0.236311110117445
0.352076057129043	0.236528709811145
0.352326057129043	0.236746559542224
0.352576057129043	0.236964659540973
0.352826057129043	0.23718301003794
0.353076057129043	0.237401611263955
0.353326057129043	0.237620463450101
0.353576057129043	0.237839566827727
0.353826057129043	0.238058921628451
0.354076057129043	0.238278528084161
0.354326057129043	0.238498386426995
0.354576057129043	0.238718496889376
0.354826057129043	0.238938859703985
0.355076057129043	0.239159475103769
0.355326057129043	0.239380343321942
0.355576057129043	0.239601464591987
0.355826057129043	0.239822839147656
0.356076057129043	0.240044467222965
0.356326057129043	0.240266349052195
0.356576057129043	0.24048848486991
0.356826057129043	0.240710874910924
0.357076057129043	0.24093351941033
0.357326057129043	0.241156418603493
0.357576057129043	0.241379572726039
0.357826057129043	0.241602982013868
0.358076057129043	0.241826646703146
0.358326057129043	0.242050567030311
0.358576057129043	0.242274743232077
0.358826057129043	0.242499175545422
0.359076057129043	0.242723864207591
0.359326057129043	0.242948809456113
0.359576057129043	0.243174011528774
0.359826057129043	0.24339947066364
0.360076057129043	0.243625187099045
0.360326057129043	0.2438511610736
0.360576057129043	0.244077392826181
0.360826057129043	0.244303882595947
0.361076057129043	0.244530630622318
0.361326057129043	0.244757637144989
0.361576057129043	0.244984902403932
0.361826057129043	0.245212426639402
0.362076057129043	0.24544021009191
0.362326057129043	0.245668253002247
0.362576057129043	0.245896555611484
0.362826057129043	0.246125118160958
0.363076057129043	0.246353940892288
0.363326057129043	0.246583024047364
0.363576057129043	0.246812367868358
0.363826057129043	0.247041972597703
0.364076057129043	0.247271838478124
0.364326057129043	0.247501965752612
0.364576057129043	0.247732354664439
0.364826057129043	0.247963005457152
0.365076057129043	0.248193918374572
0.365326057129043	0.248425093660799
0.365576057129043	0.248656531560218
0.365826057129043	0.248888232317487
0.366076057129043	0.249120196177522
0.366326057129043	0.249352423385556
0.366576057129043	0.249584914187061
0.366826057129043	0.249817668827813
0.367076057129043	0.25005068755387
0.367326057129043	0.250283970611548
0.367576057129043	0.250517518247452
0.367826057129043	0.250751330708464
0.368076057129043	0.250985408241771
0.368326057129043	0.251219751094801
0.368576057129043	0.251454359515286
0.368826057129043	0.251689233751225
0.369076057129043	0.251924374050919
0.369326057129043	0.252159780662936
0.369576057129043	0.252395453836126
0.369826057129043	0.252631393819613
0.370076057129043	0.252867600862821
0.370326057129043	0.253104075215447
0.370576057129043	0.253340817127462
0.370826057129043	0.253577826849149
0.371076057129043	0.253815104631034
0.371326057129043	0.254052650723949
0.371576057129043	0.254290465379015
0.371826057129043	0.25452854884762
0.372076057129043	0.254766901381455
0.372326057129043	0.25500552323248
0.372576057129043	0.255244414652942
0.372826057129043	0.255483575895383
0.373076057129043	0.255723007212616
0.373326057129043	0.255962708857755
0.373576057129043	0.256202681084179
0.373826057129043	0.256442924145578
0.374076057129043	0.256683438295909
0.374326057129043	0.256924223789422
0.374576057129043	0.257165280880663
0.374826057129043	0.257406609824447
0.375076057129043	0.257648210875889
0.375326057129043	0.257890084290388
0.375576057129043	0.258132230323632
0.375826057129043	0.258374649231595
0.376076057129043	0.258617341270543
0.376326057129043	0.258860306697027
0.376576057129043	0.259103545767889
0.376826057129043	0.259347058740268
0.377076057129043	0.259590845871564
0.377326057129043	0.25983490741951
0.377576057129043	0.260079243642096
0.377826057129043	0.260323854797605
0.378076057129043	0.260568741144635
0.378326057129043	0.260813902942051
0.378576057129043	0.261059340449012
0.378826057129043	0.261305053924975
0.379076057129043	0.261551043629694
0.379326057129043	0.261797309823205
0.379576057129043	0.262043852765828
0.379826057129043	0.262290672718191
0.380076057129043	0.262537769941229
0.380326057129043	0.262785144696128
0.380576057129043	0.263032797244403
0.380826057129043	0.263280727847839
0.381076057129043	0.263528936768541
0.381326057129043	0.263777424268884
0.381576057129043	0.264026190611556
0.381826057129043	0.264275236059522
0.382076057129043	0.264524560876048
0.382326057129043	0.26477416532471
0.382576057129043	0.265024049669368
0.382826057129043	0.265274214174163
0.383076057129043	0.265524659103558
0.383326057129043	0.2657753847223
0.383576057129043	0.266026391295437
0.383826057129043	0.266277679088304
0.384076057129043	0.266529248366549
0.384326057129043	0.266781099396102
0.384576057129043	0.267033232443193
0.384826057129043	0.267285647774361
0.385076057129043	0.267538345656451
0.385326057129043	0.267791326356569
0.385576057129043	0.268044590142161
0.385826057129043	0.268298137280947
0.386076057129043	0.26855196804096
0.386326057129043	0.268806082690514
0.386576057129043	0.269060481498258
0.386826057129043	0.269315164733108
0.387076057129043	0.269570132664292
0.387326057129043	0.269825385561344
0.387576057129043	0.270080923694088
0.387826057129043	0.270336747332664
0.388076057129043	0.270592856747513
0.388326057129043	0.270849252209342
0.388576057129043	0.271105933989226
0.388826057129043	0.271362902358479
0.389076057129043	0.271620157588764
0.389326057129043	0.271877699952018
0.389576057129043	0.272135529720497
0.389826057129043	0.272393647166751
0.390076057129043	0.272652052563643
0.390326057129043	0.272910746184337
0.390576057129043	0.273169728302303
0.390826057129043	0.273428999191303
0.391076057129043	0.273688559125429
0.391326057129043	0.273948408379056
0.391576057129043	0.274208547226884
0.391826057129043	0.274468975943901
0.392076057129043	0.274729694805409
0.392326057129043	0.274990704087017
0.392576057129043	0.27525200406464
0.392826057129043	0.275513595014512
0.393076057129043	0.275775477213145
0.393326057129043	0.276037650937397
0.393576057129043	0.276300116464409
0.393826057129043	0.276562874071633
0.394076057129043	0.276825924036828
0.394326057129043	0.277089266638079
0.394576057129043	0.277352902153766
0.394826057129043	0.277616830862577
0.395076057129043	0.277881053043512
0.395326057129043	0.278145568975891
0.395576057129043	0.278410378939338
0.395826057129043	0.278675483213782
0.396076057129043	0.278940882079464
0.396326057129043	0.279206575816943
0.396576057129043	0.279472564707095
0.396826057129043	0.279738849031091
0.397076057129043	0.280005429070428
0.397326057129043	0.280272305106909
0.397576057129043	0.280539477422654
0.397826057129043	0.280806946300089
0.398076057129043	0.281074712021965
0.398326057129043	0.281342774871334
0.398576057129043	0.281611135131577
0.398826057129043	0.281879793086375
0.399076057129043	0.282148749019729
0.399326057129043	0.282418003215955
0.399576057129043	0.282687555959694
0.399826057129043	0.282957407535879
0.400076057129043	0.283227558229786
0.400326057129043	0.283498008326983
0.400576057129043	0.283768758113379
0.400826057129043	0.284039807875175
0.401076057129043	0.284311157898909
0.401326057129043	0.284582808471427
0.401576057129043	0.284854759879892
0.401826057129043	0.285127012411788
0.402076057129043	0.285399566354915
0.402326057129043	0.285672421997401
0.402576057129043	0.285945579627668
0.402826057129043	0.286219039534494
0.403076057129043	0.286492802006947
0.403326057129043	0.286766867334421
0.403576057129043	0.28704123580664
0.403826057129043	0.287315907713641
0.404076057129043	0.287590883345782
0.404326057129043	0.28786616299374
0.404576057129043	0.288141746948526
0.404826057129043	0.28841763550146
0.405076057129043	0.288693828944176
0.405326057129043	0.288970327568649
0.405576057129043	0.289247131667171
0.405826057129043	0.289524241532359
0.406076057129043	0.28980165745714
0.406326057129043	0.290079379734777
0.406576057129043	0.29035740865886
0.406826057129043	0.290635744523289
0.407076057129043	0.290914387622294
0.407326057129043	0.291193338250437
0.407576057129043	0.291472596702604
0.407826057129043	0.291752163273994
0.408076057129043	0.292032038260146
0.408326057129043	0.292312221956919
0.408576057129043	0.292592714660486
0.408826057129043	0.292873516667377
0.409076057129043	0.293154628274433
0.409326057129043	0.293436049778805
0.409576057129043	0.293717781477991
0.409826057129043	0.293999823669825
0.410076057129043	0.294282176652434
0.410326057129043	0.29456484072432
0.410576057129043	0.29484781618428
0.410826057129043	0.295131103331457
0.411076057129043	0.295414702465305
0.411326057129043	0.295698613885634
0.411576057129043	0.295982837892563
0.411826057129043	0.296267374786545
0.412076057129043	0.296552224868378
0.412326057129043	0.296837388439172
0.412576057129043	0.297122865800382
0.412826057129043	0.297408657253786
0.413076057129043	0.297694763101493
0.413326057129043	0.297981183645962
0.413576057129043	0.298267919189957
0.413826057129043	0.298554970036605
0.414076057129043	0.29884233648934
0.414326057129043	0.299130018851944
0.414576057129043	0.299418017428522
0.414826057129043	0.299706332523542
0.415076057129043	0.299994964441762
0.415326057129043	0.3002839134883
0.415576057129043	0.300573179968627
0.415826057129043	0.300862764188516
0.416076057129043	0.301152666454087
0.416326057129043	0.301442887071811
0.416576057129043	0.301733426348477
0.416826057129043	0.302024284591212
0.417076057129043	0.30231546210749
0.417326057129043	0.302606959205125
0.417576057129043	0.302898776192254
0.417826057129043	0.303190913377364
0.418076057129043	0.303483371069277
0.418326057129043	0.303776149577164
0.418576057129043	0.304069249210492
0.418826057129043	0.304362670279133
0.419076057129043	0.304656413093252
0.419326057129043	0.304950477963377
0.419576057129043	0.305244865200351
0.419826057129043	0.30553957511539
0.420076057129043	0.305834608020024
0.420326057129043	0.306129964226152
0.420576057129043	0.306425644045984
0.420826057129043	0.306721647792084
0.421076057129043	0.307017975777381
0.421326057129043	0.307314628315105
0.421576057129043	0.307611605718858
0.421826057129043	0.30790890830259
0.422076057129043	0.308206536380563
0.422326057129043	0.308504490267428
0.422576057129043	0.308802770278128
0.422826057129043	0.309101376727998
0.423076057129043	0.309400309932695
0.423326057129043	0.309699570208213
0.423576057129043	0.309999157870923
0.423826057129043	0.310299073237513
0.424076057129043	0.310599316625023
0.424326057129043	0.310899888350853
0.424576057129043	0.311200788732727
0.424826057129043	0.311502018088746
0.425076057129043	0.311803576737336
0.425326057129043	0.312105464997284
0.425576057129043	0.312407683187708
0.425826057129043	0.312710231628088
0.426076057129043	0.313013110638273
0.426326057129043	0.313316320538416
0.426576057129043	0.313619861649052
0.426826057129043	0.313923734291052
0.427076057129043	0.314227938785656
0.427326057129043	0.314532475454438
0.427576057129043	0.31483734461932
0.427826057129043	0.315142546602591
0.428076057129043	0.315448081726885
0.428326057129043	0.315753950315177
0.428576057129043	0.31606015269081
0.428826057129043	0.316366689177471
0.429076057129043	0.316673560099215
0.429326057129043	0.316980765780425
0.429576057129043	0.317288306545862
0.429826057129043	0.317596182720624
0.430076057129043	0.317904394630169
0.430326057129043	0.318212942600322
0.430576057129043	0.318521826957248
0.430826057129043	0.318831048027469
0.431076057129043	0.319140606137868
0.431326057129043	0.319450501615684
0.431576057129043	0.31976073478851
0.431826057129043	0.320071305984296
0.432076057129043	0.32038221553135
0.432326057129043	0.320693463758346
0.432576057129043	0.321005050994309
0.432826057129043	0.3213169775686
0.433076057129043	0.321629243810989
0.433326057129043	0.321941850051552
0.433576057129043	0.322254796620772
0.433826057129043	0.322568083849447
0.434076057129043	0.322881712068771
0.434326057129043	0.323195681610279
0.434576057129043	0.323509992805871
0.434826057129043	0.323824645987816
0.435076057129043	0.324139641488728
0.435326057129043	0.324454979641601
0.435576057129043	0.324770660779773
0.435826057129043	0.325086685236961
0.436076057129043	0.325403053347241
0.436326057129043	0.325719765445054
0.436576057129043	0.326036821865184
0.436826057129043	0.326354222942804
0.437076057129043	0.326671969013436
0.437326057129043	0.326990060412989
0.437576057129043	0.327308497477706
0.437826057129043	0.327627280544213
0.438076057129043	0.327946409949519
0.438326057129043	0.328265886030952
0.438576057129043	0.328585709126244
0.438826057129043	0.328905879573497
0.439076057129043	0.329226397711139
0.439326057129043	0.329547263878023
0.439576057129043	0.329868478413317
0.439826057129043	0.330190041656596
0.440076057129043	0.330511953947791
0.440326057129043	0.330834215627185
0.440576057129043	0.33115682703545
0.440826057129043	0.331479788513629
0.441076057129043	0.331803100403125
0.441326057129043	0.332126763045711
0.441576057129043	0.332450776783539
0.441826057129043	0.332775141959125
0.442076057129043	0.333099858915361
0.442326057129043	0.333424927995509
0.442576057129043	0.333750349543205
0.442826057129043	0.334076123902452
0.443076057129043	0.334402251417629
0.443326057129043	0.334728732433504
0.443576057129043	0.335055567295186
0.443826057129043	0.335382756348181
0.444076057129043	0.33571029993837
0.444326057129043	0.336038198412002
0.444576057129043	0.336366452115694
0.444826057129043	0.336695061396465
0.445076057129043	0.337024026601672
0.445326057129043	0.337353348079077
0.445576057129043	0.337683026176805
0.445826057129043	0.338013061243373
0.446076057129043	0.338343453627662
0.446326057129043	0.338674203678924
0.446576057129043	0.339005311746806
0.446826057129043	0.33933677818133
0.447076057129043	0.339668603332882
0.447326057129043	0.340000787552253
0.447576057129043	0.340333331190589
0.447826057129043	0.340666234599428
0.448076057129043	0.340999498130689
0.448326057129043	0.341333122136675
0.448576057129043	0.341667106970039
0.448826057129043	0.342001452983869
0.449076057129043	0.342336160531588
0.449326057129043	0.342671229967028
0.449576057129043	0.343006661644392
0.449826057129043	0.343342455918268
0.450076057129043	0.343678613143631
0.450326057129043	0.344015133675843
0.450576057129043	0.344352017870627
0.450826057129043	0.344689266084121
0.451076057129043	0.345026878672829
0.451326057129043	0.345364855993655
0.451576057129043	0.345703198403857
0.451826057129043	0.346041906261128
0.452076057129043	0.346380979923499
0.452326057129043	0.346720419749417
0.452576057129043	0.347060226097707
0.452826057129043	0.347400399327583
0.453076057129043	0.347740939798648
0.453326057129043	0.34808184787089
0.453576057129043	0.348423123904681
0.453826057129043	0.348764768260803
0.454076057129043	0.349106781300399
0.454326057129043	0.349449163385017
0.454576057129043	0.349791914876604
0.454826057129043	0.35013503613747
0.455076057129043	0.350478527530338
0.455326057129043	0.350822389418326
0.455576057129043	0.351166622164932
0.455826057129043	0.35151122613404
0.456076057129043	0.351856201689937
0.456326057129043	0.352201549197311
0.456576057129043	0.352547269021223
0.456826057129043	0.352893361527144
0.457076057129043	0.353239827080927
0.457326057129043	0.353586666048827
0.457576057129043	0.353933878797491
0.457826057129043	0.354281465693965
0.458076057129043	0.354629427105682
0.458326057129043	0.354977763400484
0.458576057129043	0.355326474946594
0.458826057129043	0.355675562112641
0.459076057129043	0.356025025267655
0.459326057129043	0.356374864781053
0.459576057129043	0.356725081022649
0.459826057129043	0.357075674362665
0.460076057129043	0.357426645171728
0.460326057129043	0.357777993820839
0.460576057129043	0.358129720681422
0.460826057129043	0.358481826125285
0.461076057129043	0.358834310524649
0.461326057129043	0.359187174252128
0.461576057129043	0.359540417680734
0.461826057129043	0.359894041183892
0.462076057129043	0.360248045135414
0.462326057129043	0.360602429909527
0.462576057129043	0.360957195880854
0.462826057129043	0.361312343424427
0.463076057129043	0.361667872915667
0.463326057129043	0.362023784730411
0.463576057129043	0.362380079244907
0.463826057129043	0.362736756835794
0.464076057129043	0.363093817880117
0.464326057129043	0.36345126275533
0.464576057129043	0.363809091839293
0.464826057129043	0.364167305510268
0.465076057129043	0.364525904146934
0.465326057129043	0.364884888128369
0.465576057129043	0.365244257834053
0.465826057129043	0.365604013643885
0.466076057129043	0.365964155938169
0.466326057129043	0.366324685097613
0.466576057129043	0.366685601503331
0.466826057129043	0.36704690553686
0.467076057129043	0.367408597580145
0.467326057129043	0.367770678015511
0.467576057129043	0.368133147225752
0.467826057129043	0.368496005594011
0.468076057129043	0.368859253503878
0.468326057129043	0.369222891339351
0.468576057129043	0.369586919484831
0.468826057129043	0.369951338325134
0.469076057129043	0.370316148245504
0.469326057129043	0.370681349631575
0.469576057129043	0.371046942869409
0.469826057129043	0.371412928345482
0.470076057129043	0.37177930644668
0.470326057129043	0.372146077560295
0.470576057129043	0.37251324207406
0.470826057129043	0.372880800376102
0.471076057129043	0.373248752854977
0.471326057129043	0.373617099899644
0.471576057129043	0.373985841899497
0.471826057129043	0.374354979244327
0.472076057129043	0.374724512324363
0.472326057129043	0.375094441530234
0.472576057129043	0.375464767253
0.472826057129043	0.375835489884139
0.473076057129043	0.376206609815547
0.473326057129043	0.376578127439537
0.473576057129043	0.376950043148852
0.473826057129043	0.377322357336638
0.474076057129043	0.37769507039647
0.474326057129043	0.378068182722359
0.474576057129043	0.378441694708723
0.474826057129043	0.378815606750404
0.475076057129043	0.379189919242673
0.475326057129043	0.379564632581211
0.475576057129043	0.379939747162137
0.475826057129043	0.380315263381998
0.476076057129043	0.380691181637751
0.476326057129043	0.381067502326776
0.476576057129043	0.381444225846895
0.476826057129043	0.381821352596347
0.477076057129043	0.382198882973793
0.477326057129043	0.382576817378325
0.477576057129043	0.382955156209459
0.477826057129043	0.38333389986715
0.478076057129043	0.383713048751773
0.478326057129043	0.384092603264126
0.478576057129043	0.384472563805431
0.478826057129043	0.384852930777374
0.479076057129043	0.385233704582017
0.479326057129043	0.385614885621901
0.479576057129043	0.385996474299972
0.479826057129043	0.386378471019604
0.480076057129043	0.386760876184624
0.480326057129043	0.38714369019927
0.480576057129043	0.387526913468214
0.480826057129043	0.387910546396579
0.481076057129043	0.388294589389893
0.481326057129043	0.38867904285415
0.481576057129043	0.389063907195734
0.481826057129043	0.389449182821515
0.482076057129043	0.389834870138767
0.482326057129043	0.390220969555198
0.482576057129043	0.390607481478963
0.482826057129043	0.390994406318644
0.483076057129043	0.391381744483269
0.483326057129043	0.391769496382299
0.483576057129043	0.392157662425621
0.483826057129043	0.392546243023585
0.484076057129043	0.392935238586961
0.484326057129043	0.393324649526942
0.484576057129043	0.393714476255202
0.484826057129043	0.394104719183822
0.485076057129043	0.394495378725335
0.485326057129043	0.39488645529271
0.485576057129043	0.395277949299363
0.485826057129043	0.395669861159138
0.486076057129043	0.396062191286337
0.486326057129043	0.396454940095698
0.486576057129043	0.396848108002395
0.486826057129043	0.397241695422053
0.487076057129043	0.397635702770742
0.487326057129043	0.398030130464971
0.487576057129043	0.398424978921685
0.487826057129043	0.398820248558287
0.488076057129043	0.399215939792633
0.488326057129043	0.399612053043001
0.488576057129043	0.400008588728127
0.488826057129043	0.400405547267198
0.489076057129043	0.400802929079852
0.489326057129043	0.401200734586148
0.489576057129043	0.40159896420662
0.489826057129043	0.401997618362241
0.490076057129043	0.402396697474437
0.490326057129043	0.402796201965074
0.490576057129043	0.403196132256479
0.490826057129043	0.403596488771413
0.491076057129043	0.403997271933108
0.491326057129043	0.404398482165231
0.491576057129043	0.404800119891902
0.491826057129043	0.405202185537711
0.492076057129043	0.405604679527681
0.492326057129043	0.406007602287279
0.492576057129043	0.406410954242464
0.492826057129043	0.406814735819605
0.493076057129043	0.40721894744555
0.493326057129043	0.407623589547597
0.493576057129043	0.408028662553502
0.493826057129043	0.408434166891467
0.494076057129043	0.408840102990158
0.494326057129043	0.409246471278689
0.494576057129043	0.409653272186649
0.494826057129043	0.41006050614406
0.495076057129043	0.410468173581425
0.495326057129043	0.410876274929681
0.495576057129043	0.411284810620248
0.495826057129043	0.411693781084988
0.496076057129043	0.412103186756237
0.496326057129043	0.412513028066776
0.496576057129043	0.412923305449848
0.496826057129043	0.413334019339175
0.497076057129043	0.413745170168919
0.497326057129043	0.414156758373711
0.497576057129043	0.414568784388649
0.497826057129043	0.414981248649294
0.498076057129043	0.415394151591666
0.498326057129043	0.415807493652245
0.498576057129043	0.416221275267979
0.498826057129043	0.416635496876292
0.499076057129043	0.417050158915057
0.499326057129043	0.417465261822606
0.499576057129043	0.417880806037768
0.499826057129043	0.418296791999811
0.500076057129043	0.418713220148479
0.500326057129043	0.419130090923989
0.500576057129043	0.419547404767016
0.500826057129043	0.419965162118697
0.501076057129043	0.420383363420669
0.501326057129043	0.420802009115004
0.501576057129043	0.42122109964426
0.501826057129043	0.421640635451467
0.502076057129043	0.422060616980104
0.502326057129043	0.422481044674171
0.502576057129043	0.422901918978081
0.502826057129043	0.423323240336753
0.503076057129043	0.423745009195567
0.503326057129043	0.424167226000392
0.503576057129043	0.424589891197542
0.503826057129043	0.42501300523384
0.504076057129043	0.425436568556535
0.504326057129043	0.425860581613424
0.504576057129043	0.426285044852701
0.504826057129043	0.426709958723087
0.505076057129043	0.427135323673756
0.505326057129043	0.427561140154374
0.505576057129043	0.427987408615078
0.505826057129043	0.428414129506468
0.506076057129043	0.428841303279654
0.506326057129043	0.429268930386186
0.506576057129043	0.42969701127813
0.506826057129043	0.430125546408007
0.507076057129043	0.430554536228843
0.507326057129043	0.4309839811941
0.507576057129043	0.431413881757777
0.507826057129043	0.431844238374303
0.508076057129043	0.432275051498639
0.508326057129043	0.432706321586188
0.508576057129043	0.43313804909284
0.508826057129043	0.433570234475006
0.509076057129043	0.434002878189535
0.509326057129043	0.434435980693781
0.509576057129043	0.434869542445586
0.509826057129043	0.435303563903268
0.510076057129043	0.435738045525657
0.510326057129043	0.436172987772029
0.510576057129043	0.436608391102162
0.510826057129043	0.437044255976339
0.511076057129043	0.437480582855315
0.511326057129043	0.437917372200339
0.511576057129043	0.438354624473138
0.511826057129043	0.438792340135951
0.512076057129043	0.439230519651471
0.512326057129043	0.439669163482929
0.512576057129043	0.440108272093994
0.512826057129043	0.440547845948871
0.513076057129043	0.440987885512239
0.513326057129043	0.441428391249264
0.513576057129043	0.441869363625603
0.513826057129043	0.442310803107414
0.514076057129043	0.442752710161368
0.514326057129043	0.443195085254594
0.514576057129043	0.443637928854731
0.514826057129043	0.444081241429927
0.515076057129043	0.444525023448787
0.515326057129043	0.444969275380473
0.515576057129043	0.445413997694583
0.515826057129043	0.445859190861253
0.516076057129043	0.446304855351084
0.516326057129043	0.446750991635223
0.516576057129043	0.447197600185252
0.516826057129043	0.447644681473307
0.517076057129043	0.448092235972002
0.517326057129043	0.448540264154456
0.517576057129043	0.448988766494274
0.517826057129043	0.449437743465573
0.518076057129043	0.449887195542981
0.518326057129043	0.450337123201614
0.518576057129043	0.450787526917093
0.518826057129043	0.451238407165555
0.519076057129043	0.451689764423623
0.519326057129043	0.452141599168439
0.519576057129043	0.452593911877628
0.519826057129043	0.453046703029354
0.520076057129043	0.453499973102257
0.520326057129043	0.453953722575495
0.520576057129043	0.45440795192874
0.520826057129043	0.454862661642156
0.521076057129043	0.455317852196419
0.521326057129043	0.455773524072725
0.521576057129043	0.45622967775277
0.521826057129043	0.456686313718752
0.522076057129043	0.457143432453393
0.522326057129043	0.457601034439907
0.522576057129043	0.458059120162055
0.522826057129043	0.458517690104053
0.523076057129043	0.458976744750689
0.523326057129043	0.459436284587223
0.523576057129043	0.459896310099431
0.523826057129043	0.46035682177363
0.524076057129043	0.460817820096629
0.524326057129043	0.461279305555749
0.524576057129043	0.461741278638826
0.524826057129043	0.46220373983423
0.525076057129043	0.462666689630826
0.525326057129043	0.463130128518003
0.525576057129043	0.463594056985677
0.525826057129043	0.464058475524265
0.526076057129043	0.464523384624712
0.526326057129043	0.464988784778484
0.526576057129043	0.465454676477545
0.526826057129043	0.465921060214409
0.527076057129043	0.466387936482089
0.527326057129043	0.466855305774136
0.527576057129043	0.467323168584592
0.527826057129043	0.467791525408071
0.528076057129043	0.468260376739657
0.528326057129043	0.468729723074972
0.528576057129043	0.469199564910181
0.528826057129043	0.469669902741963
0.529076057129043	0.470140737067517
0.529326057129043	0.470612068384547
0.529576057129043	0.471083897191328
0.529826057129043	0.471556223986624
0.530076057129043	0.472029049269736
0.530326057129043	0.4725023735405
0.530576057129043	0.472976197299275
0.530826057129043	0.473450521046928
0.531076057129043	0.47392534528489
0.531326057129043	0.474400670515095
0.531576057129043	0.474876497240032
0.531826057129043	0.475352825962673
0.532076057129043	0.475829657186573
0.532326057129043	0.476306991415797
0.532576057129043	0.476784829154937
0.532826057129043	0.477263170909104
0.533076057129043	0.477742017183978
0.533326057129043	0.478221368485755
0.533576057129043	0.478701225321153
0.533826057129043	0.479181588197441
0.534076057129043	0.47966245762241
0.534326057129043	0.480143834104403
0.534576057129043	0.480625718152275
0.534826057129043	0.48110811027545
0.535076057129043	0.481591010983855
0.535326057129043	0.482074420787967
0.535576057129043	0.482558340198821
0.535826057129043	0.483042769727952
0.536076057129043	0.483527709887476
0.536326057129043	0.484013161190028
0.536576057129043	0.484499124148783
0.536826057129043	0.484985599277451
0.537076057129043	0.485472587090293
0.537326057129043	0.485960088102111
0.537576057129043	0.486448102828241
0.537826057129043	0.486936631784587
0.538076057129043	0.487425675487572
0.538326057129043	0.48791523445415
0.538576057129043	0.488405309201866
0.538826057129043	0.488895900248785
0.539076057129043	0.489387008113489
0.539326057129043	0.489878633315158
0.539576057129043	0.490370776373496
0.539826057129043	0.490863437808727
0.540076057129043	0.491356618141673
0.540326057129043	0.491850317893693
0.540576057129043	0.492344537586654
0.540826057129043	0.492839277743016
0.541076057129043	0.493334538885769
0.541326057129043	0.493830321538468
0.541576057129043	0.49432662622521
0.541826057129043	0.49482345347063
0.542076057129043	0.495320803799935
0.542326057129043	0.495818677738903
0.542576057129043	0.496317075813813
0.542826057129043	0.496815998551547
0.543076057129043	0.497315446479512
0.543326057129043	0.497815420125683
0.543576057129043	0.498315920018598
0.543826057129043	0.49881694668732
0.544076057129043	0.499318500661509
0.544326057129043	0.499820582471358
0.544576057129043	0.500323192647627
0.544826057129043	0.500826331721619
0.545076057129043	0.501330000225224
0.545326057129043	0.501834198690872
0.545576057129043	0.502338927651557
0.545826057129043	0.502844187640818
0.546076057129043	0.503349979192791
0.546326057129043	0.503856302842159
0.546576057129043	0.504363159124132
0.546826057129043	0.504870548574551
0.547076057129043	0.505378471729763
0.547326057129043	0.505886929126717
0.547576057129043	0.506395921302875
0.547826057129043	0.506905448796331
0.548076057129043	0.507415512145705
0.548326057129043	0.507926111890178
0.548576057129043	0.508437248569528
0.548826057129043	0.508948922724073
0.549076057129043	0.509461134894707
0.549326057129043	0.509973885622919
0.549576057129043	0.51048717545072
0.549826057129043	0.511001004920715
0.550076057129043	0.511515374576113
0.550326057129043	0.512030284960609
0.550576057129043	0.512545736618549
0.550826057129043	0.51306173009484
0.551076057129043	0.513578265934903
0.551326057129043	0.514095344684812
0.551576057129043	0.51461296689115
0.551826057129043	0.515131133101121
0.552076057129043	0.515649843862484
0.552326057129043	0.516169099723555
0.552576057129043	0.516688901233273
0.552826057129043	0.5172092489411
0.553076057129043	0.517730143397131
0.553326057129043	0.518251585151972
0.553576057129043	0.518773574756885
0.553826057129043	0.519296112763634
0.554076057129043	0.519819199724637
0.554326057129043	0.520342836192832
0.554576057129043	0.520867022721774
0.554826057129043	0.521391759865573
0.555076057129043	0.521917048178942
0.555326057129043	0.522442888217171
0.555576057129043	0.522969280536131
0.555826057129043	0.523496225692277
0.556076057129043	0.524023724242653
0.556326057129043	0.524551776744879
0.556576057129043	0.525080383757164
0.556826057129043	0.525609545838321
0.557076057129043	0.526139263547726
0.557326057129043	0.526669537445322
0.557576057129043	0.527200368091705
0.557826057129043	0.527731756048006
0.558076057129043	0.528263701875971
0.558326057129043	0.528796206137912
0.558576057129043	0.529329269396754
0.558826057129043	0.529862892216016
0.559076057129043	0.530397075159762
0.559326057129043	0.530931818792723
0.559576057129043	0.531467123680173
0.559826057129043	0.532002990387973
0.560076057129043	0.532539419482617
0.560326057129043	0.533076411531134
0.560576057129043	0.533613967101225
0.560826057129043	0.534152086761125
0.561076057129043	0.534690771079703
0.561326057129043	0.535230020626393
0.561576057129043	0.535769835971251
0.561826057129043	0.536310217684907
0.562076057129043	0.536851166338622
0.562326057129043	0.537392682504226
0.562576057129043	0.537934766754184
0.562826057129043	0.538477419661525
0.563076057129043	0.539020641799887
0.563326057129043	0.539564433743536
0.563576057129043	0.540108796067315
0.563826057129043	0.540653729346651
0.564076057129043	0.541199234157631
0.564326057129043	0.541745311076895
0.564576057129043	0.542291960681723
0.564826057129043	0.54283918354998
0.565076057129043	0.543386980260138
0.565326057129043	0.543935351391276
0.565576057129043	0.544484297523098
0.565826057129043	0.545033819235897
0.566076057129043	0.545583917110562
0.566326057129043	0.546134591728624
0.566576057129043	0.546685843672222
0.566826057129043	0.547237673524052
0.567076057129043	0.547790081867483
0.567326057129043	0.548343069286489
0.567576057129043	0.548896636365612
0.567826057129043	0.549450783690041
0.568076057129043	0.550005511845583
0.568326057129043	0.550560821418642
0.568576057129043	0.551116712996233
0.568826057129043	0.55167318716601
0.569076057129043	0.552230244516217
0.569326057129043	0.552787885635752
0.569576057129043	0.553346111114053
0.569826057129043	0.553904921541282
0.570076057129043	0.554464317508128
0.570326057129043	0.555024299605947
0.570576057129043	0.555584868426713
0.570826057129043	0.556146024562992
0.571076057129043	0.556707768608007
0.571326057129043	0.557270101155552
0.571576057129043	0.557833022800132
0.571826057129043	0.558396534136769
0.572076057129043	0.558960635761167
0.572326057129043	0.559525328269658
0.572576057129043	0.560090612259167
0.572826057129043	0.56065648832729
0.573076057129043	0.561222957072189
0.573326057129043	0.561790019092726
0.573576057129043	0.562357674988299
0.573826057129043	0.562925925359025
0.574076057129043	0.56349477080559
0.574326057129043	0.564064211929328
0.574576057129043	0.564634249332201
0.574826057129043	0.565204883616815
0.575076057129043	0.565776115386385
0.575326057129043	0.566347945244765
0.575576057129043	0.566920373796449
0.575826057129043	0.567493401646558
0.576076057129043	0.568067029400822
0.576326057129043	0.568641257665675
0.576576057129043	0.569216087048105
0.576826057129043	0.569791518155789
0.577076057129043	0.570367551597016
0.577326057129043	0.570944187980729
0.577576057129043	0.571521427916473
0.577826057129043	0.572099272014462
0.578076057129043	0.572677720885558
0.578326057129043	0.573256775141232
0.578576057129043	0.57383643539363
0.578826057129043	0.574416702255498
0.579076057129043	0.574997576340252
0.579326057129043	0.57557905826193
0.579576057129043	0.576161148635229
0.579826057129043	0.576743848075481
0.580076057129043	0.577327157198681
0.580326057129043	0.577911076621426
0.580576057129043	0.578495606961013
0.580826057129043	0.579080748835345
0.581076057129043	0.57966650286297
0.581326057129043	0.580252869663106
0.581576057129043	0.580839849855622
0.581826057129043	0.581427444060985
0.582076057129043	0.582015652900381
0.582326057129043	0.582604476995591
0.582576057129043	0.583193916969087
0.582826057129043	0.583783973443971
0.583076057129043	0.58437464704398
0.583326057129043	0.584965938393559
0.583576057129043	0.585557848117723
0.583826057129043	0.58615037684222
0.584076057129043	0.586743525193405
0.584326057129043	0.587337293798335
0.584576057129043	0.587931683284623
0.584826057129043	0.588526694280652
0.585076057129043	0.589122327415424
0.585326057129043	0.589718583318557
0.585576057129043	0.590315462620389
0.585826057129043	0.590912965951851
0.586076057129043	0.591511093944611
0.586326057129043	0.592109847230958
0.586576057129043	0.592709226443802
0.586826057129043	0.593309232216797
0.587076057129043	0.593909865184187
0.587326057129043	0.594511125980915
0.587576057129043	0.595113015242596
0.587826057129043	0.595715533605471
0.588076057129043	0.596318681706492
0.588326057129043	0.596922460183237
0.588576057129043	0.597526869673985
0.588826057129043	0.598131910817642
0.589076057129043	0.598737584253819
0.589326057129043	0.599343890622769
0.589576057129043	0.599950830565462
0.589826057129043	0.600558404723458
0.590076057129043	0.601166613739053
0.590326057129043	0.601775458255183
0.590576057129043	0.602384938915456
0.590826057129043	0.602995056364193
0.591076057129043	0.603605811246318
0.591326057129043	0.604217204207522
0.591576057129043	0.604829235894044
0.591826057129043	0.60544190695294
0.592076057129043	0.606055218031798
0.592326057129043	0.606669169779046
0.592576057129043	0.607283762843608
0.592826057129043	0.607898997875246
0.593076057129043	0.608514875524307
0.593326057129043	0.609131396441839
0.593576057129043	0.609748561279574
0.593826057129043	0.610366370689938
0.594076057129043	0.610984825326007
0.594326057129043	0.611603925841585
0.594576057129043	0.612223672891091
0.594826057129043	0.612844067129693
0.595076057129043	0.613465109213216
0.595326057129043	0.614086799798166
0.595576057129043	0.614709139541723
0.595826057129043	0.615332129101823
0.596076057129043	0.615955769136967
0.596326057129043	0.616580060306454
0.596576057129043	0.617205003270236
0.596826057129043	0.617830598688919
0.597076057129043	0.618456847223847
0.597326057129043	0.619083749537033
0.597576057129043	0.619711306291173
0.597826057129043	0.62033951814967
0.598076057129043	0.620968385776628
0.598326057129043	0.621597909836801
0.598576057129043	0.622228090995712
0.598826057129043	0.622858929919488
0.599076057129043	0.623490427275023
0.599326057129043	0.624122583729857
0.599576057129043	0.624755399952264
0.599826057129043	0.625388876611218
0.600076057129043	0.626023014376358
0.600326057129043	0.62665781391803
0.600576057129043	0.627293275907306
0.600826057129043	0.62792940101594
0.601076057129043	0.628566189916356
0.601326057129043	0.629203643281755
0.601576057129043	0.629841761785976
0.601826057129043	0.630480546103584
0.602076057129043	0.631119996909845
0.602326057129043	0.631760114880727
0.602576057129043	0.6324009006929
0.602826057129043	0.633042355023768
0.603076057129043	0.633684478551416
0.603326057129043	0.634327271954625
0.603576057129043	0.634970735912908
0.603826057129043	0.63561487110649
0.604076057129043	0.636259678216263
0.604326057129043	0.636905157923898
0.604576057129043	0.637551310911711
0.604826057129043	0.638198137862759
0.605076057129043	0.63884563946084
0.605326057129043	0.639493816390392
0.605576057129043	0.640142669336655
0.605826057129043	0.640792198985523
0.606076057129043	0.641442406023607
0.606326057129043	0.642093291138259
0.606576057129043	0.642744855017547
0.606826057129043	0.643397098350235
0.607076057129043	0.644050021825819
0.607326057129043	0.644703626134515
0.607576057129043	0.645357911967245
0.607826057129043	0.646012880015682
0.608076057129043	0.646668530972207
0.608326057129043	0.647324865529868
0.608576057129043	0.647981884382538
0.608826057129043	0.648639588224725
0.609076057129043	0.649297977751729
0.609326057129043	0.649957053659513
0.609576057129043	0.650616816644806
0.609826057129043	0.65127726740505
0.610076057129043	0.651938406638401
0.610326057129043	0.652600235043778
0.610576057129043	0.653262753320803
0.610826057129043	0.653925962169829
0.611076057129043	0.654589862291935
0.611326057129043	0.655254454388952
0.611576057129043	0.655919739163437
0.611826057129043	0.656585717318634
0.612076057129043	0.657252389558579
0.612326057129043	0.657919756588022
0.612576057129043	0.658587819112455
0.612826057129043	0.659256577838072
0.613076057129043	0.659926033471841
0.613326057129043	0.660596186721428
0.613576057129043	0.661267038295286
0.613826057129043	0.661938588902579
0.614076057129043	0.662610839253198
0.614326057129043	0.663283790057804
0.614576057129043	0.663957442027758
0.614826057129043	0.664631795875209
0.615076057129043	0.665306852313009
0.615326057129043	0.665982612054783
0.615576057129043	0.66665907581487
0.615826057129043	0.66733624430838
0.616076057129043	0.668014118251136
0.616326057129043	0.668692698359756
0.616576057129043	0.669371985351546
0.616826057129043	0.67005197994461
0.617076057129043	0.670732682857775
0.617326057129043	0.671414094810615
0.617576057129043	0.672096216523435
0.617826057129043	0.672779048717388
0.618076057129043	0.67346259211422
0.618326057129043	0.674146847436567
0.618576057129043	0.674831815407728
0.618826057129043	0.67551749675183
0.619076057129043	0.676203892193662
0.619326057129043	0.676891002458881
0.619576057129043	0.677578828273816
0.619826057129043	0.678267370365553
0.620076057129043	0.678956629461965
0.620326057129043	0.679646606291705
0.620576057129043	0.680337301584146
0.620826057129043	0.68102871606942
0.621076057129043	0.681720850478406
0.621326057129043	0.682413705542807
0.62145199737781	0.682763012092273
0.621577937626576	0.683112501805688
0.621703877875343	0.683462174776871
0.62182981812411	0.683812031099613


==> graphics/simulation-12.tsv <==
0.62182981812411	0.750954037029546
0.62182981812411	0.750954037029546
0.62207981812411	0.750003032921177
0.62232981812411	0.749052821650135
0.62257981812411	0.748103402211942
0.62282981812411	0.747154773602954
0.62307981812411	0.746206934820363
0.62332981812411	0.745259884862199
0.62357981812411	0.744313622727323
0.62382981812411	0.743368147415431
0.62407981812411	0.742423457927047
0.62432981812411	0.74147955326353
0.62457981812411	0.740536432427067
0.62482981812411	0.739594094420674
0.62507981812411	0.738652538248192
0.62532981812411	0.737711762914292
0.62557981812411	0.736771767424469
0.62582981812411	0.735832550785043
0.62607981812411	0.734894112003154
0.62632981812411	0.733956450086769
0.62657981812411	0.733019564044674
0.62682981812411	0.732083452886476
0.62707981812411	0.731148115622599
0.62732981812411	0.730213551264287
0.62757981812411	0.729279758823602
0.62782981812411	0.728346737313419
0.62807981812411	0.72741448574743
0.62832981812411	0.72648300314014
0.62857981812411	0.72555228850687
0.62882981812411	0.724622340863748
0.62907981812411	0.723693159227714
0.62932981812411	0.722764742616521
0.62957981812411	0.721837090048729
0.62982981812411	0.720910200543703
0.63007981812411	0.719984073121617
0.63032981812411	0.719058706803452
0.63057981812411	0.718134100610991
0.63082981812411	0.717210253566822
0.63107981812411	0.716287164694335
0.63132981812411	0.715364833017721
0.63157981812411	0.714443257561972
0.63182981812411	0.71352243735288
0.63207981812411	0.712602371417035
0.63232981812411	0.711683058781822
0.63257981812411	0.710764498475428
0.63282981812411	0.709846689526829
0.63307981812411	0.708929630965798
0.63332981812411	0.708013321822902
0.63357981812411	0.7070977611295
0.63382981812411	0.706182947917741
0.63407981812411	0.705268881220565
0.63432981812411	0.7043555600717
0.63457981812411	0.703442983505665
0.63482981812411	0.702531150557764
0.63507981812411	0.701620060264085
0.63532981812411	0.700709711661505
0.63557981812411	0.699800103787684
0.63582981812411	0.698891235681063
0.63607981812411	0.697983106380867
0.63632981812411	0.697075714927102
0.63657981812411	0.696169060360554
0.63682981812411	0.695263141722786
0.63707981812411	0.694357958056141
0.63732981812411	0.693453508403738
0.63757981812411	0.692549791809473
0.63782981812411	0.691646807318016
0.63807981812411	0.69074455397481
0.63832981812411	0.689843030826073
0.63857981812411	0.688942236918794
0.63882981812411	0.688042171300734
0.63907981812411	0.687142833020419
0.63932981812411	0.686244221127151
0.63957981812411	0.685346334670996
0.63982981812411	0.684449172702786
0.64007981812411	0.68355273427412
0.64032981812411	0.682657018437363
0.64057981812411	0.681762024245644
0.64082981812411	0.680867750752852
0.64107981812411	0.67997419701364
0.64132981812411	0.679081362083421
0.64157981812411	0.678189245018369
0.64182981812411	0.677297844875417
0.64207981812411	0.676407160712254
0.64232981812411	0.675517191587326
0.64257981812411	0.674627936559838
0.64282981812411	0.673739394689747
0.64307981812411	0.672851565037763
0.64332981812411	0.671964446665352
0.64357981812411	0.67107803863473
0.64382981812411	0.670192340008865
0.64407981812411	0.669307349851473
0.64432981812411	0.66842306722702
0.64457981812411	0.667539491200722
0.64482981812411	0.666656620838539
0.64507981812411	0.665774455207177
0.64532981812411	0.664892993374089
0.64557981812411	0.664012234407471
0.64582981812411	0.663132177376262
0.64607981812411	0.662252821350142
0.64632981812411	0.661374165399534
0.64657981812411	0.660496208595601
0.64682981812411	0.659618950010242
0.64707981812411	0.658742388716097
0.64732981812411	0.657866523786544
0.64757981812411	0.656991354295694
0.64782981812411	0.656116879318395
0.64807981812411	0.655243097930228
0.64832981812411	0.65437000920751
0.64857981812411	0.653497612227287
0.64882981812411	0.652625906067338
0.64907981812411	0.651754889806171
0.64932981812411	0.650884562523025
0.64957981812411	0.650014923297866
0.64982981812411	0.649145971211389
0.65007981812411	0.648277705345012
0.65032981812411	0.647410124780881
0.65057981812411	0.646543228601868
0.65082981812411	0.645677015891566
0.65107981812411	0.644811485734289
0.65132981812411	0.643946637215076
0.65157981812411	0.643082469419685
0.65182981812411	0.642218981434594
0.65207981812411	0.641356172346998
0.65232981812411	0.640494041244813
0.65257981812411	0.639632587216668
0.65282981812411	0.638771809351911
0.65307981812411	0.637911706740602
0.65332981812411	0.637052278473517
0.65357981812411	0.636193523642143
0.65382981812411	0.635335441338681
0.65407981812411	0.63447803065604
0.65432981812411	0.633621290687842
0.65457981812411	0.632765220528417
0.65482981812411	0.631909819272803
0.65507981812411	0.631055086016743
0.65532981812411	0.63020101985669
0.65557981812411	0.629347619889799
0.65582981812411	0.628494885213932
0.65607981812411	0.627642814927651
0.65632981812411	0.626791408130224
0.65657981812411	0.625940663921618
0.65682981812411	0.6250905814025
0.65707981812411	0.624241159674238
0.65732981812411	0.623392397838897
0.65757981812411	0.622544294999243
0.65782981812411	0.621696850258734
0.65807981812411	0.620850062721527
0.65832981812411	0.620003931492471
0.65857981812411	0.619158455677113
0.65882981812411	0.618313634381688
0.65907981812411	0.617469466713126
0.65932981812411	0.616625951779047
0.65957981812411	0.615783088687761
0.65982981812411	0.614940876548268
0.66007981812411	0.614099314470253
0.66032981812411	0.613258401564093
0.66057981812411	0.612418136940848
0.66082981812411	0.611578519712264
0.66107981812411	0.61073954899077
0.66132981812411	0.609901223889482
0.66157981812411	0.609063543522196
0.66182981812411	0.608226507003389
0.66207981812411	0.607390113448219
0.66232981812411	0.606554361972525
0.66257981812411	0.605719251692825
0.66282981812411	0.604884781726313
0.66307981812411	0.60405095119086
0.66332981812411	0.603217759205013
0.66357981812411	0.602385204887997
0.66382981812411	0.601553287359707
0.66407981812411	0.600722005740713
0.66432981812411	0.599891359152257
0.66457981812411	0.599061346716253
0.66482981812411	0.598231967555285
0.66507981812411	0.597403220792605
0.66532981812411	0.596575105552136
0.66557981812411	0.595747620958466
0.66582981812411	0.594920766136852
0.66607981812411	0.594094540213215
0.66632981812411	0.593268942314142
0.66657981812411	0.592443971566884
0.66682981812411	0.591619627099353
0.66707981812411	0.590795908040125
0.66732981812411	0.589972813518437
0.66757981812411	0.589150342664186
0.66782981812411	0.588328494607927
0.66807981812411	0.587507268480875
0.66832981812411	0.586686663414901
0.66857981812411	0.585866678542535
0.66882981812411	0.585047312996961
0.66907981812411	0.584228565912016
0.66932981812411	0.583410436422194
0.66957981812411	0.582592923662639
0.66982981812411	0.58177602676915
0.67007981812411	0.580959744878174
0.67032981812411	0.58014407712681
0.67057981812411	0.579329022652806
0.67082981812411	0.578514580594558
0.67107981812411	0.577700750091108
0.67132981812411	0.576887530282148
0.67157981812411	0.576074920308012
0.67182981812411	0.575262919309681
0.67207981812411	0.574451526428778
0.67232981812411	0.573640740807569
0.67257981812411	0.572830561588965
0.67282981812411	0.572020987916515
0.67307981812411	0.571212018934408
0.67332981812411	0.570403653787472
0.67357981812411	0.569595891621177
0.67382981812411	0.568788731581627
0.67407981812411	0.567982172815562
0.67432981812411	0.567176214470359
0.67457981812411	0.566370855694031
0.67482981812411	0.565566095635224
0.67507981812411	0.564761933443213
0.67532981812411	0.563958368267912
0.67557981812411	0.563155399259861
0.67582981812411	0.562353025570231
0.67607981812411	0.561551246350824
0.67632981812411	0.560750060754069
0.67657981812411	0.559949467933024
0.67682981812411	0.559149467041371
0.67707981812411	0.55835005723342
0.67732981812411	0.557551237664105
0.67757981812411	0.556753007488985
0.67782981812411	0.55595536586424
0.67807981812411	0.555158311946674
0.67832981812411	0.554361844893711
0.67857981812411	0.553565963863397
0.67882981812411	0.552770668014396
0.67907981812411	0.55197595650599
0.67932981812411	0.551181828498082
0.67957981812411	0.550388283151188
0.67982981812411	0.549595319626442
0.68007981812411	0.548802937085592
0.68032981812411	0.548011134691002
0.68057981812411	0.547219911605648
0.68082981812411	0.546429266993117
0.68107981812411	0.54563920001761
0.68132981812411	0.544849709843938
0.68157981812411	0.54406079563752
0.68182981812411	0.543272456564387
0.68207981812411	0.542484691791174
0.68232981812411	0.541697500485127
0.68257981812411	0.540910881814096
0.68282981812411	0.540124834946537
0.68307981812411	0.539339359051509
0.68332981812411	0.538554453298678
0.68357981812411	0.537770116858309
0.68382981812411	0.536986348901272
0.68407981812411	0.536203148599034
0.68432981812411	0.535420515123666
0.68457981812411	0.534638447647837
0.68482981812411	0.533856945344813
0.68507981812411	0.533076007388458
0.68532981812411	0.532295632953235
0.68557981812411	0.531515821214198
0.68582981812411	0.530736571347001
0.68607981812411	0.529957882527888
0.68632981812411	0.529179753933698
0.68657981812411	0.528402184741863
0.68682981812411	0.527625174130403
0.68707981812411	0.526848721277931
0.68732981812411	0.52607282536365
0.68757981812411	0.525297485567352
0.68782981812411	0.524522701069414
0.68807981812411	0.523748471050802
0.68832981812411	0.522974794693069
0.68857981812411	0.522201671178352
0.68882981812411	0.521429099689373
0.68907981812411	0.520657079409437
0.68932981812411	0.519885609522432
0.68957981812411	0.519114689212827
0.68982981812411	0.518344317665674
0.69007981812411	0.517574494066603
0.69032981812411	0.516805217601824
0.69057981812411	0.516036487458127
0.69082981812411	0.515268302822877
0.69107981812411	0.514500662884016
0.69132981812411	0.513733566830063
0.69157981812411	0.512967013850112
0.69182981812411	0.512201003133831
0.69207981812411	0.511435533871458
0.69232981812411	0.510670605253809
0.69257981812411	0.509906216472268
0.69282981812411	0.509142366718789
0.69307981812411	0.508379055185899
0.69332981812411	0.50761628106669
0.69357981812411	0.506854043554827
0.69382981812411	0.506092341844537
0.69407981812411	0.505331175130616
0.69432981812411	0.504570542608427
0.69457981812411	0.503810443473895
0.69482981812411	0.503050876923511
0.69507981812411	0.502291842154326
0.69532981812411	0.501533338363956
0.69557981812411	0.500775364750579
0.69582981812411	0.50001792051293
0.69607981812411	0.499261004850305
0.69632981812411	0.498504616962561
0.69657981812411	0.497748756050111
0.69682981812411	0.496993421313925
0.69707981812411	0.496238611955528
0.69732981812411	0.495484327177003
0.69757981812411	0.494730566180987
0.69782981812411	0.49397732817067
0.69807981812411	0.493224612349793
0.69832981812411	0.492472417922653
0.69857981812411	0.491720744094096
0.69882981812411	0.490969590069518
0.69907981812411	0.490218955054864
0.69932981812411	0.489468838256629
0.69957981812411	0.488719238881857
0.69982981812411	0.487970156138136
0.70007981812411	0.487221589233602
0.70032981812411	0.486473537376935
0.70057981812411	0.485725999777362
0.70082981812411	0.48497897564465
0.70107981812411	0.484232464189111
0.70132981812411	0.4834864646216
0.70157981812411	0.482740976153511
0.70182981812411	0.481995997996779
0.70207981812411	0.481251529363878
0.70232981812411	0.480507569467822
0.70257981812411	0.479764117522162
0.70282981812411	0.479021172740985
0.70307981812411	0.478278734338916
0.70332981812411	0.477536801531114
0.70357981812411	0.476795373533272
0.70382981812411	0.476054449561619
0.70407981812411	0.475314028832914
0.70432981812411	0.47457411056445
0.70457981812411	0.47383469397405
0.70482981812411	0.473095778280068
0.70507981812411	0.472357362701387
0.70532981812411	0.471619446457418
0.70557981812411	0.470882028768103
0.70582981812411	0.470145108853907
0.70607981812411	0.469408685935824
0.70632981812411	0.468672759235371
0.70657981812411	0.467937327974592
0.70682981812411	0.467202391376054
0.70707981812411	0.466467948662846
0.70732981812411	0.46573399905858
0.70757981812411	0.465000541787388
0.70782981812411	0.464267576073925
0.70807981812411	0.463535101143362
0.70832981812411	0.462803116221392
0.70857981812411	0.462071620534226
0.70882981812411	0.461340613308589
0.70907981812411	0.460610093771725
0.70932981812411	0.459880061151394
0.70957981812411	0.459150514675868
0.70982981812411	0.458421453573936
0.71007981812411	0.457692877074897
0.71032981812411	0.456964784408565
0.71057981812411	0.456237174805265
0.71082981812411	0.455510047495831
0.71107981812411	0.454783401711608
0.71132981812411	0.45405723668445
0.71157981812411	0.453331551646719
0.71182981812411	0.452606345831285
0.71207981812411	0.451881618471524
0.71232981812411	0.451157368801317
0.71257981812411	0.450433596055052
0.71282981812411	0.44971029946762
0.71307981812411	0.448987478274414
0.71332981812411	0.448265131711333
0.71357981812411	0.447543259014774
0.71382981812411	0.446821859421638
0.71407981812411	0.446100932169323
0.71432981812411	0.445380476495728
0.71457981812411	0.444660491639253
0.71482981812411	0.443940976838792
0.71507981812411	0.443221931333736
0.71532981812411	0.442503354363974
0.71557981812411	0.44178524516989
0.71582981812411	0.441067602992362
0.71607981812411	0.440350427072761
0.71632981812411	0.439633716652951
0.71657981812411	0.438917470975291
0.71682981812411	0.438201689282628
0.71707981812411	0.4374863708183
0.71732981812411	0.436771514826135
0.71757981812411	0.43605712055045
0.71782981812411	0.435343187236051
0.71807981812411	0.43462971412823
0.71832981812411	0.433916700472765
0.71857981812411	0.433204145515923
0.71882981812411	0.432492048504451
0.71907981812411	0.431780408685583
0.71932981812411	0.431069225307037
0.71957981812411	0.430358497617011
0.71982981812411	0.429648224864188
0.72007981812411	0.428938406297728
0.72032981812411	0.428229041167274
0.72057981812411	0.427520128722949
0.72082981812411	0.426811668215351
0.72107981812411	0.426103658895558
0.72132981812411	0.425396100015125
0.72157981812411	0.424688990826083
0.72182981812411	0.423982330580939
0.72207981812411	0.423276118532672
0.72232981812411	0.422570353934738
0.72257981812411	0.421865036041066
0.72282981812411	0.421160164106053
0.72307981812411	0.420455737384572
0.72332981812411	0.419751755131965
0.72357981812411	0.419048216604043
0.72382981812411	0.418345121057087
0.72407981812411	0.417642467747847
0.72432981812411	0.416940255933538
0.72457981812411	0.416238484871846
0.72482981812411	0.415537153820918
0.72507981812411	0.414836262039369
0.72532981812411	0.414135808786278
0.72557981812411	0.413435793321187
0.72582981812411	0.412736214904102
0.72607981812411	0.412037072795488
0.72632981812411	0.411338366256276
0.72657981812411	0.410640094547854
0.72682981812411	0.40994225693207
0.72707981812411	0.409244852671231
0.72732981812411	0.408547881028103
0.72757981812411	0.407851341265909
0.72782981812411	0.407155232648329
0.72807981812411	0.406459554439496
0.72832981812411	0.405764305904002
0.72857981812411	0.405069486306891
0.72882981812411	0.40437509491366
0.72907981812411	0.40368113099026
0.72932981812411	0.402987593803094
0.72957981812411	0.402294482619013
0.72982981812411	0.401601796705324
0.73007981812411	0.400909535329777
0.73032981812411	0.400217697760577
0.73057981812411	0.399526283266372
0.73082981812411	0.398835291116261
0.73107981812411	0.398144720579786
0.73132981812411	0.397454570926937
0.73157981812411	0.39676484142815
0.73182981812411	0.396075531354302
0.73207981812411	0.395386639976715
0.73232981812411	0.394698166567154
0.73257981812411	0.394010110397825
0.73282981812411	0.393322470741376
0.73307981812411	0.392635246870895
0.73332981812411	0.391948438059908
0.73357981812411	0.391262043582381
0.73382981812411	0.39057606271272
0.73407981812411	0.389890494725765
0.73432981812411	0.389205338896793
0.73457981812411	0.38852059450152
0.73482981812411	0.387836260816092
0.73507981812411	0.387152337117091
0.73532981812411	0.386468822681535
0.73557981812411	0.385785716786872
0.73582981812411	0.385103018710982
0.73607981812411	0.384420727732177
0.73632981812411	0.383738843129198
0.73657981812411	0.383057364181217
0.73682981812411	0.382376290167835
0.73707981812411	0.38169562036908
0.73732981812411	0.381015354065407
0.73757981812411	0.380335490537699
0.73782981812411	0.379656029067264
0.73807981812411	0.378976968935834
0.73832981812411	0.378298309425567
0.73857981812411	0.377620049819045
0.73882981812411	0.37694218939927
0.73907981812411	0.376264727449667
0.73932981812411	0.375587663254084
0.73957981812411	0.374910996096787
0.73982981812411	0.374234725262465
0.74007981812411	0.373558850036221
0.74032981812411	0.372883369703582
0.74057981812411	0.372208283550488
0.74082981812411	0.371533590863297
0.74107981812411	0.370859290928783
0.74132981812411	0.370185383034137
0.74157981812411	0.369511866466961
0.74182981812411	0.368838740515273
0.74207981812411	0.368166004467503
0.74232981812411	0.367493657612495
0.74257981812411	0.366821699239502
0.74282981812411	0.366150128638188
0.74307981812411	0.365478945098628
0.74332981812411	0.364808147911306
0.74357981812411	0.364137736367114
0.74382981812411	0.363467709757352
0.74407981812411	0.362798067373726
0.74432981812411	0.36212880850835
0.74457981812411	0.361459932453742
0.74482981812411	0.360791438502824
0.745020721702704	0.360279620611579
0.745211625281297	0.359782204885416
0.745402528859891	0.359313879696651
0.745593432438485	0.358874145378756
0.745784336017079	0.358455221411562
0.745975239595672	0.358055551624724
0.746166143174266	0.357672754217694
0.74635704675286	0.357304677217089
0.74660704675286	0.356841776083502
0.74685704675286	0.356397496864518
0.74710704675286	0.35596895458605
0.74735704675286	0.355553549324714
0.74760704675286	0.355149098997589
0.74785704675286	0.354753996266397
0.74810704675286	0.354366822342484
0.74835704675286	0.353986298743497
0.74860704675286	0.353611352473021
0.74885704675286	0.35324119289041
0.74910704675286	0.35287512212765
0.74935704675286	0.352512511451316
0.74960704675286	0.352152833199479
0.74985704675286	0.351795698301375
0.75010704675286	0.351440763365033
0.75035704675286	0.351087719136836
0.75060704675286	0.350736306094072
0.75085704675286	0.350386332618706
0.75110704675286	0.350037629615032
0.75135704675286	0.349690044916848
0.75160704675286	0.349343450844525
0.75185704675286	0.348997752868924
0.75210704675286	0.348652867596712
0.75235704675286	0.348308720101221
0.75260704675286	0.347965247529476
0.75285704675286	0.347622403092618
0.75310704675286	0.347280145538315
0.75335704675286	0.346938437918454
0.75360704675286	0.346597249254924
0.75385704675286	0.346256556234565
0.75410704675286	0.345916338327041
0.75435704675286	0.345576577258274
0.75460704675286	0.345237257722719
0.75485704675286	0.344898367952082
0.75510704675286	0.344559897606351
0.75535704675286	0.344221837593509
0.75560704675286	0.343884180313947
0.75585704675286	0.343546919677876
0.75610704675286	0.343210050357214
0.75635704675286	0.342873567774823
0.75660704675286	0.34253746811986
0.75685704675286	0.342201748096564
0.75710704675286	0.341866404842574
0.75735704675286	0.341531436000789
0.75760704675286	0.341196839623072
0.75785704675286	0.340862613789394
0.75810704675286	0.340528756851148
0.75835704675286	0.340195267542902
0.75860704675286	0.339862144832184
0.75885704675286	0.339529387477318
0.75910704675286	0.33919699442786
0.75935704675286	0.338864964955232
0.75960704675286	0.338533298476963
0.75985704675286	0.338201994086831
0.76010704675286	0.337871051029865
0.76035704675286	0.337540468841533
0.76060704675286	0.337210247160406
0.76085704675286	0.336880385247106
0.76110704675286	0.336550882493296
0.76135704675286	0.336221738564354
0.76160704675286	0.335892953207309
0.76185704675286	0.335564525766715
0.76210704675286	0.335236455707687
0.76235704675286	0.334908742759556
0.76260704675286	0.334581386722449
0.76285704675286	0.334254386984081
0.76310704675286	0.33392774304703
0.76335704675286	0.333601454672144
0.76360704675286	0.333275521685431
0.76385704675286	0.332949943497715
0.76410704675286	0.332624719631334
0.76435704675286	0.332299849862708
0.76460704675286	0.331975334030337
0.76485704675286	0.33165117155829
0.76510704675286	0.331327361979961
0.76535704675286	0.331003905079494
0.76560704675286	0.3306808007013
0.76585704675286	0.33035804827784
0.76610704675286	0.330035647349274
0.76635704675286	0.329713597703615
0.76660704675286	0.329391899187948
0.76685704675286	0.329070551240728
0.76710704675286	0.328749553406776
0.76735704675286	0.328428905476072
0.76760704675286	0.32810860729678
0.76785704675286	0.327788658312172
0.76810704675286	0.327469058070687
0.76835704675286	0.327149806363334
0.76860704675286	0.326830903038575
0.76885704675286	0.326512347543911
0.76910704675286	0.326194139430881
0.76935704675286	0.325876278491066
0.76960704675286	0.325558764572834
0.76985704675286	0.325241597127625
0.77010704675286	0.324924775709821
0.77035704675286	0.324608300111344
0.77060704675286	0.324292170180277
0.77085704675286	0.323976385371851
0.77110704675286	0.323660945243158
0.77135704675286	0.32334584958635
0.77160704675286	0.323031098249129
0.77185704675286	0.322716690690436
0.77210704675286	0.322402626470011
0.77235704675286	0.322088905380171
0.77260704675286	0.321775527268193
0.77285704675286	0.321462491596686
0.77310704675286	0.321149797927995
0.77335704675286	0.320837446054579
0.77360704675286	0.320525435823258
0.77385704675286	0.320213766700287
0.77410704675286	0.319902438250596
0.77435704675286	0.319591450266764
0.77460704675286	0.319280802595147
0.77485704675286	0.318970494705622
0.77510704675286	0.318660526165691
0.77535704675286	0.318350896768048
0.77560704675286	0.318041606358569
0.77585704675286	0.317732654410746
0.77610704675286	0.317424040494642
0.77635704675286	0.317115764403053
0.77660704675286	0.316807825981377
0.77685704675286	0.316500224706708
0.77710704675286	0.316192960151657
0.77735704675286	0.315886032109123
0.77760704675286	0.315579440424018
0.77785704675286	0.315273184577028
0.77810704675286	0.314967264143307
0.77835704675286	0.314661678915849
0.77860704675286	0.314356428739078
0.77885704675286	0.314051513097264
0.77910704675286	0.313746931568094
0.77935704675286	0.313442683944656
0.77960704675286	0.313138770070882
0.77985704675286	0.312835189434614
0.78010704675286	0.312531941616069
0.78035704675286	0.312229026408421
0.78060704675286	0.31192644365511
0.78085704675286	0.311624192847542
0.78110704675286	0.311322273568454
0.78135704675286	0.311020685611104
0.78160704675286	0.310719428818436
0.78185704675286	0.310418502685413
0.78210704675286	0.310117906797283
0.78235704675286	0.309817640947387
0.78260704675286	0.309517704978168
0.78285704675286	0.309218098388137
0.78310704675286	0.308918820765048
0.78335704675286	0.308619871902319
0.78360704675286	0.308321251641891
0.78385704675286	0.308022959485814
0.78410704675286	0.307724995024341
0.78435704675286	0.307427358050964
0.78460704675286	0.307130048407118
0.78485704675286	0.306833065598384
0.78510704675286	0.306536409217508
0.78535704675286	0.30624007905805
0.78560704675286	0.30594407496094
0.78585704675286	0.305648396435279
0.78610704675286	0.305353043076298
0.78635704675286	0.305058014677624
0.78660704675286	0.304763311079677
0.78685704675286	0.304468931795071
0.78710704675286	0.304174876421516
0.78735704675286	0.303881144752702
0.78760704675286	0.303587736628535
0.78785704675286	0.303294651565135
0.78810704675286	0.303001889162682
0.78835704675286	0.302709449214927
0.78860704675286	0.302417331561259
0.78885704675286	0.302125535721296
0.78910704675286	0.301834061297683
0.78935704675286	0.301542908084225
0.78960704675286	0.301252075919793
0.78985704675286	0.300961564327494
0.79010704675286	0.300671372912431
0.79035704675286	0.300381501468461
0.79060704675286	0.300091949833935
0.79085704675286	0.299802717535439
0.79110704675286	0.299513804180527
0.79135704675286	0.299225209563106
0.79160704675286	0.298936933521
0.79185704675286	0.298648975584272
0.79210704675286	0.298361335362918
0.79235704675286	0.298074012650889
0.79260704675286	0.297787007285485
0.79285704675286	0.297500318800231
0.79310704675286	0.297213946807561
0.79335704675286	0.29692789110147
0.79360704675286	0.296642151518725
0.79385704675286	0.29635672759631
0.79410704675286	0.296071618949088
0.79435704675286	0.295786825371094
0.79460704675286	0.295502346698562
0.79485704675286	0.295218182471924
0.79510704675286	0.29493433230847
0.79535704675286	0.294650796002266
0.79560704675286	0.294367573389012
0.79585704675286	0.294084664012583
0.79610704675286	0.293802067492683
0.79635704675286	0.293519783623412
0.79660704675286	0.293237812239933
0.79685704675286	0.29295615288955
0.79710704675286	0.292674805194381
0.79735704675286	0.292393768948554
0.79760704675286	0.292113043986689
0.79785704675286	0.291832629859518
0.79810704675286	0.291552526191563
0.79835704675286	0.291272732776974
0.79860704675286	0.290993249449829
0.79885704675286	0.290714075764278
0.79910704675286	0.290435211347241
0.79935704675286	0.290156655992889
0.79960704675286	0.289878409534753
0.79985704675286	0.289600471530393
0.80010704675286	0.289322841609121
0.80035704675286	0.289045519565126
0.80060704675286	0.288768505231388
0.80085704675286	0.28849179816887
0.80110704675286	0.288215398009271
0.80135704675286	0.287939304546792
0.80160704675286	0.287663517613861
0.80185704675286	0.287388036774837
0.80210704675286	0.287112861663797
0.80235704675286	0.286837992074954
0.80260704675286	0.286563427840179
0.80285704675286	0.286289168527219
0.80310704675286	0.286015213772525
0.80335704675286	0.285741563370315
0.80360704675286	0.285468217151904
0.80385704675286	0.285195174688418
0.80410704675286	0.284922435618674
0.80435704675286	0.284649999736896
0.80460704675286	0.284377866873834
0.80485704675286	0.284106036603989
0.80510704675286	0.283834508568541
0.80535704675286	0.283563282561709
0.80560704675286	0.283292358413683
0.80585704675286	0.283021735702327
0.80610704675286	0.282751414071177
0.80635704675286	0.282481393314449
0.80660704675286	0.282211673261763
0.80685704675286	0.281942253494345
0.80710704675286	0.281673133658076
0.80735704675286	0.281404313547167
0.80760704675286	0.281135792990668
0.80785704675286	0.280867571573156
0.80810704675286	0.280599648942855
0.80835704675286	0.280332024893964
0.80860704675286	0.28006469925496
0.80885704675286	0.279797671613766
0.80910704675286	0.279530941620941
0.80935704675286	0.27926450907067
0.80960704675286	0.278998373790854
0.80985704675286	0.278732535372753
0.81010704675286	0.278466993469259
0.81035704675286	0.278201747874535
0.81060704675286	0.277936798415906
0.81085704675286	0.277672144687962
0.81110704675286	0.277407786345918
0.81135704675286	0.277143723183918
0.81160704675286	0.276879955028703
0.81185704675286	0.276616481478187
0.81210704675286	0.276353302189905
0.81235704675286	0.276090416957975
0.81260704675286	0.275827825608553
0.81285704675286	0.275565527742869
0.81310704675286	0.275303523020773
0.81335704675286	0.275041811236352
0.81360704675286	0.274780392215176
0.81385704675286	0.274519265561785
0.81410704675286	0.274258430938334
0.81435704675286	0.27399788813888
0.81460704675286	0.273737636988401
0.81485704675286	0.27347767709474
0.81510704675286	0.273218008122354
0.81535704675286	0.272958629865265
0.81560704675286	0.272699542147855
0.81585704675286	0.272440744581266
0.81610704675286	0.27218223683225
0.81635704675286	0.271924018694788
0.81660704675286	0.271666089992667
0.81685704675286	0.271408450340318
0.81710704675286	0.271151099406782
0.81735704675286	0.270894036985999
0.81760704675286	0.270637262901156
0.81785704675286	0.270380776769966
0.81810704675286	0.270124578263756
0.81835704675286	0.269868667176418
0.81860704675286	0.269613043330536
0.81885704675286	0.269357706347102
0.81910704675286	0.26910265589972
0.81935704675286	0.268847891782232
0.81960704675286	0.268593413816617
0.81985704675286	0.268339221627136
0.82010704675286	0.268085314889668
0.82035704675286	0.267831693398
0.82060704675286	0.267578356973502
0.82085704675286	0.2673253052437
0.82110704675286	0.267072537886739
0.82135704675286	0.266820054696351
0.82160704675286	0.266567855493293
0.82185704675286	0.266315939908348
0.82210704675286	0.266064307621924
0.82235704675286	0.265812958427692
0.82260704675286	0.265561892145794
0.82285704675286	0.265311108410263
0.82310704675286	0.265060606903767
0.82335704675286	0.26481038741991
0.82360704675286	0.264560449778216
0.82385704675286	0.264310793615965
0.82410704675286	0.264061418618073
0.82435704675286	0.26381232457808
0.82460704675286	0.263563511314886
0.82485704675286	0.263314978469012
0.82510704675286	0.263066725727618
0.82535704675286	0.262818752884173
0.82560704675286	0.262571059756954
0.82585704675286	0.262323645989713
0.82610704675286	0.262076511271853
0.82635704675286	0.261829655396766
0.82660704675286	0.261583078182101
0.82685704675286	0.261336779274839
0.82710704675286	0.261090758366616
0.82735704675286	0.260845015250748
0.82760704675286	0.260599549744252
0.82785704675286	0.260354361497329
0.82810704675286	0.260109450203846
0.82835704675286	0.259864815657037
0.82860704675286	0.259620457673286
0.82885704675286	0.259376375906007
0.82910704675286	0.259132570051293
0.82935704675286	0.258889039902292
0.82960704675286	0.258645785274751
0.82985704675286	0.258402805825293
0.83010704675286	0.258160101252232
0.83035704675286	0.257917671348624
0.83060704675286	0.257675515929579
0.83085704675286	0.257433634654921
0.83110704675286	0.257192027225178
0.83135704675286	0.256950693433316
0.83160704675286	0.256709633093799
0.83185704675286	0.25646884586965
0.83210704675286	0.256228331463606
0.83235704675286	0.255988089668537
0.83260704675286	0.255748120298259
0.83285704675286	0.255508423018989
0.83310704675286	0.255268997535666
0.83335704675286	0.255029843641061
0.83360704675286	0.254790961148341
0.83385704675286	0.254552349726907
0.83410704675286	0.2543140090839
0.83435704675286	0.254075939011986
0.83460704675286	0.253838139323679
0.83485704675286	0.253600609691562
0.83510704675286	0.253363349824967
0.83535704675286	0.253126359516456
0.83560704675286	0.252889638577886
0.83585704675286	0.252653186685014
0.83610704675286	0.252417003549364
0.83635704675286	0.252181088963383
0.83660704675286	0.251945442738273
0.83685704675286	0.251710064552957
0.83710704675286	0.251474954121144
0.83735704675286	0.251240111235169
0.83760704675286	0.251005535705569
0.83785704675286	0.250771227214433
0.83810704675286	0.250537185477647
0.83835704675286	0.250303410287431
0.83860704675286	0.250069901453654
0.83885704675286	0.249836658661564
0.83910704675286	0.249603681629222
0.83935704675286	0.249370970148727
0.83960704675286	0.249138524029278
0.83985704675286	0.248906342959276
0.84010704675286	0.248674426658954
0.84035704675286	0.248442774920282
0.84060704675286	0.248211387551791
0.84085704675286	0.247980264245028
0.84110704675286	0.247749404722389
0.84135704675286	0.247518808775719
0.84160704675286	0.247288476212872
0.84185704675286	0.247058406728537
0.84210704675286	0.246828600047271
0.84235704675286	0.246599055960786
0.84260704675286	0.246369774276258
0.84285704675286	0.246140754691514
0.84310704675286	0.245911996933264
0.84335704675286	0.245683500793087
0.84360704675286	0.245455266077476
0.84385704675286	0.245227292487389
0.84410704675286	0.244999579751689
0.84435704675286	0.244772127661815
0.84460704675286	0.244544936023574
0.84485704675286	0.244318004541051
0.84510704675286	0.244091332945255
0.84535704675286	0.243864921027484
0.84560704675286	0.243638768592855
0.84585704675286	0.243412875348575
0.84610704675286	0.243187241027794
0.84635704675286	0.242961865421665
0.84660704675286	0.242736748334612
0.84685704675286	0.242511889476959
0.84710704675286	0.242287288583995
0.84735704675286	0.24206294544672
0.84760704675286	0.241838859868864
0.84785704675286	0.241615031563864
0.84810704675286	0.241391460269139
0.84835704675286	0.241168145775539
0.84860704675286	0.240945087886094
0.84885704675286	0.240722286317346
0.84910704675286	0.240499740808844
0.84935704675286	0.24027745115128
0.84960704675286	0.240055417146982
0.84985704675286	0.239833638515596
0.85010704675286	0.239612114998793
0.85035704675286	0.239390846387105
0.85060704675286	0.239169832482155
0.85085704675286	0.238949073006684
0.85110704675286	0.238728567704485
0.85135704675286	0.238508316365924
0.85160704675286	0.238288318791916
0.85185704675286	0.238068574708295
0.85210704675286	0.237849083860967
0.85235704675286	0.237629846040134
0.85260704675286	0.237410861045995
0.85285704675286	0.237192128607473
0.85310704675286	0.236973648472586
0.85335704675286	0.236755420431362
0.85360704675286	0.236537444283287
0.85385704675286	0.236319719760366
0.85410704675286	0.236102246612723
0.85435704675286	0.235885024630212
0.85460704675286	0.235668053611599
0.85485704675286	0.235451333291968
0.85510704675286	0.235234863423544
0.85535704675286	0.235018643796005
0.85560704675286	0.234802674207392
0.85585704675286	0.234586954395865
0.85610704675286	0.234371484115746
0.85635704675286	0.234156263156531
0.85660704675286	0.233941291315534
0.85685704675286	0.233726568333985
0.85710704675286	0.233512093968301
0.85735704675286	0.233297868007791
0.85760704675286	0.23308389024904
0.85785704675286	0.232870160436343
0.85810704675286	0.232656678328206
0.85835704675286	0.23244344371375
0.85860704675286	0.232230456388826
0.85885704675286	0.232017716100791
0.85910704675286	0.231805222610234
0.85935704675286	0.231592975706085
0.85960704675286	0.231380975183459
0.85985704675286	0.231169220792768
0.86010704675286	0.230957712296683
0.86035704675286	0.230746449483938
0.86060704675286	0.230535432148907
0.86085704675286	0.230324660045054
0.86110704675286	0.230114132937129
0.86135704675286	0.229903850613664
0.86160704675286	0.229693812868291
0.86185704675286	0.229484019457521
0.86210704675286	0.229274470148177
0.86235704675286	0.229065164728588
0.86260704675286	0.228856102991638
0.86285704675286	0.228647284696884
0.86310704675286	0.228438709613217
0.86335704675286	0.228230377528758
0.86360704675286	0.228022288235642
0.86385704675286	0.227814441496463
0.86410704675286	0.227606837082179
0.86435704675286	0.227399474780702
0.86460704675286	0.227192354383409
0.86485704675286	0.226985475655933
0.86510704675286	0.226778838371291
0.86535704675286	0.226572442317182
0.86560704675286	0.226366287284224
0.86585704675286	0.226160373041083
0.86610704675286	0.225954699362833
0.86635704675286	0.225749266036954
0.86660704675286	0.225544072853304
0.86685704675286	0.225339119583575
0.86710704675286	0.225134406004897
0.86735704675286	0.224929931904526
0.86760704675286	0.224725697071557
0.86785704675286	0.224521701280705
0.86810704675286	0.224317944311149
0.86835704675286	0.224114425949921
0.86860704675286	0.223911145985346
0.86885704675286	0.223708104195161
0.86910704675286	0.223505300360589
0.86935704675286	0.223302734268434
0.86960704675286	0.223100405706248
0.86985704675286	0.222898314454785
0.87010704675286	0.22269646029731
0.87035704675286	0.222494843020395
0.87060704675286	0.222293462410816
0.87085704675286	0.222092318252338
0.87110704675286	0.221891410330267
0.87135704675286	0.221690738430936
0.87160704675286	0.221490302340344
0.87185704675286	0.221290101845263
0.87210704675286	0.221090136733035
0.87235704675286	0.220890406789753
0.87260704675286	0.220690911800632
0.87285704675286	0.22049165155545
0.87310704675286	0.220292625843579
0.87335704675286	0.220093834450871
0.87360704675286	0.219895277161751
0.87385704675286	0.219696953769001
0.87410704675286	0.219498864064019
0.87435704675286	0.219301007832411
0.87460704675286	0.219103384857811
0.87485704675286	0.218905994935999
0.87510704675286	0.218708837860397
0.87535704675286	0.21851191341636
0.87560704675286	0.218315221386729
0.87585704675286	0.218118761570277
0.87610704675286	0.217922533762447
0.87635704675286	0.217726537748339
0.87660704675286	0.217530773309997
0.87685704675286	0.217335240249185
0.87710704675286	0.217139938363363
0.87735704675286	0.216944867437372
0.87760704675286	0.216750027252455
0.87785704675286	0.216555417613363
0.87810704675286	0.21636103831957
0.87835704675286	0.216166889155657
0.87860704675286	0.215972969902058
0.87885704675286	0.215779280366512
0.87910704675286	0.215585820350501
0.87935704675286	0.21539258963834
0.87960704675286	0.215199588009655
0.87985704675286	0.215006815275165
0.88010704675286	0.21481427123836
0.88035704675286	0.214621955683285
0.88060704675286	0.214429868388755
0.88085704675286	0.214238009168464
0.88110704675286	0.214046377827907
0.88135704675286	0.213854974150856
0.88160704675286	0.213663797915307
0.88185704675286	0.213472848937932
0.88210704675286	0.213282127026225
0.88235704675286	0.213091631963681
0.88260704675286	0.212901363527476
0.88285704675286	0.212711321537252
0.88310704675286	0.212521505802501
0.88335704675286	0.212331916106438
0.88360704675286	0.212142552225414
0.88385704675286	0.21195341398204
0.88410704675286	0.211764501187801
0.88435704675286	0.211575813625628
0.88460704675286	0.211387351071044
0.88485704675286	0.211199113349626
0.88510704675286	0.211011100274848
0.88535704675286	0.210823311629355
0.88560704675286	0.210635747187837
0.88585704675286	0.210448406778833
0.88610704675286	0.210261290217805
0.88635704675286	0.210074397287106
0.88660704675286	0.20988772776059
0.88685704675286	0.209701281469756
0.88710704675286	0.20951505823205
0.88735704675286	0.209329057829529
0.88760704675286	0.209143280035209
0.88785704675286	0.208957724683544
0.88810704675286	0.208772391593962
0.88835704675286	0.20858728054822
0.88860704675286	0.208402391318491
0.88885704675286	0.208217723742183
0.88910704675286	0.208033277640701
0.88935704675286	0.207849052795501
0.88960704675286	0.207665048977906
0.88985704675286	0.207481266028278
0.89010704675286	0.207297703769994
0.89035704675286	0.207114361984205
0.89060704675286	0.206931240441383
0.89085704675286	0.206748338984836
0.89110704675286	0.206565657439916
0.89135704675286	0.206383195587462
0.89160704675286	0.206200953197091
0.89185704675286	0.206018930115057
0.89210704675286	0.205837126168679
0.89235704675286	0.205655541138484
0.89260704675286	0.20547417479323
0.89285704675286	0.205293026982113
0.89310704675286	0.205112097534418
0.89335704675286	0.204931386230354
0.89360704675286	0.204750892837816
0.89385704675286	0.204570617208941
0.89410704675286	0.204390559174976
0.89435704675286	0.204210718515809
0.89460704675286	0.204031094998468
0.89485704675286	0.203851688478028
0.89510704675286	0.203672498787696
0.89535704675286	0.203493525707035
0.89560704675286	0.203314769002201
0.89585704675286	0.203136228531205
0.89610704675286	0.202957904129211
0.89635704675286	0.202779795575453
0.89660704675286	0.202601902635212
0.89685704675286	0.202424225169432
0.89710704675286	0.202246763015231
0.89735704675286	0.202069515951511
0.89760704675286	0.201892483742673
0.89785704675286	0.201715666252592
0.89810704675286	0.201539063320337
0.89835704675286	0.201362674724475
0.89860704675286	0.201186500228523
0.89885704675286	0.201010539699284
0.89910704675286	0.200834792977777
0.89935704675286	0.200659259842226
0.89960704675286	0.200483940055264
0.89985704675286	0.200308833486617
0.90010704675286	0.200133939979252
0.90035704675286	0.199959259311049
0.90060704675286	0.199784791243749
0.90085704675286	0.199610535650003
0.90110704675286	0.19943649237472
0.90135704675286	0.199262661195432
0.90160704675286	0.199089041872985
0.90185704675286	0.198915634282953
0.90210704675286	0.198742438272183
0.90235704675286	0.198569453617858
0.90260704675286	0.198396680079924
0.90285704675286	0.198224117536872
0.90310704675286	0.19805176583749
0.90335704675286	0.197879624758605
0.90360704675286	0.197707694059259
0.90385704675286	0.197535973620861
0.90410704675286	0.197364463294133
0.90435704675286	0.197193162855545
0.90460704675286	0.197022072063228
0.90485704675286	0.19685119080151
0.90510704675286	0.196680518923045
0.90535704675286	0.196510056203938
0.90560704675286	0.196339802401411
0.90585704675286	0.196169757402703
0.90610704675286	0.195999921062399
0.90635704675286	0.195830293156237
0.90660704675286	0.195660873440525
0.90685704675286	0.195491661805411
0.90710704675286	0.195322658107409
0.90735704675286	0.195153862121888
0.90760704675286	0.194985273604232
0.90785704675286	0.194816892447502
0.90810704675286	0.194648718510136
0.90835704675286	0.194480751567127
0.90860704675286	0.194312991372939
0.90885704675286	0.194145437823537
0.90910704675286	0.193978090779283
0.90935704675286	0.193810950014793
0.90960704675286	0.1936440152836
0.90985704675286	0.193477286484577
0.91010704675286	0.193310763480006
0.91035704675286	0.19314444604412
0.91060704675286	0.192978333929521
0.91085704675286	0.192812427037985
0.91110704675286	0.192646725233712
0.91135704675286	0.19248122829055
0.91160704675286	0.192315935960164
0.91185704675286	0.192150848147232
0.91210704675286	0.19198596471787
0.91235704675286	0.191821285445537
0.91260704675286	0.191656810080954
0.91285704675286	0.191492538531704
0.91310704675286	0.191328470665814
0.91335704675286	0.19116460625635
0.91360704675286	0.191000945053088
0.91385704675286	0.190837486966509
0.91410704675286	0.190674231866552
0.91435704675286	0.190511179525885
0.91460704675286	0.190348329693337
0.91485704675286	0.190185682282283
0.91510704675286	0.190023237164574
0.91535704675286	0.189860994112475
0.91560704675286	0.18969895287386
0.91585704675286	0.189537113365004
0.91610704675286	0.189375475459661
0.91635704675286	0.189214038929692
0.91660704675286	0.189052803522015
0.91685704675286	0.188891769155796
0.91710704675286	0.188730935706696
0.91735704675286	0.188570302946167
0.91760704675286	0.188409870620162
0.91785704675286	0.188249638650744
0.91810704675286	0.188089606915474
0.91835704675286	0.187929775185392
0.91860704675286	0.187770143205485
0.91885704675286	0.187610710900705
0.91910704675286	0.187451478150517
0.91935704675286	0.187292444725542
0.91960704675286	0.187133610369795
0.91985704675286	0.186974975011122
0.92010704675286	0.186816538530883
0.92035704675286	0.186658300699279
0.92060704675286	0.186500261259352
0.92085704675286	0.186342420141833
0.92110704675286	0.186184777229982
0.92135704675286	0.186027332293575
0.92160704675286	0.185870085074672
0.92185704675286	0.185713035506893
0.92210704675286	0.185556183475393
0.92235704675286	0.185399528749519
0.92260704675286	0.185243071070346
0.92285704675286	0.185086810374383
0.92310704675286	0.184930746548676
0.92335704675286	0.184774879362139
0.92360704675286	0.184619208554859
0.92385704675286	0.184463734066232
0.92410704675286	0.184308455785191
0.92435704675286	0.184153373480217
0.92460704675286	0.183998486890403
0.92485704675286	0.183843795958029
0.92510704675286	0.183689300573917
0.92535704675286	0.183535000506107
0.92560704675286	0.183380895492696
0.92585704675286	0.183226985478845
0.92610704675286	0.183073270357267
0.92635704675286	0.182919749895554
0.92660704675286	0.182766423830802
0.92685704675286	0.182613292111055
0.92710704675286	0.182460354630911
0.92735704675286	0.182307611157513
0.92760704675286	0.182155061426951
0.92785704675286	0.182002705390151
0.92810704675286	0.181850542943594
0.92835704675286	0.181698573853971
0.92860704675286	0.181546797856359
0.92885704675286	0.181395214904569
0.92910704675286	0.181243824896959
0.92935704675286	0.181092627599766
0.92960704675286	0.180941622747053
0.92985704675286	0.180790810295507
0.93010704675286	0.180640190145369
0.93035704675286	0.180489762062415
0.93060704675286	0.180339525779687
0.93085704675286	0.180189481256753
0.93110704675286	0.18003962839573
0.93135704675286	0.179889966961931
0.93160704675286	0.179740496687373
0.93185704675286	0.179591217534503
0.93210704675286	0.179442129407314
0.93235704675286	0.179293232070651
0.93260704675286	0.179144525255501
0.93285704675286	0.17899600892719
0.93310704675286	0.178847682991585
0.93335704675286	0.178699547213059
0.93360704675286	0.178551601321566
0.93385704675286	0.178403845285308
0.93410704675286	0.178256279012026
0.93435704675286	0.178108902265616
0.93460704675286	0.177961714774994
0.93485704675286	0.177814716511239
0.93510704675286	0.177667907383963
0.93535704675286	0.177521287156582
0.93560704675286	0.177374855556968
0.93585704675286	0.177228612559079
0.93610704675286	0.177082558074395
0.93635704675286	0.176936691865847
0.93660704675286	0.17679101366026
0.93685704675286	0.176645523434469
0.93710704675286	0.17650022110182
0.93735704675286	0.176355106424758
0.93760704675286	0.176210179129055
0.93785704675286	0.17606543919442
0.93810704675286	0.175920886536069
0.93835704675286	0.175776520915951
0.93860704675286	0.175632342058784
0.93885704675286	0.17548834994715
0.93910704675286	0.17534454449813
0.93935704675286	0.175200925473179
0.93960704675286	0.175057492595951
0.93985704675286	0.174914245851905
0.94010704675286	0.174771185159985
0.94035704675286	0.174628310281144
0.94060704675286	0.174485620937972
0.94085704675286	0.1743431171188
0.94110704675286	0.174200798744437
0.94135704675286	0.174058665575331
0.94160704675286	0.173916717332998
0.94185704675286	0.173774954008648
0.94210704675286	0.173633375524948
0.94235704675286	0.173491981641837
0.94260704675286	0.173350772079758
0.94285704675286	0.173209746832792
0.94310704675286	0.173068905825467
0.94335704675286	0.17292824881721
0.94360704675286	0.172787775527383
0.94385704675286	0.172647485952941
0.94410704675286	0.17250738002027
0.94435704675286	0.172367457488281
0.94460704675286	0.172227718075249
0.94485704675286	0.172088161781006
0.94510704675286	0.171948788533792
0.94535704675286	0.171809598091998
0.94560704675286	0.171670590172811
0.94585704675286	0.171531764778933
0.94610704675286	0.171393121840465
0.94635704675286	0.171254661115268
0.94660704675286	0.171116382319436
0.94685704675286	0.170978285458547
0.94710704675286	0.170840370464552
0.94735704675286	0.170702637094788
0.94760704675286	0.170565085064247
0.94785704675286	0.170427714381379
0.94810704675286	0.170290524979993
0.94835704675286	0.170153516616888
0.94860704675286	0.170016689005954
0.94885704675286	0.169880042158515
0.94910704675286	0.169743576010232
0.94935704675286	0.169607290317367
0.94960704675286	0.1694711847927
0.94985704675286	0.16933525945043
0.95010704675286	0.169199514228068
0.95035704675286	0.169063948881335
0.95060704675286	0.168928563121897
0.95085704675286	0.168793356966828
0.95110704675286	0.168658330355488
0.95135704675286	0.168523483043053
0.95160704675286	0.168388814740069
0.95185704675286	0.168254325466486
0.95210704675286	0.168120015163512
0.95235704675286	0.167985883585775
0.95260704675286	0.167851930442694
0.95285704675286	0.167718155757095
0.95310704675286	0.167584559472036
0.95335704675286	0.167451141341588
0.95360704675286	0.167317901074043
0.95385704675286	0.167184838695102
0.95410704675286	0.16705195414967
0.95435704675286	0.166919247191259
0.95460704675286	0.166786717527029
0.95485704675286	0.166654365185555
0.95510704675286	0.166522190113588
0.95535704675286	0.166390192064079
0.95560704675286	0.166258370743047
0.95585704675286	0.166126726181946
0.95610704675286	0.165995258329369
0.95635704675286	0.165863966937703
0.95660704675286	0.165732851711822
0.95685704675286	0.165601912686056
0.95710704675286	0.165471149810844
0.95735704675286	0.165340562838
0.95760704675286	0.165210151471252
0.95785704675286	0.165079915747804
0.95810704675286	0.164949855619941
0.95835704675286	0.164819970838901
0.95860704675286	0.164690261107257
0.95885704675286	0.164560726465094
0.95910704675286	0.164431366866536
0.95935704675286	0.164302182062243
0.95960704675286	0.164173171753628
0.95985704675286	0.164044335983656
0.96010704675286	0.163915674708293
0.96035704675286	0.163787187677615
0.96060704675286	0.163658874591872
0.96085704675286	0.163530735496905
0.96110704675286	0.163402770350524
0.96135704675286	0.163274978902216
0.96160704675286	0.163147360851061
0.96185704675286	0.163019916245782
0.96210704675286	0.162892645046028
0.96235704675286	0.162765547000695
0.96260704675286	0.162638621807687
0.96285704675286	0.162511869518609
0.96310704675286	0.162385290094949
0.96335704675286	0.162258883285007
0.96360704675286	0.162132648785507
0.96385704675286	0.162006586650937
0.96410704675286	0.161880696844623
0.96435704675286	0.161754979114264
0.96460704675286	0.161629433155401
0.96485704675286	0.161504059025402
0.96510704675286	0.161378856689433
0.96535704675286	0.161253825894587
0.96560704675286	0.161128966335216
0.96585704675286	0.161004278071572
0.96610704675286	0.160879761070658
0.96635704675286	0.160755415078957
0.96660704675286	0.160631239789628
0.96685704675286	0.160507235265806
0.96710704675286	0.16038340147633
0.96735704675286	0.160259738167073
0.96760704675286	0.16013624502999
0.96785704675286	0.160012922131104
0.96810704675286	0.15988976944109
0.96835704675286	0.159766786705202
0.96860704675286	0.15964397361419
0.96885704675286	0.159521330236965
0.96910704675286	0.159398856546037
0.96935704675286	0.159276552286037
0.96960704675286	0.159154417146507
0.96985704675286	0.159032451199242
0.97010704675286	0.15891065441859
0.97035704675286	0.158789026548556
0.97060704675286	0.158667567277463
0.97085704675286	0.158546276679998
0.97110704675286	0.158425154732343
0.97135704675286	0.158304201177871
0.97160704675286	0.158183415703685
0.97185704675286	0.158062798387363
0.97210704675286	0.15794234920692
0.97235704675286	0.157822067905095
0.97260704675286	0.157701954167763
0.97285704675286	0.157582008075395
0.97310704675286	0.157462229607839
0.97335704675286	0.157342618507194
0.97360704675286	0.157223174458106
0.97385704675286	0.157103897543935
0.97410704675286	0.156984787746365
0.97435704675286	0.156865844806852
0.97460704675286	0.156747068408801
0.97485704675286	0.15662845863847
0.97510704675286	0.156510015479376
0.97535704675286	0.156391738672324
0.97560704675286	0.156273627899479
0.97585704675286	0.156155683249993
0.97610704675286	0.156037904709217
0.97635704675286	0.155920292017304
0.97660704675286	0.15580284485517
0.97685704675286	0.155685563314864
0.97710704675286	0.15556844738357
0.97735704675286	0.155451496800783
0.97760704675286	0.155334711246168
0.97785704675286	0.15521809081467
0.97810704675286	0.155101635495307
0.97835704675286	0.154985345026913
0.97860704675286	0.154869219087892
0.97885704675286	0.154753257776092
0.97910704675286	0.154637461082362
0.97935704675286	0.154521828744869
0.97960704675286	0.154406360440754
0.97985704675286	0.154291056270765
0.98010704675286	0.154175916227586
0.98035704675286	0.154060940048712
0.98060704675286	0.153946127410014
0.98085704675286	0.153831478415146
0.98110704675286	0.15371699305862
0.98135704675286	0.153602671077259
0.98160704675286	0.153488512145658
0.98185704675286	0.153374516370375
0.98210704675286	0.153260683747756
0.98235704675286	0.153147014013943
0.98260704675286	0.153033506842251
0.98285704675286	0.152920162342144
0.98310704675286	0.152806980511801
0.98335704675286	0.15269396108668
0.98360704675286	0.152581103738809
0.98385704675286	0.152468408580562
0.98410704675286	0.15235587561195
0.98435704675286	0.152243504567741
0.98460704675286	0.152131295118672
0.98485704675286	0.152019247380027
0.98510704675286	0.151907361353649
0.98535704675286	0.151795636773614
0.98560704675286	0.151684073309361
0.98585704675286	0.151572671079086
0.98610704675286	0.151461430086465
0.98635704675286	0.151350350064876
0.98660704675286	0.151239430682454
0.98685704675286	0.151128672060312
0.98710704675286	0.151018074203955
0.98735704675286	0.15090763684606
0.98760704675286	0.150797359653454
0.98785704675286	0.150687242750166
0.98810704675286	0.150577286143534
0.98835704675286	0.150467489565528
0.98860704675286	0.15035785268166
0.98885704675286	0.150248375618878
0.98910704675286	0.150139058386352
0.98935704675286	0.15002990071534
0.98960704675286	0.149920902270036
0.98985704675286	0.149812063180307
0.99010704675286	0.149703383457156
0.99035704675286	0.149594862831126
0.99060704675286	0.149486500965083
0.99085704675286	0.14937829799182
0.99110704675286	0.149270253924171
0.99135704675286	0.149162368491958
0.99160704675286	0.149054641356716
0.99185704675286	0.148947072654163
0.99210704675286	0.148839662398966
0.99235704675286	0.148732410320223
0.99260704675286	0.14862531607813
0.99285704675286	0.148518379811333
0.99310704675286	0.148411601536333
0.99335704675286	0.148304980981497
0.99360704675286	0.148198517805679
0.99385704675286	0.148092212150456
0.99410704675286	0.147986064034159
0.99435704675286	0.147880073184423
0.99460704675286	0.147774239258752
0.99485704675286	0.147668562401656
0.99510704675286	0.147563042633299
0.99535704675286	0.147457679680578
0.99560704675286	0.147352473199643
0.99585704675286	0.147247423337936
0.99610704675286	0.147142530117458
0.99635704675286	0.14703779326436
0.99660704675286	0.146933212433431
0.99685704675286	0.146828787775054
0.99710704675286	0.14672451931306
0.99735704675286	0.146620406772854
0.99760704675286	0.146516449807859
0.99785704675286	0.146412648571395
0.99810704675286	0.14630900308913
0.99835704675286	0.146205513085716
0.99860704675286	0.146102178213203
0.99885704675286	0.145998998627854
0.99910704675286	0.145895974357172
0.99935704675286	0.145793105125051
0.999517785064645	0.145727046758589
0.99967852337643	0.145661052408561
0.999839261688215	0.145595122058346
1	0.145529255664552


==> graphics/simulation-13.tsv <==
0.62182981812411	0.572895663137365
0.62182981812411	0.572895663137365
0.62207981812411	0.572316986411391
0.62232981812411	0.571738914688664
0.62257981812411	0.571161447358097
0.62282981812411	0.570584583809243
0.62307981812411	0.570008323432291
0.62332981812411	0.569432665618071
0.62357981812411	0.568857609758047
0.62382981812411	0.568283155244321
0.62407981812411	0.56770930146963
0.62432981812411	0.567136047827346
0.62457981812411	0.566563393711476
0.62482981812411	0.56599133851666
0.62507981812411	0.565419881638171
0.62532981812411	0.564849022471916
0.62557981812411	0.564278760414432
0.62582981812411	0.563709094862889
0.62607981812411	0.563140025215086
0.62632981812411	0.562571550869452
0.62657981812411	0.562003671225047
0.62682981812411	0.561436385681558
0.62707981812411	0.5608696936393
0.62732981812411	0.560303594499217
0.62757981812411	0.559738087662878
0.62782981812411	0.55917317253248
0.62807981812411	0.558608848510842
0.62832981812411	0.558045115001412
0.62857981812411	0.55748197140826
0.62882981812411	0.556919417136081
0.62907981812411	0.55635745159019
0.62932981812411	0.555796074176529
0.62957981812411	0.555235284301656
0.62982981812411	0.554675081372756
0.63007981812411	0.55411546479763
0.63032981812411	0.553556433984701
0.63057981812411	0.552997988343011
0.63082981812411	0.55244012728222
0.63107981812411	0.551882850212606
0.63132981812411	0.551326156545066
0.63157981812411	0.55077004569111
0.63182981812411	0.550214517062869
0.63207981812411	0.549659570073085
0.63232981812411	0.549105204135118
0.63257981812411	0.548551418662941
0.63282981812411	0.547998213071139
0.63307981812411	0.547445586774914
0.63332981812411	0.546893539190076
0.63357981812411	0.54634206973305
0.63382981812411	0.54579117782087
0.63407981812411	0.545240862871183
0.63432981812411	0.544691124302243
0.63457981812411	0.544141961532915
0.63482981812411	0.543593373982673
0.63507981812411	0.543045361071597
0.63532981812411	0.542497922220377
0.63557981812411	0.541951056850309
0.63582981812411	0.541404764383294
0.63607981812411	0.54085904424184
0.63632981812411	0.540313895849059
0.63657981812411	0.53976931862867
0.63682981812411	0.539225312004992
0.63707981812411	0.538681875402949
0.63732981812411	0.538139008248068
0.63757981812411	0.537596709966478
0.63782981812411	0.537054979984908
0.63807981812411	0.53651381773069
0.63832981812411	0.535973222631752
0.63857981812411	0.535433194116628
0.63882981812411	0.534893731614445
0.63907981812411	0.534354834554931
0.63932981812411	0.533816502368411
0.63957981812411	0.533278734485808
0.63982981812411	0.532741530338641
0.64007981812411	0.532204889359026
0.64032981812411	0.531668810979671
0.64057981812411	0.531133294633883
0.64082981812411	0.530598339755561
0.64107981812411	0.530063945779196
0.64132981812411	0.529530112139875
0.64157981812411	0.528996838273276
0.64182981812411	0.528464123615669
0.64207981812411	0.527931967603914
0.64232981812411	0.527400369675462
0.64257981812411	0.526869329268355
0.64282981812411	0.526338845821225
0.64307981812411	0.525808918773289
0.64332981812411	0.525279547564357
0.64357981812411	0.524750731634822
0.64382981812411	0.524222470425669
0.64407981812411	0.523694763378464
0.64432981812411	0.523167609935363
0.64457981812411	0.522641009539105
0.64482981812411	0.522114961633015
0.64507981812411	0.521589465661001
0.64532981812411	0.521064521067555
0.64557981812411	0.520540127297751
0.64582981812411	0.520016283797246
0.64607981812411	0.51949299001228
0.64632981812411	0.518970245389671
0.64657981812411	0.518448049376821
0.64682981812411	0.517926401421709
0.64707981812411	0.517405300972895
0.64732981812411	0.516884747479517
0.64757981812411	0.516364740391292
0.64782981812411	0.515845279158515
0.64807981812411	0.515326363232056
0.64832981812411	0.514807992063362
0.64857981812411	0.514290165104459
0.64882981812411	0.513772881807943
0.64907981812411	0.51325614162699
0.64932981812411	0.512739944015347
0.64957981812411	0.512224288427333
0.64982981812411	0.511709174317846
0.65007981812411	0.511194601142349
0.65032981812411	0.510680568356883
0.65057981812411	0.510167075418056
0.65082981812411	0.50965412178305
0.65107981812411	0.509141706909614
0.65132981812411	0.508629830256069
0.65157981812411	0.508118491281303
0.65182981812411	0.507607689444775
0.65207981812411	0.507097424206508
0.65232981812411	0.506587695027096
0.65257981812411	0.506078501367697
0.65282981812411	0.505569842690038
0.65307981812411	0.505061718456408
0.65332981812411	0.504554128129663
0.65357981812411	0.504047071173223
0.65382981812411	0.503540547051072
0.65407981812411	0.503034555227758
0.65432981812411	0.50252909516839
0.65457981812411	0.50202416633864
0.65482981812411	0.501519768204743
0.65507981812411	0.501015900233491
0.65532981812411	0.500512561892242
0.65557981812411	0.500009752648908
0.65582981812411	0.499507471971966
0.65607981812411	0.499005719330447
0.65632981812411	0.498504494193943
0.65657981812411	0.498003796032603
0.65682981812411	0.497503624317132
0.65707981812411	0.497003978518793
0.65732981812411	0.496504858109405
0.65757981812411	0.49600626256134
0.65782981812411	0.495508191347528
0.65807981812411	0.495010643941452
0.65832981812411	0.494513619817147
0.65857981812411	0.494017118449205
0.65882981812411	0.493521139312767
0.65907981812411	0.493025681883527
0.65932981812411	0.492530745637732
0.65957981812411	0.492036330052178
0.65982981812411	0.491542434604213
0.66007981812411	0.491049058771734
0.66032981812411	0.490556202033187
0.66057981812411	0.490063863867567
0.66082981812411	0.489572043754418
0.66107981812411	0.489080741173831
0.66132981812411	0.488589955606443
0.66157981812411	0.48809968653344
0.66182981812411	0.487609933436552
0.66207981812411	0.487120695798055
0.66232981812411	0.486631973100769
0.66257981812411	0.486143764828061
0.66282981812411	0.485656070463839
0.66307981812411	0.485168889492556
0.66332981812411	0.484682221399207
0.66357981812411	0.484196065669328
0.66382981812411	0.483710421789
0.66407981812411	0.483225289244841
0.66432981812411	0.482740667524013
0.66457981812411	0.482256556114215
0.66482981812411	0.481772954503688
0.66507981812411	0.481289862181211
0.66532981812411	0.480807278636101
0.66557981812411	0.480325203358212
0.66582981812411	0.479843635837937
0.66607981812411	0.479362575566206
0.66632981812411	0.478882022034484
0.66657981812411	0.478401974734771
0.66682981812411	0.477922433159604
0.66707981812411	0.477443396802054
0.66732981812411	0.476964865155725
0.66757981812411	0.476486837714756
0.66782981812411	0.476009313973818
0.66807981812411	0.475532293428116
0.66832981812411	0.475055775573384
0.66857981812411	0.47457975990589
0.66882981812411	0.474104245922432
0.66907981812411	0.473629233120339
0.66932981812411	0.473154720997469
0.66957981812411	0.472680709052208
0.66982981812411	0.472207196783474
0.67007981812411	0.471734183690711
0.67032981812411	0.47126166927389
0.67057981812411	0.470789653033512
0.67082981812411	0.470318134470601
0.67107981812411	0.469847113086711
0.67132981812411	0.469376588383918
0.67157981812411	0.468906559864825
0.67182981812411	0.46843702703256
0.67207981812411	0.467967989390773
0.67232981812411	0.467499446443639
0.67257981812411	0.467031397695856
0.67282981812411	0.466563842652643
0.67307981812411	0.466096780819743
0.67332981812411	0.465630211703419
0.67357981812411	0.465164134810454
0.67382981812411	0.464698549648154
0.67407981812411	0.464233455724342
0.67432981812411	0.463768852547362
0.67457981812411	0.463304739626077
0.67482981812411	0.462841116469867
0.67507981812411	0.46237798258863
0.67532981812411	0.461915337492782
0.67557981812411	0.461453180693254
0.67582981812411	0.460991511701497
0.67607981812411	0.460530330029474
0.67632981812411	0.460069635189662
0.67657981812411	0.459609426695058
0.67682981812411	0.459149704059169
0.67707981812411	0.458690466796016
0.67732981812411	0.458231714420134
0.67757981812411	0.45777344644657
0.67782981812411	0.457315662390885
0.67807981812411	0.456858361769148
0.67832981812411	0.456401544097941
0.67857981812411	0.455945208894357
0.67882981812411	0.455489355675999
0.67907981812411	0.455033983960979
0.67932981812411	0.454579093267917
0.67957981812411	0.454124683115944
0.67982981812411	0.453670753024696
0.68007981812411	0.453217302514318
0.68032981812411	0.452764331105463
0.68057981812411	0.452311838319289
0.68082981812411	0.451859823677461
0.68107981812411	0.451408286702148
0.68132981812411	0.450957226916024
0.68157981812411	0.45050664384227
0.68182981812411	0.450056537004568
0.68207981812411	0.449606905927105
0.68232981812411	0.44915775013457
0.68257981812411	0.448709069152156
0.68282981812411	0.448260862505556
0.68307981812411	0.447813129720965
0.68332981812411	0.447365870325081
0.68357981812411	0.446919083845098
0.68382981812411	0.446472769808715
0.68407981812411	0.446026927744127
0.68432981812411	0.445581557180028
0.68457981812411	0.445136657645613
0.68482981812411	0.444692228670573
0.68507981812411	0.444248269785096
0.68532981812411	0.443804780519867
0.68557981812411	0.44336176040607
0.68582981812411	0.442919208975382
0.68607981812411	0.442477125759977
0.68632981812411	0.442035510292522
0.68657981812411	0.441594362106182
0.68682981812411	0.441153680734613
0.68707981812411	0.440713465711965
0.68732981812411	0.440273716572882
0.68757981812411	0.439834432852498
0.68782981812411	0.439395614086444
0.68807981812411	0.438957259810836
0.68832981812411	0.438519369562287
0.68857981812411	0.438081942877897
0.68882981812411	0.437644979295256
0.68907981812411	0.437208478352446
0.68932981812411	0.436772439588036
0.68957981812411	0.436336862541083
0.68982981812411	0.435901746751135
0.69007981812411	0.435467091758225
0.69032981812411	0.435032897102873
0.69057981812411	0.434599162326088
0.69082981812411	0.434165886969363
0.69107981812411	0.433733070574678
0.69132981812411	0.433300712684497
0.69157981812411	0.432868812841768
0.69182981812411	0.432437370589927
0.69207981812411	0.432006385472889
0.69232981812411	0.431575857035056
0.69257981812411	0.43114578482131
0.69282981812411	0.430716168377016
0.69307981812411	0.430287007248023
0.69332981812411	0.429858300980658
0.69357981812411	0.429430049121731
0.69382981812411	0.429002251218532
0.69407981812411	0.42857490681883
0.69432981812411	0.428148015470874
0.69457981812411	0.427721576723393
0.69482981812411	0.427295590125592
0.69507981812411	0.426870055227157
0.69532981812411	0.426444971578249
0.69557981812411	0.426020338729506
0.69582981812411	0.425596156232045
0.69607981812411	0.425172423637457
0.69632981812411	0.424749140497809
0.69657981812411	0.424326306365643
0.69682981812411	0.423903920793976
0.69707981812411	0.4234819833363
0.69732981812411	0.423060493546578
0.69757981812411	0.42263945097925
0.69782981812411	0.422218855189225
0.69807981812411	0.421798705731888
0.69832981812411	0.421379002163092
0.69857981812411	0.420959744039164
0.69882981812411	0.420540930916901
0.69907981812411	0.420122562353571
0.69932981812411	0.419704637906911
0.69957981812411	0.419287157135128
0.69982981812411	0.418870119596899
0.70007981812411	0.418453524851367
0.70032981812411	0.418037372458146
0.70057981812411	0.417621661977315
0.70082981812411	0.417206392969423
0.70107981812411	0.416791564995482
0.70132981812411	0.416377177616975
0.70157981812411	0.415963230395845
0.70182981812411	0.415549722894505
0.70207981812411	0.415136654675831
0.70232981812411	0.414724025303164
0.70257981812411	0.414311834340308
0.70282981812411	0.413900081351531
0.70307981812411	0.413488765901564
0.70332981812411	0.4130778875556
0.70357981812411	0.412667445879295
0.70382981812411	0.412257440438766
0.70407981812411	0.411847870800591
0.70432981812411	0.411438736531809
0.70457981812411	0.41103003719992
0.70482981812411	0.410621772372881
0.70507981812411	0.410213941619113
0.70532981812411	0.409806544507491
0.70557981812411	0.409399580607352
0.70582981812411	0.408993049488488
0.70607981812411	0.408586950721151
0.70632981812411	0.408181283876049
0.70657981812411	0.407776048524347
0.70682981812411	0.407371244237665
0.70707981812411	0.406966870588079
0.70732981812411	0.406562927148122
0.70757981812411	0.40615941349078
0.70782981812411	0.405756329189494
0.70807981812411	0.405353673818158
0.70832981812411	0.404951446951121
0.70857981812411	0.404549648163184
0.70882981812411	0.404148277029599
0.70907981812411	0.403747333126074
0.70932981812411	0.403346816028765
0.70957981812411	0.40294672531428
0.70982981812411	0.40254706055968
0.71007981812411	0.402147821342473
0.71032981812411	0.401749007240619
0.71057981812411	0.401350617832527
0.71082981812411	0.400952652697054
0.71107981812411	0.400555111413506
0.71132981812411	0.400157993561639
0.71157981812411	0.399761298721653
0.71182981812411	0.399365026474198
0.71207981812411	0.39896917640037
0.71232981812411	0.39857374808171
0.71257981812411	0.398178741100207
0.71282981812411	0.397784155038294
0.71307981812411	0.397389989478849
0.71332981812411	0.396996244005195
0.71357981812411	0.396602918201099
0.71382981812411	0.396210011650771
0.71407981812411	0.395817523938865
0.71432981812411	0.395425454650478
0.71457981812411	0.395033803371148
0.71482981812411	0.394642569686856
0.71507981812411	0.394251753184024
0.71532981812411	0.393861353449516
0.71557981812411	0.393471370070634
0.71582981812411	0.393081802635123
0.71607981812411	0.392692650731166
0.71632981812411	0.392303913947386
0.71657981812411	0.391915591872845
0.71682981812411	0.391527684097043
0.71707981812411	0.391140190209917
0.71732981812411	0.390753109801844
0.71757981812411	0.390366442463635
0.71782981812411	0.38998018778654
0.71807981812411	0.389594345362245
0.71832981812411	0.38920891478287
0.71857981812411	0.388823895640973
0.71882981812411	0.388439287529545
0.71907981812411	0.388055090042012
0.71932981812411	0.387671302772234
0.71957981812411	0.387287925314505
0.71982981812411	0.386904957263553
0.72007981812411	0.386522398214536
0.72032981812411	0.386140247763047
0.72057981812411	0.385758505505111
0.72082981812411	0.385377171037182
0.72107981812411	0.384996243956148
0.72132981812411	0.384615723859325
0.72157981812411	0.384235610344462
0.72182981812411	0.383855903009736
0.72207981812411	0.383476601453754
0.72232981812411	0.38309770527555
0.72257981812411	0.38271921407459
0.72282981812411	0.382341127450766
0.72307981812411	0.381963445004398
0.72332981812411	0.381586166336234
0.72357981812411	0.381209291047446
0.72382981812411	0.380832818739636
0.72407981812411	0.380456749014831
0.72432981812411	0.380081081475482
0.72457981812411	0.379705815724467
0.72482981812411	0.379330951365088
0.72507981812411	0.378956488001071
0.72532981812411	0.378582425236567
0.72557981812411	0.378208762676148
0.72582981812411	0.377835499924812
0.72607981812411	0.377462636587979
0.72632981812411	0.377090172271489
0.72657981812411	0.376718106581607
0.72682981812411	0.376346439125017
0.72707981812411	0.375975169508825
0.72732981812411	0.375604297340557
0.72757981812411	0.37523382222816
0.72782981812411	0.37486374378
0.72807981812411	0.374494061604863
0.72832981812411	0.374124775311953
0.72857981812411	0.373755884510893
0.72882981812411	0.373387388811724
0.72907981812411	0.373019287824905
0.72932981812411	0.372651581161312
0.72957981812411	0.372284268432238
0.72982981812411	0.371917349249392
0.73007981812411	0.371550823224898
0.73032981812411	0.371184689971299
0.73057981812411	0.37081894910155
0.73082981812411	0.370453600229022
0.73107981812411	0.3700886429675
0.73132981812411	0.369724076931184
0.73157981812411	0.369359901734686
0.73182981812411	0.368996116993033
0.73207981812411	0.368632722321662
0.73232981812411	0.368269717336426
0.73257981812411	0.367907101653587
0.73282981812411	0.367544874889819
0.73307981812411	0.367183036662209
0.73332981812411	0.366821586588252
0.73357981812411	0.366460524285856
0.73382981812411	0.366099849373338
0.73407981812411	0.365739561469422
0.73432981812411	0.365379660193245
0.73457981812411	0.365020145164351
0.73482981812411	0.364661016002691
0.73507981812411	0.364302272328627
0.73532981812411	0.363943913762926
0.73557981812411	0.363585939926761
0.73582981812411	0.363228350441716
0.73607981812411	0.362871144929778
0.73632981812411	0.36251432301334
0.73657981812411	0.362157884315202
0.73682981812411	0.361801828458569
0.73707981812411	0.361446155067048
0.73732981812411	0.361090863764654
0.73757981812411	0.360735954175804
0.73782981812411	0.360381425925318
0.73807981812411	0.36002727863842
0.73832981812411	0.359673511940737
0.73857981812411	0.359320125458299
0.73882981812411	0.358967118817535
0.73907981812411	0.358614491645278
0.73932981812411	0.358262243568761
0.73957981812411	0.35791037421562
0.73982981812411	0.357558883213888
0.74007981812411	0.357207770192
0.74032981812411	0.35685703477879
0.74057981812411	0.356506676603492
0.74082981812411	0.356156695295738
0.74107981812411	0.355807090485558
0.74132981812411	0.35545786180338
0.74157981812411	0.355109008880032
0.74182981812411	0.354760531346735
0.74207981812411	0.354412428835111
0.74232981812411	0.354064700977176
0.74257981812411	0.353717347405342
0.74282981812411	0.353370367752419
0.74307981812411	0.353023761651608
0.74332981812411	0.35267752873651
0.74357981812411	0.352331668641116
0.74382981812411	0.351986180999815
0.74407981812411	0.351641065447387
0.74432981812411	0.351296321619005
0.74457981812411	0.350951949150237
0.74482981812411	0.350607947677044
0.745020721702704	0.350345512816151
0.745211625281297	0.350083293911486
0.745402528859891	0.349821290801416
0.745593432438485	0.34955950332444
0.745784336017079	0.349297931319189
0.745975239595672	0.349036574624427
0.746166143174266	0.348775433079053
0.74635704675286	0.348514506522095
0.74660704675286	0.348173131966334
0.74685704675286	0.347832125468624
0.74710704675286	0.347491486668485
0.74735704675286	0.347151215205823
0.74760704675286	0.346811310720932
0.74785704675286	0.346471772854495
0.74810704675286	0.346132601247584
0.74835704675286	0.345793795541655
0.74860704675286	0.345455355378553
0.74885704675286	0.345117280400509
0.74910704675286	0.344779570250139
0.74935704675286	0.344442224570446
0.74960704675286	0.344105243004817
0.74985704675286	0.343768625197026
0.75010704675286	0.34343237079123
0.75035704675286	0.34309647943197
0.75060704675286	0.342760950764171
0.75085704675286	0.342425784433142
0.75110704675286	0.342090980084574
0.75135704675286	0.341756537364541
0.75160704675286	0.341422455919501
0.75185704675286	0.341088735396291
0.75210704675286	0.340755375442132
0.75235704675286	0.340422375704625
0.75260704675286	0.340089735831751
0.75285704675286	0.339757455471873
0.75310704675286	0.339425534273733
0.75335704675286	0.339093971886454
0.75360704675286	0.338762767959537
0.75385704675286	0.338431922142861
0.75410704675286	0.338101434086687
0.75435704675286	0.337771303441651
0.75460704675286	0.337441529858767
0.75485704675286	0.337112112989429
0.75510704675286	0.336783052485405
0.75535704675286	0.336454347998842
0.75560704675286	0.336125999182262
0.75585704675286	0.335798005688564
0.75610704675286	0.335470367171022
0.75635704675286	0.335143083283285
0.75660704675286	0.334816153679378
0.75685704675286	0.334489578013698
0.75710704675286	0.33416335594102
0.75735704675286	0.333837487116489
0.75760704675286	0.333511971195626
0.75785704675286	0.333186807834324
0.75810704675286	0.332861996688849
0.75835704675286	0.332537537415839
0.75860704675286	0.332213429672304
0.75885704675286	0.331889673115625
0.75910704675286	0.331566267403557
0.75935704675286	0.331243212194223
0.75960704675286	0.330920507146117
0.75985704675286	0.330598151918103
0.76010704675286	0.330276146169417
0.76035704675286	0.329954489559662
0.76060704675286	0.32963318174881
0.76085704675286	0.329312222397204
0.76110704675286	0.328991611165554
0.76135704675286	0.328671347714937
0.76160704675286	0.328351431706798
0.76185704675286	0.328031862802952
0.76210704675286	0.327712640665578
0.76235704675286	0.327393764957221
0.76260704675286	0.327075235340795
0.76285704675286	0.326757051479579
0.76310704675286	0.326439213037216
0.76335704675286	0.326121719677714
0.76360704675286	0.32580457106545
0.76385704675286	0.325487766865159
0.76410704675286	0.325171306741946
0.76435704675286	0.324855190361276
0.76460704675286	0.324539417388978
0.76485704675286	0.324223987491246
0.76510704675286	0.323908900334634
0.76535704675286	0.32359415558606
0.76560704675286	0.323279752912803
0.76585704675286	0.322965691982505
0.76610704675286	0.322651972463168
0.76635704675286	0.322338594023155
0.76660704675286	0.32202555633119
0.76685704675286	0.321712859056358
0.76710704675286	0.321400501868101
0.76735704675286	0.321088484436224
0.76760704675286	0.320776806430889
0.76785704675286	0.320465467522616
0.76810704675286	0.320154467382288
0.76835704675286	0.319843805681141
0.76860704675286	0.31953348209077
0.76885704675286	0.31922349628313
0.76910704675286	0.31891384793053
0.76935704675286	0.318604536705637
0.76960704675286	0.318295562281475
0.76985704675286	0.317986924331423
0.77010704675286	0.317678622529216
0.77035704675286	0.317370656548945
0.77060704675286	0.317063026065054
0.77085704675286	0.316755730752345
0.77110704675286	0.316448770285971
0.77135704675286	0.31614214434144
0.77160704675286	0.315835852594616
0.77185704675286	0.315529894721712
0.77210704675286	0.315224270399298
0.77235704675286	0.314918979304293
0.77260704675286	0.314614021113972
0.77285704675286	0.314309395505959
0.77310704675286	0.31400510215823
0.77335704675286	0.313701140749114
0.77360704675286	0.313397510957289
0.77385704675286	0.313094212461785
0.77410704675286	0.31279124494198
0.77435704675286	0.312488608077605
0.77460704675286	0.312186301548737
0.77485704675286	0.311884325035806
0.77510704675286	0.311582678219588
0.77535704675286	0.311281360781209
0.77560704675286	0.310980372402142
0.77585704675286	0.310679712764208
0.77610704675286	0.310379381549578
0.77635704675286	0.310079378440767
0.77660704675286	0.309779703120638
0.77685704675286	0.309480355272401
0.77710704675286	0.309181334579611
0.77735704675286	0.30888264072617
0.77760704675286	0.308584273396326
0.77785704675286	0.30828623227467
0.77810704675286	0.307988517046139
0.77835704675286	0.307691127396016
0.77860704675286	0.307394063009925
0.77885704675286	0.307097323573837
0.77910704675286	0.306800908774065
0.77935704675286	0.306504818297265
0.77960704675286	0.306209051830435
0.77985704675286	0.305913609060919
0.78010704675286	0.3056184896764
0.78035704675286	0.305323693364903
0.78060704675286	0.305029219814795
0.78085704675286	0.304735068714786
0.78110704675286	0.304441239753923
0.78135704675286	0.304147732621599
0.78160704675286	0.303854547007541
0.78185704675286	0.30356168260182
0.78210704675286	0.303269139094846
0.78235704675286	0.302976916177368
0.78260704675286	0.302685013540472
0.78285704675286	0.302393430875585
0.78310704675286	0.302102167874472
0.78335704675286	0.301811224229235
0.78360704675286	0.301520599632314
0.78385704675286	0.301230293776485
0.78410704675286	0.300940306354864
0.78435704675286	0.300650637060901
0.78460704675286	0.300361285588382
0.78485704675286	0.300072251631432
0.78510704675286	0.299783534884508
0.78535704675286	0.299495135042405
0.78560704675286	0.299207051800252
0.78585704675286	0.298919284853512
0.78610704675286	0.298631833897984
0.78635704675286	0.298344698629799
0.78660704675286	0.298057878745424
0.78685704675286	0.297771373941657
0.78710704675286	0.297485183915631
0.78735704675286	0.297199308364812
0.78760704675286	0.296913746986995
0.78785704675286	0.296628499480312
0.78810704675286	0.296343565543223
0.78835704675286	0.296058944874522
0.78860704675286	0.295774637173331
0.78885704675286	0.295490642139107
0.78910704675286	0.295206959471635
0.78935704675286	0.294923588871029
0.78960704675286	0.294640530037737
0.78985704675286	0.294357782672532
0.79010704675286	0.294075346476519
0.79035704675286	0.293793221151132
0.79060704675286	0.293511406398131
0.79085704675286	0.293229901919609
0.79110704675286	0.292948707417981
0.79135704675286	0.292667822595995
0.79160704675286	0.292387247156724
0.79185704675286	0.292106980803569
0.79210704675286	0.291827023240255
0.79235704675286	0.291547374170836
0.79260704675286	0.291268033299693
0.79285704675286	0.29098900033153
0.79310704675286	0.290710274971378
0.79335704675286	0.290431856924594
0.79360704675286	0.290153745896857
0.79385704675286	0.289875941594175
0.79410704675286	0.289598443722876
0.79435704675286	0.289321251989614
0.79460704675286	0.289044366101366
0.79485704675286	0.288767785765432
0.79510704675286	0.288491510689437
0.79535704675286	0.288215540581327
0.79560704675286	0.287939875149371
0.79585704675286	0.287664514102158
0.79610704675286	0.287389457148601
0.79635704675286	0.287114703997935
0.79660704675286	0.286840254359714
0.79685704675286	0.286566107943815
0.79710704675286	0.286292264460434
0.79735704675286	0.286018723620088
0.79760704675286	0.285745485133612
0.79785704675286	0.285472548712164
0.79810704675286	0.28519991406722
0.79835704675286	0.284927580910574
0.79860704675286	0.284655548954338
0.79885704675286	0.284383817910945
0.79910704675286	0.284112387493145
0.79935704675286	0.283841257414005
0.79960704675286	0.283570427386911
0.79985704675286	0.283299897125564
0.80010704675286	0.283029666343984
0.80035704675286	0.282759734756506
0.80060704675286	0.282490102077783
0.80085704675286	0.282220768022782
0.80110704675286	0.281951732306788
0.80135704675286	0.281682994645399
0.80160704675286	0.28141455475453
0.80185704675286	0.281146412350409
0.80210704675286	0.28087856714958
0.80235704675286	0.2806110188689
0.80260704675286	0.280343767225541
0.80285704675286	0.280076811936988
0.80310704675286	0.279810152721039
0.80335704675286	0.279543789295806
0.80360704675286	0.279277721379712
0.80385704675286	0.279011948691494
0.80410704675286	0.2787464709502
0.80435704675286	0.278481287875191
0.80460704675286	0.278216399186139
0.80485704675286	0.277951804603025
0.80510704675286	0.277687503846145
0.80535704675286	0.277423496636102
0.80560704675286	0.277159782693812
0.80585704675286	0.276896361740499
0.80610704675286	0.276633233497697
0.80635704675286	0.276370397687251
0.80660704675286	0.276107854031314
0.80685704675286	0.275845602252347
0.80710704675286	0.275583642073121
0.80735704675286	0.275321973216715
0.80760704675286	0.275060595406515
0.80785704675286	0.274799508366216
0.80810704675286	0.274538711819819
0.80835704675286	0.274278205491634
0.80860704675286	0.274017989106276
0.80885704675286	0.273758062388666
0.80910704675286	0.273498425064033
0.80935704675286	0.273239076857913
0.80960704675286	0.272980017496143
0.80985704675286	0.272721246704869
0.81010704675286	0.272462764210543
0.81035704675286	0.272204569739919
0.81060704675286	0.271946663020055
0.81085704675286	0.271689043778317
0.81110704675286	0.271431711742371
0.81135704675286	0.271174666640188
0.81160704675286	0.270917908200044
0.81185704675286	0.270661436150515
0.81210704675286	0.270405250220483
0.81235704675286	0.270149350139129
0.81260704675286	0.269893735635939
0.81285704675286	0.269638406440699
0.81310704675286	0.269383362283498
0.81335704675286	0.269128602894726
0.81360704675286	0.268874128005072
0.81385704675286	0.26861993734553
0.81410704675286	0.26836603064739
0.81435704675286	0.268112407642245
0.81460704675286	0.267859068061988
0.81485704675286	0.267606011638808
0.81510704675286	0.267353238105199
0.81535704675286	0.267100747193949
0.81560704675286	0.266848538638147
0.81585704675286	0.266596612171181
0.81610704675286	0.266344967526736
0.81635704675286	0.266093604438795
0.81660704675286	0.26584252264164
0.81685704675286	0.265591721869849
0.81710704675286	0.265341201858297
0.81735704675286	0.265090962342157
0.81760704675286	0.264841003056897
0.81785704675286	0.264591323738282
0.81810704675286	0.264341924122374
0.81835704675286	0.264092803945529
0.81860704675286	0.263843962944398
0.81885704675286	0.26359540085593
0.81910704675286	0.263347117417366
0.81935704675286	0.263099112366243
0.81960704675286	0.262851385440391
0.81985704675286	0.262603936377935
0.82010704675286	0.262356764917295
0.82035704675286	0.262109870797181
0.82060704675286	0.2618632537566
0.82085704675286	0.261616913534849
0.82110704675286	0.261370849871519
0.82135704675286	0.261125062506493
0.82160704675286	0.260879551179947
0.82185704675286	0.260634315632347
0.82210704675286	0.260389355604452
0.82235704675286	0.260144670837312
0.82260704675286	0.259900261072267
0.82285704675286	0.259656126050949
0.82310704675286	0.25941226551528
0.82335704675286	0.259168679207472
0.82360704675286	0.258925366870027
0.82385704675286	0.258682328245735
0.82410704675286	0.25843956307768
0.82435704675286	0.258197071109229
0.82460704675286	0.257954852084043
0.82485704675286	0.257712905746068
0.82510704675286	0.25747123183954
0.82535704675286	0.257229830108983
0.82560704675286	0.256988700299207
0.82585704675286	0.256747842155312
0.82610704675286	0.256507255422684
0.82635704675286	0.256266939846995
0.82660704675286	0.256026895174205
0.82685704675286	0.255787121150559
0.82710704675286	0.255547617522591
0.82735704675286	0.255308384037116
0.82760704675286	0.25506942044124
0.82785704675286	0.25483072648235
0.82810704675286	0.25459230190812
0.82835704675286	0.254354146466509
0.82860704675286	0.25411625990576
0.82885704675286	0.2538786419744
0.82910704675286	0.25364129242124
0.82935704675286	0.253404210995374
0.82960704675286	0.253167397446183
0.82985704675286	0.252930851523326
0.83010704675286	0.252694572976748
0.83035704675286	0.252458561556677
0.83060704675286	0.252222817013621
0.83085704675286	0.251987339098374
0.83110704675286	0.251752127562006
0.83135704675286	0.251517182155875
0.83160704675286	0.251282502631616
0.83185704675286	0.251048088741147
0.83210704675286	0.250813940236665
0.83235704675286	0.250580056870651
0.83260704675286	0.250346438395861
0.83285704675286	0.250113084565337
0.83310704675286	0.249879995132397
0.83335704675286	0.249647169850638
0.83360704675286	0.249414608473938
0.83385704675286	0.249182310756455
0.83410704675286	0.248950276452623
0.83435704675286	0.248718505317156
0.83460704675286	0.248486997105046
0.83485704675286	0.248255751571562
0.83510704675286	0.248024768472253
0.83535704675286	0.247794047562943
0.83560704675286	0.247563588599735
0.83585704675286	0.247333391339007
0.83610704675286	0.247103455537415
0.83635704675286	0.246873780951891
0.83660704675286	0.246644367339643
0.83685704675286	0.246415214458156
0.83710704675286	0.246186322065189
0.83735704675286	0.245957689918778
0.83760704675286	0.245729317777231
0.83785704675286	0.245501205399135
0.83810704675286	0.245273352543349
0.83835704675286	0.245045758969007
0.83860704675286	0.244818424435517
0.83885704675286	0.244591348702562
0.83910704675286	0.244364531530095
0.83935704675286	0.244137972678347
0.83960704675286	0.243911671907819
0.83985704675286	0.243685628979286
0.84010704675286	0.243459843653795
0.84035704675286	0.243234315692665
0.84060704675286	0.243009044857489
0.84085704675286	0.24278403091013
0.84110704675286	0.242559273612723
0.84135704675286	0.242334772727673
0.84160704675286	0.24211052801766
0.84185704675286	0.24188653924563
0.84210704675286	0.241662806174803
0.84235704675286	0.241439328568667
0.84260704675286	0.241216106190982
0.84285704675286	0.240993138805776
0.84310704675286	0.240770426177348
0.84335704675286	0.240547968070266
0.84360704675286	0.240325764249367
0.84385704675286	0.240103814479756
0.84410704675286	0.239882118526807
0.84435704675286	0.239660676156164
0.84460704675286	0.239439487133735
0.84485704675286	0.239218551225701
0.84510704675286	0.238997868198507
0.84535704675286	0.238777437818866
0.84560704675286	0.238557259853759
0.84585704675286	0.238337334070432
0.84610704675286	0.238117660236399
0.84635704675286	0.237898238119442
0.84660704675286	0.237679067487605
0.84685704675286	0.237460148109201
0.84710704675286	0.237241479752808
0.84735704675286	0.237023062187268
0.84760704675286	0.23680489518169
0.84785704675286	0.236586978505447
0.84810704675286	0.236369311928176
0.84835704675286	0.23615189521978
0.84860704675286	0.235934728150424
0.84885704675286	0.235717810490539
0.84910704675286	0.235501142010818
0.84935704675286	0.235284722482218
0.84960704675286	0.23506855167596
0.84985704675286	0.234852629363527
0.85010704675286	0.234636955316665
0.85035704675286	0.234421529307382
0.85060704675286	0.234206351107949
0.85085704675286	0.233991420490897
0.85110704675286	0.233776737229023
0.85135704675286	0.23356230109538
0.85160704675286	0.233348111863286
0.85185704675286	0.23313416930632
0.85210704675286	0.232920473198319
0.85235704675286	0.232707023313384
0.85260704675286	0.232493819425872
0.85285704675286	0.232280861310406
0.85310704675286	0.232068148741862
0.85335704675286	0.231855681495381
0.85360704675286	0.231643459346361
0.85385704675286	0.231431482070458
0.85410704675286	0.23121974944359
0.85435704675286	0.231008261241932
0.85460704675286	0.230797017241916
0.85485704675286	0.230586017220234
0.85510704675286	0.230375260953835
0.85535704675286	0.230164748219926
0.85560704675286	0.229954478795972
0.85585704675286	0.229744452459695
0.85610704675286	0.229534668989072
0.85635704675286	0.229325128162339
0.85660704675286	0.229115829757988
0.85685704675286	0.228906773554768
0.85710704675286	0.228697959331682
0.85735704675286	0.22848938686799
0.85760704675286	0.228281055943207
0.85785704675286	0.228072966337106
0.85810704675286	0.227865117829711
0.85835704675286	0.227657510201303
0.85860704675286	0.227450143232419
0.85885704675286	0.227243016703846
0.85910704675286	0.227036130396631
0.85935704675286	0.22682948409207
0.85960704675286	0.226623077571716
0.85985704675286	0.226416910617373
0.86010704675286	0.2262109830111
0.86035704675286	0.226005294535208
0.86060704675286	0.225799844972262
0.86085704675286	0.225594634105079
0.86110704675286	0.225389661716726
0.86135704675286	0.225184927590527
0.86160704675286	0.224980431510053
0.86185704675286	0.224776173259129
0.86210704675286	0.224572152621832
0.86235704675286	0.224368369382488
0.86260704675286	0.224164823325677
0.86285704675286	0.223961514236227
0.86310704675286	0.223758441899217
0.86335704675286	0.223555606099977
0.86360704675286	0.223353006624088
0.86385704675286	0.223150643257379
0.86410704675286	0.222948515785928
0.86435704675286	0.222746623996065
0.86460704675286	0.222544967674367
0.86485704675286	0.222343546607661
0.86510704675286	0.222142360583023
0.86535704675286	0.221941409387775
0.86560704675286	0.221740692809491
0.86585704675286	0.22154021063599
0.86610704675286	0.22133996265534
0.86635704675286	0.221139948655857
0.86660704675286	0.220940168426102
0.86685704675286	0.220740621754887
0.86710704675286	0.220541308431268
0.86735704675286	0.220342228244548
0.86760704675286	0.220143380984277
0.86785704675286	0.219944766440252
0.86810704675286	0.219746384402515
0.86835704675286	0.219548234661352
0.86860704675286	0.219350317007299
0.86885704675286	0.219152631231134
0.86910704675286	0.218955177123881
0.86935704675286	0.218757954476808
0.86960704675286	0.21856096308143
0.86985704675286	0.218364202729504
0.87010704675286	0.218167673213032
0.87035704675286	0.217971374324261
0.87060704675286	0.217775305855681
0.87085704675286	0.217579467600025
0.87110704675286	0.217383859350271
0.87135704675286	0.217188480899638
0.87160704675286	0.21699333204159
0.87185704675286	0.216798412569832
0.87210704675286	0.216603722278313
0.87235704675286	0.216409260961223
0.87260704675286	0.216215028412995
0.87285704675286	0.216021024428303
0.87310704675286	0.215827248802063
0.87335704675286	0.215633701329433
0.87360704675286	0.215440381805811
0.87385704675286	0.215247290026837
0.87410704675286	0.215054425788391
0.87435704675286	0.214861788886594
0.87460704675286	0.214669379117807
0.87485704675286	0.214477196278632
0.87510704675286	0.21428524016591
0.87535704675286	0.21409351057672
0.87560704675286	0.213902007308385
0.87585704675286	0.213710730158463
0.87610704675286	0.213519678924754
0.87635704675286	0.213328853405293
0.87660704675286	0.213138253398358
0.87685704675286	0.212947878702463
0.87710704675286	0.212757729116361
0.87735704675286	0.212567804439041
0.87760704675286	0.212378104469733
0.87785704675286	0.212188629007902
0.87810704675286	0.211999377853251
0.87835704675286	0.211810350805722
0.87860704675286	0.21162154766549
0.87885704675286	0.211432968232969
0.87910704675286	0.211244612308811
0.87935704675286	0.211056479693902
0.87960704675286	0.210868570189364
0.87985704675286	0.210680883596557
0.88010704675286	0.210493419717074
0.88035704675286	0.210306178352744
0.88060704675286	0.210119159305635
0.88085704675286	0.209932362378043
0.88110704675286	0.209745787372505
0.88135704675286	0.20955943409179
0.88160704675286	0.209373302338901
0.88185704675286	0.209187391917077
0.88210704675286	0.209001702629789
0.88235704675286	0.208816234280742
0.88260704675286	0.208630986673877
0.88285704675286	0.208445959613365
0.88310704675286	0.208261152903611
0.88335704675286	0.208076566349256
0.88360704675286	0.207892199755169
0.88385704675286	0.207708052926456
0.88410704675286	0.207524125668451
0.88435704675286	0.207340417786723
0.88460704675286	0.207156929087073
0.88485704675286	0.206973659375532
0.88510704675286	0.206790608458363
0.88535704675286	0.206607776142062
0.88560704675286	0.206425162233353
0.88585704675286	0.206242766539194
0.88610704675286	0.206060588866772
0.88635704675286	0.205878629023505
0.88660704675286	0.20569688681704
0.88685704675286	0.205515362055256
0.88710704675286	0.205334054546261
0.88735704675286	0.205152964098392
0.88760704675286	0.204972090520216
0.88785704675286	0.20479143362053
0.88810704675286	0.20461099320836
0.88835704675286	0.204430769092959
0.88860704675286	0.20425076108381
0.88885704675286	0.204070968990625
0.88910704675286	0.203891392623343
0.88935704675286	0.203712031792132
0.88960704675286	0.203532886307387
0.88985704675286	0.203353955979732
0.89010704675286	0.203175240620017
0.89035704675286	0.20299674003932
0.89060704675286	0.202818454048945
0.89085704675286	0.202640382460425
0.89110704675286	0.202462525085518
0.89135704675286	0.202284881736209
0.89160704675286	0.202107452224708
0.89185704675286	0.201930236363453
0.89210704675286	0.201753233965107
0.89235704675286	0.201576444842558
0.89260704675286	0.20139986880892
0.89285704675286	0.201223505677534
0.89310704675286	0.201047355261962
0.89335704675286	0.200871417375995
0.89360704675286	0.200695691833646
0.89385704675286	0.200520178449154
0.89410704675286	0.200344877036981
0.89435704675286	0.200169787411815
0.89460704675286	0.199994909388565
0.89485704675286	0.199820242782366
0.89510704675286	0.199645787408577
0.89535704675286	0.199471543082776
0.89560704675286	0.199297509620771
0.89585704675286	0.199123686838586
0.89610704675286	0.198950074552473
0.89635704675286	0.198776672578903
0.89660704675286	0.198603480734572
0.89685704675286	0.198430498836395
0.89710704675286	0.198257726701511
0.89735704675286	0.198085164147282
0.89760704675286	0.19791281099129
0.89785704675286	0.197740667051336
0.89810704675286	0.197568732145447
0.89835704675286	0.197397006091867
0.89860704675286	0.197225488709064
0.89885704675286	0.197054179815723
0.89910704675286	0.196883079230751
0.89935704675286	0.196712186773278
0.89960704675286	0.19654150226265
0.89985704675286	0.196371025518434
0.90010704675286	0.196200756360418
0.90035704675286	0.196030694608607
0.90060704675286	0.195860840083227
0.90085704675286	0.195691192604724
0.90110704675286	0.195521751993761
0.90135704675286	0.195352518071219
0.90160704675286	0.1951834906582
0.90185704675286	0.195014669576024
0.90210704675286	0.194846054646225
0.90235704675286	0.194677645690562
0.90260704675286	0.194509442531005
0.90285704675286	0.194341444989745
0.90310704675286	0.194173652889191
0.90335704675286	0.194006066051966
0.90360704675286	0.193838684300914
0.90385704675286	0.193671507459092
0.90410704675286	0.193504535349776
0.90435704675286	0.193337767796458
0.90460704675286	0.193171204622846
0.90485704675286	0.193004845652863
0.90510704675286	0.19283869071065
0.90535704675286	0.192672739620562
0.90560704675286	0.192506992207171
0.90585704675286	0.192341448295262
0.90610704675286	0.192176107709838
0.90635704675286	0.192010970276115
0.90660704675286	0.191846035819523
0.90685704675286	0.191681304165709
0.90710704675286	0.191516775140533
0.90735704675286	0.191352448570069
0.90760704675286	0.191188324280606
0.90785704675286	0.191024402098646
0.90810704675286	0.190860681850904
0.90835704675286	0.19069716336431
0.90860704675286	0.190533846466007
0.90885704675286	0.190370730983351
0.90910704675286	0.19020781674391
0.90935704675286	0.190045103575464
0.90960704675286	0.18988259130601
0.90985704675286	0.189720279763752
0.91010704675286	0.189558168777109
0.91035704675286	0.189396258174711
0.91060704675286	0.189234547785402
0.91085704675286	0.189073037438235
0.91110704675286	0.188911726962474
0.91135704675286	0.188750616187598
0.91160704675286	0.188589704943295
0.91185704675286	0.188428993059462
0.91210704675286	0.188268480366208
0.91235704675286	0.188108166693856
0.91260704675286	0.187948051872934
0.91285704675286	0.187788135734184
0.91310704675286	0.187628418108556
0.91335704675286	0.18746889882721
0.91360704675286	0.187309577721518
0.91385704675286	0.187150454623058
0.91410704675286	0.18699152936362
0.91435704675286	0.186832801775202
0.91460704675286	0.186674271690011
0.91485704675286	0.186515938940463
0.91510704675286	0.186357803359182
0.91535704675286	0.186199864779002
0.91560704675286	0.186042123032963
0.91585704675286	0.185884577954316
0.91610704675286	0.185727229376516
0.91635704675286	0.185570077133229
0.91660704675286	0.185413121058329
0.91685704675286	0.185256360985893
0.91710704675286	0.185099796750209
0.91735704675286	0.184943428185772
0.91760704675286	0.184787255127282
0.91785704675286	0.184631277409647
0.91810704675286	0.184475494867981
0.91835704675286	0.184319907337604
0.91860704675286	0.184164514654042
0.91885704675286	0.184009316653029
0.91910704675286	0.183854313170503
0.91935704675286	0.183699504042607
0.91960704675286	0.183544889105691
0.91985704675286	0.183390468196309
0.92010704675286	0.183236241151222
0.92035704675286	0.183082207807394
0.92060704675286	0.182928368001995
0.92085704675286	0.182774721572397
0.92110704675286	0.182621268356181
0.92135704675286	0.18246800819113
0.92160704675286	0.182314940915228
0.92185704675286	0.182162066366668
0.92210704675286	0.182009384383844
0.92235704675286	0.181856894805354
0.92260704675286	0.181704597469999
0.92285704675286	0.181552492216783
0.92310704675286	0.181400578884916
0.92335704675286	0.181248857313807
0.92360704675286	0.181097327343068
0.92385704675286	0.180945988812517
0.92410704675286	0.180794841562172
0.92435704675286	0.180643885432253
0.92460704675286	0.180493120263182
0.92485704675286	0.180342545895583
0.92510704675286	0.180192162170283
0.92535704675286	0.180041968928309
0.92560704675286	0.179891966010891
0.92585704675286	0.179742153259457
0.92610704675286	0.17959253051564
0.92635704675286	0.179443097621271
0.92660704675286	0.179293854418382
0.92685704675286	0.179144800749208
0.92710704675286	0.178995936456182
0.92735704675286	0.178847261381937
0.92760704675286	0.178698775369307
0.92785704675286	0.178550478261326
0.92810704675286	0.178402369901226
0.92835704675286	0.178254450132442
0.92860704675286	0.178106718798606
0.92885704675286	0.177959175743547
0.92910704675286	0.177811820811298
0.92935704675286	0.177664653846087
0.92960704675286	0.177517674692342
0.92985704675286	0.17737088319469
0.93010704675286	0.177224279197957
0.93035704675286	0.177077862547164
0.93060704675286	0.176931633087533
0.93085704675286	0.176785590664484
0.93110704675286	0.176639735123632
0.93135704675286	0.176494066310793
0.93160704675286	0.176348584071978
0.93185704675286	0.176203288253395
0.93210704675286	0.176058178701452
0.93235704675286	0.175913255262751
0.93260704675286	0.175768517784091
0.93285704675286	0.175623966112469
0.93310704675286	0.175479600095078
0.93335704675286	0.175335419579306
0.93360704675286	0.175191424412739
0.93385704675286	0.175047614443157
0.93410704675286	0.174903989518537
0.93435704675286	0.174760549487052
0.93460704675286	0.174617294197069
0.93485704675286	0.174474223497151
0.93510704675286	0.174331337236058
0.93535704675286	0.174188635262741
0.93560704675286	0.174046117426349
0.93585704675286	0.173903783576224
0.93610704675286	0.173761633561904
0.93635704675286	0.17361966723312
0.93660704675286	0.173477884439798
0.93685704675286	0.173336285032057
0.93710704675286	0.173194868860212
0.93735704675286	0.173053635774768
0.93760704675286	0.172912585626428
0.93785704675286	0.172771718266085
0.93810704675286	0.172631033544827
0.93835704675286	0.172490531313934
0.93860704675286	0.172350211424879
0.93885704675286	0.172210073729329
0.93910704675286	0.172070118079142
0.93935704675286	0.17193034432637
0.93960704675286	0.171790752323256
0.93985704675286	0.171651341922235
0.94010704675286	0.171512112975936
0.94035704675286	0.171373065337177
0.94060704675286	0.17123419885897
0.94085704675286	0.171095513394517
0.94110704675286	0.170957008797212
0.94135704675286	0.170818684920641
0.94160704675286	0.170680541618578
0.94185704675286	0.170542578744992
0.94210704675286	0.170404796154041
0.94235704675286	0.170267193700071
0.94260704675286	0.170129771237623
0.94285704675286	0.169992528621425
0.94310704675286	0.169855465706397
0.94335704675286	0.169718582347647
0.94360704675286	0.169581878400475
0.94385704675286	0.169445353720369
0.94410704675286	0.169309008163007
0.94435704675286	0.169172841584257
0.94460704675286	0.169036853840175
0.94485704675286	0.168901044787008
0.94510704675286	0.168765414281189
0.94535704675286	0.168629962179342
0.94560704675286	0.168494688338278
0.94585704675286	0.168359592614999
0.94610704675286	0.168224674866694
0.94635704675286	0.168089934950737
0.94660704675286	0.167955372724696
0.94685704675286	0.167820988046321
0.94710704675286	0.167686780773554
0.94735704675286	0.167552750764523
0.94760704675286	0.167418897877542
0.94785704675286	0.167285221971114
0.94810704675286	0.167151722903929
0.94835704675286	0.167018400534863
0.94860704675286	0.16688525472298
0.94885704675286	0.166752285327528
0.94910704675286	0.166619492207946
0.94935704675286	0.166486875223856
0.94960704675286	0.166354434235066
0.94985704675286	0.166222169101572
0.95010704675286	0.166090079683554
0.95035704675286	0.16595816584138
0.95060704675286	0.165826427435601
0.95085704675286	0.165694864326956
0.95110704675286	0.165563476376366
0.95135704675286	0.165432263444941
0.95160704675286	0.165301225393974
0.95185704675286	0.165170362084943
0.95210704675286	0.16503967337951
0.95235704675286	0.164909159139523
0.95260704675286	0.164778819227013
0.95285704675286	0.164648653504198
0.95310704675286	0.164518661833477
0.95335704675286	0.164388844077434
0.95360704675286	0.164259200098838
0.95385704675286	0.164129729760639
0.95410704675286	0.164000432925975
0.95435704675286	0.163871309458162
0.95460704675286	0.163742359220704
0.95485704675286	0.163613582077284
0.95510704675286	0.163484977891773
0.95535704675286	0.16335654652822
0.95560704675286	0.163228287850859
0.95585704675286	0.163100201724107
0.95610704675286	0.162972288012561
0.95635704675286	0.162844546581002
0.95660704675286	0.162716977294395
0.95685704675286	0.162589580017884
0.95710704675286	0.162462354616794
0.95735704675286	0.162335300956636
0.95760704675286	0.162208418903099
0.95785704675286	0.162081708322054
0.95810704675286	0.161955169079555
0.95835704675286	0.161828801041834
0.95860704675286	0.161702604075307
0.95885704675286	0.161576578046569
0.95910704675286	0.161450722822397
0.95935704675286	0.161325038269748
0.95960704675286	0.161199524255759
0.95985704675286	0.161074180647748
0.96010704675286	0.160949007313211
0.96035704675286	0.160824004119829
0.96060704675286	0.160699170935456
0.96085704675286	0.160574507628132
0.96110704675286	0.160450014066073
0.96135704675286	0.160325690117674
0.96160704675286	0.160201535651513
0.96185704675286	0.160077550536344
0.96210704675286	0.1599537346411
0.96235704675286	0.159830087834894
0.96260704675286	0.159706609987018
0.96285704675286	0.159583300966942
0.96310704675286	0.159460160644314
0.96335704675286	0.159337188888961
0.96360704675286	0.159214385570889
0.96385704675286	0.15909175056028
0.96410704675286	0.158969283727495
0.96435704675286	0.158846984943074
0.96460704675286	0.158724854077732
0.96485704675286	0.158602891002364
0.96510704675286	0.158481095588041
0.96535704675286	0.158359467706012
0.96560704675286	0.158238007227702
0.96585704675286	0.158116714024714
0.96610704675286	0.157995587968826
0.96635704675286	0.157874628931997
0.96660704675286	0.157753836786359
0.96685704675286	0.157633211404219
0.96710704675286	0.157512752658065
0.96735704675286	0.157392460420557
0.96760704675286	0.157272334564533
0.96785704675286	0.157152374963007
0.96810704675286	0.157032581489168
0.96835704675286	0.15691295401638
0.96860704675286	0.156793492418185
0.96885704675286	0.156674196568297
0.96910704675286	0.156555066340608
0.96935704675286	0.156436101609184
0.96960704675286	0.156317302248265
0.96985704675286	0.156198668132268
0.97010704675286	0.156080199135782
0.97035704675286	0.155961895133574
0.97060704675286	0.155843756000581
0.97085704675286	0.155725781611918
0.97110704675286	0.155607971842873
0.97135704675286	0.155490326568908
0.97160704675286	0.155372845665657
0.97185704675286	0.155255529008932
0.97210704675286	0.155138376474714
0.97235704675286	0.155021387939161
0.97260704675286	0.154904563278603
0.97285704675286	0.154787902369542
0.97310704675286	0.154671405088656
0.97335704675286	0.154555071312793
0.97360704675286	0.154438900918975
0.97385704675286	0.154322893784399
0.97410704675286	0.15420704978643
0.97435704675286	0.154091368802609
0.97460704675286	0.153975850710648
0.97485704675286	0.153860495388431
0.97510704675286	0.153745302714015
0.97535704675286	0.153630272565628
0.97560704675286	0.153515404821672
0.97585704675286	0.153400699360716
0.97610704675286	0.153286156061506
0.97635704675286	0.153171774802956
0.97660704675286	0.153057555464152
0.97685704675286	0.15294349792435
0.97710704675286	0.152829602062981
0.97735704675286	0.152715867759643
0.97760704675286	0.152602294894106
0.97785704675286	0.15248888334631
0.97810704675286	0.152375632996368
0.97835704675286	0.152262543724562
0.97860704675286	0.152149615411341
0.97885704675286	0.15203684793733
0.97910704675286	0.151924241183319
0.97935704675286	0.151811795030272
0.97960704675286	0.151699509359319
0.97985704675286	0.151587384051764
0.98010704675286	0.151475418989075
0.98035704675286	0.151363614052894
0.98060704675286	0.15125196912503
0.98085704675286	0.151140484087462
0.98110704675286	0.151029158822338
0.98135704675286	0.150917993211975
0.98160704675286	0.150806987138858
0.98185704675286	0.150696140485641
0.98210704675286	0.150585453135147
0.98235704675286	0.150474924970367
0.98260704675286	0.15036455587446
0.98285704675286	0.150254345730754
0.98310704675286	0.150144294422744
0.98335704675286	0.150034401834094
0.98360704675286	0.149924667848635
0.98385704675286	0.149815092350366
0.98410704675286	0.149705675223453
0.98435704675286	0.14959641635223
0.98460704675286	0.149487315621198
0.98485704675286	0.149378372915025
0.98510704675286	0.149269588118547
0.98535704675286	0.149160961116767
0.98560704675286	0.149052491794852
0.98585704675286	0.148944180038139
0.98610704675286	0.148836025732131
0.98635704675286	0.148728028762495
0.98660704675286	0.148620189015067
0.98685704675286	0.148512506375849
0.98710704675286	0.148404980731007
0.98735704675286	0.148297611966876
0.98760704675286	0.148190399969953
0.98785704675286	0.148083344626905
0.98810704675286	0.147976445824562
0.98835704675286	0.147869703449919
0.98860704675286	0.147763117390138
0.98885704675286	0.147656687532545
0.98910704675286	0.147550413764633
0.98935704675286	0.147444295974057
0.98960704675286	0.14733833404864
0.98985704675286	0.147232527876368
0.99010704675286	0.147126877345392
0.99035704675286	0.147021382344027
0.99060704675286	0.146916042760754
0.99085704675286	0.146810858484216
0.99110704675286	0.146705829403222
0.99135704675286	0.146600955406745
0.99160704675286	0.146496236383921
0.99185704675286	0.146391672224049
0.99210704675286	0.146287262816595
0.99235704675286	0.146183008051186
0.99260704675286	0.146078907817612
0.99285704675286	0.145974962005829
0.99310704675286	0.145871170505953
0.99335704675286	0.145767533208265
0.99360704675286	0.14566405000321
0.99385704675286	0.145560720781394
0.99410704675286	0.145457545433585
0.99435704675286	0.145354523850718
0.99460704675286	0.145251655923885
0.99485704675286	0.145148941544344
0.99510704675286	0.145046380603515
0.99535704675286	0.144943972992979
0.99560704675286	0.144841718604479
0.99585704675286	0.144739617329921
0.99610704675286	0.144637669061374
0.99635704675286	0.144535873691066
0.99660704675286	0.144434231111387
0.99685704675286	0.14433274121489
0.99710704675286	0.14423140389429
0.99735704675286	0.144130219042462
0.99760704675286	0.14402918655244
0.99785704675286	0.143928306317423
0.99810704675286	0.14382757823077
0.99835704675286	0.143727002185999
0.99860704675286	0.143626578076789
0.99885704675286	0.143526305796983
0.99910704675286	0.143426185240579
0.99935704675286	0.14332621630174
0.999517785064645	0.143262020978731
0.99967852337643	0.143197888260995
0.999839261688215	0.143133818120504
1	0.143069810529261


==> graphics/simulation-14.tsv <==
0.62182981812411	0.750954037029546
0.62182981812411	0.750954037029546


==> graphics/simulation-15.tsv <==
0.62182981812411	0.683812031099613
0.62182981812411	0.572895663137365


==> graphics/simulation-16.tsv <==
0	0.075
1	0.075


==> graphics/simulation-17.tsv <==
0	-0.075
1	-0.075


==> graphics/simulation-18.tsv <==
0	-0.075
0	-0.075
0.00025	-0.075
0.0005	-0.075
0.00075	-0.075
0.001	-0.075
0.00125	-0.075
0.0015	-0.075
0.00175	-0.075
0.002	-0.075
0.00225	-0.075
0.0025	-0.075
0.00275	-0.075
0.003	-0.075
0.00325	-0.075
0.0035	-0.075
0.00375	-0.075
0.004	-0.075
0.00425	-0.075
0.0045	-0.075
0.00475	-0.075
0.005	-0.075
0.00525	-0.075
0.0055	-0.075
0.00575	-0.075
0.006	-0.075
0.00625	-0.075
0.0065	-0.075
0.00675	-0.075
0.007	-0.075
0.00725	-0.075
0.0075	-0.075
0.00775	-0.075
0.008	-0.075
0.00825	-0.075
0.0085	-0.075
0.00875	-0.075
0.009	-0.075
0.00925	-0.075
0.0095	-0.075
0.00975	-0.075
0.01	-0.075
0.01025	-0.075
0.0105	-0.075
0.01075	-0.075
0.011	-0.075
0.01125	-0.075
0.0115	-0.075
0.01175	-0.075
0.012	-0.075
0.01225	-0.075
0.0125	-0.075
0.01275	-0.075
0.013	-0.075
0.01325	-0.075
0.0135	-0.075
0.01375	-0.075
0.014	-0.075
0.01425	-0.075
0.0145	-0.075
0.01475	-0.075
0.015	-0.075
0.01525	-0.075
0.0155	-0.075
0.01575	-0.075
0.016	-0.075
0.01625	-0.075
0.0165	-0.075
0.01675	-0.075
0.017	-0.075
0.01725	-0.075
0.0175	-0.075
0.01775	-0.075
0.018	-0.075
0.01825	-0.075
0.0185	-0.075
0.01875	-0.075
0.019	-0.075
0.01925	-0.075
0.0195	-0.075
0.01975	-0.075
0.02	-0.075
0.02025	-0.075
0.0205	-0.075
0.02075	-0.075
0.021	-0.075
0.02125	-0.075
0.0215	-0.075
0.02175	-0.075
0.022	-0.075
0.02225	-0.075
0.0225	-0.075
0.02275	-0.075
0.023	-0.075
0.02325	-0.075
0.0235	-0.075
0.02375	-0.075
0.024	-0.075
0.02425	-0.075
0.0245	-0.075
0.02475	-0.075
0.025	-0.075
0.02525	-0.075
0.0255	-0.075
0.02575	-0.075
0.026	-0.075
0.02625	-0.075
0.0265	-0.075
0.02675	-0.075
0.027	-0.075
0.02725	-0.075
0.0275	-0.075
0.02775	-0.075
0.028	-0.075
0.02825	-0.075
0.0285	-0.075
0.02875	-0.075
0.029	-0.075
0.02925	-0.075
0.0295	-0.075
0.02975	-0.075
0.03	-0.075
0.03025	-0.075
0.0305	-0.075
0.03075	-0.075
0.031	-0.075
0.03125	-0.075
0.0315	-0.075
0.03175	-0.075
0.032	-0.075
0.03225	-0.075
0.0325	-0.075
0.03275	-0.075
0.033	-0.075
0.03325	-0.075
0.0335	-0.075
0.03375	-0.075
0.034	-0.075
0.03425	-0.075
0.0345	-0.075
0.03475	-0.075
0.035	-0.075
0.03525	-0.075
0.0355	-0.075
0.03575	-0.075
0.036	-0.075
0.03625	-0.075
0.0365	-0.075
0.03675	-0.075
0.037	-0.075
0.03725	-0.075
0.0375	-0.075
0.03775	-0.075
0.038	-0.075
0.03825	-0.075
0.0385	-0.075
0.03875	-0.075
0.039	-0.075
0.03925	-0.075
0.0395	-0.075
0.03975	-0.075
0.04	-0.075
0.04025	-0.075
0.0405	-0.075
0.04075	-0.075
0.041	-0.075
0.04125	-0.075
0.0415	-0.075
0.04175	-0.075
0.042	-0.075
0.04225	-0.075
0.0425	-0.075
0.04275	-0.075
0.043	-0.075
0.04325	-0.075
0.0435	-0.075
0.04375	-0.075
0.044	-0.075
0.04425	-0.075
0.0445	-0.075
0.04475	-0.075
0.045	-0.075
0.04525	-0.075
0.0455	-0.075
0.04575	-0.075
0.046	-0.075
0.04625	-0.075
0.0465	-0.075
0.04675	-0.075
0.047	-0.075
0.04725	-0.075
0.0475	-0.075
0.04775	-0.075
0.048	-0.075
0.04825	-0.075
0.0485	-0.075
0.04875	-0.075
0.049	-0.075
0.04925	-0.075
0.0495	-0.075
0.04975	-0.075
0.05	-0.075
0.05025	-0.075
0.0505	-0.075
0.05075	-0.075
0.051	-0.075
0.05125	-0.075
0.0515	-0.075
0.05175	-0.075
0.052	-0.075
0.05225	-0.075
0.0525	-0.075
0.05275	-0.075
0.053	-0.075
0.05325	-0.075
0.0535	-0.075
0.05375	-0.075
0.054	-0.075
0.05425	-0.075
0.0545	-0.075
0.05475	-0.075
0.055	-0.075
0.05525	-0.075
0.0555	-0.075
0.05575	-0.075
0.056	-0.075
0.05625	-0.075
0.0565	-0.075
0.05675	-0.075
0.057	-0.075
0.05725	-0.075
0.0575	-0.075
0.05775	-0.075
0.058	-0.075
0.05825	-0.075
0.0585	-0.075
0.05875	-0.075
0.059	-0.075
0.05925	-0.075
0.0595	-0.075
0.05975	-0.075
0.06	-0.075
0.06025	-0.075
0.0605	-0.075
0.06075	-0.075
0.061	-0.075
0.06125	-0.075
0.0615	-0.075
0.06175	-0.075
0.062	-0.075
0.06225	-0.075
0.0625	-0.075
0.06275	-0.075
0.063	-0.075
0.06325	-0.075
0.0635	-0.075
0.06375	-0.075
0.064	-0.075
0.06425	-0.075
0.0645	-0.075
0.06475	-0.075
0.065	-0.075
0.06525	-0.075
0.0655	-0.075
0.06575	-0.075
0.066	-0.075
0.06625	-0.075
0.0665	-0.075
0.06675	-0.075
0.067	-0.075
0.06725	-0.075
0.0675	-0.075
0.06775	-0.075
0.068	-0.075
0.06825	-0.075
0.0685	-0.075
0.06875	-0.075
0.069	-0.075
0.06925	-0.075
0.0695	-0.075
0.06975	-0.075
0.07	-0.075
0.07025	-0.075
0.0705	-0.075
0.07075	-0.075
0.071	-0.075
0.07125	-0.075
0.0715	-0.075
0.07175	-0.075
0.0720000000000001	-0.075
0.0722500000000001	-0.075
0.0725000000000001	-0.075
0.0727500000000001	-0.075
0.0730000000000001	-0.075
0.0732500000000001	-0.075
0.0735000000000001	-0.075
0.0737500000000001	-0.075
0.0740000000000001	-0.075
0.0742500000000001	-0.075
0.0745000000000001	-0.075
0.0747500000000001	-0.075
0.0750000000000001	-0.075
0.0752500000000001	-0.075
0.0755000000000001	-0.075
0.0757500000000001	-0.075
0.0760000000000001	-0.075
0.0762500000000001	-0.075
0.0765000000000001	-0.075
0.0767500000000001	-0.075
0.0770000000000001	-0.075
0.0772500000000001	-0.075
0.0775000000000001	-0.075
0.0777500000000001	-0.075
0.0780000000000001	-0.075
0.0782500000000001	-0.075
0.0785000000000001	-0.075
0.0787500000000001	-0.075
0.0790000000000001	-0.075
0.0792500000000001	-0.075
0.0795000000000001	-0.075
0.0797500000000001	-0.075
0.0800000000000001	-0.075
0.0802500000000001	-0.075
0.0805000000000001	-0.075
0.0807500000000001	-0.075
0.0810000000000001	-0.075
0.0812500000000001	-0.075
0.0815000000000001	-0.075
0.0817500000000001	-0.075
0.0820000000000001	-0.075
0.0822500000000001	-0.075
0.0825000000000001	-0.075
0.0827500000000001	-0.075
0.0830000000000001	-0.075
0.0832500000000001	-0.075
0.0835000000000001	-0.075
0.0837500000000001	-0.075
0.0840000000000001	-0.075
0.0842500000000001	-0.075
0.0845000000000001	-0.075
0.0847500000000001	-0.075
0.0850000000000001	-0.075
0.0852500000000001	-0.075
0.0855000000000001	-0.075
0.0857500000000001	-0.075
0.0860000000000001	-0.075
0.0862500000000001	-0.075
0.0865000000000001	-0.075
0.0867500000000001	-0.075
0.0870000000000001	-0.075
0.0872500000000001	-0.075
0.0875000000000001	-0.075
0.0877500000000001	-0.075
0.0880000000000001	-0.075
0.0882500000000001	-0.075
0.0885000000000001	-0.075
0.0887500000000001	-0.075
0.0890000000000001	-0.075
0.0892500000000001	-0.075
0.0895000000000001	-0.075
0.0897500000000001	-0.075
0.0900000000000001	-0.075
0.0902500000000001	-0.075
0.0905000000000001	-0.075
0.0907500000000001	-0.075
0.0910000000000001	-0.075
0.0912500000000001	-0.075
0.0915000000000001	-0.075
0.0917500000000001	-0.075
0.0920000000000001	-0.075
0.0922500000000001	-0.075
0.0925000000000001	-0.075
0.0927500000000001	-0.075
0.0930000000000001	-0.075
0.0932500000000001	-0.075
0.0935000000000001	-0.075
0.0937500000000001	-0.075
0.0940000000000001	-0.075
0.0942500000000001	-0.075
0.0945000000000001	-0.075
0.0947500000000001	-0.075
0.0950000000000001	-0.075
0.0952500000000001	-0.075
0.0955000000000001	-0.075
0.0957500000000001	-0.075
0.0960000000000001	-0.075
0.0962500000000001	-0.075
0.0965000000000001	-0.075
0.0967500000000001	-0.075
0.0970000000000001	-0.075
0.0972500000000001	-0.075
0.0975000000000001	-0.075
0.0977500000000001	-0.075
0.0980000000000001	-0.075
0.0982500000000001	-0.075
0.0985000000000001	-0.075
0.0987500000000001	-0.075
0.0990000000000001	-0.075
0.0992500000000001	-0.075
0.0995000000000001	-0.075
0.0997500000000001	-0.075
0.1	-0.075
0.10025	-0.075
0.1005	-0.075
0.10075	-0.075
0.101	-0.075
0.10125	-0.075
0.1015	-0.075
0.10175	-0.075
0.102	-0.075
0.10225	-0.075
0.1025	-0.075
0.10275	-0.075
0.103	-0.075
0.10325	-0.075
0.1035	-0.075
0.10375	-0.075
0.104	-0.075
0.10425	-0.075
0.1045	-0.075
0.10475	-0.075
0.105	-0.075
0.10525	-0.075
0.1055	-0.075
0.10575	-0.075
0.106	-0.075
0.10625	-0.075
0.1065	-0.075
0.10675	-0.075
0.107	-0.075
0.10725	-0.075
0.1075	-0.075
0.10775	-0.075
0.108	-0.075
0.10825	-0.075
0.1085	-0.075
0.10875	-0.075
0.109	-0.075
0.10925	-0.075
0.1095	-0.075
0.10975	-0.075
0.11	-0.075
0.11025	-0.075
0.1105	-0.075
0.11075	-0.075
0.111	-0.075
0.11125	-0.075
0.1115	-0.075
0.11175	-0.075
0.112	-0.075
0.11225	-0.075
0.1125	-0.075
0.11275	-0.075
0.113	-0.075
0.11325	-0.075
0.1135	-0.075
0.11375	-0.075
0.114	-0.075
0.11425	-0.075
0.1145	-0.075
0.11475	-0.075
0.115	-0.075
0.11525	-0.075
0.1155	-0.075
0.11575	-0.075
0.116	-0.075
0.11625	-0.075
0.1165	-0.075
0.11675	-0.075
0.117	-0.075
0.11725	-0.075
0.1175	-0.075
0.11775	-0.075
0.118	-0.075
0.11825	-0.075
0.1185	-0.075
0.11875	-0.075
0.119	-0.075
0.11925	-0.075
0.1195	-0.075
0.11975	-0.075
0.12	-0.075
0.12025	-0.075
0.1205	-0.075
0.12075	-0.075
0.121	-0.075
0.12125	-0.075
0.1215	-0.075
0.12175	-0.075
0.122	-0.075
0.12225	-0.075
0.1225	-0.075
0.12275	-0.075
0.123	-0.075
0.12325	-0.075
0.1235	-0.075
0.12375	-0.075
0.124	-0.075
0.12425	-0.075
0.1245	-0.075
0.12475	-0.075
0.125	-0.075
0.12525	-0.075
0.1255	-0.075
0.12575	-0.075
0.126	-0.075
0.12625	-0.075
0.1265	-0.075
0.12675	-0.075
0.127	-0.075
0.12725	-0.075
0.1275	-0.075
0.12775	-0.075
0.128	-0.075
0.12825	-0.075
0.1285	-0.075
0.12875	-0.075
0.129	-0.075
0.12925	-0.075
0.1295	-0.075
0.12975	-0.075
0.13	-0.075
0.13025	-0.075
0.1305	-0.075
0.13075	-0.075
0.131	-0.075
0.13125	-0.075
0.1315	-0.075
0.13175	-0.075
0.132	-0.075
0.13225	-0.075
0.1325	-0.075
0.13275	-0.075
0.133	-0.075
0.13325	-0.075
0.1335	-0.075
0.13375	-0.075
0.134	-0.075
0.13425	-0.075
0.1345	-0.075
0.13475	-0.075
0.135	-0.075
0.13525	-0.075
0.1355	-0.075
0.13575	-0.075
0.136	-0.075
0.13625	-0.075
0.1365	-0.075
0.13675	-0.075
0.137	-0.075
0.13725	-0.075
0.1375	-0.075
0.13775	-0.075
0.138	-0.075
0.13825	-0.075
0.1385	-0.075
0.13875	-0.075
0.139	-0.075
0.13925	-0.075
0.1395	-0.075
0.13975	-0.075
0.14	-0.075
0.14025	-0.075
0.1405	-0.075
0.14075	-0.075
0.141	-0.075
0.14125	-0.075
0.1415	-0.075
0.14175	-0.075
0.142	-0.075
0.14225	-0.075
0.1425	-0.075
0.14275	-0.075
0.143	-0.075
0.14325	-0.075
0.1435	-0.075
0.14375	-0.075
0.144	-0.075
0.14425	-0.075
0.1445	-0.075
0.14475	-0.075
0.145	-0.075
0.14525	-0.075
0.1455	-0.075
0.14575	-0.075
0.146	-0.075
0.14625	-0.075
0.1465	-0.075
0.14675	-0.075
0.147	-0.075
0.14725	-0.075
0.1475	-0.075
0.14775	-0.075
0.148	-0.075
0.14825	-0.075
0.1485	-0.075
0.14875	-0.075
0.149	-0.075
0.14925	-0.075
0.1495	-0.075
0.14975	-0.075
0.15	-0.075
0.15025	-0.075
0.1505	-0.075
0.15075	-0.075
0.151	-0.075
0.15125	-0.075
0.1515	-0.075
0.15175	-0.075
0.152	-0.075
0.15225	-0.075
0.1525	-0.075
0.15275	-0.075
0.153	-0.075
0.15325	-0.075
0.1535	-0.075
0.15375	-0.075
0.154	-0.075
0.15425	-0.075
0.1545	-0.075
0.15475	-0.075
0.155	-0.075
0.15525	-0.075
0.1555	-0.075
0.15575	-0.075
0.156	-0.075
0.15625	-0.075
0.1565	-0.075
0.15675	-0.075
0.157	-0.075
0.15725	-0.075
0.1575	-0.075
0.15775	-0.075
0.158	-0.075
0.15825	-0.075
0.1585	-0.075
0.15875	-0.075
0.159	-0.075
0.15925	-0.075
0.1595	-0.075
0.15975	-0.075
0.16	-0.075
0.16025	-0.075
0.1605	-0.075
0.16075	-0.075
0.161	-0.075
0.16125	-0.075
0.1615	-0.075
0.16175	-0.075
0.162	-0.075
0.16225	-0.075
0.1625	-0.075
0.16275	-0.075
0.163	-0.075
0.16325	-0.075
0.1635	-0.075
0.16375	-0.075
0.164	-0.075
0.16425	-0.075
0.1645	-0.075
0.16475	-0.075
0.165	-0.075
0.16525	-0.075
0.1655	-0.075
0.16575	-0.075
0.166	-0.075
0.16625	-0.075
0.1665	-0.075
0.16675	-0.075
0.167	-0.075
0.16725	-0.075
0.1675	-0.075
0.16775	-0.075
0.168	-0.075
0.16825	-0.075
0.1685	-0.075
0.16875	-0.075
0.169	-0.075
0.16925	-0.075
0.1695	-0.075
0.16975	-0.075
0.17	-0.075
0.17025	-0.075
0.1705	-0.075
0.17075	-0.075
0.171	-0.075
0.17125	-0.075
0.1715	-0.075
0.17175	-0.075
0.172	-0.075
0.17225	-0.075
0.1725	-0.075
0.17275	-0.075
0.173	-0.075
0.17325	-0.075
0.1735	-0.075
0.17375	-0.075
0.174	-0.075
0.17425	-0.075
0.1745	-0.075
0.17475	-0.075
0.175	-0.075
0.17525	-0.075
0.1755	-0.075
0.17575	-0.075
0.176	-0.075
0.17625	-0.075
0.1765	-0.075
0.17675	-0.075
0.177	-0.075
0.17725	-0.075
0.1775	-0.075
0.17775	-0.075
0.178	-0.075
0.17825	-0.075
0.1785	-0.075
0.17875	-0.075
0.179	-0.075
0.17925	-0.075
0.1795	-0.075
0.17975	-0.075
0.18	-0.075
0.18025	-0.075
0.1805	-0.075
0.18075	-0.075
0.181	-0.075
0.18125	-0.075
0.1815	-0.075
0.18175	-0.075
0.182	-0.075
0.18225	-0.075
0.1825	-0.075
0.18275	-0.075
0.183	-0.075
0.18325	-0.075
0.1835	-0.075
0.18375	-0.075
0.184	-0.075
0.18425	-0.075
0.1845	-0.075
0.18475	-0.075
0.185	-0.075
0.18525	-0.075
0.1855	-0.075
0.18575	-0.075
0.186	-0.075
0.18625	-0.075
0.1865	-0.075
0.18675	-0.075
0.187	-0.075
0.18725	-0.075
0.1875	-0.075
0.18775	-0.075
0.188	-0.075
0.18825	-0.075
0.1885	-0.075
0.18875	-0.075
0.189	-0.075
0.18925	-0.075
0.1895	-0.075
0.18975	-0.075
0.19	-0.075
0.19025	-0.075
0.1905	-0.075
0.19075	-0.075
0.191	-0.075
0.19125	-0.075
0.1915	-0.075
0.19175	-0.075
0.192	-0.075
0.19225	-0.075
0.1925	-0.075
0.19275	-0.075
0.193	-0.075
0.19325	-0.075
0.1935	-0.075
0.19375	-0.075
0.194	-0.075
0.19425	-0.075
0.1945	-0.075
0.19475	-0.075
0.195	-0.075
0.19525	-0.075
0.1955	-0.075
0.19575	-0.075
0.196	-0.075
0.19625	-0.075
0.1965	-0.075
0.19675	-0.075
0.197	-0.075
0.19725	-0.075
0.1975	-0.075
0.19775	-0.075
0.198	-0.075
0.19825	-0.075
0.1985	-0.075
0.19875	-0.075
0.199	-0.075
0.19925	-0.075
0.1995	-0.075
0.19975	-0.075
0.2	-0.075
0.20025	-0.075
0.2005	-0.075
0.20075	-0.075
0.201	-0.075
0.20125	-0.075
0.2015	-0.075
0.20175	-0.075
0.202	-0.075
0.20225	-0.075
0.2025	-0.075
0.20275	-0.075
0.203	-0.075
0.20325	-0.075
0.2035	-0.075
0.20375	-0.075
0.204	-0.075
0.20425	-0.075
0.2045	-0.075
0.20475	-0.075
0.205	-0.075
0.20525	-0.075
0.2055	-0.075
0.20575	-0.075
0.206	-0.075
0.20625	-0.075
0.2065	-0.075
0.20675	-0.075
0.207	-0.075
0.20725	-0.075
0.2075	-0.075
0.20775	-0.075
0.208	-0.075
0.20825	-0.075
0.2085	-0.075
0.20875	-0.075
0.209	-0.075
0.20925	-0.075
0.2095	-0.075
0.20975	-0.075
0.21	-0.075
0.21025	-0.075
0.2105	-0.075
0.21075	-0.075
0.211	-0.075
0.21125	-0.075
0.2115	-0.075
0.21175	-0.075
0.212	-0.075
0.21225	-0.075
0.2125	-0.075
0.21275	-0.075
0.213	-0.075
0.21325	-0.075
0.2135	-0.075
0.21375	-0.075
0.214	-0.075
0.21425	-0.075
0.2145	-0.075
0.21475	-0.075
0.215	-0.075
0.21525	-0.075
0.2155	-0.075
0.21575	-0.075
0.216	-0.075
0.21625	-0.075
0.2165	-0.075
0.21675	-0.075
0.217	-0.075
0.21725	-0.075
0.2175	-0.075
0.21775	-0.075
0.218	-0.075
0.21825	-0.075
0.2185	-0.075
0.21875	-0.075
0.219	-0.075
0.21925	-0.075
0.2195	-0.075
0.21975	-0.075
0.22	-0.075
0.22025	-0.075
0.2205	-0.075
0.22075	-0.075
0.221	-0.075
0.22125	-0.075
0.2215	-0.075
0.22175	-0.075
0.222	-0.075
0.22225	-0.075
0.2225	-0.075
0.22275	-0.075
0.223	-0.075
0.22325	-0.075
0.2235	-0.075
0.22375	-0.075
0.224	-0.075
0.22425	-0.075
0.2245	-0.075
0.22475	-0.075
0.225	-0.075
0.22525	-0.075
0.2255	-0.075
0.22575	-0.075
0.226	-0.075
0.22625	-0.075
0.2265	-0.075
0.22675	-0.075
0.227	-0.075
0.22725	-0.075
0.2275	-0.075
0.22775	-0.075
0.228	-0.075
0.22825	-0.075
0.2285	-0.075
0.22875	-0.075
0.229	-0.075
0.22925	-0.075
0.2295	-0.075
0.22975	-0.075
0.23	-0.075
0.23025	-0.075
0.2305	-0.075
0.23075	-0.075
0.231	-0.075
0.23125	-0.075
0.2315	-0.075
0.23175	-0.075
0.232	-0.075
0.23225	-0.075
0.2325	-0.075
0.23275	-0.075
0.233	-0.075
0.23325	-0.075
0.2335	-0.075
0.23375	-0.075
0.234	-0.075
0.23425	-0.075
0.2345	-0.075
0.23475	-0.075
0.235	-0.075
0.23525	-0.075
0.2355	-0.075
0.23575	-0.075
0.236	-0.075
0.23625	-0.075
0.2365	-0.075
0.23675	-0.075
0.237	-0.075
0.23725	-0.075
0.2375	-0.075
0.23775	-0.075
0.238	-0.075
0.23825	-0.075
0.2385	-0.075
0.23875	-0.075
0.239	-0.075
0.23925	-0.075
0.2395	-0.075
0.23975	-0.075
0.24	-0.075
0.24025	-0.075
0.2405	-0.075
0.24075	-0.075
0.241	-0.075
0.24125	-0.075
0.2415	-0.075
0.24175	-0.075
0.242	-0.075
0.24225	-0.075
0.2425	-0.075
0.24275	-0.075
0.243	-0.075
0.24325	-0.075
0.2435	-0.075
0.24375	-0.075
0.244	-0.075
0.24425	-0.075
0.2445	-0.075
0.24475	-0.075
0.245	-0.075
0.24525	-0.075
0.2455	-0.075
0.24575	-0.075
0.246	-0.075
0.24625	-0.075
0.2465	-0.075
0.24675	-0.075
0.247	-0.075
0.24725	-0.075
0.2475	-0.075
0.24775	-0.075
0.248	-0.075
0.24825	-0.075
0.2485	-0.075
0.24875	-0.075
0.249	-0.075
0.24925	-0.075
0.2495	-0.075
0.24975	-0.075
0.25	-0.075
0.25025	-0.075
0.2505	-0.075
0.25075	-0.075
0.251	-0.075
0.25125	-0.075
0.2515	-0.075
0.25175	-0.075
0.252	-0.075
0.25225	-0.075
0.2525	-0.075
0.25275	-0.075
0.253	-0.075
0.25325	-0.075
0.2535	-0.075
0.25375	-0.075
0.254	-0.075
0.25425	-0.075
0.2545	-0.075
0.25475	-0.075
0.255	-0.075
0.25525	-0.075
0.2555	-0.075
0.25575	-0.075
0.256	-0.075
0.25625	-0.075
0.2565	-0.075
0.25675	-0.075
0.257	-0.075
0.25725	-0.075
0.2575	-0.075
0.25775	-0.075
0.258	-0.075
0.25825	-0.075
0.2585	-0.075
0.25875	-0.075
0.259	-0.075
0.25925	-0.075
0.2595	-0.075
0.25975	-0.075
0.26	-0.075
0.26025	-0.075
0.2605	-0.075
0.26075	-0.075
0.261	-0.075
0.26125	-0.075
0.2615	-0.075
0.26175	-0.075
0.262	-0.075
0.26225	-0.075
0.2625	-0.075
0.26275	-0.075
0.263	-0.075
0.26325	-0.075
0.2635	-0.075
0.26375	-0.075
0.264	-0.075
0.26425	-0.075
0.2645	-0.075
0.26475	-0.075
0.265	-0.075
0.26525	-0.075
0.2655	-0.075
0.26575	-0.075
0.266	-0.075
0.26625	-0.075
0.2665	-0.075
0.26675	-0.075
0.267	-0.075
0.26725	-0.075
0.2675	-0.075
0.26775	-0.075
0.268	-0.075
0.26825	-0.075
0.2685	-0.075
0.26875	-0.075
0.269	-0.075
0.26925	-0.075
0.2695	-0.075
0.26975	-0.075
0.27	-0.075
0.27025	-0.075
0.2705	-0.075
0.27075	-0.075
0.271	-0.075
0.27125	-0.075
0.2715	-0.075
0.27175	-0.075
0.272	-0.075
0.27225	-0.075
0.2725	-0.075
0.27275	-0.075
0.273	-0.075
0.27325	-0.075
0.2735	-0.075
0.27375	-0.075
0.274	-0.075
0.27425	-0.075
0.2745	-0.075
0.27475	-0.075
0.275	-0.075
0.27525	-0.075
0.2755	-0.075
0.27575	-0.075
0.276	-0.075
0.27625	-0.075
0.2765	-0.075
0.27675	-0.075
0.277	-0.075
0.27725	-0.075
0.2775	-0.075
0.27775	-0.075
0.278	-0.075
0.27825	-0.075
0.2785	-0.075
0.27875	-0.075
0.279	-0.075
0.27925	-0.075
0.2795	-0.075
0.27975	-0.075
0.28	-0.075
0.28025	-0.075
0.2805	-0.075
0.28075	-0.075
0.281	-0.075
0.28125	-0.075
0.2815	-0.075
0.28175	-0.075
0.282	-0.075
0.28225	-0.075
0.2825	-0.075
0.28275	-0.075
0.283	-0.075
0.28325	-0.075
0.2835	-0.075
0.28375	-0.075
0.284	-0.075
0.28425	-0.075
0.2845	-0.075
0.28475	-0.075
0.285	-0.075
0.28525	-0.075
0.2855	-0.075
0.28575	-0.075
0.286	-0.075
0.28625	-0.075
0.2865	-0.075
0.28675	-0.075
0.287	-0.075
0.28725	-0.075
0.2875	-0.075
0.28775	-0.075
0.288	-0.075
0.28825	-0.075
0.2885	-0.075
0.28875	-0.075
0.289	-0.075
0.28925	-0.075
0.2895	-0.075
0.28975	-0.075
0.29	-0.075
0.29025	-0.075
0.2905	-0.075
0.29075	-0.075
0.291	-0.075
0.29125	-0.075
0.2915	-0.075
0.29175	-0.075
0.292	-0.075
0.29225	-0.075
0.2925	-0.075
0.29275	-0.075
0.293	-0.075
0.29325	-0.075
0.2935	-0.075
0.29375	-0.075
0.294	-0.075
0.29425	-0.075
0.2945	-0.075
0.29475	-0.075
0.295	-0.075
0.29525	-0.075
0.2955	-0.075
0.29575	-0.075
0.296	-0.075
0.29625	-0.075
0.2965	-0.075
0.29675	-0.075
0.297	-0.075
0.29725	-0.075
0.2975	-0.075
0.29775	-0.075
0.298	-0.075
0.29825	-0.075
0.2985	-0.075
0.29875	-0.075
0.299	-0.075
0.29925	-0.075
0.2995	-0.075
0.29975	-0.075
0.3	-0.075
0.30025	-0.075
0.3005	-0.075
0.30075	-0.075
0.301	-0.075
0.30125	-0.075
0.3015	-0.075
0.30175	-0.075
0.302	-0.075
0.30225	-0.075
0.3025	-0.075
0.30275	-0.075
0.303	-0.075
0.30325	-0.075
0.3035	-0.075
0.30375	-0.075
0.304	-0.075
0.30425	-0.075
0.3045	-0.075
0.30475	-0.075
0.305	-0.075
0.30525	-0.075
0.3055	-0.075
0.30575	-0.075
0.306	-0.075
0.30625	-0.075
0.3065	-0.075
0.30675	-0.075
0.307	-0.075
0.30725	-0.075
0.3075	-0.075
0.30775	-0.075
0.308	-0.075
0.30825	-0.075
0.3085	-0.075
0.30875	-0.075
0.309	-0.075
0.30925	-0.075
0.3095	-0.075
0.30975	-0.075
0.31	-0.075
0.31025	-0.075
0.3105	-0.075
0.31075	-0.075
0.311	-0.075
0.31125	-0.075
0.3115	-0.075
0.31175	-0.075
0.312	-0.075
0.31225	-0.075
0.3125	-0.075
0.31275	-0.075
0.313	-0.075
0.31325	-0.075
0.3135	-0.075
0.31375	-0.075
0.314	-0.075
0.31425	-0.075
0.3145	-0.075
0.31475	-0.075
0.315	-0.075
0.31525	-0.075
0.3155	-0.075
0.31575	-0.075
0.316	-0.075
0.31625	-0.075
0.3165	-0.075
0.31675	-0.075
0.317	-0.075
0.31725	-0.075
0.3175	-0.075
0.31775	-0.075
0.318	-0.075
0.31825	-0.075
0.3185	-0.075
0.31875	-0.075
0.319	-0.075
0.31925	-0.075
0.3195	-0.075
0.31975	-0.075
0.32	-0.075
0.32025	-0.075
0.3205	-0.075
0.32075	-0.075
0.321	-0.075
0.32125	-0.075
0.3215	-0.075
0.32175	-0.075
0.322	-0.075
0.32225	-0.075
0.3225	-0.075
0.32275	-0.075
0.323	-0.075
0.32325	-0.075
0.3235	-0.075
0.32375	-0.075
0.324	-0.075
0.32425	-0.075
0.3245	-0.075
0.32475	-0.075
0.325	-0.075
0.32525	-0.075
0.3255	-0.075
0.32575	-0.075
0.326	-0.075
0.32625	-0.075
0.3265	-0.075
0.32675	-0.075
0.327	-0.075
0.32725	-0.075
0.3275	-0.075
0.32775	-0.075
0.328	-0.075
0.32825	-0.075
0.3285	-0.075
0.32875	-0.075
0.329	-0.075
0.32925	-0.075
0.3295	-0.075
0.32975	-0.075
0.33	-0.075
0.33025	-0.075
0.3305	-0.075
0.33075	-0.075
0.331	-0.075
0.33125	-0.075
0.3315	-0.075
0.33175	-0.075
0.332	-0.075
0.332187431245428	-0.075
0.332374862490857	-0.075
0.332562293736285	-0.075
0.332749724981713	-0.075
0.332937156227141	-0.0748124970654214
0.333124587472569	-0.0632874897356484
0.333312018717997	-0.0531971004236134
0.333499449963425	-0.0445158985962113
0.33370610175483	-0.0361410904816211
0.333912753546234	-0.0289122580017747
0.334119405337638	-0.0226754865711047
0.334326057129043	-0.0172921502382177
0.334576057129043	-0.0117488867870676
0.334826057129043	-0.00711161528442794
0.335076057129043	-0.00323699642896713
0.335326057129043	3.98948350088801e-06
0.335576057129043	0.0027195707747083
0.335826057129043	0.00498970196106008
0.336076057129043	0.00688490362374061
0.336326057129043	0.00846856472333002
0.336576057129043	0.00979382937341811
0.336826057129043	0.0109000910370796
0.337076057129043	0.0118220657081007
0.337326057129043	0.0125908716865215
0.337576057129043	0.0132325680419427
0.337826057129043	0.0137666048147267
0.338076057129043	0.0142100931544373
0.338326057129043	0.0145782837630257
0.338576057129043	0.0148839177715683
0.338826057129043	0.0151366394289454
0.339076057129043	0.0153449038059748
0.339326057129043	0.0155161593431323
0.339576057129043	0.0156565984793762
0.339826057129043	0.0157710443196688
0.340076057129043	0.0158636959368064
0.340326057129043	0.0159381652137487
0.340576057129043	0.0159974243150831
0.340826057129043	0.0160439261395169
0.341076057129043	0.0160797772733492
0.341326057129043	0.0161067029618707
0.341576057129043	0.0161260916703014
0.341826057129043	0.0161392312122057
0.342076057129043	0.0161471994759754
0.342326057129043	0.0161507938454655
0.342576057129043	0.0161506237812148
0.342826057129043	0.0161474045653982
0.343076057129043	0.0161417084564679
0.343326057129043	0.0161338763978698
0.343576057129043	0.0161241345109318
0.343826057129043	0.0161129169104228
0.344076057129043	0.0161005474105007
0.344326057129043	0.0160871423121307
0.344576057129043	0.01607273894688
0.344826057129043	0.0160576335189226
0.345076057129043	0.0160420278622908
0.345326057129043	0.0160259276085952
0.345576057129043	0.0160092769537012
0.345826057129043	0.0159923046378463
0.346076057129043	0.015975152691615
0.346326057129043	0.0159577721192719
0.346576057129043	0.0159400610141613
0.346826057129043	0.0159222152881924
0.347076057129043	0.0159043477471972
0.347326057129043	0.0158863823185094
0.347576057129043	0.0158681941177008
0.347826057129043	0.0158499632628057
0.348076057129043	0.0158317883683399
0.348326057129043	0.0158135798316561
0.348576057129043	0.0157952011602465
0.348826057129043	0.0157768250548784
0.349076057129043	0.0157585433296958
0.349326057129043	0.0157402595144784
0.349576057129043	0.0157218310966982
0.349826057129043	0.0157034274795684
0.350076057129043	0.0156851373143194
0.350326057129043	0.0156668605357719
0.350576057129043	0.0156484513583504
0.350826057129043	0.0156300779146683
0.351076057129043	0.0156118274820951
0.351326057129043	0.0155935980085573
0.351576057129043	0.0155752417857968
0.351826057129043	0.0155569266735327
0.352076057129043	0.0155387394547066
0.352326057129043	0.0155205768820466
0.352576057129043	0.0155022899852835
0.352826057129043	0.015484046845275
0.353076057129043	0.0154659341828776
0.353326057129043	0.015447847942422
0.353576057129043	0.015429638217979
0.353826057129043	0.015411473552442
0.354076057129043	0.0153934408198655
0.354326057129043	0.01537543534746
0.354576057129043	0.0153573064491965
0.354826057129043	0.0153392232525604
0.355076057129043	0.0153212728911285
0.355326057129043	0.015303350165313
0.355576057129043	0.0152853036874809
0.355826057129043	0.0152673032298747
0.356076057129043	0.0152494362386584
0.356326057129043	0.0152315970330736
0.356576057129043	0.0152136335574991
0.356826057129043	0.0151957162635341
0.357076057129043	0.0151779329343107
0.357326057129043	0.0151601774280241
0.357576057129043	0.0151422970408852
0.357826057129043	0.015124462917564
0.358076057129043	0.0151067631945132
0.358326057129043	0.015089091278238
0.358576057129043	0.0150712938223201
0.358826057129043	0.0150535426746341
0.359076057129043	0.0150359263327839
0.359326057129043	0.0150183377541975
0.359576057129043	0.0150006229531918
0.359826057129043	0.0149829544869835
0.360076057129043	0.0149654212172052
0.360326057129043	0.0149479156565029
0.360576057129043	0.0149302831765166
0.360826057129043	0.0149126970498354
0.361076057129043	0.0148952465053238
0.361326057129043	0.0148778236087903
0.361576057129043	0.0148602730891412
0.361826057129043	0.0148427689371928
0.362076057129043	0.0148254007518123
0.362326057129043	0.0148080601503029
0.362576057129043	0.0147905912170661
0.362826057129043	0.0147731686652648
0.363076057129043	0.0147558824649039
0.363326057129043	0.0147386237834226
0.363576057129043	0.0147212360583975
0.363826057129043	0.0147038947276634
0.364076057129043	0.014686690134937
0.364326057129043	0.0146695129956829
0.364576057129043	0.0146522060980452
0.364826057129043	0.0146349456085293
0.365076057129043	0.014617822245004
0.365326057129043	0.0146007262700856
0.365576057129043	0.014583499820354
0.365826057129043	0.0145663197914985
0.366076057129043	0.0145492772803539
0.366326057129043	0.0145322620921888
0.366576057129043	0.0145151157108305
0.366826057129043	0.0144980157653745
0.367076057129043	0.014481053729126
0.367326057129043	0.0144641189528585
0.367576057129043	0.0144470522612199
0.367826057129043	0.0144300320219415
0.368076057129043	0.0144131500865381
0.368326057129043	0.0143962953476198
0.368576057129043	0.0143793079693371
0.368826057129043	0.0143623670599506
0.369076057129043	0.0143455648527322
0.369326057129043	0.0143287897782578
0.369576057129043	0.0143118813387844
0.369826057129043	0.0142950193856226
0.370076057129043	0.0142782965345027
0.370326057129043	0.0142616007542333
0.370576057129043	0.0142447708810938
0.370826057129043	0.0142279875113847
0.371076057129043	0.014211343646819
0.371326057129043	0.0141947267913949
0.371576057129043	0.0141779751124655
0.371826057129043	0.0141612699568299
0.372076057129043	0.0141447047107448
0.372326057129043	0.014128166412128
0.372576057129043	0.0141114925584116
0.372826057129043	0.0140948652470136
0.373076057129043	0.0140783782534886
0.373326057129043	0.0140619181460888
0.373576057129043	0.0140453217490197
0.373826057129043	0.0140287719156671
0.374076057129043	0.0140123628096394
0.374326057129043	0.0139959805303036
0.374576057129043	0.0139794612238795
0.374826057129043	0.013962988503037
0.375076057129043	0.0139466569217284
0.375326057129043	0.0139303521073373
0.375576057129043	0.0139139095271084
0.375826057129043	0.0138975135552499
0.376076057129043	0.0138812591377917
0.376326057129043	0.013865031427958
0.376576057129043	0.0138486652110998
0.376826057129043	0.0138323456257972
0.377076057129043	0.0138161680133759
0.377326057129043	0.0138000170486396
0.377576057129043	0.0137837268340082
0.377826057129043	0.0137674832763235
0.378076057129043	0.0137513821097741
0.378326057129043	0.0137353075337163
0.378576057129043	0.0137190929618765
0.378826057129043	0.0137029250722005
0.379076057129043	0.0136868999960154
0.379326057129043	0.0136709014529437
0.379576057129043	0.0136547621668175
0.379826057129043	0.0136386695881363
0.380076057129043	0.013622720247966
0.380326057129043	0.0136067973842984
0.380576057129043	0.0135907330266356
0.380826057129043	0.0135747154042729
0.381076057129043	0.013558841447642
0.381326057129043	0.0135429939113916
0.381576057129043	0.0135270041280986
0.381826057129043	0.0135110611074882
0.382076057129043	0.013495262183671
0.382326057129043	0.0134794896238635
0.382576057129043	0.0134635740621611
0.382826057129043	0.0134477052926361
0.383076057129043	0.013431981051415
0.383326057129043	0.0134162831197067
0.383576057129043	0.0134004414287947
0.383826057129043	0.0133846465592455
0.384076057129043	0.0133689966534298
0.384326057129043	0.0133533730017827
0.384576057129043	0.0133376048322287
0.384826057129043	0.0133218835148181
0.385076057129043	0.0133063075980679
0.385326057129043	0.0132907578817338
0.385576057129043	0.0132750628849063
0.385826057129043	0.0132594147717882
0.386076057129043	0.0132439125001049
0.386326057129043	0.0132284363750337
0.386576057129043	0.0132128142051187
0.386826057129043	0.0131972389512658
0.387076057129043	0.0131818099813206
0.387326057129043	0.0131664071045989
0.387576057129043	0.0131508574175516
0.387826057129043	0.0131353546788482
0.388076057129043	0.0131199986693673
0.388326057129043	0.0131046687014287
0.388576057129043	0.0130891911527353
0.388826057129043	0.0130737605884015
0.389076057129043	0.0130584772003193
0.389326057129043	0.0130432198006112
0.389576057129043	0.0130278140501883
0.389826057129043	0.0130124553177478
0.390076057129043	0.0129972442129667
0.390326057129043	0.0129820590450027
0.390576057129043	0.0129667247520597
0.390826057129043	0.0129514375140705
0.391076057129043	0.0129362983558767
0.391326057129043	0.012921185083842
0.391576057129043	0.0129059219102317
0.391826057129043	0.0128907058278092
0.392076057129043	0.0128756382818711
0.392326057129043	0.0128605965710413
0.392576057129043	0.01284540418105
0.392826057129043	0.0128302589188412
0.393076057129043	0.0128152626521452
0.393326057129043	0.0128002921695902
0.393576057129043	0.0127851702269144
0.393826057129043	0.0127700954511329
0.394076057129043	0.012755170131074
0.394326057129043	0.0127402705464927
0.394576057129043	0.0127252187177476
0.394826057129043	0.01271021409576
0.395076057129043	0.0126953593930921
0.395326057129043	0.0126805303761834
0.395576057129043	0.0126655483292808
0.395826057129043	0.0126506135295585
0.396076057129043	0.0126358291148136
0.396326057129043	0.0126210703383549
0.396576057129043	0.012606157743086
0.396826057129043	0.0125912924364382
0.397076057129043	0.0125765779827081
0.397326057129043	0.0125618891199171
0.397576057129043	0.0125470456468122
0.397826057129043	0.0125322495047282
0.398076057129043	0.0125176046875222
0.398326057129043	0.0125029854132919
0.398576057129043	0.0124882107355333
0.398826057129043	0.0124734834313927
0.399076057129043	0.0124589079258808
0.399326057129043	0.0124443579170546
0.399576057129043	0.0124296517081586
0.399826057129043	0.0124149929173303
0.400076057129043	0.0124004864014218
0.400326057129043	0.0123860053360225
0.400576057129043	0.0123713672722392
0.400826057129043	0.012356776671087
0.401076057129043	0.0123423388240811
0.401326057129043	0.0123279263814124
0.401576057129043	0.012313356139483
0.401826057129043	0.0122988334055822
0.402076057129043	0.0122844639085207
0.402326057129043	0.0122701197699486
0.402576057129043	0.0122556170285479
0.402826057129043	0.0122411618417599
0.403076057129043	0.0122268603758799
0.403326057129043	0.012212584224768
0.403576057129043	0.0121981486637477
0.403826057129043	0.0121837607050148
0.404076057129043	0.0121695269550663
0.404326057129043	0.0121553184749086
0.404576057129043	0.012140949775862
0.404826057129043	0.0121266287270689
0.405076057129043	0.0121124623774955
0.405326057129043	0.0120983212546344
0.405576057129043	0.0120840191009837
0.405826057129043	0.0120697646467569
0.406076057129043	0.0120556653843646
0.406326057129043	0.0120415913052847
0.406576057129043	0.0120273553807611
0.406826057129043	0.012013167206808
0.407076057129043	0.0119991347199377
0.407326057129043	0.0119851273731468
0.407576057129043	0.0119709573649427
0.407826057129043	0.0119568351575952
0.408076057129043	0.0119428691353685
0.408326057129043	0.0119289282111712
0.408576057129043	0.0119148238063511
0.408826057129043	0.0119007672545317
0.409076057129043	0.0118868673879602
0.409326057129043	0.0118729925783905
0.409576057129043	0.0118589534655174
0.409826057129043	0.0118449622577668
0.410076057129043	0.0118311282409831
0.410326057129043	0.0118173192383217
0.410576057129043	0.0118033451077171
0.410826057129043	0.0117894189365915
0.411076057129043	0.01177565046192
0.411326057129043	0.0117619069612793
0.411576057129043	0.0117479975045178
0.411826057129043	0.0117341360626515
0.412076057129043	0.011720432825836
0.412326057129043	0.0117067545230878
0.412576057129043	0.0116929094339806
0.412826057129043	0.0116791124149032
0.413076057129043	0.0116654741129016
0.413326057129043	0.0116518607053395
0.413576057129043	0.0116380796784288
0.413826057129043	0.0116243467778085
0.414076057129043	0.0116107731088171
0.414326057129043	0.0115972242953255
0.414576057129043	0.0115835070265744
0.414826057129043	0.0115698379413107
0.415076057129043	0.0115563286054368
0.415326057129043	0.0115428440865797
0.415576057129043	0.0115291902731451
0.415826057129043	0.0115155847017592
0.416076057129043	0.011502139400192
0.416326057129043	0.0114887188767812
0.416576057129043	0.0114751282177137
0.416826057129043	0.011461585860066
0.417076057129043	0.0114482042949877
0.417326057129043	0.011434847470424
0.417576057129043	0.0114213196666997
0.417826057129043	0.011407840224444
0.418076057129043	0.0113945220995406
0.418326057129043	0.0113812286778838
0.418576057129043	0.0113677634313341
0.418826057129043	0.011354346605196
0.419076057129043	0.011341091626841
0.419326057129043	0.0113278613145305
0.419576057129043	0.0113144583274964
0.419826057129043	0.0113011038228228
0.420076057129043	0.0112879116971714
0.420326057129043	0.0112747442021828
0.420576057129043	0.0112614031775582
0.420826057129043	0.0112481107000564
0.421076057129043	0.0112349811348462
0.421326057129043	0.0112218761652638
0.421576057129043	0.0112085968109694
0.421826057129043	0.0111953660662483
0.422076057129043	0.0111822987720585
0.422326057129043	0.0111692560374657
0.422576057129043	0.0111560380597959
0.422826057129043	0.0111428687571848
0.423076057129043	0.011129863443724
0.423326057129043	0.0111168826567418
0.423576057129043	0.0111037257641193
0.423826057129043	0.0110906176121386
0.424076057129043	0.0110776739921112
0.424326057129043	0.0110647548636109
0.424576057129043	0.0110516587672889
0.424826057129043	0.0110386114766428
0.425076057129043	0.0110257292640012
0.425326057129043	0.011012871509247
0.425576057129043	0.0109998359187005
0.425826057129043	0.0109868492023191
0.426076057129043	0.0109740281116473
0.426326057129043	0.0109612314459158
0.426576057129043	0.0109482560744478
0.426826057129043	0.0109353296451848
0.427076057129043	0.0109225693936494
0.427326057129043	0.0109098335339963
0.427576057129043	0.0108969180950229
0.427826057129043	0.0108840516675439
0.428076057129043	0.0108713519718542
0.428326057129043	0.0108586766365066
0.428576057129043	0.0108458208455948
0.428826057129043	0.0108330141364421
0.429076057129043	0.0108203747160571
0.429326057129043	0.0108077596244325
0.429576057129043	0.0107949631981334
0.429826057129043	0.0107822159240794
0.430076057129043	0.0107696364999885
0.430326057129043	0.0107570813723497
0.430576057129043	0.0107443440282067
0.430826057129043	0.0107316559086224
0.431076057129043	0.0107191362015229
0.431326057129043	0.0107066407608158
0.431576057129043	0.0106939622185926
0.431826057129043	0.0106813329736184
0.432076057129043	0.010668872707047
0.432326057129043	0.0106564366761246
0.432576057129043	0.0106438166554401
0.432826057129043	0.0106312460064197
0.433076057129043	0.0106188449036768
0.433326057129043	0.0106064680081763
0.433576057129043	0.0105939062316125
0.433826057129043	0.0105813939006509
0.434076057129043	0.0105690516882806
0.434326057129043	0.0105567336533925
0.434576057129043	0.0105442298442417
0.434826057129043	0.0105317755552568
0.435076057129043	0.0105194919604052
0.435326057129043	0.0105072325134588
0.435576057129043	0.0104947863955838
0.435826057129043	0.0104823898745865
0.436076057129043	0.0104701646249437
0.436326057129043	0.0104579634944786
0.436576057129043	0.0104455747932137
0.436826057129043	0.0104332357662171
0.437076057129043	0.0104210685916852
0.437326057129043	0.0104089255089281
0.437576057129043	0.010396593951195
0.437826057129043	0.0103843121462095
0.438076057129043	0.0103722027763107
0.438326057129043	0.0103601174719694
0.438576057129043	0.0103478427863468
0.438826057129043	0.0103356179311529
0.439076057129043	0.0103235661001086
0.439326057129043	0.0103115383059338
0.439576057129043	0.0102993202216881
0.439826057129043	0.0102871520487824
0.440076057129043	0.0102751574874729
0.440326057129043	0.0102631869382854
0.440576057129043	0.0102510251861219
0.440826057129043	0.0102389134250247
0.441076057129043	0.0102269758695259
0.441326057129043	0.0102150622997339
0.441576057129043	0.0102029566109128
0.441826057129043	0.0101909009959984
0.442076057129043	0.0101790201821084
0.442326057129043	0.0101671633283722
0.442576057129043	0.0101551134365128
0.442826057129043	0.0101431137009627
0.443076057129043	0.0101312893659644
0.443326057129043	0.0101194889649801
0.443576057129043	0.0101074946042328
0.443826057129043	0.0100955504840821
0.444076057129043	0.010083782365145
0.444326057129043	0.0100720381573849
0.444576057129043	0.0100600990637458
0.444826057129043	0.010048210294018
0.445076057129043	0.010036498131849
0.445326057129043	0.0100248098559383
0.445576057129043	0.0100129257659454
0.445826057129043	0.0100010920864904
0.446076057129043	0.00998943562015953
0.446326057129043	0.00997780301860463
0.446576057129043	0.00996597366965801
0.446826057129043	0.00995419481844895
0.447076057129043	0.00994259379271512
0.447326057129043	0.00993101660608353
0.447576057129043	0.00991924173882097
0.447826057129043	0.00990751745537377
0.448076057129043	0.00989597161170241
0.448326057129043	0.00988444958454071
0.448576057129043	0.00987272893934676
0.448826057129043	0.00986105896534362
0.449076057129043	0.00984956804853265
0.449326057129043	0.00983810092708826
0.449576057129043	0.00982643424378171
0.449826057129043	0.0098148183230462
0.450076057129043	0.0098033820786263
0.450326057129043	0.00979196960735695
0.450576057129043	0.0097803566306407
0.450826057129043	0.00976879450564017
0.451076057129043	0.00975741268067232
0.451326057129043	0.0097460546079251
0.451576057129043	0.00973449508148327
0.451826057129043	0.00972298649708492
0.452076057129043	0.00971165883919767
0.452326057129043	0.0097003549137149
0.452576057129043	0.00968884858212338
0.452826057129043	0.00967739328529582
0.453076057129043	0.00966611954429641
0.453326057129043	0.00965486951564021
0.453576057129043	0.0096434161258232
0.453826057129043	0.00963201386334678
0.454076057129043	0.00962079378925829
0.454326057129043	0.00960959740835765
0.454576057129043	0.00959819670624018
0.454826057129043	0.00958684722771963
0.455076057129043	0.00957568057357872
0.455326057129043	0.00956453759202969
0.455576057129043	0.00955318932835425
0.455826057129043	0.00954189238165792
0.456076057129043	0.00953077889946563
0.456326057129043	0.00951968907084577
0.456576057129043	0.00950839299532813
0.456826057129043	0.00949714833241799
0.457076057129043	0.00948608777567461
0.457326057129043	0.00947505085473566
0.457576057129043	0.00946380671785008
0.457826057129043	0.00945261409045273
0.458076057129043	0.0094416062146081
0.458326057129043	0.00943062195666755
0.458576057129043	0.00941942951062025
0.458826057129043	0.00940828867211074
0.459076057129043	0.00939733323331371
0.459326057129043	0.00938640139508706
0.459576057129043	0.00937526039368208
0.459826057129043	0.00936417109878107
0.460076057129043	0.0093532678543955
0.460326057129043	0.00934238819416677
0.460576057129043	0.00933129839208391
0.460826057129043	0.00932026039499867
0.461076057129043	0.00930940910454847
0.461326057129043	0.00929858138156181
0.461576057129043	0.00928754253374375
0.461826057129043	0.00927655559098017
0.462076057129043	0.0092657560136562
0.462326057129043	0.00925497998754832
0.462576057129043	0.00924399185152591
0.462826057129043	0.00923305572119304
0.463076057129043	0.00922230761821741
0.463326057129043	0.00921158305155245
0.463576057129043	0.00920064538397458
0.463826057129043	0.00918975982590009
0.464076057129043	0.0091790629590971
0.464326057129043	0.00916838961265043
0.464576057129043	0.00915750217385547
0.464826057129043	0.00914666694740873
0.465076057129043	0.00913602107988432
0.465326057129043	0.00912539871803286
0.465576057129043	0.00911456126724808
0.465826057129043	0.009103776133216
0.466076057129043	0.00909318102912593
0.466326057129043	0.00908260941753092
0.466576057129043	0.00907182171640386
0.466826057129043	0.00906108643718007
0.467076057129043	0.00905054186210563
0.467326057129043	0.0090400207666903
0.467576057129043	0.00902928257617308
0.467826057129043	0.00901859691468321
0.468076057129043	0.00900810263613394
0.468326057129043	0.00899763182215185
0.468576057129043	0.00898694290761792
0.468826057129043	0.00897630662859683
0.469076057129043	0.00896586241335662
0.469326057129043	0.0089554416502855
0.469576057129043	0.00894480177540302
0.469826057129043	0.00893421464405364
0.470076057129043	0.00892382026027416
0.470326057129043	0.00891344931737059
0.470576057129043	0.00890285824789405
0.470826057129043	0.00889232003064322
0.471076057129043	0.00888197524941248
0.471326057129043	0.00887165389640376
0.471576057129043	0.00886111139834789
0.471826057129043	0.00885062186350272
0.472076057129043	0.00884032645503119
0.472326057129043	0.00883005446352936
0.472576057129043	0.00881956030594111
0.472826057129043	0.00880911922137084
0.473076057129043	0.00879887295810278
0.473326057129043	0.008788650100791
0.473576057129043	0.00877820405032015
0.473826057129043	0.00876781118648928
0.474076057129043	0.00875761384146045
0.474326057129043	0.00874743989213567
0.474576057129043	0.0087370417209458
0.474826057129043	0.00872669684815097
0.475076057129043	0.00871654819495848
0.475326057129043	0.00870642292805268
0.475576057129043	0.00869607240699644
0.475826057129043	0.00868577529713743
0.476076057129043	0.00867567511141942
0.476326057129043	0.00866559830243752
0.476576057129043	0.00865529520198027
0.476826057129043	0.00864504562823853
0.477076057129043	0.0086349936865906
0.477326057129043	0.00862496511262822
0.477576057129043	0.00861470920678098
0.477826057129043	0.00860450694344284
0.478076057129043	0.00859450302387987
0.478326057129043	0.00858452246233998
0.478576057129043	0.00857431352505333
0.478826057129043	0.00856415834581181
0.479076057129043	0.00855420222665781
0.479326057129043	0.00854426945718867
0.479576057129043	0.00853410726324189
0.479826057129043	0.00852399894596889
0.480076057129043	0.00851409040549278
0.480326057129043	0.00850420520764139
0.480576057129043	0.00849408953320641
0.480826057129043	0.00848402785435809
0.481076057129043	0.0084741666734427
0.481326057129043	0.00846432882798442
0.481576057129043	0.00845425945158063
0.481826057129043	0.00844424418914169
0.482076057129043	0.00843443015038847
0.482326057129043	0.00842463944021343
0.482576057129043	0.00841461613760508
0.482826057129043	0.0084046470710879
0.483076057129043	0.00839487995721555
0.483326057129043	0.0083851361650078
0.483576057129043	0.0083751587172447
0.483826057129043	0.00836523562647074
0.484076057129043	0.00835551521947497
0.484326057129043	0.00834581812966473
0.484576057129043	0.00833588631638982
0.484826057129043	0.0083260089832855
0.485076057129043	0.00831633506924501
0.485326057129043	0.00830668446621097
0.485576057129043	0.00829679806847228
0.485826057129043	0.00828696627530867
0.486076057129043	0.00827733864004188
0.486326057129043	0.00826773431049244
0.486576057129043	0.0082578931112085
0.486826057129043	0.00824810664027087
0.487076057129043	0.00823852507043643
0.487326057129043	0.00822896680148766
0.487576057129043	0.00821917058336297
0.487826057129043	0.00820942922010115
0.488076057129043	0.00819989350252559
0.488326057129043	0.00819038108270309
0.488576057129043	0.00818062963110666
0.488826057129043	0.00817093315951745
0.489076057129043	0.00816144308333655
0.489326057129043	0.00815197630198217
0.489576057129043	0.00814226940126783
0.489826057129043	0.00813261760850903
0.490076057129043	0.0081231729646154
0.490326057129043	0.00811375161132766
0.490576057129043	0.00810408904770465
0.490826057129043	0.0080944817203914
0.491076057129043	0.00808508229918825
0.491326057129043	0.00807570616559339
0.491576057129043	0.00806608772715567
0.491826057129043	0.0080565246532478
0.492076057129043	0.00804717024601054
0.492326057129043	0.00803783912486455
0.492576057129043	0.0080282645979235
0.492826057129043	0.00801874556749738
0.493076057129043	0.0080094359679137
0.493326057129043	0.00800014965214491
0.493576057129043	0.00799061882675112
0.493826057129043	0.00798114363001456
0.494076057129043	0.00797187863053139
0.494326057129043	0.00796263691416232
0.494576057129043	0.00795314958125193
0.494826057129043	0.00794371800891547
0.495076057129043	0.00793449740540986
0.495326057129043	0.00792530008308567
0.495576057129043	0.00791585603354505
0.495826057129043	0.00790646787818261
0.496076057129043	0.00789729146541607
0.496326057129043	0.0078881383339402
0.496576057129043	0.00787873735981037
0.496826057129043	0.00786939241328088
0.497076057129043	0.00786025998909512
0.497326057129043	0.00785115084595578
0.497576057129043	0.00784179274018992
0.497826057129043	0.00783249079739079
0.498076057129043	0.00782340215914346
0.498326057129043	0.00781433680177113
0.498576057129043	0.00780502135850725
0.498826057129043	0.00779576221432432
0.499076057129043	0.00778671715989088
0.499326057129043	0.00777769538808837
0.499576057129043	0.00776842240177444
0.499826057129043	0.00775920585274914
0.500076057129043	0.00775020418282502
0.500326057129043	0.00774122579601322
0.500576057129043	0.00773199506224298
0.500826057129043	0.0077228209054363
0.501076057129043	0.00771386241922034
0.501326057129043	0.00770492721906901
0.501576057129043	0.00769573853476491
0.501826057129043	0.00768660656645537
0.502076057129043	0.00767769106759175
0.502326057129043	0.00766879885489047
0.502576057129043	0.00765965201898311
0.502826057129043	0.00765056203886161
0.503076057129043	0.00764168932787523
0.503326057129043	0.00763283990687924
0.503576057129043	0.00762373471706024
0.503826057129043	0.00761468652424924
0.504076057129043	0.00760585640654465
0.504326057129043	0.0075970495799389
0.504576057129043	0.00758798583615761
0.504826057129043	0.00757897923176287
0.505076057129043	0.00757019150885796
0.505326057129043	0.00756142708305418
0.505576057129043	0.00755240458519335
0.505826057129043	0.00754343937148416
0.506076057129043	0.00753469384936167
0.506326057129043	0.0075259716297067
0.506576057129043	0.00751699017954621
0.506826057129043	0.00750806615799071
0.507076057129043	0.0074993626438582
0.507326057129043	0.00749068243603546
0.507576057129043	0.00748174183600625
0.507826057129043	0.0074728588104831
0.508076057129043	0.00746419711131807
0.508326057129043	0.00745555872292059
0.508576057129043	0.00744665877713313
0.508826057129043	0.00743781655028997
0.509076057129043	0.00742919647470508
0.509326057129043	0.00742059971472742
0.509576057129043	0.007411740225713
0.509826057129043	0.00740293860493946
0.510076057129043	0.00739435996034743
0.510326057129043	0.00738580463787919
0.510576057129043	0.00737698541149534
0.510826057129043	0.00736822420207162
0.511076057129043	0.00735968680005428
0.511326057129043	0.00735117272601915
0.511576057129043	0.00734239356743593
0.511826057129043	0.00733367257575424
0.512076057129043	0.00732517622645101
0.512326057129043	0.00731670321124778
0.512576057129043	0.0073079639290432
0.512826057129043	0.00729928296351989
0.513076057129043	0.00729082747798149
0.513326057129043	0.00728239533407038
0.513576057129043	0.00727369573430003
0.513826057129043	0.00726505460448035
0.514076057129043	0.00725663979527802
0.514326057129043	0.00724824833666826
0.514576057129043	0.00723958822782045
0.514826057129043	0.0072309867411029
0.515076057129043	0.00722261242404088
0.515326057129043	0.00721426146338366
0.515576057129043	0.00720564065554985
0.515826057129043	0.00719707862368058
0.516076057129043	0.00718874461100416
0.516326057129043	0.00718043396351575
0.516576057129043	0.00717185226741268
0.516826057129043	0.00716332950227105
0.517076057129043	0.00715503560984221
0.517326057129043	0.00714676509141565
0.517576057129043	0.00713822231727423
0.517826057129043	0.00712973863037192
0.518076057129043	0.00712148467338469
0.518326057129043	0.00711325410090868
0.518576057129043	0.00710475006154088
0.518826057129043	0.00709630526625382
0.519076057129043	0.00708809106272046
0.519326057129043	0.00707990025340877
0.519576057129043	0.00707143476192051
0.519826057129043	0.00706302867173925
0.520076057129043	0.00705485403900674
0.520326057129043	0.00704670281174558
0.520576057129043	0.00703827568066639
0.520826057129043	0.0070299081110381
0.521076057129043	0.00702177286882844
0.521326057129043	0.00701366104165757
0.521576057129043	0.0070052720865057
0.521826057129043	0.00699694285262087
0.522076057129043	0.00698884681982381
0.522326057129043	0.00698077421425669
0.522576057129043	0.00697242324970038
0.522826057129043	0.00696413216941938
0.523076057129043	0.0069560751665545
0.523326057129043	0.00694804160258755
0.523576057129043	0.00693972844652535
0.523826057129043	0.0069314753354508
0.524076057129043	0.00692345718418341
0.524326057129043	0.00691546248352637
0.524576057129043	0.00690718695221015
0.524826057129043	0.006898971628571
0.525076057129043	0.00689099215127786
0.525326057129043	0.00688303613760244
0.525576057129043	0.00687479804832769
0.525826057129043	0.00686662033274299
0.526076057129043	0.00685867935213658
0.526326057129043	0.00685076184710542
0.526576057129043	0.00684256102051606
0.526826057129043	0.0068344207318507
0.527076057129043	0.00682651807241452
0.527326057129043	0.00681863890215073
0.527576057129043	0.00681047515615774
0.527826057129043	0.00680237211465418
0.528076057129043	0.00679450760054046
0.528326057129043	0.0067866665899281
0.528576057129043	0.00677853974570208
0.528826057129043	0.00677047377353723
0.529076057129043	0.0067626472308504
0.529326057129043	0.00675484420529759
0.529576057129043	0.00674675408365122
0.529826057129043	0.00673872500338302
0.530076057129043	0.00673093625823551
0.530326057129043	0.00672317104543119
0.530576057129043	0.00671511746831666
0.530826057129043	0.00670712510331839
0.531076057129043	0.00669937398308385
0.531326057129043	0.0066916464107063
0.531576057129043	0.0066836292005874
0.531826057129043	0.00667567337502906
0.532076057129043	0.00666795970802969
0.532326057129043	0.00666026960341082
0.532576057129043	0.00665228858575873
0.532826057129043	0.00664436912411492
0.533076057129043	0.00663669273897582
0.533326057129043	0.00662903993238206
0.533576057129043	0.00662109493144669
0.533826057129043	0.00661321165767603
0.534076057129043	0.00660557238475867
0.534326057129043	0.00659795670650443
0.534576057129043	0.00659004754687764
0.534826057129043	0.00658220028853496
0.535076057129043	0.00657459795721849
0.535326057129043	0.00656701923964498
0.535576057129043	0.00655914574690186
0.535826057129043	0.00655133433239374
0.536076057129043	0.00654376877510909
0.536326057129043	0.0065362268482394
0.536576057129043	0.00652838884972784
0.536826057129043	0.0065206131054536
0.537076057129043	0.00651308415389362
0.537326057129043	0.00650557885002634
0.537576057129043	0.00649777617477554
0.537826057129043	0.00649003592965602
0.538076057129043	0.00648254341683163
0.538326057129043	0.00647507457110841
0.538576057129043	0.00646730704585874
0.538826057129043	0.00645960212999519
0.539076057129043	0.00645214589028331
0.539326057129043	0.00644471333544594
0.539576057129043	0.00643698078937138
0.539826057129043	0.00642931103436073
0.540076057129043	0.00642189090266054
0.540326057129043	0.00641449447361797
0.540576057129043	0.00640679673788114
0.540826057129043	0.00639916197312917
0.541076057129043	0.00639177778321898
0.541326057129043	0.00638441731759887
0.541576057129043	0.00637675422241646
0.541826057129043	0.00636915427936025
0.542076057129043	0.00636180586950807
0.542326057129043	0.00635448120230642
0.542576057129043	0.00634685257949208
0.542826057129043	0.00633928729265598
0.543076057129043	0.0063319744979049
0.543326057129043	0.00632468546752651
0.543576057129043	0.00631709114914525
0.543826057129043	0.00630956035063068
0.544076057129043	0.0063022830096342
0.544326057129043	0.00629502945327065
0.544576057129043	0.00628746927306345
0.544826057129043	0.00627997279742498
0.545076057129043	0.00627273074859325
0.545326057129043	0.00626551250670992
0.545576057129043	0.00625798629717167
0.545826057129043	0.00625052397979964
0.546076057129043	0.00624331706236791
0.546326057129043	0.00623613397345668
0.546576057129043	0.00622864157164393
0.546826057129043	0.00622121324687708
0.547076057129043	0.00621404130113046
0.547326057129043	0.00620689320534495
0.547576057129043	0.00619943444527493
0.547826057129043	0.00619203995090789
0.548076057129043	0.00618490281738548
0.548326057129043	0.00617778955827308
0.548576057129043	0.00617036427429074
0.548826057129043	0.00616300344822918
0.549076057129043	0.00615590096939078
0.549326057129043	0.0061488223872983
0.549576057129043	0.00614143041779336
0.549826057129043	0.00613410309735229
0.550076057129043	0.00612703511332624
0.550326057129043	0.00611999105252581
0.550576057129043	0.00611263223592617
0.550826057129043	0.00610533825770432
0.551076057129043	0.00609830461554628
0.551326057129043	0.00609129491691052
0.551576057129043	0.00608396909053299
0.551826057129043	0.00607670829685247
0.552076057129043	0.00606970883752167
0.552326057129043	0.0060627333486214
0.552576057129043	0.0060554403505817
0.552826057129043	0.00604821258068089
0.553076057129043	0.00604124714885046
0.553326057129043	0.00603430571287022
0.553576057129043	0.00602704538418886
0.553826057129043	0.00601985047984144
0.554076057129043	0.00601291892215405
0.554326057129043	0.00600601138505885
0.554576057129043	0.00599878356590722
0.554826057129043	0.00599162136635378
0.555076057129043	0.0059847235299495
0.555326057129043	0.00597784973868931
0.555576057129043	0.00597065427080334
0.555826057129043	0.00596352462052563
0.556076057129043	0.00595666034993858
0.556326057129043	0.00594982015134127
0.556576057129043	0.00594265687705109
0.556826057129043	0.00593555961752879
0.557076057129043	0.00592872876055228
0.557326057129043	0.00592192200440911
0.557576057129043	0.00591479076539025
0.557826057129043	0.00590772574234988
0.558076057129043	0.0059009281480078
0.558326057129043	0.00589415468144283
0.558576057129043	0.00588705532145273
0.558826057129043	0.00588002237722129
0.559076057129043	0.00587325789665538
0.559326057129043	0.00586651756937018
0.559576057129043	0.00585944993095699
0.559826057129043	0.00585244891313819
0.560076057129043	0.00584571739250883
0.560326057129043	0.00583901005617804
0.560576057129043	0.00583197398667723
0.560826057129043	0.00582500474019731
0.561076057129043	0.0058183060323258
0.561326057129043	0.00581163153563624
0.561576057129043	0.00580462687928218
0.561826057129043	0.00579768925052893
0.562076057129043	0.00579102320682034
0.562326057129043	0.00578438140306359
0.562576057129043	0.00577740800520044
0.562826057129043	0.00577050184198447
0.563076057129043	0.00576386831441678
0.563326057129043	0.0057572590547621
0.563576057129043	0.00575031676318716
0.563826057129043	0.00574344191448795
0.564076057129043	0.00573684075368286
0.564326057129043	0.00573026389333942
0.564576057129043	0.00572335255707346
0.564826057129043	0.00571650886962072
0.565076057129043	0.00570993993113822
0.565326057129043	0.0057033953222172
0.565576057129043	0.00569651478762356
0.565826057129043	0.00568970211181119
0.566076057129043	0.00568316524894374
0.566326057129043	0.00567665274810203
0.566576057129043	0.00566980286294072
0.566826057129043	0.00566302105025418
0.567076057129043	0.00565651611801954
0.567326057129043	0.00565003557720312
0.567576057129043	0.00564321619430075
0.567826057129043	0.00563646509365423
0.568076057129043	0.00562999194680769
0.568326057129043	0.00562354322516079
0.568576057129043	0.0056167541938712
0.568826057129043	0.00561003365635226
0.569076057129043	0.0056035921530313
0.569326057129043	0.00559717510429847
0.569576057129043	0.00559041627684254
0.569826057129043	0.00558372615519032
0.570076057129043	0.00557731615024482
0.570326057129043	0.00557093063546743
0.570576057129043	0.00556420185909223
0.570826057129043	0.00555754200756331
0.571076057129043	0.00555116335976846
0.571326057129043	0.00554480923594713
0.571576057129043	0.00553811036381502
0.571826057129043	0.0055314806346427
0.572076057129043	0.00552513320340653
0.572326057129043	0.00551881032694368
0.572576057129043	0.00551214121679022
0.572826057129043	0.00550554146423821
0.573076057129043	0.00549922510666923
0.573326057129043	0.00549293333834155
0.573576057129043	0.00548629384052379
0.573826057129043	0.00547972391976437
0.574076057129043	0.00547343849571202
0.574326057129043	0.00546717769645655
0.574576057129043	0.00546056766606462
0.574826057129043	0.00545402743167056
0.575076057129043	0.00544777280095454
0.575326057129043	0.00544154283180198
0.575576057129043	0.00543496212106209
0.575826057129043	0.00542845143108472
0.576076057129043	0.00542222745765963
0.576326057129043	0.00541602817812548
0.576576057129043	0.00540947664584568
0.576826057129043	0.00540299535678379
0.577076057129043	0.00539680189987735
0.577326057129043	0.00539063317242006
0.577576057129043	0.00538411067383215
0.577826057129043	0.00537765864273876
0.578076057129043	0.00537149556574512
0.578326057129043	0.00536535725596865
0.578576057129043	0.00535886364688931
0.578826057129043	0.00535244073055763
0.579076057129043	0.00534630789594148
0.579326057129043	0.00534019986477441
0.579576057129043	0.00533373500496515
0.579826057129043	0.00532734106381172
0.580076057129043	0.00532123833529807
0.580326057129043	0.00531516044892744
0.580576057129043	0.00530872419452511
0.580826057129043	0.00530235908752763
0.581076057129043	0.00529628632994239
0.581326057129043	0.00529023845104071
0.581576057129043	0.0052838306616958
0.581826057129043	0.00527749424868951
0.582076057129043	0.005271451326188
0.582326057129043	0.00526543332209428
0.582576057129043	0.00525905385889525
0.582826057129043	0.00525274599969183
0.583076057129043	0.0052467327793897
0.583326057129043	0.00524074451394219
0.583576057129043	0.00523439323531338
0.583826057129043	0.00522811379317156
0.584076057129043	0.00522213014039963
0.584326057129043	0.00521617148060294
0.584576057129043	0.00520984824870085
0.584826057129043	0.00520359708399321
0.585076057129043	0.00519764286487945
0.585326057129043	0.00519171368102134
0.585576057129043	0.00518541835397235
0.585826057129043	0.00517919533146749
0.586076057129043	0.0051732704162859
0.586326057129043	0.00516737057406802
0.586576057129043	0.00516110301670381
0.586826057129043	0.00515490799606155
0.587076057129043	0.00514901225160136
0.587326057129043	0.00514314162252072
0.587576057129043	0.00513690169480663
0.587826057129043	0.00513073454404056
0.588076057129043	0.00512486783816568
0.588326057129043	0.00511902628895378
0.588576057129043	0.00511281385580231
0.588826057129043	0.00510667443626156
0.589076057129043	0.00510083663993699
0.589326057129043	0.00509502404220319
0.589576057129043	0.00508883896730605
0.589826057129043	0.00508272714487523
0.590076057129043	0.0050769181281769
0.590326057129043	0.005071134350636
0.590576057129043	0.0050649765005879
0.590826057129043	0.00505889214028921
0.591076057129043	0.00505311177465861
0.591326057129043	0.0050473566889857
0.591576057129043	0.00504122592595024
0.591826057129043	0.00503516889499611
0.592076057129043	0.00502941705206439
0.592326057129043	0.00502369053055274
0.592576057129043	0.00501758672128982
0.592826057129043	0.00501155688673771
0.593076057129043	0.00500583343532801
0.593326057129043	0.00500013535271959
0.593576057129043	0.00499405836173006
0.593826057129043	0.00498805559131865
0.594076057129043	0.00498236040772904
0.594326057129043	0.00497669063304862
0.594576057129043	0.00497064032957706
0.594826057129043	0.00496466449077237
0.595076057129043	0.00495899744687556
0.595326057129043	0.00495335585744971
0.595576057129043	0.0049473321080673
0.595826057129043	0.00494138306780023
0.596076057129043	0.0049357440378679
0.596326057129043	0.0049301305085665
0.596576057129043	0.00492413317858986
0.596826057129043	0.0049182108105561
0.597076057129043	0.00491259966878088
0.597326057129043	0.00490701407211214
0.597576057129043	0.00490104303378436
0.597826057129043	0.00489514720557249
0.598076057129043	0.00488956382665062
0.598326057129043	0.00488400603966133
0.598576057129043	0.0048780611594772
0.598826057129043	0.00487219174090292
0.599076057129043	0.00486663600132076
0.599326057129043	0.004861105899717
0.599576057129043	0.00485518705047738
0.599826057129043	0.00484934391305281
0.600076057129043	0.00484381568937309
0.600326057129043	0.00483831315019767
0.600576057129043	0.00483242019996322
0.600826057129043	0.00482660321480788
0.601076057129043	0.00482110238560285
0.601326057129043	0.00481562728512719
0.601576057129043	0.00480976010559209
0.601826057129043	0.00480396914523595
0.602076057129043	0.00479849558513479
0.602326057129043	0.00479304780388778
0.602576057129043	0.00478720626659701
0.602826057129043	0.004781441204742
0.603076057129043	0.00477599479361546
0.603326057129043	0.00477057420777083
0.603576057129043	0.00476475818439859
0.603826057129043	0.00475901889324781
0.604076057129043	0.00475359950999499
0.604326057129043	0.00474820599997106
0.604576057129043	0.00474241536263476
0.604826057129043	0.00473670171833218
0.605076057129043	0.00473130924103682
0.605326057129043	0.00472594268866633
0.605576057129043	0.00472017731097596
0.605826057129043	0.00471448918509765
0.606076057129043	0.00470912349455688
0.606326057129043	0.0047037837773356
0.606576057129043	0.0046980435339341
0.606826057129043	0.00469238080279544
0.607076057129043	0.00468704178013457
0.607326057129043	0.00468172877982065
0.607576057129043	0.00467601354469815
0.607826057129043	0.00467037608438492
0.608076057129043	0.00466506360910079
0.608326057129043	0.00465977720958666
0.608576057129043	0.00465408685583402
0.608826057129043	0.00464847454317185
0.609076057129043	0.00464318849829848
0.609326057129043	0.00463792857977907
0.609576057129043	0.00463226298474595
0.609826057129043	0.00462667569307751
0.610076057129043	0.0046214159635829
0.610326057129043	0.00461618240709916
0.610576057129043	0.00461054144638062
0.610826057129043	0.00460497905737078
0.611076057129043	0.00459974552184805
0.611326057129043	0.00459453821263267
0.611576057129043	0.00458892176295134
0.611826057129043	0.00458338415160142
0.612076057129043	0.00457817669634597
0.612326057129043	0.00457299551877677
0.612576057129043	0.00456740345610473
0.612826057129043	0.00456189050180855
0.613076057129043	0.00455670900813088
0.613326057129043	0.00455155384751249
0.613576057129043	0.00454598605142476
0.613826057129043	0.00454049763324971
0.614076057129043	0.00453534198779648
0.614326057129043	0.00453021272600829
0.614576057129043	0.00452466907423865
0.614826057129043	0.00451920507168557
0.615076057129043	0.00451407515920366
0.615326057129043	0.00450897168479569
0.615576057129043	0.00450345205463965
0.615826057129043	0.00449801234777114
0.616076057129043	0.00449290805401725
0.616326057129043	0.00448783025216404
0.616576057129043	0.00448233452322988
0.616826057129043	0.00447691899282976
0.617076057129043	0.00447184020401492
0.617326057129043	0.0044667879618645
0.617576057129043	0.00446131601557731
0.617826057129043	0.00445592454047361
0.618076057129043	0.00445087114353626
0.618326057129043	0.00444584434817408
0.618576057129043	0.00444039606199009
0.618826057129043	0.00443502852800393
0.619076057129043	0.00443000041255459
0.619326057129043	0.00442499895132098
0.619576057129043	0.00441957420584016
0.619826057129043	0.00441423049459022
0.620076057129043	0.00440922754454975
0.620326057129043	0.00440425130808908
0.620576057129043	0.00439884998598661
0.620826057129043	0.00439352997708342
0.621076057129043	0.00438855208484146
0.621326057129043	0.00438360096067969
0.62145199737781	0.00438092035723958
0.621577937626576	0.00437818211011098
0.621703877875343	0.00437547474704436
0.62182981812411	0.0043728495410722


==> graphics/simulation-19.tsv <==
0.62182981812411	0.075
0.62182981812411	0.075
0.62207981812411	0.075
0.62232981812411	0.075
0.62257981812411	0.075
0.62282981812411	0.075
0.62307981812411	0.075
0.62332981812411	0.075
0.62357981812411	0.075
0.62382981812411	0.075
0.62407981812411	0.075
0.62432981812411	0.075
0.62457981812411	0.075
0.62482981812411	0.075
0.62507981812411	0.075
0.62532981812411	0.075
0.62557981812411	0.075
0.62582981812411	0.075
0.62607981812411	0.075
0.62632981812411	0.075
0.62657981812411	0.075
0.62682981812411	0.075
0.62707981812411	0.075
0.62732981812411	0.075
0.62757981812411	0.075
0.62782981812411	0.075
0.62807981812411	0.075
0.62832981812411	0.075
0.62857981812411	0.075
0.62882981812411	0.075
0.62907981812411	0.075
0.62932981812411	0.075
0.62957981812411	0.075
0.62982981812411	0.075
0.63007981812411	0.075
0.63032981812411	0.075
0.63057981812411	0.075
0.63082981812411	0.075
0.63107981812411	0.075
0.63132981812411	0.075
0.63157981812411	0.075
0.63182981812411	0.075
0.63207981812411	0.075
0.63232981812411	0.075
0.63257981812411	0.075
0.63282981812411	0.075
0.63307981812411	0.075
0.63332981812411	0.075
0.63357981812411	0.075
0.63382981812411	0.075
0.63407981812411	0.075
0.63432981812411	0.075
0.63457981812411	0.075
0.63482981812411	0.075
0.63507981812411	0.075
0.63532981812411	0.075
0.63557981812411	0.075
0.63582981812411	0.075
0.63607981812411	0.075
0.63632981812411	0.075
0.63657981812411	0.075
0.63682981812411	0.075
0.63707981812411	0.075
0.63732981812411	0.075
0.63757981812411	0.075
0.63782981812411	0.075
0.63807981812411	0.075
0.63832981812411	0.075
0.63857981812411	0.075
0.63882981812411	0.075
0.63907981812411	0.075
0.63932981812411	0.075
0.63957981812411	0.075
0.63982981812411	0.075
0.64007981812411	0.075
0.64032981812411	0.075
0.64057981812411	0.075
0.64082981812411	0.075
0.64107981812411	0.075
0.64132981812411	0.075
0.64157981812411	0.075
0.64182981812411	0.075
0.64207981812411	0.075
0.64232981812411	0.075
0.64257981812411	0.075
0.64282981812411	0.075
0.64307981812411	0.075
0.64332981812411	0.075
0.64357981812411	0.075
0.64382981812411	0.075
0.64407981812411	0.075
0.64432981812411	0.075
0.64457981812411	0.075
0.64482981812411	0.075
0.64507981812411	0.075
0.64532981812411	0.075
0.64557981812411	0.075
0.64582981812411	0.075
0.64607981812411	0.075
0.64632981812411	0.075
0.64657981812411	0.075
0.64682981812411	0.075
0.64707981812411	0.075
0.64732981812411	0.075
0.64757981812411	0.075
0.64782981812411	0.075
0.64807981812411	0.075
0.64832981812411	0.075
0.64857981812411	0.075
0.64882981812411	0.075
0.64907981812411	0.075
0.64932981812411	0.075
0.64957981812411	0.075
0.64982981812411	0.075
0.65007981812411	0.075
0.65032981812411	0.075
0.65057981812411	0.075
0.65082981812411	0.075
0.65107981812411	0.075
0.65132981812411	0.075
0.65157981812411	0.075
0.65182981812411	0.075
0.65207981812411	0.075
0.65232981812411	0.075
0.65257981812411	0.075
0.65282981812411	0.075
0.65307981812411	0.075
0.65332981812411	0.075
0.65357981812411	0.075
0.65382981812411	0.075
0.65407981812411	0.075
0.65432981812411	0.075
0.65457981812411	0.075
0.65482981812411	0.075
0.65507981812411	0.075
0.65532981812411	0.075
0.65557981812411	0.075
0.65582981812411	0.075
0.65607981812411	0.075
0.65632981812411	0.075
0.65657981812411	0.075
0.65682981812411	0.075
0.65707981812411	0.075
0.65732981812411	0.075
0.65757981812411	0.075
0.65782981812411	0.075
0.65807981812411	0.075
0.65832981812411	0.075
0.65857981812411	0.075
0.65882981812411	0.075
0.65907981812411	0.075
0.65932981812411	0.075
0.65957981812411	0.075
0.65982981812411	0.075
0.66007981812411	0.075
0.66032981812411	0.075
0.66057981812411	0.075
0.66082981812411	0.075
0.66107981812411	0.075
0.66132981812411	0.075
0.66157981812411	0.075
0.66182981812411	0.075
0.66207981812411	0.075
0.66232981812411	0.075
0.66257981812411	0.075
0.66282981812411	0.075
0.66307981812411	0.075
0.66332981812411	0.075
0.66357981812411	0.075
0.66382981812411	0.075
0.66407981812411	0.075
0.66432981812411	0.075
0.66457981812411	0.075
0.66482981812411	0.075
0.66507981812411	0.075
0.66532981812411	0.075
0.66557981812411	0.075
0.66582981812411	0.075
0.66607981812411	0.075
0.66632981812411	0.075
0.66657981812411	0.075
0.66682981812411	0.075
0.66707981812411	0.075
0.66732981812411	0.075
0.66757981812411	0.075
0.66782981812411	0.075
0.66807981812411	0.075
0.66832981812411	0.075
0.66857981812411	0.075
0.66882981812411	0.075
0.66907981812411	0.075
0.66932981812411	0.075
0.66957981812411	0.075
0.66982981812411	0.075
0.67007981812411	0.075
0.67032981812411	0.075
0.67057981812411	0.075
0.67082981812411	0.075
0.67107981812411	0.075
0.67132981812411	0.075
0.67157981812411	0.075
0.67182981812411	0.075
0.67207981812411	0.075
0.67232981812411	0.075
0.67257981812411	0.075
0.67282981812411	0.075
0.67307981812411	0.075
0.67332981812411	0.075
0.67357981812411	0.075
0.67382981812411	0.075
0.67407981812411	0.075
0.67432981812411	0.075
0.67457981812411	0.075
0.67482981812411	0.075
0.67507981812411	0.075
0.67532981812411	0.075
0.67557981812411	0.075
0.67582981812411	0.075
0.67607981812411	0.075
0.67632981812411	0.075
0.67657981812411	0.075
0.67682981812411	0.075
0.67707981812411	0.075
0.67732981812411	0.075
0.67757981812411	0.075
0.67782981812411	0.075
0.67807981812411	0.075
0.67832981812411	0.075
0.67857981812411	0.075
0.67882981812411	0.075
0.67907981812411	0.075
0.67932981812411	0.075
0.67957981812411	0.075
0.67982981812411	0.075
0.68007981812411	0.075
0.68032981812411	0.075
0.68057981812411	0.075
0.68082981812411	0.075
0.68107981812411	0.075
0.68132981812411	0.075
0.68157981812411	0.075
0.68182981812411	0.075
0.68207981812411	0.075
0.68232981812411	0.075
0.68257981812411	0.075
0.68282981812411	0.075
0.68307981812411	0.075
0.68332981812411	0.075
0.68357981812411	0.075
0.68382981812411	0.075
0.68407981812411	0.075
0.68432981812411	0.075
0.68457981812411	0.075
0.68482981812411	0.075
0.68507981812411	0.075
0.68532981812411	0.075
0.68557981812411	0.075
0.68582981812411	0.075
0.68607981812411	0.075
0.68632981812411	0.075
0.68657981812411	0.075
0.68682981812411	0.075
0.68707981812411	0.075
0.68732981812411	0.075
0.68757981812411	0.075
0.68782981812411	0.075
0.68807981812411	0.075
0.68832981812411	0.075
0.68857981812411	0.075
0.68882981812411	0.075
0.68907981812411	0.075
0.68932981812411	0.075
0.68957981812411	0.075
0.68982981812411	0.075
0.69007981812411	0.075
0.69032981812411	0.075
0.69057981812411	0.075
0.69082981812411	0.075
0.69107981812411	0.075
0.69132981812411	0.075
0.69157981812411	0.075
0.69182981812411	0.075
0.69207981812411	0.075
0.69232981812411	0.075
0.69257981812411	0.075
0.69282981812411	0.075
0.69307981812411	0.075
0.69332981812411	0.075
0.69357981812411	0.075
0.69382981812411	0.075
0.69407981812411	0.075
0.69432981812411	0.075
0.69457981812411	0.075
0.69482981812411	0.075
0.69507981812411	0.075
0.69532981812411	0.075
0.69557981812411	0.075
0.69582981812411	0.075
0.69607981812411	0.075
0.69632981812411	0.075
0.69657981812411	0.075
0.69682981812411	0.075
0.69707981812411	0.075
0.69732981812411	0.075
0.69757981812411	0.075
0.69782981812411	0.075
0.69807981812411	0.075
0.69832981812411	0.075
0.69857981812411	0.075
0.69882981812411	0.075
0.69907981812411	0.075
0.69932981812411	0.075
0.69957981812411	0.075
0.69982981812411	0.075
0.70007981812411	0.075
0.70032981812411	0.075
0.70057981812411	0.075
0.70082981812411	0.075
0.70107981812411	0.075
0.70132981812411	0.075
0.70157981812411	0.075
0.70182981812411	0.075
0.70207981812411	0.075
0.70232981812411	0.075
0.70257981812411	0.075
0.70282981812411	0.075
0.70307981812411	0.075
0.70332981812411	0.075
0.70357981812411	0.075
0.70382981812411	0.075
0.70407981812411	0.075
0.70432981812411	0.075
0.70457981812411	0.075
0.70482981812411	0.075
0.70507981812411	0.075
0.70532981812411	0.075
0.70557981812411	0.075
0.70582981812411	0.075
0.70607981812411	0.075
0.70632981812411	0.075
0.70657981812411	0.075
0.70682981812411	0.075
0.70707981812411	0.075
0.70732981812411	0.075
0.70757981812411	0.075
0.70782981812411	0.075
0.70807981812411	0.075
0.70832981812411	0.075
0.70857981812411	0.075
0.70882981812411	0.075
0.70907981812411	0.075
0.70932981812411	0.075
0.70957981812411	0.075
0.70982981812411	0.075
0.71007981812411	0.075
0.71032981812411	0.075
0.71057981812411	0.075
0.71082981812411	0.075
0.71107981812411	0.075
0.71132981812411	0.075
0.71157981812411	0.075
0.71182981812411	0.075
0.71207981812411	0.075
0.71232981812411	0.075
0.71257981812411	0.075
0.71282981812411	0.075
0.71307981812411	0.075
0.71332981812411	0.075
0.71357981812411	0.075
0.71382981812411	0.075
0.71407981812411	0.075
0.71432981812411	0.075
0.71457981812411	0.075
0.71482981812411	0.075
0.71507981812411	0.075
0.71532981812411	0.075
0.71557981812411	0.075
0.71582981812411	0.075
0.71607981812411	0.075
0.71632981812411	0.075
0.71657981812411	0.075
0.71682981812411	0.075
0.71707981812411	0.075
0.71732981812411	0.075
0.71757981812411	0.075
0.71782981812411	0.075
0.71807981812411	0.075
0.71832981812411	0.075
0.71857981812411	0.075
0.71882981812411	0.075
0.71907981812411	0.075
0.71932981812411	0.075
0.71957981812411	0.075
0.71982981812411	0.075
0.72007981812411	0.075
0.72032981812411	0.075
0.72057981812411	0.075
0.72082981812411	0.075
0.72107981812411	0.075
0.72132981812411	0.075
0.72157981812411	0.075
0.72182981812411	0.075
0.72207981812411	0.075
0.72232981812411	0.075
0.72257981812411	0.075
0.72282981812411	0.075
0.72307981812411	0.075
0.72332981812411	0.075
0.72357981812411	0.075
0.72382981812411	0.075
0.72407981812411	0.075
0.72432981812411	0.075
0.72457981812411	0.075
0.72482981812411	0.075
0.72507981812411	0.075
0.72532981812411	0.075
0.72557981812411	0.075
0.72582981812411	0.075
0.72607981812411	0.075
0.72632981812411	0.075
0.72657981812411	0.075
0.72682981812411	0.075
0.72707981812411	0.075
0.72732981812411	0.075
0.72757981812411	0.075
0.72782981812411	0.075
0.72807981812411	0.075
0.72832981812411	0.075
0.72857981812411	0.075
0.72882981812411	0.075
0.72907981812411	0.075
0.72932981812411	0.075
0.72957981812411	0.075
0.72982981812411	0.075
0.73007981812411	0.075
0.73032981812411	0.075
0.73057981812411	0.075
0.73082981812411	0.075
0.73107981812411	0.075
0.73132981812411	0.075
0.73157981812411	0.075
0.73182981812411	0.075
0.73207981812411	0.075
0.73232981812411	0.075
0.73257981812411	0.075
0.73282981812411	0.075
0.73307981812411	0.075
0.73332981812411	0.075
0.73357981812411	0.075
0.73382981812411	0.075
0.73407981812411	0.075
0.73432981812411	0.075
0.73457981812411	0.075
0.73482981812411	0.075
0.73507981812411	0.075
0.73532981812411	0.075
0.73557981812411	0.075
0.73582981812411	0.075
0.73607981812411	0.075
0.73632981812411	0.075
0.73657981812411	0.075
0.73682981812411	0.075
0.73707981812411	0.075
0.73732981812411	0.075
0.73757981812411	0.075
0.73782981812411	0.075
0.73807981812411	0.075
0.73832981812411	0.075
0.73857981812411	0.075
0.73882981812411	0.075
0.73907981812411	0.075
0.73932981812411	0.075
0.73957981812411	0.075
0.73982981812411	0.075
0.74007981812411	0.075
0.74032981812411	0.075
0.74057981812411	0.075
0.74082981812411	0.075
0.74107981812411	0.075
0.74132981812411	0.075
0.74157981812411	0.075
0.74182981812411	0.075
0.74207981812411	0.075
0.74232981812411	0.075
0.74257981812411	0.075
0.74282981812411	0.075
0.74307981812411	0.075
0.74332981812411	0.075
0.74357981812411	0.075
0.74382981812411	0.075
0.74407981812411	0.075
0.74432981812411	0.075
0.74457981812411	0.075
0.74482981812411	0.075
0.745020721702704	0.075
0.745211625281297	0.065730885050792
0.745402528859891	0.0573758852081624
0.745593432438485	0.0502125599884831
0.745784336017079	0.0439131807099042
0.745975239595672	0.0384127041552165
0.746166143174266	0.0336111587176561
0.74635704675286	0.0294182200248058
0.74660704675286	0.0247157735245595
0.74685704675286	0.0207790838109894
0.74710704675286	0.0174870667052442
0.74735704675286	0.0147306033186068
0.74760704675286	0.0124181140437545
0.74785704675286	0.010482144775132
0.74810704675286	0.00886315596148152
0.74835704675286	0.00750749754125518
0.74860704675286	0.00637014492692756
0.74885704675286	0.00541792569844657
0.74910704675286	0.00462156164888528
0.74935704675286	0.00395467655251819
0.74960704675286	0.00339513675054937
0.74985704675286	0.00292662607906025
0.75010704675286	0.00253474577343915
0.75035704675286	0.00220653004604099
0.75060704675286	0.00193110060022883
0.75085704675286	0.00170042949369958
0.75110704675286	0.00150743416627186
0.75135704675286	0.00134574267500998
0.75160704675286	0.00121001091024653
0.75185704675286	0.00109628627284719
0.75210704675286	0.00100108358423145
0.75235704675286	0.000921273046621984
0.75260704675286	0.000854231651643222
0.75285704675286	0.000798010682751982
0.75310704675286	0.000750893808419029
0.75335704675286	0.000711345354661275
0.75360704675286	0.000678080228315003
0.75385704675286	0.000650135064036106
0.75410704675286	0.000626663291955598
0.75435704675286	0.000606913034550627
0.75460704675286	0.000590257005233463
0.75485704675286	0.000576216380778427
0.75510704675286	0.000564372275106306
0.75535704675286	0.000554358171675984
0.75560704675286	0.00054587018295793
0.75585704675286	0.00053866778136219
0.75610704675286	0.000532542396198432
0.75635704675286	0.000527316962189273
0.75660704675286	0.000522846563848545
0.75685704675286	0.000519007890376788
0.75710704675286	0.000515695807041527
0.75735704675286	0.000512826371663277
0.75760704675286	0.000510332792487966
0.75785704675286	0.000508149441349415
0.75810704675286	0.00050622206700135
0.75835704675286	0.000504512486269371
0.75860704675286	0.000502992278284375
0.75885704675286	0.000501624224642061
0.75910704675286	0.000500379117701899
0.75935704675286	0.000499241244359738
0.75960704675286	0.000498201008512278
0.75985704675286	0.000497235207976343
0.76010704675286	0.000496326973279559
0.76035704675286	0.000495471610499287
0.76060704675286	0.000494668737353987
0.76085704675286	0.000493902090722587
0.76110704675286	0.000493160891942568
0.76135704675286	0.000492445835878319
0.76160704675286	0.00049176102868459
0.76185704675286	0.000491093666143472
0.76210704675286	0.000490435988738436
0.76235704675286	0.000489791311693188
0.76260704675286	0.000489165906104871
0.76285704675286	0.000488548715573578
0.76310704675286	0.000487933489204784
0.76335704675286	0.000487324801457301
0.76360704675286	0.000486729945985975
0.76385704675286	0.000486138772767652
0.76410704675286	0.000485545796841735
0.76435704675286	0.000484956182607243
0.76460704675286	0.00048437768472509
0.76485704675286	0.000483800645708909
0.76510704675286	0.0004832199812006
0.76535704675286	0.000482641116675397
0.76560704675286	0.000482071991616428
0.76585704675286	0.000481503237522718
0.76610704675286	0.000480929991117818
0.76635704675286	0.000480357777091101
0.76660704675286	0.000479794584186011
0.76685704675286	0.00047923123267346
0.76710704675286	0.000478662991954093
0.76735704675286	0.000478095406515056
0.76760704675286	0.000477536447700988
0.76785704675286	0.000476977075248797
0.76810704675286	0.000476412647706315
0.76835704675286	0.000475848690420444
0.76860704675286	0.000475293124511722
0.76885704675286	0.000474737024926619
0.76910704675286	0.000474175817970157
0.76935704675286	0.000473614990599724
0.76960704675286	0.000473062397829238
0.76985704675286	0.000472509217627426
0.77010704675286	0.000471950933600362
0.77035704675286	0.000471392984934982
0.77060704675286	0.000470843152642619
0.77085704675286	0.000470292711902576
0.77110704675286	0.000469737198209419
0.77135704675286	0.000469181998491219
0.77160704675286	0.000468634816028657
0.77185704675286	0.000468087020056129
0.77210704675286	0.000467534195472352
0.77235704675286	0.000466981674684175
0.77260704675286	0.000466437081486248
0.77285704675286	0.00046589187766416
0.77310704675286	0.000465341696077093
0.77335704675286	0.000464791813660825
0.77360704675286	0.000464249773847514
0.77385704675286	0.000463707130130775
0.77410704675286	0.000463159562736792
0.77435704675286	0.000462612292601527
0.77460704675286	0.000462072782476453
0.77485704675286	0.000461532677071108
0.77510704675286	0.000460987703606142
0.77535704675286	0.000460443026787716
0.77560704675286	0.000459906028673629
0.77585704675286	0.000459368444828745
0.77610704675286	0.000458826049177297
0.77635704675286	0.000458283950295402
0.77660704675286	0.000457749449454314
0.77685704675286	0.000457214372900083
0.77710704675286	0.000456674541182367
0.77735704675286	0.000456135006631164
0.77760704675286	0.000455602989859749
0.77785704675286	0.000455070407573588
0.77810704675286	0.000454533126873935
0.77835704675286	0.000453996143934321
0.77860704675286	0.0004534665987731
0.77885704675286	0.000452936498422762
0.77910704675286	0.000452401756411924
0.77935704675286	0.000451867312823706
0.77960704675286	0.000451340227204056
0.77985704675286	0.000450812596782757
0.78010704675286	0.000450280381408319
0.78035704675286	0.000449748465212396
0.78060704675286	0.000449223827310496
0.78085704675286	0.000448698655011348
0.78110704675286	0.000448168954444439
0.78135704675286	0.000447639553765478
0.78160704675286	0.0004471173518934
0.78185704675286	0.000446594626056507
0.78210704675286	0.000446067428549746
0.78235704675286	0.000445540531691768
0.78260704675286	0.000445020754244463
0.78285704675286	0.000444500463268827
0.78310704675286	0.000443975757127402
0.78335704675286	0.000443451352430124
0.78360704675286	0.000442933987895688
0.78385704675286	0.000442416120248756
0.78410704675286	0.000441893893919132
0.78435704675286	0.000441371969801596
0.78460704675286	0.000440857006761219
0.78485704675286	0.000440341550954904
0.78510704675286	0.000439821792874162
0.78535704675286	0.00043930233782874
0.78560704675286	0.00043878976481726
0.78585704675286	0.000438276709500196
0.78610704675286	0.000437759408232208
0.78635704675286	0.00043724241077725
0.78660704675286	0.000436732216498814
0.78685704675286	0.000436221550277838
0.78710704675286	0.000435706694382421
0.78735704675286	0.000435192143130869
0.78760704675286	0.000434684316298339
0.78785704675286	0.000434176027904576
0.78810704675286	0.000433663606001389
0.78835704675286	0.000433151489592332
0.78860704675286	0.000432646018938276
0.78885704675286	0.00043214009714948
0.78910704675286	0.000431630097991187
0.78935704675286	0.000431120405099517
0.78960704675286	0.000430617279444712
0.78985704675286	0.000430113713049185
0.79010704675286	0.000429606125326443
0.79035704675286	0.000429098844737352
0.79060704675286	0.000428598052990947
0.79085704675286	0.000428096830807023
0.79110704675286	0.000427591643357206
0.79135704675286	0.000427086763893414
0.79160704675286	0.0004265882949121
0.79185704675286	0.000426089405911878
0.79210704675286	0.000425586607573025
0.79235704675286	0.000425084118049202
0.79260704675286	0.000424587960856648
0.79285704675286	0.000424091394036485
0.79310704675286	0.000423590973700538
0.79335704675286	0.000423090863056974
0.79360704675286	0.000422597006629277
0.79385704675286	0.000422102750984532
0.79410704675286	0.000421604697589062
0.79435704675286	0.000421106954795969
0.79460704675286	0.000420615388261658
0.79485704675286	0.000420123432804731
0.79510704675286	0.00041962773544918
0.79535704675286	0.000419132349508022
0.79560704675286	0.000418643061928514
0.79585704675286	0.000418153395854604
0.79610704675286	0.000417660043519896
0.79635704675286	0.000417167003519292
0.79660704675286	0.000416679984147128
0.79685704675286	0.000416192596563614
0.79710704675286	0.000415701578380945
0.79735704675286	0.000415210873416505
0.79760704675286	0.00041472611143295
0.79785704675286	0.000414240991643
0.79810704675286	0.000413752296764491
0.79835704675286	0.000413263916020756
0.79860704675286	0.000412781400701112
0.79885704675286	0.000412298537907196
0.79910704675286	0.000411812155575508
0.79935704675286	0.000411326088305852
0.79960704675286	0.000410845808962668
0.79985704675286	0.000410365192536455
0.80010704675286	0.000409881111995192
0.80035704675286	0.000409397347440166
0.80060704675286	0.00040891929349901
0.80085704675286	0.000408440912763819
0.80110704675286	0.000407959123336576
0.80135704675286	0.000407477650826826
0.80160704675286	0.000407001811669694
0.80185704675286	0.00040652565609528
0.80210704675286	0.000406046147132189
0.80235704675286	0.000405566956066084
0.80260704675286	0.000405093321174332
0.80285704675286	0.00040461938018943
0.80310704675286	0.000404142141170738
0.80335704675286	0.00040366522092572
0.80360704675286	0.000403193779860089
0.80385704675286	0.000402722042995574
0.80410704675286	0.00040224706333386
0.80435704675286	0.000401772403436695
0.80460704675286	0.000401303145688203
0.80485704675286	0.000400833602561546
0.80510704675286	0.000400360871776972
0.80535704675286	0.000399888461714681
0.80560704675286	0.000399421376969855
0.80585704675286	0.000398954017179154
0.80610704675286	0.000398483524848836
0.80635704675286	0.000398013354215521
0.80660704675286	0.000397548432122308
0.80685704675286	0.00039708324531823
0.80710704675286	0.00039661498105964
0.80735704675286	0.000396147039468386
0.80760704675286	0.000395684269747953
0.80785704675286	0.000395221245612198
0.80810704675286	0.000394755199118746
0.80835704675286	0.000394289476260634
0.80860704675286	0.000393828848663402
0.80885704675286	0.000393367977007231
0.80910704675286	0.000392904137923977
0.80935704675286	0.000392440623510792
0.80960704675286	0.000391982127902035
0.80985704675286	0.000391523398512228
0.81010704675286	0.000391061756657429
0.81035704675286	0.000390600440463296
0.81060704675286	0.000390144066627351
0.81085704675286	0.000389687469364908
0.81110704675286	0.000389228014526677
0.81135704675286	0.000388768886377788
0.81160704675286	0.000388314624279573
0.81185704675286	0.000387860149048902
0.81210704675286	0.00038740287112804
0.81235704675286	0.000386945920872517
0.81260704675286	0.000386493760409445
0.81285704675286	0.000386041397183345
0.81310704675286	0.000385586286042378
0.81335704675286	0.000385131503602837
0.81360704675286	0.000384681434802775
0.81385704675286	0.000384231173564481
0.81410704675286	0.00038377821915847
0.81435704675286	0.000383325594519784
0.81460704675286	0.000382877607439769
0.81485704675286	0.000382429438230414
0.81510704675286	0.000381978630552227
0.81535704675286	0.000381528153707095
0.81560704675286	0.000381082238436137
0.81585704675286	0.000380636151329078
0.81610704675286	0.000380187480460092
0.81635704675286	0.000379739141489727
0.81660704675286	0.000379295288155695
0.81685704675286	0.000378851273333702
0.81710704675286	0.000378404729370702
0.81735704675286	0.000377958518317262
0.81760704675286	0.00037751671709893
0.81785704675286	0.000377074764729868
0.81810704675286	0.000376630337787842
0.81835704675286	0.000376186244890969
0.81860704675286	0.000375746486004108
0.81885704675286	0.000375306586305718
0.81910704675286	0.000374864266608405
0.81935704675286	0.000374422281999603
0.81960704675286	0.000373984555735896
0.81985704675286	0.000373546699019872
0.82010704675286	0.00037310647675437
0.82035704675286	0.000372666590701426
0.82060704675286	0.000372230887399738
0.82085704675286	0.000371795063936975
0.82110704675286	0.000371356929432853
0.82135704675286	0.000370919132225006
0.82160704675286	0.000370485442237584
0.82185704675286	0.00037005164236964
0.82210704675286	0.000369615585998989
0.82235704675286	0.000369179867952318
0.82260704675286	0.000368748181656747
0.82285704675286	0.000368316395888441
0.82310704675286	0.000367882407928927
0.82335704675286	0.000367448759463457
0.82360704675286	0.000367019067356533
0.82385704675286	0.000366589286079466
0.82410704675286	0.000366157356990637
0.82435704675286	0.000365725768485869
0.82460704675286	0.000365298061088648
0.82485704675286	0.00036487027479376
0.82510704675286	0.00036444039502781
0.82535704675286	0.000364010857046598
0.82560704675286	0.000363585124830618
0.82585704675286	0.000363159324064999
0.82610704675286	0.000362731484182532
0.82635704675286	0.000362303987165247
0.82660704675286	0.000361880220726502
0.82685704675286	0.000361456396103854
0.82710704675286	0.000361030586607775
0.82735704675286	0.000360605121161262
0.82760704675286	0.000360183311155504
0.82785704675286	0.00035976145329436
0.82810704675286	0.000359337664809306
0.82835704675286	0.00035891422147577
0.82860704675286	0.000358494358631667
0.82885704675286	0.000358074458184254
0.82910704675286	0.000357652681317572
0.82935704675286	0.000357231250833312
0.82960704675286	0.000356813325762789
0.82985704675286	0.000356395373496105
0.83010704675286	0.000355975599008518
0.83035704675286	0.000355556171965893
0.83060704675286	0.000355140175520102
0.83085704675286	0.000354724162139525
0.83110704675286	0.000354306380700553
0.83135704675286	0.000353888947967534
0.83160704675286	0.000353474870849774
0.83185704675286	0.000353060787225051
0.83210704675286	0.000352644989637968
0.83235704675286	0.000352229541908472
0.83260704675286	0.000351817375051217
0.83285704675286	0.000351405211995337
0.83310704675286	0.000350991389043182
0.83335704675286	0.000350577917211187
0.83360704675286	0.000350167651427064
0.83385704675286	0.000349757399817935
0.83410704675286	0.000349345542406149
0.83435704675286	0.000348934037319393
0.83460704675286	0.00034852566357943
0.83485704675286	0.000348117314349444
0.83510704675286	0.000347707413394932
0.83535704675286	0.000347297865953083
0.83560704675286	0.000346891375200165
0.83585704675286	0.000346484919340001
0.83610704675286	0.00034607696579525
0.83635704675286	0.000345669366944384
0.83660704675286	0.000345264750256452
0.83685704675286	0.000344860178750267
0.83710704675286	0.000344454163578117
0.83735704675286	0.000344048504334477
0.83760704675286	0.000343645752705041
0.83785704675286	0.000343243056632914
0.83810704675286	0.000342838970877252
0.83835704675286	0.000342435242322553
0.83860704675286	0.000342034346858311
0.83885704675286	0.000341633517340428
0.83910704675286	0.000341231352078142
0.83935704675286	0.000340829545242616
0.83960704675286	0.000340430497112548
0.83985704675286	0.000340031525260687
0.84010704675286	0.000339631271621482
0.84035704675286	0.000339231377663174
0.84060704675286	0.000338834168007229
0.84085704675286	0.000338437045018347
0.84110704675286	0.000338038694135706
0.84135704675286	0.000337640704235725
0.84160704675286	0.000337245324289054
0.84185704675286	0.000336850041393277
0.84210704675286	0.000336453584468127
0.84235704675286	0.000336057489840003
0.84260704675286	0.000335663930847829
0.84285704675286	0.000335270479302013
0.84310704675286	0.000334875907631649
0.84335704675286	0.000334481699476891
0.84360704675286	0.000334089952786276
0.84385704675286	0.000333698323848136
0.84410704675286	0.00033330562871392
0.84435704675286	0.00033291329839169
0.84460704675286	0.000332523355283582
0.84485704675286	0.000332133540358798
0.84510704675286	0.000331742713058469
0.84535704675286	0.000331352251862149
0.84560704675286	0.000330964103758324
0.84585704675286	0.000330576094201562
0.84610704675286	0.000330187126137138
0.84635704675286	0.000329798525471575
0.84660704675286	0.000329412163745851
0.84685704675286	0.000329025951017359
0.84710704675286	0.000328638833553607
0.84735704675286	0.000328252084849684
0.84760704675286	0.00032786750101152
0.84785704675286	0.000327483076514812
0.84810704675286	0.00032709780116924
0.84835704675286	0.000326712895814762
0.84860704675286	0.000326330081367093
0.84885704675286	0.000325947436656232
0.84910704675286	0.000325563994855227
0.84935704675286	0.000325180924473756
0.84960704675286	0.00032479987087311
0.84985704675286	0.000324418997476789
0.85010704675286	0.000324037380781211
0.85035704675286	0.000323656136841349
0.85060704675286	0.000323276835758585
0.85085704675286	0.00032289772527247
0.85110704675286	0.000322517925221172
0.85135704675286	0.000322138499302266
0.85160704675286	0.000321760942320171
0.85185704675286	0.000321383586361468
0.85210704675286	0.000321005594596496
0.85235704675286	0.000320627978288052
0.85260704675286	0.000320252157094442
0.85285704675286	0.000319876547280107
0.85310704675286	0.000319500355508234
0.85335704675286	0.000319124540513777
0.85360704675286	0.000318750446738209
0.85385704675286	0.000318376574838658
0.85410704675286	0.000318002174687582
0.85435704675286	0.000317628152691513
0.85460704675286	0.000317255778115616
0.85485704675286	0.000316883635807563
0.85510704675286	0.000316511019008675
0.85535704675286	0.000316138781816383
0.85560704675286	0.000315768118166776
0.85585704675286	0.000315397697262243
0.85610704675286	0.000315026855582268
0.85635704675286	0.000314656394919982
0.85660704675286	0.000314287434033833
0.85685704675286	0.000313918726360857
0.85710704675286	0.000313549651608486
0.85735704675286	0.000313180959300857
0.85760704675286	0.000312813693027963
0.85785704675286	0.000312446690419466
0.85810704675286	0.000312079374495344
0.85835704675286	0.000311712442375572
0.85860704675286	0.000311346862577694
0.85885704675286	0.000310981556913531
0.85910704675286	0.000310615991694324
0.85935704675286	0.000310250811647261
0.85960704675286	0.000309886910274754
0.85985704675286	0.000309523293468394
0.86010704675286	0.000309159470867681
0.86035704675286	0.000308796034856063
0.86060704675286	0.000308433803835079
0.86085704675286	0.000308071867895693
0.86110704675286	0.000307709779844095
0.86135704675286	0.000307348079865433
0.86160704675286	0.000306987511226736
0.86185704675286	0.000306627248159386
0.86210704675286	0.000306266886675871
0.86235704675286	0.000305906914704585
0.86260704675286	0.000305548000444994
0.86285704675286	0.000305189402248718
0.86310704675286	0.000304830759395386
0.86335704675286	0.000304472507519415
0.86360704675286	0.000304115239725511
0.86385704675286	0.000303758298488971
0.86410704675286	0.000303401366338857
0.86435704675286	0.000303044826611976
0.86460704675286	0.000302689197389322
0.86485704675286	0.000302333905263602
0.86510704675286	0.000301978675870729
0.86535704675286	0.000301623840446269
0.86560704675286	0.000301269841944313
0.86585704675286	0.000300916191033979
0.86610704675286	0.000300562656643272
0.86635704675286	0.000300209517639399
0.86660704675286	0.000299857142061516
0.86685704675286	0.000299505124538774
0.86710704675286	0.000299153277306285
0.86735704675286	0.000298801826943695
0.86760704675286	0.000298451066481881
0.86785704675286	0.000298100674596929
0.86810704675286	0.00029775050673117
0.86835704675286	0.00029740073725304
0.86860704675286	0.000297051584128238
0.86885704675286	0.000296702810181571
0.86910704675286	0.000296354313944203
0.86935704675286	0.000296006217650524
0.86960704675286	0.000295658664149961
0.86985704675286	0.000295311500392026
0.87010704675286	0.000294964668123981
0.87035704675286	0.000294618237262539
0.87060704675286	0.00029427227574011
0.87085704675286	0.000293926714488302
0.87110704675286	0.000293581538519494
0.87135704675286	0.000293236765492144
0.87160704675286	0.000292892388280119
0.87185704675286	0.000292548421931021
0.87210704675286	0.000292204894606074
0.87235704675286	0.00029186177178292
0.87260704675286	0.000291518971289373
0.87285704675286	0.000291176592221276
0.87310704675286	0.000290834705963083
0.87335704675286	0.000290493225713312
0.87360704675286	0.000290151994391946
0.87385704675286	0.000289811195052725
0.87410704675286	0.00028947094232365
0.87435704675286	0.00028913109715803
0.87460704675286	0.000288791427428603
0.87485704675286	0.000288452200285172
0.87510704675286	0.000288113573553794
0.87535704675286	0.000287775355969438
0.87560704675286	0.000287437240361677
0.87585704675286	0.000287099577933381
0.87610704675286	0.000286762569687654
0.87635704675286	0.000286425972176291
0.87660704675286	0.000286089403204431
0.87685704675286	0.000285753298007563
0.87710704675286	0.000285417900856344
0.87735704675286	0.00028508291602769
0.87760704675286	0.000284747886231868
0.87785704675286	0.000284413330858435
0.87810704675286	0.000284079537380466
0.87835704675286	0.000283746157771408
0.87860704675286	0.000283412659766502
0.87885704675286	0.000283079646847345
0.87910704675286	0.000282747449676934
0.87935704675286	0.000282415667962804
0.87960704675286	0.000282083694404273
0.87985704675286	0.000281752216534564
0.88010704675286	0.000281421608282845
0.88035704675286	0.000281091417139667
0.88060704675286	0.000280760960658488
0.88085704675286	0.000280431010558635
0.88110704675286	0.000280101983974601
0.88135704675286	0.000279773376065107
0.88160704675286	0.000279444429401199
0.88185704675286	0.000279115999769652
0.88210704675286	0.000278788547546843
0.88235704675286	0.000278461515666739
0.88260704675286	0.000278134071502983
0.88285704675286	0.000277807155096732
0.88310704675286	0.000277481270017782
0.88335704675286	0.000277155806899826
0.88360704675286	0.000276829858072702
0.88385704675286	0.000276504447629777
0.88410704675286	0.00027618012249106
0.88435704675286	0.000275856220941118
0.88460704675286	0.000275531760248499
0.88485704675286	0.000275207848605658
0.88510704675286	0.000274885076232967
0.88535704675286	0.000274562729085714
0.88560704675286	0.000274239749343125
0.88585704675286	0.000273917329343509
0.88610704675286	0.000273596102602552
0.88635704675286	0.000273275302761417
0.88660704675286	0.000272953796836367
0.88685704675286	0.000272632861353983
0.88710704675286	0.000272313173178662
0.88735704675286	0.000271993913549901
0.88760704675286	0.000271673874311623
0.88785704675286	0.000271354416284036
0.88810704675286	0.000271036259554325
0.88835704675286	0.000270718533078224
0.88860704675286	0.000270399953487044
0.88885704675286	0.000270081965880353
0.88910704675286	0.000269765333566679
0.88935704675286	0.000269449133238897
0.88960704675286	0.000269132006249034
0.88985704675286	0.000268815481980628
0.89010704675286	0.000268500367116592
0.89035704675286	0.000268185685922739
0.89060704675286	0.000267870004577342
0.89085704675286	0.00026755493665867
0.89110704675286	0.000267241332293389
0.89135704675286	0.000266928163296987
0.89160704675286	0.000266613920554076
0.89185704675286	0.000266300302063954
0.89210704675286	0.000265988201244155
0.89235704675286	0.000265676537484438
0.89260704675286	0.000265363726475371
0.89285704675286	0.000265051550477763
0.89310704675286	0.000264740946317427
0.89335704675286	0.000264430780943098
0.89360704675286	0.000264119394720097
0.89385704675286	0.000263808654325709
0.89410704675286	0.00026349953992838
0.89435704675286	0.000263190866097218
0.89460704675286	0.000262880897747453
0.89485704675286	0.000262571586091886
0.89510704675286	0.000262263954647068
0.89535704675286	0.000261956765512078
0.89560704675286	0.000261648208232462
0.89585704675286	0.000261340318494896
0.89610704675286	0.000261034163228646
0.89635704675286	0.00026072845198169
0.89660704675286	0.000260421298977409
0.89685704675286	0.000260114824334662
0.89710704675286	0.00025981013845669
0.89735704675286	0.00025950589838325
0.89760704675286	0.000259200142861682
0.89785704675286	0.000258895076560017
0.89810704675286	0.000258591853288526
0.89835704675286	0.000258289077620294
0.89860704675286	0.000257984712861564
0.89885704675286	0.0002576810481352
0.89910704675286	0.000257379280876768
0.89935704675286	0.000257077962916796
0.89960704675286	0.000256774982169861
0.89985704675286	0.000256472712368117
0.90010704675286	0.000256172394351134
0.90035704675286	0.00025587252747819
0.90060704675286	0.000255570924030779
0.90085704675286	0.000255270042458067
0.90110704675286	0.000254971167072987
0.90135704675286	0.000254672744642248
0.90160704675286	0.000254372511882012
0.90185704675286	0.000254073011867112
0.90210704675286	0.00025377557253406
0.90235704675286	0.000253478587929207
0.90260704675286	0.000253179719219621
0.90285704675286	0.000252881594170778
0.90310704675286	0.000252585584297221
0.90335704675286	0.00025229003097782
0.90360704675286	0.000251992519685912
0.90385704675286	0.000251695763063747
0.90410704675286	0.000251401176065924
0.90435704675286	0.000251107047474025
0.90460704675286	0.000250810887092029
0.90485704675286	0.000250515492285747
0.90510704675286	0.000250222321717758
0.90535704675286	0.000249929611351479
0.90560704675286	0.000249634795333298
0.90585704675286	0.000249340755841765
0.90610704675286	0.000249048995166284
0.90635704675286	0.000248757696594271
0.90660704675286	0.000248464218369632
0.90685704675286	0.000248171527715113
0.90710704675286	0.000247881170505032
0.90735704675286	0.000247591277258846
0.90760704675286	0.000247299130406886
0.90785704675286	0.000247007782114811
0.90810704675286	0.000246718821929615
0.90835704675286	0.000246430327595887
0.90860704675286	0.000246139505668597
0.90885704675286	0.000245849493258843
0.90910704675286	0.00024556192376618
0.90935704675286	0.000245274821969288
0.90960704675286	0.000244985318537866
0.90985704675286	0.000244696635701785
0.91010704675286	0.000244410450476185
0.91035704675286	0.000244124734855578
0.91060704675286	0.000243836543521753
0.91085704675286	0.000243549183834568
0.91110704675286	0.000243264376601743
0.91135704675286	0.000242980040847135
0.91160704675286	0.00024269315526082
0.91185704675286	0.000242407112368587
0.91210704675286	0.000242123676816308
0.91235704675286	0.000241840714652997
0.91260704675286	0.00024155512850671
0.91285704675286	0.000241270396115878
0.91310704675286	0.000240988325954372
0.91335704675286	0.000240706731078733
0.91360704675286	0.000240422438048948
0.91385704675286	0.000240139009898888
0.91410704675286	0.000239858298862666
0.91435704675286	0.000239578065109464
0.91460704675286	0.000239295058929057
0.91485704675286	0.000239012928724913
0.91510704675286	0.00023873357066051
0.91535704675286	0.000238454691794288
0.91560704675286	0.000238172966215505
0.91585704675286	0.000237892127743305
0.91610704675286	0.00023761411644932
0.91635704675286	0.000237336586329129
0.91660704675286	0.0002370561351214
0.91685704675286	0.000236776582191039
0.91710704675286	0.000236499911519805
0.91735704675286	0.000236223723970114
0.91760704675286	0.000235944540974725
0.91785704675286	0.000235666267381751
0.91810704675286	0.000235390931267482
0.91835704675286	0.000235116080167103
0.91860704675286	0.000234838159236528
0.91885704675286	0.000234561158878765
0.91910704675286	0.000234287151141765
0.91935704675286	0.000234013630435181
0.91960704675286	0.000233736965412096
0.91985704675286	0.000233461232185733
0.92010704675286	0.000233188546814922
0.92035704675286	0.000232916350444812
0.92060704675286	0.000232640935241751
0.92085704675286	0.000232366463039479
0.92110704675286	0.000232095094041346
0.92135704675286	0.000231824215972759
0.92160704675286	0.000231550044523327
0.92185704675286	0.000231276827244969
0.92210704675286	0.000231006768540765
0.92235704675286	0.000230737202843501
0.92260704675286	0.000230464269060926
0.92285704675286	0.000230192300737508
0.92310704675286	0.000229923546367944
0.92335704675286	0.000229655287036556
0.92360704675286	0.000229383584924664
0.92385704675286	0.000229112859586184
0.92410704675286	0.000228845403605044
0.92435704675286	0.000228578444724348
0.92460704675286	0.000228307968261482
0.92485704675286	0.000228038479870157
0.92510704675286	0.000227772316390706
0.92535704675286	0.000227506651979487
0.92560704675286	0.000227237395276275
0.92585704675286	0.000226969137882699
0.92610704675286	0.000226704260996219
0.92635704675286	0.000226439885278124
0.92660704675286	0.000226171842378525
0.92685704675286	0.000225904810028738
0.92710704675286	0.000225641213920769
0.92735704675286	0.000225378120956132
0.92760704675286	0.000225111285892504
0.92785704675286	0.000224845472802493
0.92810704675286	0.000224583151585245
0.92835704675286	0.000224321335594496
0.92860704675286	0.000224055702519904
0.92885704675286	0.000223791102744036
0.92910704675286	0.000223530050654869
0.92935704675286	0.00022326950583948
0.92960704675286	0.000223005068916343
0.92985704675286	0.000222741676693228
0.93010704675286	0.000222481887850567
0.93035704675286	0.000222222608470268
0.93060704675286	0.000221959361808549
0.93085704675286	0.000221697171232271
0.93110704675286	0.000221438640037624
0.93135704675286	0.000221180620324002
0.93160704675286	0.000220918558151179
0.93185704675286	0.00022065756352585
0.93210704675286	0.000220400284162314
0.93235704675286	0.000220143518441601
0.93260704675286	0.00021988263496428
0.93285704675286	0.000219622830478244
0.93310704675286	0.000219366797282211
0.93335704675286	0.000219111279810752
0.93360704675286	0.000218851569316975
0.93385704675286	0.000218592949239899
0.93410704675286	0.000218338156565384
0.93435704675286	0.000218083881741854
0.93460704675286	0.000217825338490296
0.93485704675286	0.000217567897111831
0.93510704675286	0.000217314339287372
0.93535704675286	0.000217061301466065
0.93560704675286	0.000216803919707437
0.93585704675286	0.000216547651417459
0.93610704675286	0.00021629532283729
0.93635704675286	0.000216043516385045
0.93660704675286	0.000215787290544639
0.93685704675286	0.000215532189572792
0.93710704675286	0.000215281084651631
0.93735704675286	0.000215030504069486
0.93760704675286	0.00021477542842438
0.93785704675286	0.000214521489262348
0.93810704675286	0.000214271602420379
0.93835704675286	0.000214022242097267
0.93860704675286	0.000213768311064233
0.93885704675286	0.000213515528000641
0.93910704675286	0.000213266853779481
0.93935704675286	0.00021301870820048
0.93960704675286	0.000212765916155822
0.93985704675286	0.00021251428371738
0.94010704675286	0.000212266816550011
0.94035704675286	0.000212019880204833
0.94060704675286	0.00021176822161717
0.94085704675286	0.000211517734185068
0.94110704675286	0.00021127146861552
0.94135704675286	0.000211025736086667
0.94160704675286	0.000210775205347069
0.94185704675286	0.000210525857436195
0.94210704675286	0.000210280788020462
0.94235704675286	0.000210036253840779
0.94260704675286	0.000209786845496274
0.94285704675286	0.000209538631579798
0.94310704675286	0.000209294752864853
0.94335704675286	0.000209051411608513
0.94360704675286	0.000208803120159085
0.94385704675286	0.000208556034753532
0.94410704675286	0.000208313341336697
0.94435704675286	0.000208071187655146
0.94460704675286	0.00020782400758157
0.94485704675286	0.00020757804527935
0.94510704675286	0.000207336531827362
0.94535704675286	0.000207095560323389
0.94560704675286	0.000206849486195398
0.94585704675286	0.000206604641547287
0.94610704675286	0.000206364302686612
0.94635704675286	0.000206124508046496
0.94660704675286	0.000205879534395242
0.94685704675286	0.000205635802033671
0.94710704675286	0.000205396632458693
0.94735704675286	0.00020515800935017
0.94760704675286	0.000204914130842587
0.94785704675286	0.000204671505350362
0.94810704675286	0.000204433499794404
0.94835704675286	0.000204196042929289
0.94860704675286	0.000203953254209188
0.94885704675286	0.000203711730293793
0.94910704675286	0.000203474883365001
0.94935704675286	0.000203238587541815
0.94960704675286	0.000202996883223505
0.94985704675286	0.000202756455464886
0.95010704675286	0.00020252076201685
0.95035704675286	0.000202285621956427
0.95060704675286	0.000202044996749556
0.95085704675286	0.000201805659893056
0.95110704675286	0.000201571114682497
0.95135704675286	0.00020133712515899
0.95160704675286	0.000201097573757081
0.95185704675286	0.000200859322544322
0.95210704675286	0.00020062592040479
0.95235704675286	0.000200393076238398
0.95260704675286	0.000200154593336221
0.95285704675286	0.000199917422517876
0.95310704675286	0.000199685158244117
0.95335704675286	0.000199453454328952
0.95360704675286	0.000199216034640071
0.95385704675286	0.000198979939005722
0.95410704675286	0.000198748807481774
0.95435704675286	0.000198518238546858
0.95460704675286	0.000198281877004214
0.95485704675286	0.000198046851301564
0.95510704675286	0.000197816847400029
0.95535704675286	0.000197587408469008
0.95560704675286	0.000197352099677722
0.95585704675286	0.000197118138738073
0.95610704675286	0.000196889257373128
0.95635704675286	0.000196660943381111
0.95660704675286	0.000196426682200324
0.95685704675286	0.000196193780856613
0.95710704675286	0.000195966016940441
0.95735704675286	0.000195738822747871
0.95760704675286	0.00019550560409598
0.95785704675286	0.000195273757257891
0.95810704675286	0.000195047105718577
0.95835704675286	0.00019482102631932
0.95860704675286	0.000194588845046167
0.95885704675286	0.000194358047537979
0.95910704675286	0.000194132503462646
0.95935704675286	0.000193907533854981
0.95960704675286	0.000193676384765556
0.95985704675286	0.000193446631560901
0.96010704675286	0.000193222189873554
0.96035704675286	0.000192998325016042
0.96060704675286	0.000192768203107277
0.96085704675286	0.000192539489112298
0.96110704675286	0.000192316144795548
0.96135704675286	0.000192093379787553
0.96160704675286	0.000191864280045695
0.96185704675286	0.000191636600173115
0.96210704675286	0.000191414348325064
0.96235704675286	0.000191192678271293
0.96260704675286	0.000190964595507298
0.96285704675286	0.000190737944827588
0.96310704675286	0.000190516780523647
0.96335704675286	0.000190296200455575
0.96360704675286	0.000190069129721429
0.96385704675286	0.000189843503191553
0.96410704675286	0.000189623421608456
0.96435704675286	0.00018940392654937
0.96460704675286	0.00018917786287205
0.96485704675286	0.000188953255537277
0.96510704675286	0.000188734251683975
0.96535704675286	0.000188515836864384
0.96560704675286	0.000188290775234662
0.96585704675286	0.000188067182170085
0.96610704675286	0.00018784925124328
0.96635704675286	0.000187631911802294
0.96660704675286	0.000187407847239113
0.96685704675286	0.000187185263495135
0.96710704675286	0.000186968400661791
0.96735704675286	0.000186752131825479
0.96760704675286	0.000186529059426774
0.96785704675286	0.000186307480098444
0.96810704675286	0.000186091680513992
0.96835704675286	0.000185876477456506
0.96860704675286	0.000185654392315424
0.96885704675286	0.000185433812503452
0.96910704675286	0.000185219071423354
0.96935704675286	0.000185004929335028
0.96960704675286	0.000184783826610746
0.96985704675286	0.000184564241486801
0.97010704675286	0.000184350554143314
0.97035704675286	0.000184137468351414
0.97060704675286	0.000183917343132944
0.97085704675286	0.000183698747785926
0.97110704675286	0.000183486109434278
0.97135704675286	0.000183274075172976
0.97160704675286	0.000183054922611725
0.97185704675286	0.000182837312314943
0.97210704675286	0.000182625718265148
0.97235704675286	0.000182414730830041
0.97260704675286	0.000182196546081662
0.97285704675286	0.000181979916039174
0.97310704675286	0.000181769361586717
0.97335704675286	0.000181559416292207
0.97360704675286	0.000181342194603834
0.97385704675286	0.000181126539964147
0.97410704675286	0.000180917020446467
0.97435704675286	0.000180708112671291
0.97460704675286	0.000180491849213718
0.97485704675286	0.000180277165316003
0.97510704675286	0.000180068676068373
0.97535704675286	0.000179860801200152
0.97560704675286	0.000179645491251476
0.97585704675286	0.000179431773290897
0.97610704675286	0.000179224309725293
0.97635704675286	0.000179017463052059
0.97660704675286	0.000178803101884312
0.97685704675286	0.0001785903452316
0.97710704675286	0.000178383902700294
0.97735704675286	0.000178178079677432
0.97760704675286	0.000177964662614605
0.97785704675286	0.000177752862505154
0.97810704675286	0.000177547436464365
0.97835704675286	0.000177342632503491
0.97860704675286	0.000177130154828856
0.97885704675286	0.00017691930663874
0.97910704675286	0.000176714892541563
0.97935704675286	0.000176511103179802
0.97960704675286	0.000176299560186388
0.97985704675286	0.000176089659224277
0.98010704675286	0.000175886252558738
0.98035704675286	0.000175683473195465
0.98060704675286	0.000175472860219059
0.98085704675286	0.000175263901948969
0.98110704675286	0.000175061498118023
0.98135704675286	0.000174859724340212
0.98160704675286	0.0001746500367652
0.98185704675286	0.000174442016562762
0.98210704675286	0.00017424061110187
0.98235704675286	0.000174039838369194
0.98260704675286	0.000173831071627481
0.98285704675286	0.00017362398488785
0.98310704675286	0.000173423573396628
0.98335704675286	0.000173223797210784
0.98360704675286	0.000173015946682689
0.98385704675286	0.000172809788818187
0.98410704675286	0.000172610366795417
0.98435704675286	0.000172411582808119
0.98460704675286	0.000172204643938398
0.98485704675286	0.000171999410458007
0.98510704675286	0.00017180097347666
0.98535704675286	0.000171603177256174
0.98560704675286	0.000171397145476829
0.98585704675286	0.000171192831818906
0.98610704675286	0.000170995375503039
0.98635704675286	0.000170798562644514
0.98660704675286	0.000170593433445013
0.98685704675286	0.000170390035132473
0.98710704675286	0.000170193555109374
0.98735704675286	0.000169997721269619
0.98760704675286	0.000169793490141484
0.98785704675286	0.00016959100266721
0.98810704675286	0.000169395494565072
0.98835704675286	0.000169200635345451
0.98860704675286	0.000168997297759238
0.98885704675286	0.000168795716795206
0.98910704675286	0.000168601176198657
0.98935704675286	0.000168407287347183
0.98960704675286	0.000168204838883607
0.98985704675286	0.00016800415983817
0.99010704675286	0.00016781058259413
0.99035704675286	0.000167617659713654
0.99060704675286	0.000167416095890618
0.99085704675286	0.000167216314434185
0.99110704675286	0.000167023696125798
0.99135704675286	0.000166831734990769
0.99160704675286	0.000166631051396957
0.99185704675286	0.000166432163107522
0.99210704675286	0.000166240499493361
0.99235704675286	0.000166049495791951
0.99260704675286	0.000165849688043812
0.99285704675286	0.000165651688568441
0.99310704675286	0.000165460975369514
0.99335704675286	0.000165270924924826
0.99360704675286	0.000165071988583135
0.99385704675286	0.000164874873534726
0.99410704675286	0.000164685106569418
0.99435704675286	0.00016449600511001
0.99460704675286	0.000164297935831767
0.99485704675286	0.00016410170087143
0.99510704675286	0.000163912875855377
0.99535704675286	0.000163724719266359
0.99560704675286	0.000163527512676662
0.99585704675286	0.000163332153510831
0.99610704675286	0.000163144266355317
0.99635704675286	0.000162957050311663
0.99660704675286	0.000162760702166087
0.99685704675286	0.000162566214457746
0.99710704675286	0.000162379260911727
0.99735704675286	0.000162192981354031
0.99760704675286	0.000161997487282253
0.99785704675286	0.00016180386673878
0.99810704675286	0.000161617842652617
0.99835704675286	0.000161432495434072
0.99860704675286	0.000161237851085599
0.99885704675286	0.000161045093528753
0.99910704675286	0.000160859994822946
0.99935704675286	0.000160675575835711
0.999517785064645	0.000160553354203105
0.99967852337643	0.000160431399902419
0.999839261688215	0.000160310236279118
1	0.000160189261590907


==> graphics/simulation-2.tsv <==
0	-0.15
1	-0.15


==> graphics/simulation-20.tsv <==
0.62182981812411	0.0043728495410722
0.62182981812411	0.075


==> graphics/simulation-3.tsv <==
0	-0.15
0	-0.15
0.00025	-0.149875039619683
0.0005	-0.149750158390681
0.00075	-0.14962535618098
0.001	-0.149500632858651
0.00125	-0.149375988291848
0.0015	-0.149251422348806
0.00175	-0.149126934897845
0.002	-0.149002525807369
0.00225	-0.148878194945863
0.0025	-0.148753942181896
0.00275	-0.148629767384117
0.003	-0.148505670421262
0.00325	-0.148381651162144
0.0035	-0.148257709475663
0.00375	-0.148133845230797
0.004	-0.148010058296608
0.00425	-0.14788634854224
0.0045	-0.147762715836917
0.00475	-0.147639160049947
0.005	-0.147515681050716
0.00525	-0.147392278708693
0.0055	-0.147268952893428
0.00575	-0.147145703474553
0.006	-0.147022530321778
0.00625	-0.146899433304895
0.0065	-0.146776412293779
0.00675	-0.14665346715838
0.007	-0.146530597768734
0.00725	-0.146407803994952
0.0075	-0.146285085707228
0.00775	-0.146162442775835
0.008	-0.146039875071126
0.00825	-0.145917382463533
0.0085	-0.145794964823567
0.00875	-0.14567262202182
0.009	-0.145550353928961
0.00925	-0.145428160415739
0.0095	-0.145306041352982
0.00975	-0.145183996611597
0.01	-0.145062026062567
0.01025	-0.144940129576958
0.0105	-0.14481830702591
0.01075	-0.144696558280644
0.011	-0.144574883212458
0.01125	-0.144453281692726
0.0115	-0.144331753592903
0.01175	-0.14421029878452
0.012	-0.144088917139186
0.01225	-0.143967608528586
0.0125	-0.143846372824484
0.01275	-0.143725209898721
0.013	-0.143604119623212
0.01325	-0.143483101869953
0.0135	-0.143362156511013
0.01375	-0.143241283418541
0.014	-0.143120482464759
0.01425	-0.142999753521967
0.0145	-0.142879096462542
0.01475	-0.142758511158936
0.015	-0.142637997483676
0.01525	-0.142517555309365
0.0155	-0.142397184508684
0.01575	-0.142276884954386
0.016	-0.142156656519301
0.01625	-0.142036499076335
0.0165	-0.141916412498467
0.01675	-0.141796396658752
0.017	-0.141676451430321
0.01725	-0.141556576686377
0.0175	-0.141436772300201
0.01775	-0.141317038145144
0.018	-0.141197374094635
0.01825	-0.141077780022175
0.0185	-0.14095825580134
0.01875	-0.140838801305779
0.019	-0.140719416409216
0.01925	-0.140600100985448
0.0195	-0.140480854908343
0.01975	-0.140361678051848
0.02	-0.140242570289976
0.02025	-0.14012353149682
0.0205	-0.14000456154654
0.02075	-0.139885660313373
0.021	-0.139766827671627
0.02125	-0.139648063495682
0.0215	-0.139529367659992
0.02175	-0.13941074003908
0.022	-0.139292180507546
0.02225	-0.139173688940057
0.0225	-0.139055265211355
0.02275	-0.138936909196253
0.023	-0.138818620769636
0.02325	-0.138700399806458
0.0235	-0.138582246181748
0.02375	-0.138464159770604
0.024	-0.138346140448195
0.02425	-0.138228188089761
0.0245	-0.138110302570614
0.02475	-0.137992483766136
0.025	-0.137874731551778
0.02525	-0.137757045803064
0.0255	-0.137639426395586
0.02575	-0.137521873205007
0.026	-0.137404386107061
0.02625	-0.13728696497755
0.0265	-0.137169609692348
0.02675	-0.137052320127396
0.027	-0.136935096158707
0.02725	-0.136817937662361
0.0275	-0.136700844514508
0.02775	-0.136583816591369
0.028	-0.136466853769232
0.02825	-0.136349955924452
0.0285	-0.136233122933458
0.02875	-0.136116354672743
0.029	-0.135999651018869
0.02925	-0.135883011848468
0.0295	-0.13576643703824
0.02975	-0.135649926464951
0.03	-0.135533480005437
0.03025	-0.135417097536601
0.0305	-0.135300778935414
0.03075	-0.135184524078913
0.031	-0.135068332844205
0.03125	-0.134952205108462
0.0315	-0.134836140748925
0.03175	-0.134720139642899
0.032	-0.134604201667759
0.03225	-0.134488326700946
0.0325	-0.134372514619966
0.03275	-0.134256765302394
0.033	-0.134141078625869
0.03325	-0.134025454468098
0.0335	-0.133909892706852
0.03375	-0.13379439321997
0.034	-0.133678955885357
0.03425	-0.133563580580981
0.0345	-0.133448267184879
0.03475	-0.133333015575151
0.035	-0.133217825629963
0.03525	-0.133102697227546
0.0355	-0.132987630246198
0.03575	-0.132872624564278
0.036	-0.132757680060214
0.03625	-0.132642796612496
0.0365	-0.132527974099679
0.03675	-0.132413212400384
0.037	-0.132298511393293
0.03725	-0.132183870957156
0.0375	-0.132069290970784
0.03775	-0.131954771313054
0.038	-0.131840311862905
0.03825	-0.131725912499341
0.0385	-0.131611573101429
0.03875	-0.1314972935483
0.039	-0.131383073719147
0.03925	-0.131268913493226
0.0395	-0.131154812749859
0.03975	-0.131040771368427
0.04	-0.130926789228376
0.04025	-0.130812866209214
0.0405	-0.130699002190512
0.04075	-0.130585197051902
0.041	-0.13047145067308
0.04125	-0.130357762933804
0.0415	-0.130244133713892
0.04175	-0.130130562893225
0.042	-0.130017050351747
0.04225	-0.129903595969462
0.0425	-0.129790199626436
0.04275	-0.129676861202797
0.043	-0.129563580578732
0.04325	-0.129450357634493
0.0435	-0.129337192250388
0.04375	-0.12922408430679
0.044	-0.129111033684131
0.04425	-0.128998040262904
0.0445	-0.128885103923662
0.04475	-0.128772224547019
0.045	-0.128659402013648
0.04525	-0.128546636204284
0.0455	-0.12843392699972
0.04575	-0.128321274280811
0.046	-0.128208677928469
0.04625	-0.128096137823667
0.0465	-0.127983653847438
0.04675	-0.127871225880875
0.047	-0.127758853805127
0.04725	-0.127646537501405
0.0475	-0.127534276850978
0.04775	-0.127422071735175
0.048	-0.127309922035381
0.04825	-0.127197827633041
0.0485	-0.12708578840966
0.04875	-0.1269738042468
0.049	-0.12686187502608
0.04925	-0.126750000629179
0.0495	-0.126638180937833
0.04975	-0.126526415833836
0.05	-0.12641470519904
0.05025	-0.126303048915354
0.0505	-0.126191446864745
0.05075	-0.126079898929237
0.051	-0.125968404990912
0.05125	-0.125856964931907
0.0515	-0.125745578634419
0.05175	-0.125634245980699
0.052	-0.125522966853056
0.05225	-0.125411741133855
0.0525	-0.12530056870552
0.05275	-0.125189449450527
0.053	-0.125078383251412
0.05325	-0.124967369990765
0.0535	-0.124856409551232
0.05375	-0.124745501815516
0.054	-0.124634646666376
0.05425	-0.124523843986624
0.0545	-0.124413093659129
0.05475	-0.124302395566817
0.055	-0.124191749592667
0.05525	-0.124081155619714
0.0555	-0.123970613531047
0.05575	-0.123860123209811
0.056	-0.123749684539206
0.05625	-0.123639297402485
0.0565	-0.123528961682958
0.05675	-0.123418677263985
0.057	-0.123308444028986
0.05725	-0.12319826186143
0.0575	-0.123088130644843
0.05775	-0.122978050262803
0.058	-0.122868020598944
0.05825	-0.122758041536952
0.0585	-0.122648112960566
0.05875	-0.12253823475358
0.059	-0.122428406799841
0.05925	-0.122318628983246
0.0595	-0.12220890118775
0.05975	-0.122099223297358
0.06	-0.121989595196128
0.06025	-0.12188001676817
0.0605	-0.121770487897647
0.06075	-0.121661008468777
0.061	-0.121551578365826
0.06125	-0.121442197473114
0.0615	-0.121332865675015
0.06175	-0.121223582855951
0.062	-0.121114348900399
0.06225	-0.121005163692886
0.0625	-0.120896027117991
0.06275	-0.120786939060344
0.063	-0.120677899404628
0.06325	-0.120568908035575
0.0635	-0.120459964837968
0.06375	-0.120351069696643
0.064	-0.120242222496486
0.06425	-0.120133423122432
0.0645	-0.120024671459469
0.06475	-0.119915967392633
0.065	-0.119807310807013
0.06525	-0.119698701587746
0.0655	-0.11959013962002
0.06575	-0.119481624789073
0.066	-0.119373156980193
0.06625	-0.119264736078717
0.0665	-0.119156361970031
0.06675	-0.119048034539573
0.067	-0.118939753672827
0.06725	-0.11883151925533
0.0675	-0.118723331172665
0.06775	-0.118615189310465
0.068	-0.118507093554412
0.06825	-0.118399043790236
0.0685	-0.118291039903718
0.06875	-0.118183081780685
0.069	-0.118075169307012
0.06925	-0.117967302368625
0.0695	-0.117859480851496
0.06975	-0.117751704641645
0.07	-0.117643973625141
0.07025	-0.117536287688101
0.0705	-0.117428646716687
0.07075	-0.117321050597112
0.071	-0.117213499215634
0.07125	-0.11710599245856
0.0715	-0.116998530212242
0.07175	-0.116891112363081
0.0720000000000001	-0.116783738797525
0.0722500000000001	-0.116676409402067
0.0725000000000001	-0.116569124063248
0.0727500000000001	-0.116461882667657
0.0730000000000001	-0.116354685101925
0.0732500000000001	-0.116247531252734
0.0735000000000001	-0.11614042100681
0.0737500000000001	-0.116033354250925
0.0740000000000001	-0.115926330871899
0.0742500000000001	-0.115819350756594
0.0745000000000001	-0.115712413791921
0.0747500000000001	-0.115605519864837
0.0750000000000001	-0.115498668862341
0.0752500000000001	-0.11539186067148
0.0755000000000001	-0.115285095179347
0.0757500000000001	-0.115178372273078
0.0760000000000001	-0.115071691839855
0.0762500000000001	-0.114965053766904
0.0765000000000001	-0.114858457941498
0.0767500000000001	-0.114751904250953
0.0770000000000001	-0.114645392582629
0.0772500000000001	-0.114538922823932
0.0775000000000001	-0.11443249486231
0.0777500000000001	-0.114326108585259
0.0780000000000001	-0.114219763880316
0.0782500000000001	-0.114113460635062
0.0785000000000001	-0.114007198737122
0.0787500000000001	-0.113900978074167
0.0790000000000001	-0.11379479853391
0.0792500000000001	-0.113688660004105
0.0795000000000001	-0.113582562372553
0.0797500000000001	-0.113476505527098
0.0800000000000001	-0.113370489355624
0.0802500000000001	-0.113264513746061
0.0805000000000001	-0.113158578586381
0.0807500000000001	-0.113052683764599
0.0810000000000001	-0.112946829168772
0.0812500000000001	-0.112841014686999
0.0815000000000001	-0.112735240207423
0.0817500000000001	-0.112629505618228
0.0820000000000001	-0.112523810807641
0.0822500000000001	-0.112418155663931
0.0825000000000001	-0.112312540075409
0.0827500000000001	-0.112206963930426
0.0830000000000001	-0.112101427117378
0.0832500000000001	-0.111995929524699
0.0835000000000001	-0.111890471040868
0.0837500000000001	-0.111785051554402
0.0840000000000001	-0.111679670953861
0.0842500000000001	-0.111574329127847
0.0845000000000001	-0.111469025965
0.0847500000000001	-0.111363761354005
0.0850000000000001	-0.111258535183584
0.0852500000000001	-0.111153347342502
0.0855000000000001	-0.111048197719563
0.0857500000000001	-0.110943086203612
0.0860000000000001	-0.110838012683534
0.0862500000000001	-0.110732977048256
0.0865000000000001	-0.110627979186742
0.0867500000000001	-0.110523018987999
0.0870000000000001	-0.11041809634107
0.0872500000000001	-0.110313211135043
0.0875000000000001	-0.11020836325904
0.0877500000000001	-0.110103552602226
0.0880000000000001	-0.109998779053805
0.0882500000000001	-0.109894042503018
0.0885000000000001	-0.109789342839148
0.0887500000000001	-0.109684679951516
0.0890000000000001	-0.109580053729481
0.0892500000000001	-0.109475464062441
0.0895000000000001	-0.109370910839833
0.0897500000000001	-0.109266393951134
0.0900000000000001	-0.109161913285856
0.0902500000000001	-0.109057468733552
0.0905000000000001	-0.108953060183812
0.0907500000000001	-0.108848687526266
0.0910000000000001	-0.108744350650579
0.0912500000000001	-0.108640049446455
0.0915000000000001	-0.108535783803636
0.0917500000000001	-0.108431553611903
0.0920000000000001	-0.108327358761071
0.0922500000000001	-0.108223199140996
0.0925000000000001	-0.108119074641568
0.0927500000000001	-0.108014985152717
0.0930000000000001	-0.107910930564409
0.0932500000000001	-0.107806910766645
0.0935000000000001	-0.107702925649466
0.0937500000000001	-0.107598975102947
0.0940000000000001	-0.107495059017201
0.0942500000000001	-0.107391177282378
0.0945000000000001	-0.107287329788662
0.0947500000000001	-0.107183516426275
0.0950000000000001	-0.107079737085474
0.0952500000000001	-0.106975991656554
0.0955000000000001	-0.106872280029843
0.0957500000000001	-0.106768602095707
0.0960000000000001	-0.106664957744547
0.0962500000000001	-0.106561346866799
0.0965000000000001	-0.106457769352934
0.0967500000000001	-0.10635422509346
0.0970000000000001	-0.106250713978919
0.0972500000000001	-0.106147235899888
0.0975000000000001	-0.106043790746978
0.0977500000000001	-0.105940378410837
0.0980000000000001	-0.105836998782147
0.0982500000000001	-0.105733651751623
0.0985000000000001	-0.105630337210016
0.0987500000000001	-0.105527055048111
0.0990000000000001	-0.105423805156727
0.0992500000000001	-0.105320587426717
0.0995000000000001	-0.10521740174897
0.0997500000000001	-0.105114248014405
0.1	-0.105011126113978
0.10025	-0.104908035938677
0.1005	-0.104804977379525
0.10075	-0.104701950327577
0.101	-0.104598954673922
0.10125	-0.104495990309682
0.1015	-0.104393057126012
0.10175	-0.104290155014101
0.102	-0.104187283865168
0.10225	-0.104084443570468
0.1025	-0.103981634021287
0.10275	-0.103878855108944
0.103	-0.10377610672479
0.10325	-0.103673388760208
0.1035	-0.103570701106614
0.10375	-0.103468043655456
0.104	-0.103365416298213
0.10425	-0.103262818926397
0.1045	-0.10316025143155
0.10475	-0.103057713705248
0.105	-0.102955205639096
0.10525	-0.102852727124731
0.1055	-0.102750278053824
0.10575	-0.102647858318072
0.106	-0.102545467809209
0.10625	-0.102443106418994
0.1065	-0.10234077403922
0.10675	-0.102238470561712
0.107	-0.102136195878322
0.10725	-0.102033949880934
0.1075	-0.101931732461464
0.10775	-0.101829543511856
0.108	-0.101727382924084
0.10825	-0.101625250590154
0.1085	-0.101523146402101
0.10875	-0.101421070251988
0.109	-0.101319022031909
0.10925	-0.101217001633989
0.1095	-0.10111500895038
0.10975	-0.101013043873265
0.11	-0.100911106294855
0.11025	-0.10080919610739
0.1105	-0.100707313203141
0.11075	-0.100605457474405
0.111	-0.100503628813509
0.11125	-0.10040182711281
0.1115	-0.100300052264691
0.11175	-0.100198304161565
0.112	-0.100096582695873
0.11225	-0.0999948877600834
0.1125	-0.0998932192466938
0.11275	-0.099791577048229
0.113	-0.0996899610572419
0.11325	-0.0995883711663128
0.1135	-0.09948680726805
0.11375	-0.099385269255089
0.114	-0.0992837570200927
0.11425	-0.0991822704557512
0.1145	-0.0990808094547819
0.11475	-0.0989793739099292
0.115	-0.0988779637139643
0.11525	-0.0987765787596852
0.1155	-0.0986752189399168
0.11575	-0.0985738841475102
0.116	-0.0984725742753433
0.11625	-0.09837128921632
0.1165	-0.0982700288633708
0.11675	-0.0981687931094523
0.117	-0.0980675818475466
0.11725	-0.0979663949706623
0.1175	-0.0978652323718334
0.11775	-0.0977640939441198
0.118	-0.0976629795806067
0.11825	-0.0975618891744049
0.1185	-0.0974608226186506
0.11875	-0.0973597798065051
0.119	-0.0972587606311548
0.11925	-0.097157764985811
0.1195	-0.0970567927637101
0.11975	-0.0969558438581131
0.12	-0.0968549181623056
0.12025	-0.0967540155695979
0.1205	-0.0966531359733246
0.12075	-0.0965522792668448
0.121	-0.0964514453435415
0.12125	-0.0963506340968219
0.1215	-0.0962498454201173
0.12175	-0.0961490792068828
0.122	-0.0960483353505971
0.12225	-0.0959476137447627
0.1225	-0.0958469142829055
0.12275	-0.095746236858575
0.123	-0.0956455813653438
0.12325	-0.0955449476968077
0.1235	-0.0954443357465857
0.12375	-0.0953437454083197
0.124	-0.0952431765756744
0.12425	-0.0951426291423372
0.1245	-0.0950421030020182
0.12475	-0.0949415980484502
0.125	-0.0948411141753879
0.12525	-0.0947406512766087
0.1255	-0.0946402092459121
0.12575	-0.0945397879771196
0.126	-0.0944393873640746
0.12625	-0.0943390073006423
0.1265	-0.0942386476807099
0.12675	-0.0941383083981859
0.127	-0.0940379893470006
0.12725	-0.0939376904211052
0.1275	-0.0938374115144728
0.12775	-0.0937371525210971
0.128	-0.0936369133349934
0.12825	-0.0935366938501972
0.1285	-0.0934364939607657
0.12875	-0.0933363135607761
0.129	-0.0932361525443267
0.12925	-0.0931360108055358
0.1295	-0.0930358882385425
0.12975	-0.0929357847375061
0.13	-0.0928357001966059
0.13025	-0.0927356345100412
0.1305	-0.0926355875720314
0.13075	-0.0925355592768159
0.131	-0.0924355495186532
0.13125	-0.092335558191822
0.1315	-0.0922355851906202
0.13175	-0.0921356304093652
0.132	-0.0920356937423935
0.13225	-0.0919357750840607
0.1325	-0.0918358743287418
0.13275	-0.0917359913708305
0.133	-0.0916361261047392
0.13325	-0.091536278424899
0.1335	-0.0914364482257599
0.13375	-0.0913366354017902
0.134	-0.0912368398474765
0.13425	-0.0911370614573235
0.1345	-0.0910373001258545
0.13475	-0.0909375557476106
0.135	-0.0908378282171506
0.13525	-0.0907381174290515
0.1355	-0.0906384232779077
0.13575	-0.0905387456583314
0.136	-0.0904390844649521
0.13625	-0.0903394395924167
0.1365	-0.0902398109353895
0.13675	-0.0901401983885518
0.137	-0.0900406018466019
0.13725	-0.0899410212042552
0.1375	-0.0898414563562436
0.13775	-0.0897419071973162
0.138	-0.0896423736222381
0.13825	-0.0895428555257912
0.1385	-0.0894433528027738
0.13875	-0.0893438653480003
0.139	-0.0892443930563014
0.13925	-0.0891449358225235
0.1395	-0.0890454935415293
0.13975	-0.0889460661081972
0.14	-0.0888466534174212
0.14025	-0.0887472553641109
0.1405	-0.0886478718431915
0.14075	-0.0885485027496034
0.141	-0.0884491479783023
0.14125	-0.0883498074242591
0.1415	-0.0882504809824596
0.14175	-0.0881511685479049
0.142	-0.0880518700156103
0.14225	-0.0879525852806062
0.1425	-0.0878533142379376
0.14275	-0.0877540567826638
0.143	-0.0876548128098585
0.14325	-0.0875555822146097
0.1435	-0.0874563648920196
0.14375	-0.0873571607372044
0.144	-0.087257969645294
0.14425	-0.0871587915114324
0.1445	-0.0870596262307772
0.14475	-0.0869604736984996
0.145	-0.0868613338097842
0.14525	-0.086762206459829
0.1455	-0.0866630915438453
0.14575	-0.0865639889570576
0.146	-0.0864648985947032
0.14625	-0.0863658203520325
0.1465	-0.0862667541243087
0.14675	-0.0861676998068079
0.147	-0.0860686572948182
0.14725	-0.0859696264836408
0.1475	-0.085870607268589
0.14775	-0.0857715995449884
0.148	-0.0856726032081766
0.14825	-0.0855736181535034
0.1485	-0.0854746442763306
0.14875	-0.0853756814720317
0.149	-0.0852767296359919
0.14925	-0.0851777886636079
0.1495	-0.0850788584502881
0.14975	-0.0849799388914522
0.15	-0.0848810298825311
0.15025	-0.0847821313189668
0.1505	-0.0846832430962124
0.15075	-0.0845843651097322
0.151	-0.0844854972550009
0.15125	-0.084386639427504
0.1515	-0.0842877915227379
0.15175	-0.0841889534362092
0.152	-0.0840901250634349
0.15225	-0.0839913062999423
0.1525	-0.083892497041269
0.15275	-0.0837936971829625
0.153	-0.0836949066205802
0.15325	-0.0835961252496894
0.1535	-0.0834973529658672
0.15375	-0.0833985896647002
0.154	-0.0832998352417844
0.15425	-0.0832010895927254
0.1545	-0.0831023526131379
0.15475	-0.083003624198646
0.155	-0.0829049042448826
0.15525	-0.0828061926474895
0.1555	-0.0827074893021176
0.15575	-0.0826087941044264
0.156	-0.0825101069500841
0.15625	-0.082411427734767
0.1565	-0.0823127563541604
0.15675	-0.0822140927039575
0.157	-0.0821154366798598
0.15725	-0.0820167881775766
0.1575	-0.0819181470928255
0.15775	-0.081819513321332
0.158	-0.0817208867588289
0.15825	-0.0816222673010569
0.1585	-0.0815236548437642
0.15875	-0.0814250492827064
0.159	-0.0813264505136464
0.15925	-0.0812278584323541
0.1595	-0.0811292729346067
0.15975	-0.0810306939161883
0.16	-0.0809321212728898
0.16025	-0.0808335549005088
0.1605	-0.0807349946948496
0.16075	-0.0806364405517231
0.161	-0.0805378923669465
0.16125	-0.0804393500363431
0.1615	-0.0803408134557429
0.16175	-0.0802422825209816
0.162	-0.0801437571279009
0.16225	-0.0800452371723483
0.1625	-0.0799467225501774
0.16275	-0.079848213157247
0.163	-0.0797497088894218
0.16325	-0.0796512096425715
0.1635	-0.0795527153125715
0.16375	-0.0794542257953023
0.164	-0.0793557409866494
0.16425	-0.0792572607825031
0.1645	-0.079158785078759
0.16475	-0.0790603137713173
0.165	-0.0789618467560826
0.16525	-0.0788633839289643
0.1655	-0.0787649251858761
0.16575	-0.0786664704227362
0.166	-0.0785680195354667
0.16625	-0.078469572419994
0.1665	-0.0783711289722485
0.16675	-0.0782726890881646
0.167	-0.07817425266368
0.16725	-0.0780758195947365
0.1675	-0.0779773897772793
0.16775	-0.0778789631072571
0.168	-0.0777805394806218
0.16825	-0.0776821187933286
0.1685	-0.0775837009413358
0.16875	-0.0774852858206047
0.169	-0.0773868733270994
0.16925	-0.077288463356787
0.1695	-0.077190055805637
0.16975	-0.0770916505696216
0.17	-0.0769932475447156
0.17025	-0.0768948466268956
0.1705	-0.0767964477121412
0.17075	-0.0766980506964335
0.171	-0.0765996554757558
0.17125	-0.0765012619460933
0.1715	-0.0764028700034331
0.17175	-0.0763044795437639
0.172	-0.0762060904630759
0.17225	-0.0761077026573607
0.1725	-0.0760093160226115
0.17275	-0.0759109304548226
0.173	-0.0758125458499893
0.17325	-0.0757141621041081
0.1735	-0.0756157791131763
0.17375	-0.0755173967731922
0.174	-0.0754190149801545
0.17425	-0.0753206336300625
0.1745	-0.0752222526189163
0.17475	-0.0751238718427161
0.175	-0.0750254911974623
0.17525	-0.0749271105791555
0.1755	-0.0748287298837964
0.17575	-0.0747303490073857
0.176	-0.0746319678459236
0.17625	-0.0745335862954102
0.1765	-0.0744352042518452
0.17675	-0.0743368216112278
0.177	-0.0742384382695564
0.17725	-0.0741400541228288
0.1775	-0.074041669067042
0.17775	-0.073943282998192
0.178	-0.0738448958122735
0.17825	-0.0737465074052803
0.1785	-0.0736481176732049
0.17875	-0.0735497265120383
0.179	-0.0734513338177699
0.17925	-0.0733529394863875
0.1795	-0.0732545434138776
0.17975	-0.0731561454962242
0.18	-0.0730577456294099
0.18025	-0.0729593437094147
0.1805	-0.072860939632217
0.18075	-0.0727625332937927
0.181	-0.072664124590115
0.18125	-0.072565713417155
0.1815	-0.072467299670881
0.18175	-0.0723688832472588
0.182	-0.0722704640422511
0.18225	-0.0721720419518176
0.1825	-0.0720736168719153
0.18275	-0.0719751886984979
0.183	-0.0718767573275156
0.18325	-0.0717783226549154
0.1835	-0.071679884576641
0.18375	-0.0715814429886323
0.184	-0.0714829977868253
0.18425	-0.0713845488671524
0.1845	-0.0712860961255423
0.18475	-0.0711876394579192
0.185	-0.0710891787602034
0.18525	-0.0709907139283108
0.1855	-0.0708922448581532
0.18575	-0.0707937714456377
0.186	-0.0706952935866669
0.18625	-0.0705968111771385
0.1865	-0.0704983241129456
0.18675	-0.0703998322899765
0.187	-0.0703013356041141
0.18725	-0.0702028339512364
0.1875	-0.0701043272272162
0.18775	-0.0700058153279207
0.188	-0.0699072981492119
0.18825	-0.069808775586946
0.1885	-0.0697102475369736
0.18875	-0.0696117138951396
0.189	-0.0695131745572829
0.18925	-0.0694146294192361
0.1895	-0.0693160783768262
0.18975	-0.0692175213258737
0.19	-0.0691189581621927
0.19025	-0.0690203887815907
0.1905	-0.068921813079869
0.19075	-0.068823230952822
0.191	-0.0687246422962374
0.19125	-0.0686260470058957
0.1915	-0.0685274449775708
0.19175	-0.0684288361070294
0.192	-0.0683302202900306
0.19225	-0.0682315974223266
0.1925	-0.0681329673996619
0.19275	-0.0680343301177735
0.193	-0.0679356854723908
0.19325	-0.0678370333592353
0.1935	-0.0677383736740206
0.19375	-0.0676397063124524
0.194	-0.0675410311702283
0.19425	-0.0674423481430374
0.1945	-0.0673436571265609
0.19475	-0.0672449580164712
0.195	-0.0671462507084324
0.19525	-0.0670475350980995
0.1955	-0.0669488110811194
0.19575	-0.0668500785531295
0.196	-0.0667513374097586
0.19625	-0.066652587546626
0.1965	-0.0665538288593423
0.19675	-0.0664550612435084
0.197	-0.0663562845947158
0.19725	-0.0662574988085464
0.1975	-0.0661587037805727
0.19775	-0.0660598994063573
0.198	-0.0659610855814529
0.19825	-0.065862262201402
0.1985	-0.0657634291617373
0.19875	-0.0656645863579814
0.199	-0.0655657336856461
0.19925	-0.0654668710402331
0.1995	-0.0653679983172336
0.19975	-0.065269115412128
0.2	-0.0651702222203859
0.20025	-0.0650713186374662
0.2005	-0.0649724045588166
0.20075	-0.064873479879874
0.201	-0.0647745444960638
0.20125	-0.0646755983028001
0.2015	-0.0645766411954859
0.20175	-0.0644776730695124
0.202	-0.0643786938202591
0.20225	-0.0642797033430938
0.2025	-0.0641807015333725
0.20275	-0.0640816882864393
0.203	-0.063982663497626
0.20325	-0.0638836270622522
0.2035	-0.0637845788756254
0.20375	-0.0636855188330405
0.204	-0.0635864468297801
0.20425	-0.0634873627611136
0.2045	-0.0633882665222984
0.20475	-0.0632891580085785
0.205	-0.0631900371151851
0.20525	-0.0630909037373363
0.2055	-0.062991757770237
0.20575	-0.0628925991090788
0.206	-0.0627934276490399
0.20625	-0.0626942432852848
0.2065	-0.0625950459129647
0.20675	-0.0624958354272168
0.207	-0.0623966117231644
0.20725	-0.0622973746959169
0.2075	-0.0621981242405698
0.20775	-0.0620988602522041
0.208	-0.0619995826258867
0.20825	-0.0619002912566699
0.2085	-0.0618009860395917
0.20875	-0.0617016668696754
0.209	-0.0616023336419294
0.20925	-0.0615029862513473
0.2095	-0.0614036245929078
0.20975	-0.0613042485615745
0.21	-0.0612048580522958
0.21025	-0.0611054529600047
0.2105	-0.061006033179619
0.21075	-0.0609065986060408
0.211	-0.0608071491341566
0.21125	-0.0607076846588371
0.2115	-0.0606082050749372
0.21175	-0.0605087102772959
0.212	-0.060409200160736
0.21225	-0.0603096746200641
0.2125	-0.0602101335500705
0.21275	-0.0601105768455294
0.213	-0.0600110044011979
0.21325	-0.0599114161118167
0.2135	-0.0598118118721101
0.21375	-0.0597121915767852
0.214	-0.059612555120532
0.21425	-0.0595129023980236
0.2145	-0.059413233303916
0.21475	-0.0593135477328478
0.215	-0.0592138455794402
0.21525	-0.0591141267382966
0.2155	-0.0590143911040033
0.21575	-0.0589146385711284
0.216	-0.0588148690342223
0.21625	-0.0587150823878173
0.2165	-0.0586152785264279
0.21675	-0.0585154573445502
0.217	-0.058415618736662
0.21725	-0.0583157625972226
0.2175	-0.0582158888206729
0.21775	-0.0581159973014352
0.218	-0.058016087933913
0.21825	-0.0579161606124906
0.2185	-0.0578162152315339
0.21875	-0.0577162516853893
0.219	-0.0576162698683842
0.21925	-0.0575162696748265
0.2195	-0.0574162509990049
0.21975	-0.0573162137351883
0.22	-0.0572161577776263
0.22025	-0.0571160830205482
0.2205	-0.0570159893581641
0.22075	-0.0569158766846636
0.221	-0.0568157448942164
0.22125	-0.0567155938809719
0.2215	-0.0566154235390594
0.22175	-0.0565152337625875
0.222	-0.0564150244456444
0.22225	-0.0563147954822976
0.2225	-0.0562145467665939
0.22275	-0.0561142781925591
0.223	-0.0560139896541981
0.22325	-0.0559136810454945
0.2235	-0.0558133522604111
0.22375	-0.0557130031928891
0.224	-0.0556126337368482
0.22425	-0.0555122437861866
0.2245	-0.0554118332347808
0.22475	-0.0553114019764858
0.225	-0.0552109499051344
0.22525	-0.0551104769145373
0.2255	-0.0550099828984836
0.22575	-0.0549094677507397
0.226	-0.0548089313650498
0.22625	-0.0547083736351356
0.2265	-0.0546077944546964
0.22675	-0.0545071937174087
0.227	-0.0544065713169264
0.22725	-0.05430592714688
0.2275	-0.0542052611008775
0.22775	-0.0541045730725037
0.228	-0.05400386295532
0.22825	-0.0539031306428643
0.2285	-0.0538023760286515
0.22875	-0.0537015990061727
0.229	-0.0536007994688951
0.22925	-0.0534999773102623
0.2295	-0.0533991324236941
0.22975	-0.0532982647025861
0.23	-0.0531973740403097
0.23025	-0.0530964603302123
0.2305	-0.0529955234656166
0.23075	-0.0528945633398213
0.231	-0.0527935798461
0.23125	-0.0526925728777018
0.2315	-0.0525915423278511
0.23175	-0.0524904880897474
0.232	-0.0523894100565648
0.23225	-0.0522883081214525
0.2325	-0.0521871821775346
0.23275	-0.0520860321179095
0.233	-0.0519848578356503
0.23325	-0.0518836592238044
0.2335	-0.0517824361753934
0.23375	-0.0516811885834135
0.234	-0.0515799163408344
0.23425	-0.0514786193405999
0.2345	-0.0513772974756279
0.23475	-0.0512759506388098
0.235	-0.0511745787230106
0.23525	-0.0510731816210687
0.2355	-0.0509717592257962
0.23575	-0.0508703114299781
0.236	-0.0507688381263728
0.23625	-0.0506673392077115
0.2365	-0.0505658145666985
0.23675	-0.050464264096011
0.237	-0.0503626876882987
0.23725	-0.0502610852361838
0.2375	-0.0501594566322613
0.23775	-0.0500578017690983
0.238	-0.0499561205392342
0.23825	-0.0498544128351805
0.2385	-0.0497526785494207
0.23875	-0.0496509175744105
0.239	-0.0495491298025769
0.23925	-0.0494473151263189
0.2395	-0.0493454734380069
0.23975	-0.0492436046299829
0.24	-0.0491417085945601
0.24025	-0.049039785224023
0.2405	-0.048937834410627
0.24075	-0.0488358560465989
0.241	-0.048733850024136
0.24125	-0.0486318162354065
0.2415	-0.0485297545725492
0.24175	-0.0484276649276736
0.242	-0.0483255471928594
0.24225	-0.0482234012601567
0.2425	-0.0481212270215858
0.24275	-0.0480190243691372
0.243	-0.047916793194771
0.24325	-0.0478145333904175
0.2435	-0.0477122448479766
0.24375	-0.0476099274593179
0.244	-0.0475075811162805
0.24425	-0.0474052057106725
0.2445	-0.047302801134272
0.24475	-0.0472003672788257
0.245	-0.0470979040360496
0.24525	-0.0469954112976284
0.2455	-0.0468928889552159
0.24575	-0.0467903369004345
0.246	-0.0466877550248752
0.24625	-0.0465851432200973
0.2465	-0.0464825013776288
0.24675	-0.0463798293889656
0.247	-0.0462771271455721
0.24725	-0.0461743945388802
0.2475	-0.0460716314602903
0.24775	-0.0459688378011702
0.248	-0.0458660134528554
0.24825	-0.0457631583066491
0.2485	-0.0456602722538218
0.24875	-0.0455573551856116
0.249	-0.0454544069932235
0.24925	-0.0453514275678296
0.2495	-0.0452484168005692
0.24975	-0.0451453745825484
0.25	-0.04504230080484
0.25025	-0.0449391953584833
0.2505	-0.0448360581344845
0.25075	-0.0447328890238159
0.251	-0.0446296879174162
0.25125	-0.0445264547061901
0.2515	-0.0444231892810088
0.25175	-0.044319891532709
0.252	-0.0442165613520934
0.25225	-0.0441131986299303
0.2525	-0.0440098032569539
0.25275	-0.0439063751238636
0.253	-0.0438029141213244
0.25325	-0.0436994201399661
0.2535	-0.0435958930703842
0.25375	-0.043492332803139
0.254	-0.0433887392287556
0.25425	-0.0432851122377239
0.2545	-0.0431814517204987
0.25475	-0.0430777575674992
0.255	-0.0429740296691089
0.25525	-0.0428702679156758
0.2555	-0.0427664721975122
0.25575	-0.0426626424048944
0.256	-0.0425587784280625
0.25625	-0.0424548801572208
0.2565	-0.042350947482537
0.25675	-0.0422469802941428
0.257	-0.0421429784821331
0.25725	-0.0420389419365663
0.2575	-0.0419348705474642
0.25775	-0.0418307642048116
0.258	-0.0417266227985564
0.25825	-0.0416224462186095
0.2585	-0.0415182343548446
0.25875	-0.041413987097098
0.259	-0.0413097043351687
0.25925	-0.041205385958818
0.2595	-0.0411010318577699
0.25975	-0.0409966419217103
0.26	-0.0408922160402873
0.26025	-0.040787754103111
0.2605	-0.0406832559997535
0.26075	-0.0405787216197486
0.261	-0.0404741508525917
0.26125	-0.0403695435877397
0.2615	-0.040264899714611
0.26175	-0.0401602191225855
0.262	-0.0400555017010038
0.26225	-0.0399507473391679
0.2625	-0.0398459559263408
0.26275	-0.0397411273517462
0.263	-0.0396362615045685
0.26325	-0.0395313582739527
0.2635	-0.0394264175490043
0.26375	-0.0393214392187894
0.264	-0.0392164231723339
0.26425	-0.039111369298624
0.2645	-0.0390062774866062
0.26475	-0.0389011476251867
0.265	-0.0387959796032312
0.26525	-0.0386907733095654
0.2655	-0.0385855286329745
0.26575	-0.0384802454622031
0.266	-0.0383749236859549
0.26625	-0.0382695631928931
0.2665	-0.0381641638716399
0.26675	-0.0380587256107764
0.267	-0.0379532482988424
0.26725	-0.0378477318243365
0.2675	-0.0377421760757161
0.26775	-0.037636580941397
0.268	-0.0375309463097532
0.26825	-0.0374252720691169
0.2685	-0.0373195581077788
0.26875	-0.0372138043139874
0.269	-0.0371080105759488
0.26925	-0.0370021767818274
0.2695	-0.036896302819745
0.26975	-0.0367903885777809
0.27	-0.0366844339439718
0.27025	-0.0365784388063118
0.2705	-0.0364724030527522
0.27075	-0.0363663265712013
0.271	-0.0362602092495244
0.27125	-0.0361540509755434
0.2715	-0.0360478516370373
0.27175	-0.0359416111217415
0.272	-0.0358353293173478
0.27225	-0.0357290061115043
0.2725	-0.0356226413918155
0.27275	-0.0355162350458422
0.273	-0.0354097869611006
0.27325	-0.0353032970250633
0.2735	-0.0351967651251586
0.27375	-0.0350901911487702
0.274	-0.0349835749832374
0.27425	-0.034876916515855
0.2745	-0.0347702156338732
0.27475	-0.034663472224497
0.275	-0.0345566861748867
0.27525	-0.0344498573721575
0.2755	-0.0343429857033793
0.27575	-0.0342360710555769
0.276	-0.0341291133157294
0.27625	-0.0340221123707705
0.2765	-0.0339150681075882
0.27675	-0.0338079804130248
0.277	-0.0337008491738765
0.27725	-0.0335936742768934
0.2775	-0.03348645560878
0.27775	-0.0333791930561939
0.278	-0.0332718865057465
0.27825	-0.0331645358440028
0.2785	-0.0330571409574812
0.27875	-0.0329497017326532
0.279	-0.0328422180559435
0.27925	-0.0327346898137297
0.2795	-0.0326271168923425
0.27975	-0.0325194991780653
0.28	-0.032411836557134
0.28025	-0.0323041289157371
0.2805	-0.0321963761400156
0.28075	-0.0320885781160629
0.281	-0.0319807347299241
0.28125	-0.0318728458675967
0.2815	-0.0317649114150303
0.28175	-0.0316569312581259
0.282	-0.0315489052827363
0.28225	-0.0314408333746661
0.2825	-0.031332715419671
0.28275	-0.0312245513034584
0.283	-0.0311163409116866
0.28325	-0.0310080841299649
0.2835	-0.030899780843854
0.28375	-0.0307914309388651
0.284	-0.0306830343004602
0.28425	-0.0305745908140518
0.2845	-0.030466100365003
0.28475	-0.0303575628386274
0.285	-0.0302489781201885
0.28525	-0.0301403460949
0.2855	-0.0300316666479258
0.28575	-0.0299229396643796
0.286	-0.0298141650293247
0.28625	-0.029705342627774
0.2865	-0.0295964723446901
0.28675	-0.029487554064985
0.287	-0.0293785876735198
0.28725	-0.0292695730551046
0.2875	-0.0291605100944991
0.28775	-0.0290513986764112
0.288	-0.0289422386854981
0.28825	-0.0288330300063652
0.2885	-0.028723772523567
0.28875	-0.0286144661216059
0.289	-0.0285051106849327
0.28925	-0.0283957060979465
0.2895	-0.0282862522449945
0.28975	-0.0281767490103716
0.29	-0.0280671962783207
0.29025	-0.027957593933032
0.2905	-0.0278479418586438
0.29075	-0.0277382399392415
0.291	-0.0276284880588578
0.29125	-0.0275186861014727
0.2915	-0.0274088339510132
0.29175	-0.0272989314913533
0.292	-0.0271889786063137
0.29225	-0.0270789751796619
0.2925	-0.0269689210951119
0.29275	-0.0268588162363244
0.293	-0.0267486604869059
0.29325	-0.0266384537304095
0.2935	-0.0265281958503345
0.29375	-0.0264178867301258
0.294	-0.0263075262531743
0.29425	-0.0261971143028165
0.2945	-0.0260866507623347
0.29475	-0.0259761355149567
0.295	-0.0258655684438552
0.29525	-0.0257549494321485
0.2955	-0.0256442783628999
0.29575	-0.0255335551191178
0.296	-0.0254227795837552
0.29625	-0.0253119516397098
0.2965	-0.0252010711698242
0.29675	-0.0250901380568854
0.297	-0.0249791521836245
0.29725	-0.0248681134327169
0.2975	-0.0247570216867823
0.29775	-0.0246458768283844
0.298	-0.0245346787400305
0.29825	-0.0244234273041715
0.2985	-0.0243121224032026
0.29875	-0.0242007639194618
0.299	-0.0240893517352307
0.29925	-0.023977885732734
0.2995	-0.0238663657941399
0.29975	-0.0237547918015592
0.3	-0.0236431636370457
0.30025	-0.0235314811825957
0.3005	-0.0234197443201486
0.30075	-0.023307952931586
0.301	-0.0231961068987317
0.30125	-0.0230842061033518
0.3015	-0.0229722504271549
0.30175	-0.0228602397517912
0.302	-0.0227481739588528
0.30225	-0.0226360529298735
0.3025	-0.022523876546329
0.30275	-0.0224116446896362
0.303	-0.0222993572411533
0.30325	-0.02218701408218
0.3035	-0.022074615093957
0.30375	-0.021962160157666
0.304	-0.0218496491544294
0.30425	-0.0217370819653105
0.3045	-0.0216244584713131
0.30475	-0.0215117785533817
0.305	-0.0213990420924009
0.30525	-0.0212862489691955
0.3055	-0.0211733990645306
0.30575	-0.0210604922591113
0.306	-0.0209475284335823
0.30625	-0.0208345074685282
0.3065	-0.0207214292444732
0.30675	-0.0206082936418809
0.307	-0.0204951005411543
0.30725	-0.0203818498226356
0.3075	-0.020268541366606
0.30775	-0.020155175053286
0.308	-0.0200417507628344
0.30825	-0.0199282683753491
0.3085	-0.0198147277708665
0.30875	-0.0197011288293616
0.309	-0.0195874714307474
0.30925	-0.0194737554548752
0.3095	-0.0193599807815346
0.30975	-0.0192461472904531
0.31	-0.0191322548612957
0.31025	-0.0190183033736655
0.3105	-0.0189042927071029
0.31075	-0.018790222741086
0.311	-0.0186760933550298
0.31125	-0.0185619044282869
0.3115	-0.0184476558401467
0.31175	-0.0183333474698359
0.312	-0.0182189791965174
0.31225	-0.0181045508992911
0.3125	-0.0179900624571937
0.31275	-0.0178755137491981
0.313	-0.0177609046542132
0.31325	-0.0176462350510844
0.3135	-0.0175315048185932
0.31375	-0.0174167138354569
0.314	-0.0173018619803284
0.31425	-0.0171869491317964
0.3145	-0.0170719751683852
0.31475	-0.0169569399685545
0.315	-0.0168418434106991
0.31525	-0.016726685373149
0.3155	-0.0166114657341693
0.31575	-0.01649618437196
0.316	-0.0163808411646556
0.31625	-0.0162654359903254
0.3165	-0.0161499687269732
0.31675	-0.0160344392525374
0.317	-0.0159188474448901
0.31725	-0.0158031931818378
0.3175	-0.0156874763411211
0.31775	-0.0155716968004144
0.318	-0.0154558544373255
0.31825	-0.0153399491293961
0.3185	-0.0152239807541014
0.31875	-0.0151079491888498
0.319	-0.0149918543109829
0.31925	-0.0148756959977752
0.3195	-0.0147594741264346
0.31975	-0.0146431885741015
0.32	-0.0145268392178489
0.32025	-0.0144104259346826
0.3205	-0.0142939486015406
0.32075	-0.0141774070952934
0.321	-0.0140608012927436
0.32125	-0.0139441310706255
0.3215	-0.0138273963056059
0.32175	-0.013710596874283
0.322	-0.0135937326531866
0.32225	-0.0134768035187781
0.3225	-0.0133598093474504
0.32275	-0.0132427500155275
0.323	-0.0131256253992645
0.32325	-0.0130084353748476
0.3235	-0.0128911798183938
0.32375	-0.0127738586059509
0.324	-0.012656471613497
0.32425	-0.012539018716941
0.3245	-0.0124214997921221
0.32475	-0.0123039147148096
0.325	-0.0121862633607028
0.32525	-0.0120685456054309
0.3255	-0.0119507613245533
0.32575	-0.0118329103935588
0.326	-0.0117149926878655
0.32625	-0.0115970080828213
0.3265	-0.0114789564537032
0.32675	-0.0113608376757175
0.327	-0.0112426516239993
0.32725	-0.0111243981736127
0.3275	-0.0110060771995505
0.32775	-0.0108876885767343
0.328	-0.0107692321800139
0.32825	-0.0106507078841676
0.3285	-0.0105321155639021
0.32875	-0.0104134550938519
0.329	-0.0102947263485795
0.32925	-0.0101759292025753
0.3295	-0.0100570635302576
0.32975	-0.00993812920597188
0.33	-0.00981912610399126
0.33025	-0.00970005409851603
0.3305	-0.00958091306367386
0.33075	-0.00946170287351932
0.331	-0.00934242340203376
0.33125	-0.00922307452312537
0.3315	-0.00910365611062913
0.33175	-0.00898416803830639
0.332	-0.00886461017984476
0.332187431245428	-0.00877492881745139
0.332374862490857	-0.00868520810481209
0.332562293736285	-0.00859544798861576
0.332749724981713	-0.00850564841552786
0.332937156227141	-0.00841580881760288
0.333124587472569	-0.00832593125611409
0.333312018717997	-0.00823602048472543
0.333499449963425	-0.00814608240801791
0.33370610175483	-0.00804689684636332
0.333912753546234	-0.00794769088189312
0.334119405337638	-0.00784846959530684
0.334326057129043	-0.00774923755433763
0.334576057129043	-0.00762918141229934
0.334826057129043	-0.00750912077052217
0.335076057129043	-0.00738906029055019
0.335326057129043	-0.00726900415350318
0.335576057129043	-0.00714895584292397
0.335826057129043	-0.0070289178937149
0.336076057129043	-0.00690889252428565
0.336326057129043	-0.00678888171380434
0.336576057129043	-0.00666888709773717
0.336826057129043	-0.00654890985021532
0.337076057129043	-0.00642895098847372
0.337326057129043	-0.00630901140908159
0.337576057129043	-0.00618909183890224
0.337826057129043	-0.00606919278309134
0.338076057129043	-0.0059493146683757
0.338326057129043	-0.00582945785910672
0.338576057129043	-0.00570962263547982
0.338826057129043	-0.0055898091738277
0.339076057129043	-0.00547001761063063
0.339326057129043	-0.00535024804864148
0.339576057129043	-0.00523050054851838
0.339826057129043	-0.0051107751250217
0.340076057129043	-0.00499107177202141
0.340326057129043	-0.0048713904637331
0.340576057129043	-0.00475173115295555
0.340826057129043	-0.00463209377511199
0.341076057129043	-0.00451247825405298
0.341326057129043	-0.00439288450088116
0.341576057129043	-0.00427331241544613
0.341826057129043	-0.00415376189426735
0.342076057129043	-0.00403423282686728
0.342326057129043	-0.00391472509340298
0.342576057129043	-0.00379523856777256
0.342826057129043	-0.00367577312747128
0.343076057129043	-0.00355632864524126
0.343326057129043	-0.00343690498610915
0.343576057129043	-0.00331750201129473
0.343826057129043	-0.00319811958904228
0.344076057129043	-0.00307875758394041
0.344326057129043	-0.00295941585366006
0.344576057129043	-0.00284009425326751
0.344826057129043	-0.00272079264656015
0.345076057129043	-0.00260151089421334
0.345326057129043	-0.00248224885036366
0.345576057129043	-0.0023630063671306
0.345826057129043	-0.00224378330622537
0.346076057129043	-0.00212457952649357
0.346326057129043	-0.00200539488041483
0.346576057129043	-0.00188622921873707
0.346826057129043	-0.00176708240224466
0.347076057129043	-0.00164795428897644
0.347326057129043	-0.00152884473067667
0.347576057129043	-0.00140975357749477
0.347826057129043	-0.00129068068985683
0.348076057129043	-0.0011716259254965
0.348326057129043	-0.00105258913587436
0.348576057129043	-0.000933570170919846
0.348826057129043	-0.000814568890978975
0.349076057129043	-0.000695585153725347
0.349326057129043	-0.000576618810556449
0.349576057129043	-0.000457669711366382
0.349826057129043	-0.00033873771655642
0.350076057129043	-0.000219822683859231
0.350326057129043	-0.000100924464716157
0.350576057129043	1.79570909247599e-05
0.350826057129043	0.000136822122541851
0.351076057129043	0.000255670772286257
0.351326057129043	0.000374503188621685
0.351576057129043	0.000493319521503764
0.351826057129043	0.00061211991025982
0.352076057129043	0.000730904496898155
0.352326057129043	0.000849673429763892
0.352576057129043	0.000968426858696992
0.352826057129043	0.00108716492286014
0.353076057129043	0.00120588776410713
0.353326057129043	0.00132459553065437
0.353576057129043	0.00144328837221816
0.353826057129043	0.00156196642779124
0.354076057129043	0.00168062983906858
0.354326057129043	0.00179927875413441
0.354576057129043	0.0019179133225789
0.354826057129043	0.00203653368322366
0.355076057129043	0.00215513997760418
0.355326057129043	0.00227373235367224
0.355576057129043	0.0023923109608922
0.355826057129043	0.00251087593791536
0.356076057129043	0.00262942742611881
0.356326057129043	0.00274796557332326
0.356576057129043	0.00286649052886891
0.356826057129043	0.00298500243123855
0.357076057129043	0.00310350142165282
0.357326057129043	0.00322198764780353
0.357576057129043	0.00334046125890901
0.357826057129043	0.00345892239328584
0.358076057129043	0.00357737119200061
0.358326057129043	0.00369580780261874
0.358576057129043	0.00381423237423934
0.358826057129043	0.00393264504501529
0.359076057129043	0.00405104595586171
0.359326057129043	0.00416943525422039
0.359576057129043	0.004287813089074
0.359826057129043	0.00440617959841432
0.360076057129043	0.00452453492300775
0.360326057129043	0.00464287921017522
0.360576057129043	0.0047612126087858
0.360826057129043	0.00487953525667293
0.361076057129043	0.00499784729445697
0.361326057129043	0.00511614886934088
0.361576057129043	0.00523444013008304
0.361826057129043	0.00535272121436121
0.362076057129043	0.00547099226265249
0.362326057129043	0.00558925342204478
0.362576057129043	0.00570750484118863
0.362826057129043	0.00582574665760887
0.363076057129043	0.00594397901164213
0.363326057129043	0.00606220205026409
0.363576057129043	0.00618041592202041
0.363826057129043	0.00629862076428571
0.364076057129043	0.00641681671725892
0.364326057129043	0.00653500392780638
0.364576057129043	0.00665318254437179
0.364826057129043	0.00677135270418228
0.365076057129043	0.00688951454730183
0.365326057129043	0.00700766822049036
0.365576057129043	0.0071258138720925
0.365826057129043	0.0072439516391906
0.366076057129043	0.0073620816617165
0.366326057129043	0.00748020408632654
0.366576057129043	0.00759831906126919
0.366826057129043	0.00771642672348478
0.367076057129043	0.00783452721277573
0.367326057129043	0.00795262067569771
0.367576057129043	0.00807070726040594
0.367826057129043	0.00818878710370141
0.368076057129043	0.00830686034525991
0.368326057129043	0.0084249271315393
0.368576057129043	0.00854298761060447
0.368826057129043	0.00866104191911977
0.369076057129043	0.00877909019663711
0.369326057129043	0.00889713258951943
0.369576057129043	0.00901516924574417
0.369826057129043	0.00913320030184176
0.370076057129043	0.009251225897243
0.370326057129043	0.00936924617821876
0.370576057129043	0.00948726129266192
0.370826057129043	0.00960527137697171
0.371076057129043	0.00972327657046055
0.371326057129043	0.00984127701931011
0.371576057129043	0.00995927287133162
0.371826057129043	0.0100772642627958
0.372076057129043	0.0101952513328994
0.372326057129043	0.0103132342277379
0.372576057129043	0.0104312130950435
0.372826057129043	0.0105491880709614
0.373076057129043	0.0106671592945753
0.373326057129043	0.0107851269118971
0.373576057129043	0.0109030910705834
0.373826057129043	0.011021051906656
0.374076057129043	0.0111390095590886
0.374326057129043	0.0112569641738125
0.374576057129043	0.0113749158984112
0.374826057129043	0.0114928648687861
0.375076057129043	0.0116108112238036
0.375326057129043	0.0117287551093171
0.375576057129043	0.01184669667284
0.375826057129043	0.011964636050156
0.376076057129043	0.0120825733800267
0.376326057129043	0.0122005088082307
0.376576057129043	0.0123184424822143
0.376826057129043	0.0124363745376458
0.377076057129043	0.012554305113185
0.377326057129043	0.0126722343545384
0.377576057129043	0.012790162409088
0.377826057129043	0.0129080894123897
0.378076057129043	0.013026015503004
0.378326057129043	0.0131439408265683
0.378576057129043	0.0132618655304028
0.378826057129043	0.013379789749954
0.379076057129043	0.0134977136236859
0.379326057129043	0.0136156372971692
0.379576057129043	0.0137335609176659
0.379826057129043	0.0138514846205151
0.380076057129043	0.013969408544087
0.380326057129043	0.014087332833889
0.380576057129043	0.0142052576371272
0.380826057129043	0.0143231830890363
0.381076057129043	0.0144411093278954
0.381326057129043	0.0145590364991514
0.381576057129043	0.0146769647499572
0.381826057129043	0.0147948942154459
0.382076057129043	0.0149128250338083
0.382326057129043	0.0150307573504333
0.382576057129043	0.0151486913124238
0.382826057129043	0.0152666270548139
0.383076057129043	0.0153845647157087
0.383326057129043	0.015502504440442
0.383576057129043	0.0156204463760697
0.383826057129043	0.0157383906575292
0.384076057129043	0.0158563374228429
0.384326057129043	0.0159742868172921
0.384576057129043	0.0160922389878886
0.384826057129043	0.016210194069476
0.385076057129043	0.0163281521999964
0.385326057129043	0.0164461135246819
0.385576057129043	0.0165640781905024
0.385826057129043	0.0166820463322108
0.386076057129043	0.0168000180876714
0.386326057129043	0.0169179936020698
0.386576057129043	0.0170359730223374
0.386826057129043	0.0171539564831384
0.387076057129043	0.0172719441222623
0.387326057129043	0.0173899360848511
0.387576057129043	0.0175079325178003
0.387826057129043	0.0176259335556882
0.388076057129043	0.0177439393362324
0.388326057129043	0.0178619500045336
0.388576057129043	0.0179799657074546
0.388826057129043	0.0180979865794905
0.389076057129043	0.0182160127582893
0.389326057129043	0.0183340443889137
0.389576057129043	0.0184520816181964
0.389826057129043	0.0185701245805519
0.390076057129043	0.0186881734135614
0.390326057129043	0.0188062282622523
0.390576057129043	0.0189242892734301
0.390826057129043	0.0190423565814313
0.391076057129043	0.0191604303237731
0.391326057129043	0.0192785106454503
0.391576057129043	0.019396597693244
0.391826057129043	0.0195146916014154
0.392076057129043	0.0196327925074203
0.392326057129043	0.0197509005562238
0.392576057129043	0.0198690158945854
0.392826057129043	0.0199871386566938
0.393076057129043	0.0201052689799457
0.393326057129043	0.0202234070092797
0.393576057129043	0.0203415528914364
0.393826057129043	0.0204597067605343
0.394076057129043	0.0205778687539144
0.394326057129043	0.0206960390164908
0.394576057129043	0.0208142176949885
0.394826057129043	0.0209324049234584
0.395076057129043	0.0210506008391881
0.395326057129043	0.0211688055870705
0.395576057129043	0.0212870193138175
0.395826057129043	0.0214052421534152
0.396076057129043	0.0215234742431005
0.396326057129043	0.0216417157277478
0.396576057129043	0.0217599667540587
0.396826057129043	0.0218782274559572
0.397076057129043	0.021996497970632
0.397326057129043	0.0221147784429419
0.397576057129043	0.0222330690195812
0.397826057129043	0.0223513698344141
0.398076057129043	0.022469681024584
0.398326057129043	0.0225880027349369
0.398576057129043	0.0227063351121623
0.398826057129043	0.0228246782900676
0.399076057129043	0.0229430324057535
0.399326057129043	0.0230613976040557
0.399576057129043	0.0231797740316621
0.399826057129043	0.0232981618223258
0.400076057129043	0.0234165611131071
0.400326057129043	0.0235349720488348
0.400576057129043	0.0236533947761977
0.400826057129043	0.0237718294288969
0.401076057129043	0.0238902761439557
0.401326057129043	0.0240087350661981
0.401576057129043	0.0241272063423168
0.401826057129043	0.0242456901059639
0.402076057129043	0.0243641864941278
0.402326057129043	0.0244826956516308
0.402576057129043	0.0246012177251725
0.402826057129043	0.0247197528483581
0.403076057129043	0.024838301158144
0.403326057129043	0.0249568627993537
0.403576057129043	0.0250754379186961
0.403826057129043	0.0251940266497327
0.404076057129043	0.0253126291293903
0.404326057129043	0.0254312455024963
0.404576057129043	0.0255498759157718
0.404826057129043	0.025668520502737
0.405076057129043	0.0257871794002921
0.405326057129043	0.0259058527532707
0.405576057129043	0.0260245407084095
0.405826057129043	0.0261432433991897
0.406076057129043	0.0262619609624873
0.406326057129043	0.0263806935431454
0.406576057129043	0.0264994412879187
0.406826057129043	0.0266182043302521
0.407076057129043	0.0267369828070001
0.407326057129043	0.0268557768630181
0.407576057129043	0.0269745866450816
0.407826057129043	0.0270934122866017
0.408076057129043	0.0272122539244142
0.408326057129043	0.0273311117033895
0.408576057129043	0.0274499857703265
0.408826057129043	0.0275688762586054
0.409076057129043	0.0276877833050459
0.409326057129043	0.0278067070545359
0.409576057129043	0.0279256476539009
0.409826057129043	0.0280446052364926
0.410076057129043	0.0281635799391171
0.410326057129043	0.0282825719066829
0.410576057129043	0.0284015812860446
0.410826057129043	0.0285206082105281
0.411076057129043	0.0286396528169285
0.411326057129043	0.0287587152501777
0.411576057129043	0.0288777956571624
0.411826057129043	0.028996894171185
0.412076057129043	0.0291160109290324
0.412326057129043	0.0292351460756627
0.412576057129043	0.0293542997579972
0.412826057129043	0.0294734721093177
0.413076057129043	0.0295926632664055
0.413326057129043	0.0297118733742474
0.413576057129043	0.0298311025798025
0.413826057129043	0.0299503510163345
0.414076057129043	0.0300696188206215
0.414326057129043	0.030188906137682
0.414576057129043	0.0303082131145155
0.414826057129043	0.0304275398843702
0.415076057129043	0.0305468865840238
0.415326057129043	0.0306662533585292
0.415576057129043	0.0307856403549292
0.415826057129043	0.0309050477064588
0.416076057129043	0.0310244755498982
0.416326057129043	0.0311439240303373
0.416576057129043	0.031263393294865
0.416826057129043	0.0313828834767059
0.417076057129043	0.0315023947126449
0.417326057129043	0.0316219271478121
0.417576057129043	0.0317414809293452
0.417826057129043	0.0318610561904608
0.418076057129043	0.0319806530679516
0.418326057129043	0.03210027170699
0.418576057129043	0.0322199122547655
0.418826057129043	0.0323395748444896
0.419076057129043	0.0324592596129649
0.419326057129043	0.0325789667054094
0.419576057129043	0.0326986962690671
0.419826057129043	0.0328184484371466
0.420076057129043	0.0329382233464633
0.420326057129043	0.0330580211422836
0.420576057129043	0.0331778419719086
0.420826057129043	0.0332976859685468
0.421076057129043	0.033417553269029
0.421326057129043	0.0335374440186726
0.421576057129043	0.0336573583648387
0.421826057129043	0.0337772964407383
0.422076057129043	0.0338972583832201
0.422326057129043	0.0340172443376554
0.422576057129043	0.0341372544514681
0.422826057129043	0.034257288857874
0.423076057129043	0.0343773476937427
0.423326057129043	0.0344974311045018
0.423576057129043	0.0346175392376411
0.423826057129043	0.0347376722263838
0.424076057129043	0.0348578302076227
0.424326057129043	0.0349780133268447
0.424576057129043	0.0350982217316081
0.424826057129043	0.0352184555551463
0.425076057129043	0.0353387149343778
0.425326057129043	0.0354590000148516
0.425576057129043	0.0355793109441974
0.425826057129043	0.035699647855661
0.426076057129043	0.0358200108861895
0.426326057129043	0.0359404001813969
0.426576057129043	0.0360608158889867
0.426826057129043	0.03618125814222
0.427076057129043	0.0363017270780751
0.427326057129043	0.0364222228422334
0.427576057129043	0.0365427455824753
0.427826057129043	0.0366632954320799
0.428076057129043	0.0367838725280589
0.428326057129043	0.0369044770161642
0.428576057129043	0.037025109044256
0.428826057129043	0.0371457687456333
0.429076057129043	0.0372664562573446
0.429326057129043	0.0373871717252146
0.429576057129043	0.0375079152971861
0.429826057129043	0.037628687106581
0.430076057129043	0.0377494872904866
0.430326057129043	0.0378703159948037
0.430576057129043	0.0379911733675601
0.430826057129043	0.0381120595421032
0.431076057129043	0.0382329746555619
0.431326057129043	0.0383539188539157
0.431576057129043	0.0384748922852804
0.431826057129043	0.0385958950830315
0.432076057129043	0.0387169273843418
0.432326057129043	0.0388379893352724
0.432576057129043	0.0389590810840299
0.432826057129043	0.0390802027640203
0.433076057129043	0.0392013545124633
0.433326057129043	0.039322536475504
0.433576057129043	0.0394437488014429
0.433826057129043	0.0395649916237187
0.434076057129043	0.0396862650796008
0.434326057129043	0.0398075693153212
0.434576057129043	0.0399289044792767
0.434826057129043	0.0400502707049419
0.435076057129043	0.0401716681296379
0.435326057129043	0.0402930968996865
0.435576057129043	0.0404145571635839
0.435826057129043	0.0405360490548426
0.436076057129043	0.0406575727108385
0.436326057129043	0.040779128277986
0.436576057129043	0.040900715904883
0.436826057129043	0.041022335725083
0.437076057129043	0.0411439878760191
0.437326057129043	0.0412656725042007
0.437576057129043	0.0413873897583309
0.437826057129043	0.0415091397720061
0.438076057129043	0.0416309226827195
0.438326057129043	0.0417527386370784
0.438576057129043	0.0418745877838935
0.438826057129043	0.0419964702568072
0.439076057129043	0.0421183861933749
0.439326057129043	0.0422403357403048
0.439576057129043	0.0423623190465182
0.439826057129043	0.0424843362457055
0.440076057129043	0.0426063874754873
0.440326057129043	0.0427284728826755
0.440576057129043	0.0428505926163045
0.440826057129043	0.0429727468101156
0.441076057129043	0.0430949356017971
0.441326057129043	0.0432171591382672
0.441576057129043	0.0433394175686763
0.441826057129043	0.0434617110268192
0.442076057129043	0.0435840396504545
0.442326057129043	0.0437064035866093
0.442576057129043	0.043828802984553
0.442826057129043	0.0439512379781364
0.443076057129043	0.044073708705191
0.443326057129043	0.0441962153128556
0.443576057129043	0.0443187579505214
0.443826057129043	0.0444413367520976
0.444076057129043	0.0445639518554912
0.444326057129043	0.0446866034079557
0.444576057129043	0.0448092915590067
0.444826057129043	0.0449320164426145
0.445076057129043	0.0450547781967642
0.445326057129043	0.0451775769688268
0.445576057129043	0.0453004129084449
0.445826057129043	0.0454232861496525
0.446076057129043	0.0455461968305155
0.446326057129043	0.0456691450985248
0.446576057129043	0.0457921311034535
0.446826057129043	0.0459151549794014
0.447076057129043	0.0460382168645178
0.447326057129043	0.0461613169064167
0.447576057129043	0.0462844552550038
0.447826057129043	0.0464076320444478
0.448076057129043	0.0465308474129838
0.448326057129043	0.0466541015083515
0.448576057129043	0.0467773944805923
0.448826057129043	0.0469007264639462
0.449076057129043	0.0470240975967368
0.449326057129043	0.0471475080268322
0.449576057129043	0.0472709579044124
0.449826057129043	0.047394447363791
0.450076057129043	0.047517976543383
0.450326057129043	0.0476415455911875
0.450576057129043	0.047765154657526
0.450826057129043	0.0478888038767882
0.451076057129043	0.048012493387483
0.451326057129043	0.0481362233377436
0.451576057129043	0.0482599938780353
0.451826057129043	0.048383805142827
0.452076057129043	0.0485076572707237
0.452326057129043	0.0486315504099955
0.452576057129043	0.0487554847112548
0.452826057129043	0.0488794603090515
0.453076057129043	0.04900347734209
0.453326057129043	0.0491275359587796
0.453576057129043	0.0492516363098826
0.453826057129043	0.049375778530033
0.454076057129043	0.0494999627580364
0.454326057129043	0.0496241891424449
0.454576057129043	0.0497484578341729
0.454826057129043	0.0498727689679412
0.455076057129043	0.0499971226826595
0.455326057129043	0.0501215191270249
0.455576057129043	0.0502459584521075
0.455826057129043	0.0503704407927167
0.456076057129043	0.0504949662878694
0.456326057129043	0.0506195350864103
0.456576057129043	0.0507441473395677
0.456826057129043	0.0508688031822428
0.457076057129043	0.0509935027535617
0.457326057129043	0.0511182462025199
0.457576057129043	0.0512430336805067
0.457826057129043	0.0513678653225173
0.458076057129043	0.0514927412677899
0.458326057129043	0.0516176616654735
0.458576057129043	0.0517426266671213
0.458826057129043	0.0518676364078249
0.459076057129043	0.0519926910269374
0.459326057129043	0.0521177906737638
0.459576057129043	0.0522429355000242
0.459826057129043	0.0523681256409091
0.460076057129043	0.0524933612358892
0.460326057129043	0.0526186424344284
0.460576057129043	0.0527439693884161
0.460826057129043	0.0528693422331449
0.461076057129043	0.052994761108205
0.461326057129043	0.0531202261632223
0.461576057129043	0.0532457375502584
0.461826057129043	0.0533712954047102
0.462076057129043	0.0534968998662905
0.462326057129043	0.0536225510847898
0.462576057129043	0.0537482492124447
0.462826057129043	0.053873994384759
0.463076057129043	0.0539997867415707
0.463326057129043	0.0541256264328375
0.463576057129043	0.0542515136109741
0.463826057129043	0.0543774484115936
0.464076057129043	0.0545034309746617
0.464326057129043	0.0546294614503063
0.464576057129043	0.0547555399911231
0.464826057129043	0.0548816667328367
0.465076057129043	0.0550078418155436
0.465326057129043	0.0551340653895443
0.465576057129043	0.0552603376076182
0.465826057129043	0.0553866586056046
0.466076057129043	0.0555130285237327
0.466326057129043	0.0556394475124789
0.466576057129043	0.0557659157248091
0.466826057129043	0.0558924332966794
0.467076057129043	0.0560190003684548
0.467326057129043	0.0561456170907902
0.467576057129043	0.0562722836168407
0.467826057129043	0.056399000082682
0.468076057129043	0.0565257666288175
0.468326057129043	0.0566525834060832
0.468576057129043	0.0567794505678264
0.468826057129043	0.0569063682502451
0.469076057129043	0.0570333365939832
0.469326057129043	0.0571603557500611
0.469576057129043	0.057287425872021
0.469826057129043	0.0574145470961855
0.470076057129043	0.0575417195633421
0.470326057129043	0.0576689434246981
0.470576057129043	0.0577962188339935
0.470826057129043	0.0579235459276781
0.471076057129043	0.0580509248466855
0.471326057129043	0.0581783557424127
0.471576057129043	0.0583058387688004
0.471826057129043	0.0584333740624282
0.472076057129043	0.0585609617643784
0.472326057129043	0.0586886020262405
0.472576057129043	0.0588162950021589
0.472826057129043	0.0589440408288452
0.473076057129043	0.0590718396475333
0.473326057129043	0.059199691610008
0.473576057129043	0.0593275968706201
0.473826057129043	0.0594555555662159
0.474076057129043	0.0595835678381835
0.474326057129043	0.0597116338385058
0.474576057129043	0.0598397537217426
0.474826057129043	0.0599679276248779
0.475076057129043	0.0600961556894563
0.475326057129043	0.0602244380676617
0.475576057129043	0.0603527749142661
0.475826057129043	0.0604811663663932
0.476076057129043	0.0606096125657471
0.476326057129043	0.0607381136647153
0.476576057129043	0.0608666698182848
0.476826057129043	0.060995281163722
0.477076057129043	0.0611239478428926
0.477326057129043	0.0612526700083909
0.477576057129043	0.0613814478154216
0.477826057129043	0.0615102814013962
0.478076057129043	0.061639170908345
0.478326057129043	0.0617681164890716
0.478576057129043	0.0618971182990015
0.478826057129043	0.0620261764756938
0.479076057129043	0.0621552911613459
0.479326057129043	0.0622844625089738
0.479576057129043	0.0624136906742263
0.479826057129043	0.0625429757948127
0.480076057129043	0.0626723180131005
0.480326057129043	0.0628017174823205
0.480576057129043	0.0629311743583479
0.480826057129043	0.063060688779045
0.481076057129043	0.0631902608869515
0.481326057129043	0.0633198908355162
0.481576057129043	0.0634495787808436
0.481826057129043	0.0635793248609512
0.482076057129043	0.0637091292185539
0.482326057129043	0.0638389920073212
0.482576057129043	0.0639689133835898
0.482826057129043	0.0640988934855348
0.483076057129043	0.0642289324560493
0.483326057129043	0.064359030449026
0.483576057129043	0.0644891876210367
0.483826057129043	0.0646194041104171
0.484076057129043	0.0647496800602405
0.484326057129043	0.064880015624626
0.484576057129043	0.0650104109603834
0.484826057129043	0.0651408662060114
0.485076057129043	0.0652713815047663
0.485326057129043	0.0654019570109965
0.485576057129043	0.0655325928817525
0.485826057129043	0.0656632892556985
0.486076057129043	0.0657940462762767
0.486326057129043	0.0659248640980675
0.486576057129043	0.0660557428783649
0.486826057129043	0.0661866827560015
0.487076057129043	0.0663176838746077
0.487326057129043	0.0664487463889988
0.487576057129043	0.0665798704567155
0.487826057129043	0.0667110562167609
0.488076057129043	0.0668423038129567
0.488326057129043	0.0669736134003557
0.488576057129043	0.067104985136748
0.488826057129043	0.0672364191613103
0.489076057129043	0.0673679156180577
0.489326057129043	0.0674994746622837
0.489576057129043	0.0676310964520308
0.489826057129043	0.0677627811266515
0.490076057129043	0.0678945288303572
0.490326057129043	0.068026339718685
0.490576057129043	0.0681582139499324
0.490826057129043	0.0682901516636305
0.491076057129043	0.0684221530041898
0.491326057129043	0.0685542181273935
0.491576057129043	0.0686863471917974
0.491826057129043	0.0688185403371134
0.492076057129043	0.0689507977079539
0.492326057129043	0.0690831194603512
0.492576057129043	0.0692155057531221
0.492826057129043	0.0693479567261622
0.493076057129043	0.0694804725242881
0.493326057129043	0.0696130533037842
0.493576057129043	0.0697456992237312
0.493826057129043	0.0698784104242109
0.494076057129043	0.0700111870502471
0.494326057129043	0.0701440292583788
0.494576057129043	0.0702769372079537
0.494826057129043	0.0704099110392425
0.495076057129043	0.0705429508974784
0.495326057129043	0.0706760569394584
0.495576057129043	0.0708092293247998
0.495826057129043	0.0709424681939648
0.496076057129043	0.0710757736923989
0.496326057129043	0.0712091459771597
0.496576057129043	0.0713425852081372
0.496826057129043	0.0714760915259875
0.497076057129043	0.0716096650763714
0.497326057129043	0.0717433060166097
0.497576057129043	0.0718770145068681
0.497826057129043	0.0720107906879993
0.498076057129043	0.0721446347058818
0.498326057129043	0.0722785467181028
0.498576057129043	0.0724125268851065
0.498826057129043	0.0725465753479447
0.499076057129043	0.0726806922527165
0.499326057129043	0.0728148777572781
0.499576057129043	0.0729491320223551
0.499826057129043	0.0730834551892015
0.500076057129043	0.073217847404139
0.500326057129043	0.0733523088252962
0.500576057129043	0.0734868396136832
0.500826057129043	0.073621439910758
0.501076057129043	0.0737561098630684
0.501326057129043	0.0738908496290179
0.501576057129043	0.0740256593699038
0.501826057129043	0.0741605392273913
0.502076057129043	0.0742954893482566
0.502326057129043	0.0744305098911809
0.502576057129043	0.074565601017752
0.502826057129043	0.0747007628698446
0.503076057129043	0.074835995594466
0.503326057129043	0.0749712993505785
0.503576057129043	0.0751066743000626
0.503826057129043	0.0752421205850056
0.504076057129043	0.0753776383526486
0.504326057129043	0.0755132277622374
0.504576057129043	0.0756488889759489
0.504826057129043	0.075784622136085
0.505076057129043	0.0759204273901235
0.505326057129043	0.0760563048975966
0.505576057129043	0.0761922548209805
0.505826057129043	0.0763282773027945
0.506076057129043	0.0764643724907556
0.506326057129043	0.0766005405446856
0.506576057129043	0.0767367816273627
0.506826057129043	0.0768730958815262
0.507076057129043	0.0770094834551351
0.507326057129043	0.0771459445083036
0.507576057129043	0.0772824792041148
0.507826057129043	0.0774190876855309
0.508076057129043	0.0775557701007556
0.508326057129043	0.0776925266101982
0.508576057129043	0.0778293573772499
0.508826057129043	0.0779662625450982
0.509076057129043	0.078103242262194
0.509326057129043	0.0782402966892451
0.509576057129043	0.0783774259899536
0.509826057129043	0.0785146303077347
0.510076057129043	0.0786519097912898
0.510326057129043	0.0787892646016275
0.510576057129043	0.078926694902764
0.510826057129043	0.0790642008383451
0.511076057129043	0.0792017825573247
0.511326057129043	0.0793394402210158
0.511576057129043	0.0794771739937514
0.511826057129043	0.0796149840194104
0.512076057129043	0.0797528704472026
0.512326057129043	0.0798908334387476
0.512576057129043	0.0800288731586984
0.512826057129043	0.0801669897511699
0.513076057129043	0.0803051833656298
0.513326057129043	0.0804434541640081
0.513576057129043	0.0805818023112803
0.513826057129043	0.0807202279517999
0.514076057129043	0.0808587312352957
0.514326057129043	0.0809973123240103
0.514576057129043	0.0811359713832453
0.514826057129043	0.0812747085575953
0.515076057129043	0.0814135239970527
0.515326057129043	0.0815524178641761
0.515576057129043	0.0816913903245958
0.515826057129043	0.0818304415231501
0.516076057129043	0.0819695716100981
0.516326057129043	0.0821087807483169
0.516576057129043	0.0822480691037688
0.516826057129043	0.0823874368215386
0.517076057129043	0.0825268840521544
0.517326057129043	0.0826664109588151
0.517576057129043	0.0828060177078179
0.517826057129043	0.0829457044444966
0.518076057129043	0.0830854713196512
0.518326057129043	0.0832253184968055
0.518576057129043	0.0833652461425943
0.518826057129043	0.0835052544026032
0.519076057129043	0.0836453434279069
0.519326057129043	0.0837855133823569
0.519576057129043	0.0839257644329287
0.519826057129043	0.0840660967254625
0.520076057129043	0.0842065104113104
0.520326057129043	0.0843470056546543
0.520576057129043	0.0844875826228138
0.520826057129043	0.084628241461886
0.521076057129043	0.0847689823235032
0.521326057129043	0.084909805372181
0.521576057129043	0.0850507107755859
0.521826057129043	0.0851916986800745
0.522076057129043	0.0853327692375624
0.522326057129043	0.0854739226129014
0.522576057129043	0.0856151589741081
0.522826057129043	0.0857564784678016
0.523076057129043	0.0858978812461828
0.523326057129043	0.0860393674744434
0.523576057129043	0.0861809373209529
0.523826057129043	0.0863225909325953
0.524076057129043	0.0864643284618603
0.524326057129043	0.0866061500742818
0.524576057129043	0.0867480559385854
0.524826057129043	0.086890046201923
0.525076057129043	0.0870321210170751
0.525326057129043	0.0871742805499215
0.525576057129043	0.0873165249695468
0.525826057129043	0.0874588544233731
0.526076057129043	0.0876012690644753
0.526326057129043	0.0877437690590813
0.526576057129043	0.087886354576638
0.526826057129043	0.0880290257648405
0.527076057129043	0.0881717827770605
0.527326057129043	0.0883146257798776
0.527576057129043	0.0884575549431035
0.527826057129043	0.0886005704147094
0.528076057129043	0.0887436723483665
0.528326057129043	0.0888868609110086
0.528576057129043	0.0890301362728161
0.528826057129043	0.0891734985820384
0.529076057129043	0.0893169479926489
0.529326057129043	0.0894604846719392
0.529576057129043	0.0896041087904609
0.529826057129043	0.0897478204967444
0.530076057129043	0.0898916199450686
0.530326057129043	0.0900355073030854
0.530576057129043	0.0901794827417206
0.530826057129043	0.0903235464097888
0.531076057129043	0.0904676984618765
0.531326057129043	0.0906119390659994
0.531576057129043	0.0907562683934607
0.531826057129043	0.0909006865933613
0.532076057129043	0.0910451938205988
0.532326057129043	0.0911897902435552
0.532576057129043	0.0913344760339144
0.532826057129043	0.0914792513410665
0.533076057129043	0.0916241163202225
0.533326057129043	0.0917690711401343
0.533576057129043	0.0919141159728691
0.533826057129043	0.0920592509681091
0.534076057129043	0.0922044762813818
0.534326057129043	0.0923497920818114
0.534576057129043	0.0924951985418521
0.534826057129043	0.0926406958114807
0.535076057129043	0.0927862840465437
0.535326057129043	0.0929319634165412
0.535576057129043	0.0930777340943171
0.535826057129043	0.0932235962301456
0.536076057129043	0.0933695499801952
0.536326057129043	0.0935155955143447
0.536576057129043	0.0936617330058308
0.536826057129043	0.0938079626052281
0.537076057129043	0.0939542844690296
0.537326057129043	0.0941006987674961
0.537576057129043	0.0942472056742602
0.537826057129043	0.0943938053401992
0.538076057129043	0.0945404979221342
0.538326057129043	0.0946872835907103
0.538576057129043	0.0948341625199596
0.538826057129043	0.0949811348610648
0.539076057129043	0.0951282007711773
0.539326057129043	0.0952753604213305
0.539576057129043	0.0954226139859585
0.539826057129043	0.0955699616165523
0.540076057129043	0.0957174034705968
0.540326057129043	0.095864939719516
0.540576057129043	0.0960125705381497
0.540826057129043	0.0961602960782999
0.541076057129043	0.0963081164977874
0.541326057129043	0.0964560319684306
0.541576057129043	0.0966040426654775
0.541826057129043	0.096752148741044
0.542076057129043	0.09690035035329
0.542326057129043	0.0970486476744309
0.542576057129043	0.0971970408801264
0.542826057129043	0.097345530122809
0.543076057129043	0.0974941155609802
0.543326057129043	0.0976427973672558
0.543576057129043	0.0977915757177102
0.543826057129043	0.0979404507650952
0.544076057129043	0.0980894226682572
0.544326057129043	0.0982384916002151
0.544576057129043	0.0983876577374613
0.544826057129043	0.0985369212330696
0.545076057129043	0.0986862822462339
0.545326057129043	0.0988357409503797
0.545576057129043	0.0989852975224204
0.545826057129043	0.0991349521157545
0.546076057129043	0.0992847048899266
0.546326057129043	0.0994345560187713
0.546576057129043	0.0995845056796266
0.546826057129043	0.0997345540262186
0.547076057129043	0.0998847012184449
0.547326057129043	0.100034947430553
0.547576057129043	0.100185292840308
0.547826057129043	0.100335737601767
0.548076057129043	0.100486281875183
0.548326057129043	0.100636925835219
0.548576057129043	0.100787669660072
0.548826057129043	0.100938513504131
0.549076057129043	0.101089457528009
0.549326057129043	0.101240501906788
0.549576057129043	0.101391646819097
0.549826057129043	0.101542892419663
0.550076057129043	0.10169423886946
0.550326057129043	0.101845686343991
0.550576057129043	0.101997235022324
0.550826057129043	0.102148885059524
0.551076057129043	0.102300636616928
0.551326057129043	0.102452489870467
0.551576057129043	0.102604444999648
0.551826057129043	0.102756502159876
0.552076057129043	0.102908661512858
0.552326057129043	0.103060923234952
0.552576057129043	0.103213287506109
0.552826057129043	0.103365754482077
0.553076057129043	0.103518324324936
0.553326057129043	0.103670997211474
0.553576057129043	0.103823773322087
0.553826057129043	0.103976652812874
0.554076057129043	0.104129635846284
0.554326057129043	0.104282722599543
0.554576057129043	0.104435913253496
0.554826057129043	0.10458920796459
0.555076057129043	0.104742606895653
0.555326057129043	0.104896110224347
0.555576057129043	0.105049718131971
0.555826057129043	0.105203430775325
0.556076057129043	0.105357248317616
0.556326057129043	0.105511170936946
0.556576057129043	0.105665198815071
0.556826057129043	0.105819332109146
0.557076057129043	0.10597357098276
0.557326057129043	0.106127915614461
0.557576057129043	0.106282366186464
0.557826057129043	0.106436922856281
0.558076057129043	0.106591585787887
0.558326057129043	0.106746355160277
0.558576057129043	0.106901231156128
0.558826057129043	0.107056213933315
0.559076057129043	0.1072113036562
0.559326057129043	0.107366500504229
0.559576057129043	0.107521804660544
0.559826057129043	0.107677216283385
0.560076057129043	0.107832735537505
0.560326057129043	0.107988362602803
0.560576057129043	0.108144097662891
0.560826057129043	0.108299940876375
0.561076057129043	0.108455892408403
0.561326057129043	0.108611952439329
0.561576057129043	0.108768121153241
0.561826057129043	0.108924398709111
0.562076057129043	0.109080785272486
0.562326057129043	0.10923728102418
0.562576057129043	0.109393886148756
0.562826057129043	0.109550600805559
0.563076057129043	0.109707425160536
0.563326057129043	0.109864359394965
0.563576057129043	0.110021403693885
0.563826057129043	0.110178558217021
0.564076057129043	0.110335823130719
0.564326057129043	0.110493198616725
0.564576057129043	0.110650684860562
0.564826057129043	0.11080828202233
0.565076057129043	0.110965990268783
0.565326057129043	0.111123809782137
0.565576057129043	0.111281740748399
0.565826057129043	0.111439783328051
0.566076057129043	0.111597937688257
0.566326057129043	0.111756204011704
0.566576057129043	0.111914582484888
0.566826057129043	0.112073073268678
0.567076057129043	0.112231676530646
0.567326057129043	0.112390392453957
0.567576057129043	0.1125492212256
0.567826057129043	0.112708163006829
0.568076057129043	0.112867217965633
0.568326057129043	0.113026386285654
0.568576057129043	0.113185668154379
0.568826057129043	0.11334506373345
0.569076057129043	0.113504573191275
0.569326057129043	0.113664196711978
0.569576057129043	0.113823934483545
0.569826057129043	0.113983786668011
0.570076057129043	0.114143753434203
0.570326057129043	0.114303834966734
0.570576057129043	0.114464031454091
0.570826057129043	0.114624343058704
0.571076057129043	0.114784769949824
0.571326057129043	0.114945312312554
0.571576057129043	0.115105970335886
0.571826057129043	0.115266744182648
0.572076057129043	0.115427634022519
0.572326057129043	0.115588640041093
0.572576057129043	0.115749762427872
0.572826057129043	0.115911001346085
0.573076057129043	0.116072356965842
0.573326057129043	0.116233829473232
0.573576057129043	0.116395419058268
0.573826057129043	0.116557125884585
0.574076057129043	0.116718950122725
0.574326057129043	0.116880891959277
0.574576057129043	0.117042951584769
0.574826057129043	0.117205129163244
0.575076057129043	0.117367424865678
0.575326057129043	0.117529838879164
0.575576057129043	0.117692371394749
0.575826057129043	0.117855022576885
0.576076057129043	0.118017792596989
0.576326057129043	0.118180681642658
0.576576057129043	0.118343689905462
0.576826057129043	0.118506817550266
0.577076057129043	0.118670064748929
0.577326057129043	0.118833431689557
0.577576057129043	0.118996918564246
0.577826057129043	0.119160525538277
0.578076057129043	0.119324252783954
0.578326057129043	0.119488100489895
0.578576057129043	0.119652068848726
0.578826057129043	0.119816158026147
0.579076057129043	0.119980368194909
0.579326057129043	0.120144699544146
0.579576057129043	0.120309152267017
0.579826057129043	0.120473726529644
0.580076057129043	0.120638422505229
0.580326057129043	0.120803240383425
0.580576057129043	0.120968180357928
0.580826057129043	0.121133242595283
0.581076057129043	0.121298427269147
0.581326057129043	0.121463734569697
0.581576057129043	0.121629164691166
0.581826057129043	0.121794717800529
0.582076057129043	0.121960394071899
0.582326057129043	0.122126193695979
0.582576057129043	0.122292116867545
0.582826057129043	0.122458163754002
0.583076057129043	0.122624334529925
0.583326057129043	0.122790629386544
0.583576057129043	0.122957048519184
0.583826057129043	0.123123592095682
0.584076057129043	0.123290260291077
0.584326057129043	0.123457053297133
0.584576057129043	0.123623971309721
0.584826057129043	0.123791014497118
0.585076057129043	0.123958183034829
0.585326057129043	0.124125477115152
0.585576057129043	0.124292896934515
0.585826057129043	0.124460442661631
0.586076057129043	0.124628114472476
0.586326057129043	0.124795912559889
0.586576057129043	0.124963837120852
0.586826057129043	0.125131888324523
0.587076057129043	0.125300066347349
0.587326057129043	0.125468371382713
0.587576057129043	0.125636803628157
0.587826057129043	0.125805363253284
0.588076057129043	0.125974050435018
0.588326057129043	0.126142865367287
0.588576057129043	0.126311808248198
0.588826057129043	0.126480879247801
0.589076057129043	0.126650078543501
0.589326057129043	0.126819406329775
0.589576057129043	0.126988862805295
0.589826057129043	0.127158448140567
0.590076057129043	0.127328162513474
0.590326057129043	0.127498006119048
0.590576057129043	0.127667979156533
0.590826057129043	0.127838081796886
0.591076057129043	0.12800831421848
0.591326057129043	0.128178676616899
0.591576057129043	0.128349169191964
0.591826057129043	0.12851979211509
0.592076057129043	0.128690545565136
0.592326057129043	0.128861429738249
0.592576057129043	0.129032444834825
0.592826057129043	0.129203591026741
0.593076057129043	0.129374868493348
0.593326057129043	0.129546277431356
0.593576057129043	0.129717818041743
0.593826057129043	0.129889490496848
0.594076057129043	0.130061294976519
0.594326057129043	0.130233231678032
0.594576057129043	0.130405300802948
0.594826057129043	0.130577502524076
0.595076057129043	0.13074983702176
0.595326057129043	0.130922304493846
0.595576057129043	0.131094905142486
0.595826057129043	0.131267639140956
0.596076057129043	0.131440506670102
0.596326057129043	0.131613507928345
0.596576057129043	0.131786643118427
0.596826057129043	0.131959912414099
0.597076057129043	0.132133315996711
0.597326057129043	0.13230685406526
0.597576057129043	0.132480526823084
0.597826057129043	0.13265433444441
0.598076057129043	0.132828277111096
0.598326057129043	0.13300235502272
0.598576057129043	0.133176568383219
0.598826057129043	0.133350917367299
0.599076057129043	0.133525402157328
0.599326057129043	0.133700022953469
0.599576057129043	0.133874779960263
0.599826057129043	0.134049673352895
0.600076057129043	0.13422470331425
0.600326057129043	0.134399870045078
0.600576057129043	0.134575173750525
0.600826057129043	0.134750614606263
0.601076057129043	0.134926192795693
0.601326057129043	0.135101908520157
0.601576057129043	0.135277761985411
0.601826057129043	0.135453753367615
0.602076057129043	0.135629882850691
0.602326057129043	0.135806150636576
0.602576057129043	0.135982556931638
0.602826057129043	0.136159101912531
0.603076057129043	0.136335785763698
0.603326057129043	0.136512608687676
0.603576057129043	0.13668957089145
0.603826057129043	0.136866672552167
0.604076057129043	0.1370439138548
0.604326057129043	0.137221295002486
0.604576057129043	0.137398816202832
0.604826057129043	0.137576477633481
0.605076057129043	0.137754279479938
0.605326057129043	0.137932221945944
0.605576057129043	0.138110305239731
0.605826057129043	0.138288529539444
0.606076057129043	0.138466895031119
0.606326057129043	0.138645401919109
0.606576057129043	0.138824050412272
0.606826057129043	0.139002840689258
0.607076057129043	0.13918177293664
0.607326057129043	0.139360847359382
0.607576057129043	0.139540064166976
0.607826057129043	0.139719423538577
0.608076057129043	0.1398989256613
0.608326057129043	0.140078570740725
0.608576057129043	0.140258358986978
0.608826057129043	0.140438290579726
0.609076057129043	0.140618365706626
0.609326057129043	0.140798584573879
0.609576057129043	0.140978947392249
0.609826057129043	0.141159454341917
0.610076057129043	0.141340105611087
0.610326057129043	0.141520901406583
0.610576057129043	0.141701841939813
0.610826057129043	0.141882927391473
0.611076057129043	0.142064157950317
0.611326057129043	0.142245533823798
0.611576057129043	0.142427055223968
0.611826057129043	0.142608722332045
0.612076057129043	0.142790535337336
0.612326057129043	0.142972494447924
0.612576057129043	0.143154599876511
0.612826057129043	0.143336851804838
0.613076057129043	0.14351925042277
0.613326057129043	0.143701795939022
0.613576057129043	0.143884488566953
0.613826057129043	0.144067328488828
0.614076057129043	0.144250315895073
0.614326057129043	0.144433450995041
0.614576057129043	0.144616734002747
0.614826057129043	0.144800165100988
0.615076057129043	0.144983744480751
0.615326057129043	0.145167472352033
0.615576057129043	0.145351348929509
0.615826057129043	0.145535374396509
0.616076057129043	0.145719548944586
0.616326057129043	0.145903872784384
0.616576057129043	0.146088346131241
0.616826057129043	0.146272969169025
0.617076057129043	0.146457742089858
0.617326057129043	0.146642665105032
0.617576057129043	0.146827738430556
0.617826057129043	0.147012962250835
0.618076057129043	0.147198336758567
0.618326057129043	0.147383862165695
0.618576057129043	0.147569538688901
0.618826057129043	0.147755366513133
0.619076057129043	0.147941345831665
0.619326057129043	0.148127476857096
0.619576057129043	0.148313759806786
0.619826057129043	0.148500194866228
0.620076057129043	0.148686782229275
0.620326057129043	0.148873522109188
0.620576057129043	0.149060414724006
0.620826057129043	0.149247460259771
0.621076057129043	0.149434658910921
0.621326057129043	0.14962201089138
0.62145199737781	0.149716449658649
0.621577937626576	0.149810927416918
0.621703877875343	0.149905444189259
0.62182981812411	0.150000000000001


==> graphics/simulation-4.tsv <==
0	0
0	0
0.00025	2.63425451859645e-05
0.0005	5.26851182189869e-05
0.00075	7.90277469464584e-05
0.001	0.000105370459214771
0.00125	0.000131713282871315
0.0015	0.00015805624576426
0.00175	0.000184399375739663
0.002	0.000210742700646471
0.00225	0.000237086248331519
0.0025	0.000263430046643642
0.00275	0.000289774123430564
0.003	0.000316118506541452
0.00325	0.000342463223825029
0.0035	0.000368808303130352
0.00375	0.00039515377230781
0.004	0.000421499659206681
0.00425	0.000447845991678353
0.0045	0.000474192797573436
0.00475	0.000500540104743652
0.005	0.00052688794104061
0.00525	0.000553236334317142
0.0055	0.000579585312426856
0.00575	0.000605934903223027
0.006	0.000632285134560262
0.00625	0.000658636034294058
0.0065	0.000684987630279688
0.00675	0.000711339950374534
0.007	0.000737693022435204
0.00725	0.000764046874320079
0.0075	0.00079040153388843
0.00775	0.000816757028999748
0.008	0.000843113387514749
0.00825	0.000869470637295477
0.0085	0.000895828806203758
0.00875	0.000922187922103856
0.009	0.000948548012859707
0.00925	0.000974909106337574
0.0095	0.00100127123040372
0.00975	0.00102763441292564
0.01	0.00105399868177225
0.01025	0.00108036406481404
0.0105	0.0011067305899215
0.01075	0.00113309828496788
0.011	0.00115946717782534
0.01125	0.00118583729637067
0.0115	0.00121220866847815
0.01175	0.00123858132202659
0.012	0.00126495528489456
0.01225	0.00129133058496178
0.0125	0.0013177072501106
0.01275	0.00134408530822339
0.013	0.0013704647871855
0.01325	0.00139684571488252
0.0135	0.00142322811920192
0.01375	0.0014496120280334
0.014	0.00147599746926697
0.01425	0.00150238447079576
0.0145	0.00152877306051313
0.01475	0.00155516326631555
0.015	0.00158155511609959
0.01525	0.00160794863776503
0.0155	0.00163434385921246
0.01575	0.00166074080834433
0.016	0.00168713951306576
0.01625	0.00171354000128321
0.0165	0.00173994230090402
0.01675	0.00176634643983953
0.017	0.00179275244600097
0.01725	0.00181916034730312
0.0175	0.00184557017166143
0.01775	0.00187198194699489
0.018	0.00189839570122297
0.01825	0.00192481146226808
0.0185	0.00195122925805513
0.01875	0.00197764911651011
0.019	0.00200407106556189
0.01925	0.00203049513314224
0.0195	0.00205692134718294
0.01975	0.00208334973562074
0.02	0.00210978032639242
0.02025	0.00213621314743884
0.0205	0.0021626482267022
0.02075	0.00218908559212705
0.021	0.00221552527166113
0.02125	0.00224196729325388
0.0215	0.00226841168485747
0.02175	0.00229485847442668
0.022	0.00232130768991845
0.02225	0.0023477593592931
0.0225	0.00237421351051248
0.02275	0.002400670171542
0.023	0.00242712937034939
0.02325	0.00245359113490451
0.0235	0.00248005549318042
0.02375	0.00250652247315364
0.024	0.002532992102802
0.02425	0.00255946441010702
0.0245	0.00258593942305285
0.02475	0.00261241716962735
0.025	0.00263889767781933
0.02525	0.00266538097562241
0.0255	0.00269186709103186
0.02575	0.00271835605204673
0.026	0.00274484788666929
0.02625	0.00277134262290335
0.0265	0.00279784028875774
0.02675	0.00282434091224293
0.027	0.00285084452137385
0.02725	0.00287735114416665
0.0275	0.00290386080864169
0.02775	0.00293037354282433
0.028	0.00295688937474003
0.02825	0.00298340833241972
0.0285	0.00300993044389664
0.02875	0.00303645573720757
0.029	0.00306298424039286
0.02925	0.00308951598149565
0.0295	0.00311605098856349
0.02975	0.00314258928964684
0.03	0.00316913091279947
0.03025	0.00319567588607894
0.0305	0.00322222423754637
0.03075	0.00324877599526663
0.031	0.00327533118730705
0.03125	0.00330188984173985
0.0315	0.00332845198664056
0.03175	0.0033550176500885
0.032	0.00338158686016632
0.03225	0.00340815964496066
0.0325	0.00343473603256239
0.03275	0.00346131605106459
0.033	0.00348789972856656
0.03325	0.00351448709316959
0.0335	0.00354107817298033
0.03375	0.00356767299610694
0.034	0.0035942715906645
0.03425	0.00362087398477051
0.0345	0.00364748020654626
0.03475	0.00367409028411747
0.035	0.00370070424561453
0.03525	0.00372732211917115
0.0355	0.00375394393292483
0.03575	0.00378056971501839
0.036	0.0038071994935982
0.03625	0.0038338332968153
0.0365	0.00386047115282362
0.03675	0.00388711308978329
0.037	0.00391375913585756
0.03725	0.00394040931921413
0.0375	0.00396706366802535
0.03775	0.00399372221046734
0.038	0.00402038497472268
0.03825	0.00404705198897481
0.0385	0.00407372328141498
0.03875	0.00410039888023839
0.039	0.00412707881364272
0.03925	0.00415376310983229
0.0395	0.00418045179701543
0.03975	0.00420714490340468
0.04	0.00423384245721858
0.04025	0.00426054448667856
0.0405	0.00428725102001182
0.04075	0.00431396208545021
0.041	0.00434067771123092
0.04125	0.00436739792559426
0.0415	0.00439412275678674
0.04175	0.00442085223306088
0.042	0.00444758638267095
0.04225	0.00447432523387858
0.0425	0.00450106881495027
0.04275	0.00452781715415651
0.043	0.00455457027977313
0.04325	0.0045813282200815
0.0435	0.00460809100336768
0.04375	0.00463485865792301
0.044	0.00466163121204377
0.04425	0.00468840869403153
0.0445	0.00471519113219276
0.04475	0.00474197855484015
0.045	0.00476877099029083
0.04525	0.00479556846686702
0.0455	0.00482237101289718
0.04575	0.00484917865671464
0.046	0.0048759914266574
0.04625	0.00490280935107013
0.0465	0.00492963245830214
0.04675	0.00495646077670897
0.047	0.00498329433465039
0.04725	0.00501013316049348
0.0475	0.00503697728260843
0.04775	0.00506382672937389
0.048	0.0050906815291718
0.04825	0.00511754171039169
0.0485	0.00514440730142662
0.04875	0.00517127833067699
0.049	0.00519815482654873
0.04925	0.00522503681745357
0.0495	0.00525192433180766
0.04975	0.00527881739803515
0.05	0.00530571604456487
0.05025	0.00533262029983161
0.0505	0.00535953019227575
0.05075	0.0053864457503443
0.051	0.00541336700249051
0.05125	0.00544029397717338
0.0515	0.00546722670285638
0.05175	0.0054941652080116
0.052	0.0055211095211154
0.05225	0.0055480596706512
0.0525	0.00557501568510843
0.05275	0.00560197759298298
0.053	0.00562894542277603
0.05325	0.00565591920299502
0.0535	0.00568289896215557
0.05375	0.00570988472877731
0.054	0.0057368765313881
0.05425	0.00576387439852089
0.0545	0.00579087835871528
0.05475	0.00581788844051734
0.055	0.00584490467248022
0.05525	0.00587192708316309
0.0555	0.0058989557011313
0.05575	0.00592599055495757
0.056	0.00595303167322037
0.05625	0.00598007908450549
0.0565	0.0060071328174045
0.05675	0.00603419290051721
0.057	0.00606125936244784
0.05725	0.00608833223181038
0.0575	0.00611541153722239
0.05775	0.00614249730731031
0.058	0.00616958957070723
0.05825	0.00619668835605247
0.0585	0.006223793691992
0.05875	0.00625090560717934
0.059	0.0062780241302749
0.05925	0.00630514928994663
0.0595	0.00633228111486805
0.05975	0.00635941963372111
0.06	0.00638656487519373
0.06025	0.00641371686798187
0.0605	0.0064408756407881
0.06075	0.00646804122232236
0.061	0.00649521364130168
0.06125	0.00652239292644996
0.0615	0.00654957910649956
0.06175	0.00657677221018838
0.062	0.0066039722662643
0.06225	0.00663117930347834
0.0625	0.00665839335059304
0.06275	0.0066856144363765
0.063	0.00671284258960436
0.06325	0.00674007783905983
0.0635	0.00676732021353343
0.06375	0.00679456974182324
0.064	0.00682182645273555
0.06425	0.00684909037508374
0.0645	0.00687636153768834
0.06475	0.00690363996937848
0.065	0.00693092569899045
0.06525	0.00695821875536851
0.0655	0.00698551916736379
0.06575	0.00701282696383632
0.066	0.0070401421736539
0.06625	0.00706746482569143
0.0665	0.00709479494883158
0.06675	0.00712213257196614
0.067	0.00714947772399377
0.06725	0.00717683043382045
0.0675	0.0072041907303626
0.06775	0.00723155864254243
0.068	0.00725893419929013
0.06825	0.00728631742954611
0.0685	0.00731370836225653
0.06875	0.00734110702637736
0.069	0.00736851345087119
0.06925	0.00739592766471064
0.0695	0.00742334969687541
0.06975	0.00745077957635298
0.07	0.00747821733214038
0.07025	0.00750566299324196
0.0705	0.00753311658867206
0.07075	0.00756057814745037
0.071	0.0075880476986081
0.07125	0.00761552527118359
0.0715	0.00764301089422292
0.07175	0.00767050459678265
0.0720000000000001	0.00769800640792617
0.0722500000000001	0.00772551635672469
0.0725000000000001	0.00775303447226183
0.0727500000000001	0.00778056078362588
0.0730000000000001	0.00780809531991467
0.0732500000000001	0.00783563811023624
0.0735000000000001	0.00786318918370577
0.0737500000000001	0.00789074856944927
0.0740000000000001	0.00791831629659856
0.0742500000000001	0.00794589239429611
0.0745000000000001	0.00797347689169303
0.0747500000000001	0.00800106981794957
0.0750000000000001	0.00802867120223438
0.0752500000000001	0.00805628107372525
0.0755000000000001	0.00808389946160837
0.0757500000000001	0.00811152639508017
0.0760000000000001	0.00813916190334574
0.0762500000000001	0.00816680601561748
0.0765000000000001	0.00819445876111935
0.0767500000000001	0.00822212016908352
0.0770000000000001	0.00824979026875106
0.0772500000000001	0.0082774690893721
0.0775000000000001	0.00830515666020593
0.0777500000000001	0.00833285301052222
0.0780000000000001	0.00836055816959913
0.0782500000000001	0.00838827216672344
0.0785000000000001	0.00841599503119195
0.0787500000000001	0.00844372679231165
0.0790000000000001	0.00847146747939731
0.0792500000000001	0.00849921712177459
0.0795000000000001	0.00852697574877759
0.0797500000000001	0.00855474338974993
0.0800000000000001	0.00858252007404592
0.0802500000000001	0.00861030583102851
0.0805000000000001	0.00863810069006976
0.0807500000000001	0.00866590468055195
0.0810000000000001	0.00869371783186845
0.0812500000000001	0.00872154017341886
0.0815000000000001	0.00874937173461543
0.0817500000000001	0.00877721254487951
0.0820000000000001	0.008805062633642
0.0822500000000001	0.00883292203034314
0.0825000000000001	0.00886079076443358
0.0827500000000001	0.00888866886537354
0.0830000000000001	0.00891655636263367
0.0832500000000001	0.00894445328569393
0.0835000000000001	0.00897235966404408
0.0837500000000001	0.00900027552718563
0.0840000000000001	0.00902820090462741
0.0842500000000001	0.0090561358258896
0.0845000000000001	0.00908408032050412
0.0847500000000001	0.00911203441801001
0.0850000000000001	0.00913999814795852
0.0852500000000001	0.00916797153990956
0.0855000000000001	0.0091959546234357
0.0857500000000001	0.00922394742811661
0.0860000000000001	0.00925194998354506
0.0862500000000001	0.00927996231932182
0.0865000000000001	0.00930798446505987
0.0867500000000001	0.00933601645038173
0.0870000000000001	0.00936405830491971
0.0872500000000001	0.00939211005831808
0.0875000000000001	0.0094201717402298
0.0877500000000001	0.00944824338031958
0.0880000000000001	0.00947632500826301
0.0882500000000001	0.00950441665374435
0.0885000000000001	0.00953251834646007
0.0887500000000001	0.00956063011611707
0.0890000000000001	0.0095887519924327
0.0892500000000001	0.00961688400513427
0.0895000000000001	0.00964502618396113
0.0897500000000001	0.00967317855866212
0.0900000000000001	0.00970134115899746
0.0902500000000001	0.00972951401473976
0.0905000000000001	0.00975769715566854
0.0907500000000001	0.00978589061157775
0.0910000000000001	0.00981409441227155
0.0912500000000001	0.00984230858756363
0.0915000000000001	0.00987053316727993
0.0917500000000001	0.00989876818125723
0.0920000000000001	0.00992701365934212
0.0922500000000001	0.00995526963139426
0.0925000000000001	0.00998353612728287
0.0927500000000001	0.0100118131768885
0.0930000000000001	0.0100401008101043
0.0932500000000001	0.0100683990568322
0.0935000000000001	0.0100967079469869
0.0937500000000001	0.0101250275104956
0.0940000000000001	0.0101533577772932
0.0942500000000001	0.0101816987773287
0.0945000000000001	0.0102100505405622
0.0947500000000001	0.0102384130969646
0.0950000000000001	0.0102667864765169
0.0952500000000001	0.0102951707092154
0.0955000000000001	0.0103235658250629
0.0957500000000001	0.0103519718540783
0.0960000000000001	0.0103803888262881
0.0962500000000001	0.0104088167717338
0.0965000000000001	0.0104372557204666
0.0967500000000001	0.0104657057025488
0.0970000000000001	0.010494166748056
0.0972500000000001	0.0105226388870743
0.0975000000000001	0.0105511221497023
0.0977500000000001	0.0105796165660494
0.0980000000000001	0.0106081221662386
0.0982500000000001	0.0106366389804027
0.0985000000000001	0.0106651670386868
0.0987500000000001	0.0106937063712489
0.0990000000000001	0.0107222570082581
0.0992500000000001	0.0107508189798953
0.0995000000000001	0.0107793923163544
0.0997500000000001	0.0108079770478395
0.1	0.0108365732045694
0.10025	0.0108651808167723
0.1005	0.0108937999146901
0.10075	0.0109224305285764
0.101	0.0109510726886966
0.10125	0.0109797264253289
0.1015	0.0110083917687638
0.10175	0.0110370687493031
0.102	0.0110657573972626
0.10225	0.0110944577429681
0.1025	0.0111231698167604
0.10275	0.0111518936489903
0.103	0.0111806292700229
0.10325	0.0112093767102348
0.1035	0.0112381360000151
0.10375	0.0112669071697653
0.104	0.0112956902499008
0.10425	0.0113244852708478
0.1045	0.0113532922630448
0.10475	0.0113821112569459
0.105	0.0114109422830153
0.10525	0.0114397853717307
0.1055	0.011468640553582
0.10575	0.0114975078590731
0.106	0.0115263873187188
0.10625	0.0115552789630493
0.1065	0.011584182822606
0.10675	0.0116130989279426
0.107	0.0116420273096278
0.10725	0.0116709679982412
0.1075	0.0116999210243769
0.10775	0.0117288864186418
0.108	0.0117578642116556
0.10825	0.0117868544340494
0.1085	0.0118158571164713
0.10875	0.0118448722895794
0.109	0.0118738999840451
0.10925	0.0119029402305564
0.1095	0.0119319930598096
0.10975	0.0119610585025178
0.11	0.0119901365894066
0.11025	0.012019227351215
0.1105	0.0120483308186938
0.11075	0.0120774470226104
0.111	0.0121065759937431
0.11125	0.0121357177628845
0.1115	0.0121648723608407
0.11175	0.0121940398184313
0.112	0.0122232201664902
0.11225	0.0122524134358637
0.1125	0.0122816196574116
0.11275	0.0123108388620097
0.113	0.0123400710805448
0.11325	0.0123693163439198
0.1135	0.0123985746830493
0.11375	0.0124278461288625
0.114	0.0124571307123034
0.11425	0.0124864284643285
0.1145	0.0125157394159094
0.11475	0.0125450635980304
0.115	0.0125744010416904
0.11525	0.0126037517779027
0.1155	0.0126331158376947
0.11575	0.0126624932521073
0.116	0.0126918840521946
0.11625	0.0127212882690275
0.1165	0.0127507059336891
0.11675	0.0127801370772762
0.117	0.0128095817309022
0.11725	0.0128390399256928
0.1175	0.0128685116927885
0.11775	0.0128979970633447
0.118	0.0129274960685311
0.11825	0.0129570087395294
0.1185	0.01298653510754
0.11875	0.0130160752037747
0.119	0.0130456290594612
0.11925	0.0130751967058402
0.1195	0.0131047781741691
0.11975	0.0131343734957179
0.12	0.0131639827017731
0.12025	0.0131936058236344
0.1205	0.0132232428926164
0.12075	0.0132528939400502
0.121	0.0132825589972787
0.12125	0.0133122380956625
0.1215	0.0133419312665743
0.12175	0.0133716385414044
0.122	0.0134013599515563
0.12225	0.0134310955284487
0.1225	0.013460845303515
0.12275	0.0134906093082052
0.123	0.0135203875739822
0.12325	0.0135501801323255
0.1235	0.0135799870147288
0.12375	0.0136098082527023
0.124	0.0136396438777691
0.12425	0.0136694939214697
0.1245	0.0136993584153584
0.12475	0.0137292373910045
0.125	0.0137591308799951
0.12525	0.0137890389139308
0.1255	0.0138189615244271
0.12575	0.0138488987431149
0.126	0.0138788506016432
0.12625	0.0139088171316726
0.1265	0.0139387983648815
0.12675	0.0139687943329638
0.127	0.0139988050676287
0.12725	0.0140288306006009
0.1275	0.0140588709636196
0.12775	0.0140889261884432
0.128	0.0141189963068409
0.12825	0.0141490813506016
0.1285	0.0141791813515282
0.12875	0.0142092963414409
0.129	0.0142394263521723
0.12925	0.0142695714155747
0.1295	0.0142997315635147
0.12975	0.0143299068278748
0.13	0.0143600972405538
0.13025	0.0143903028334664
0.1305	0.0144205236385433
0.13075	0.0144507596877304
0.131	0.0144810110129916
0.13125	0.0145112776463063
0.1315	0.0145415596196683
0.13175	0.0145718569650899
0.132	0.0146021697145988
0.13225	0.0146324979002395
0.1325	0.0146628415540713
0.13275	0.0146932007081708
0.133	0.0147235753946322
0.13325	0.0147539656455635
0.1335	0.0147843714930913
0.13375	0.0148147929693587
0.134	0.0148452301065234
0.13425	0.014875682936762
0.1345	0.0149061514922653
0.13475	0.014936635805243
0.135	0.01496713590792
0.13525	0.0149976518325383
0.1355	0.0150281836113566
0.13575	0.0150587312766506
0.136	0.0150892948607133
0.13625	0.0151198743958527
0.1365	0.0151504699143952
0.13675	0.0151810814486832
0.137	0.0152117090310775
0.13725	0.0152423526939547
0.1375	0.0152730124697074
0.13775	0.015303688390748
0.138	0.0153343804895032
0.13825	0.0153650887984191
0.1385	0.0153958133499577
0.13875	0.0154265541765968
0.139	0.0154573113108341
0.13925	0.0154880847851837
0.1395	0.0155188746321759
0.13975	0.0155496808843589
0.14	0.0155805035742991
0.14025	0.0156113427345794
0.1405	0.0156421983977995
0.14075	0.0156730705965773
0.141	0.0157039593635493
0.14125	0.0157348647313671
0.1415	0.0157657867327021
0.14175	0.0157967254002425
0.142	0.0158276807666931
0.14225	0.0158586528647777
0.1425	0.0158896417272363
0.14275	0.0159206473868299
0.143	0.0159516698763325
0.14325	0.0159827092285392
0.1435	0.0160137654762622
0.14375	0.0160448386523317
0.144	0.0160759287895953
0.14425	0.0161070359209188
0.1445	0.0161381600791863
0.14475	0.0161693012972985
0.145	0.0162004596081757
0.14525	0.0162316350447562
0.1455	0.0162628276399945
0.14575	0.016294037426867
0.146	0.0163252644383638
0.14625	0.0163565087074966
0.1465	0.0163877702672934
0.14675	0.0164190491508018
0.147	0.0164503453910865
0.14725	0.0164816590212316
0.1475	0.0165129900743386
0.14775	0.0165443385835284
0.148	0.0165757045819392
0.14825	0.0166070881027294
0.1485	0.0166384891790747
0.14875	0.016669907844169
0.149	0.0167013441312256
0.14925	0.0167327980734759
0.1495	0.016764269704171
0.14975	0.0167957590565799
0.15	0.016827266163989
0.15025	0.0168587910597064
0.1505	0.0168903337770572
0.15075	0.0169218943493845
0.151	0.0169534728100524
0.15125	0.0169850691924425
0.1515	0.0170166835299559
0.15175	0.0170483158560124
0.152	0.0170799662040508
0.15225	0.01711163460753
0.1525	0.0171433210999254
0.15275	0.0171750257147338
0.153	0.0172067484854712
0.15325	0.0172384894456719
0.1535	0.0172702486288898
0.15375	0.0173020260686965
0.154	0.017333821798686
0.15425	0.0173656358524694
0.1545	0.0173974682636775
0.15475	0.0174293190659609
0.155	0.0174611882929891
0.15525	0.0174930759784524
0.1555	0.0175249821560588
0.15575	0.0175569068595371
0.156	0.0175888501226351
0.15625	0.0176208119791204
0.1565	0.0176527924627801
0.15675	0.0176847916074219
0.157	0.017716809446872
0.15725	0.0177488460149766
0.1575	0.0177809013456023
0.15775	0.0178129754726351
0.158	0.0178450684299809
0.15825	0.0178771802515656
0.1585	0.0179093109713349
0.15875	0.0179414606232544
0.159	0.0179736292413102
0.15925	0.0180058168595079
0.1595	0.0180380235118744
0.15975	0.0180702492324545
0.16	0.0181024940553145
0.16025	0.0181347580145415
0.1605	0.0181670411442412
0.16075	0.0181993434785419
0.161	0.0182316650515892
0.16125	0.0182640058975523
0.1615	0.0182963660506175
0.16175	0.0183287455449941
0.162	0.0183611444149099
0.16225	0.0183935626946152
0.1625	0.0184260004183794
0.16275	0.0184584576204925
0.163	0.0184909343352657
0.16325	0.0185234305970305
0.1635	0.0185559464401395
0.16375	0.0185884818989643
0.164	0.0186210370078994
0.16425	0.01865361180136
0.1645	0.0186862063137803
0.16475	0.0187188205796167
0.165	0.0187514546333456
0.16525	0.0187841085094651
0.1655	0.0188167822424945
0.16575	0.0188494758669731
0.166	0.018882189417462
0.16625	0.018914922928543
0.1665	0.0189476764348186
0.16675	0.0189804499709139
0.167	0.0190132435714736
0.16725	0.0190460572711648
0.1675	0.019078891104674
0.16775	0.0191117451067109
0.168	0.0191446193120066
0.16825	0.0191775137553125
0.1685	0.0192104284714005
0.16875	0.0192433634950668
0.169	0.0192763188611265
0.16925	0.0193092946044171
0.1695	0.0193422907597978
0.16975	0.0193753073621503
0.17	0.0194083444463742
0.17025	0.0194414020473961
0.1705	0.0194744802001607
0.17075	0.0195075789396348
0.171	0.0195406983008075
0.17125	0.0195738383186905
0.1715	0.0196069990283163
0.17175	0.0196401804647393
0.172	0.0196733826630349
0.17225	0.0197066056583031
0.1725	0.0197398494856638
0.17275	0.01977311418026
0.173	0.0198063997772557
0.17325	0.0198397063118365
0.1735	0.0198730338192128
0.17375	0.0199063823346146
0.174	0.019939751893296
0.17425	0.0199731425305312
0.1745	0.0200065542816177
0.17475	0.0200399871818766
0.175	0.0200734412666499
0.17525	0.0201069165713015
0.1755	0.0201404131312195
0.17575	0.0201739309818132
0.176	0.020207470158514
0.17625	0.0202410306967782
0.1765	0.0202746126320821
0.17675	0.0203082159999253
0.177	0.0203418408358309
0.17725	0.020375487175343
0.1775	0.0204091550540315
0.17775	0.0204428445074845
0.178	0.0204765555713187
0.17825	0.0205102882811681
0.1785	0.0205440426726928
0.17875	0.0205778187815748
0.179	0.0206116166435188
0.17925	0.020645436294255
0.1795	0.0206792777695317
0.17975	0.0207131411051245
0.18	0.0207470263368306
0.18025	0.0207809335004709
0.1805	0.0208148626318891
0.18075	0.0208488137669509
0.181	0.020882786941548
0.18125	0.020916782191593
0.1815	0.0209507995530229
0.18175	0.0209848390617975
0.182	0.021018900753901
0.18225	0.02105298466534
0.1825	0.0210870908321454
0.18275	0.02112121929037
0.183	0.0211553700760929
0.18325	0.0211895432254159
0.1835	0.0212237387744614
0.18375	0.0212579567593794
0.184	0.0212921972163422
0.18425	0.0213264601815462
0.1845	0.0213607456912099
0.18475	0.0213950537815781
0.185	0.0214293844889177
0.18525	0.0214637378495202
0.1855	0.021498113899701
0.18575	0.0215325126757995
0.186	0.0215669342141798
0.18625	0.0216013785512272
0.1865	0.0216358457233556
0.18675	0.0216703357669992
0.187	0.0217048487186191
0.18725	0.0217393846146972
0.1875	0.0217739434917443
0.18775	0.021808525386291
0.188	0.0218431303348952
0.18825	0.0218777583741387
0.1885	0.0219124095406265
0.18875	0.021947083870989
0.189	0.0219817814018803
0.18925	0.0220165021699803
0.1895	0.0220512462119924
0.18975	0.0220860135646461
0.19	0.0221208042646923
0.19025	0.0221556183489096
0.1905	0.0221904558541013
0.19075	0.0222253168170929
0.191	0.0222602012747375
0.19125	0.0222951092639121
0.1915	0.0223300408215172
0.19175	0.0223649959844812
0.192	0.022399974789753
0.19225	0.0224349772743113
0.1925	0.0224700034751568
0.19275	0.0225050534293163
0.193	0.0225401271738417
0.19325	0.0225752247458089
0.1935	0.0226103461823215
0.19375	0.0226454915205057
0.194	0.0226806607975147
0.19425	0.0227158540505257
0.1945	0.0227510713167425
0.19475	0.0227863126333936
0.195	0.0228215780377323
0.19525	0.0228568675670391
0.1955	0.0228921812586189
0.19575	0.022927519149802
0.196	0.0229628812779439
0.19625	0.0229982676804275
0.1965	0.023033678394659
0.19675	0.0230691134580723
0.197	0.0231045729081256
0.19725	0.0231400567823041
0.1975	0.0231755651181187
0.19775	0.0232110979531044
0.198	0.0232466553248245
0.19825	0.0232822372708665
0.1985	0.0233178438288446
0.19875	0.0233534750363984
0.199	0.0233891309311955
0.19925	0.0234248115509268
0.1995	0.0234605169333122
0.19975	0.0234962471160949
0.2	0.0235320021370455
0.20025	0.0235677820339628
0.2005	0.023603586844668
0.20075	0.0236394166070126
0.201	0.0236752713588726
0.20125	0.0237111511381491
0.2015	0.0237470559827719
0.20175	0.0237829859306964
0.202	0.023818941019905
0.20225	0.0238549212884052
0.2025	0.0238909267742335
0.20275	0.0239269575154508
0.203	0.0239630135501456
0.20325	0.0239990949164346
0.2035	0.024035201652457
0.20375	0.024071333796384
0.204	0.024107491386411
0.20425	0.0241436744607606
0.2045	0.0241798830576814
0.20475	0.0242161172154511
0.205	0.0242523769723721
0.20525	0.0242886623667768
0.2055	0.0243249734370221
0.20575	0.0243613102214915
0.206	0.0243976727585982
0.20625	0.024434061086783
0.2065	0.0244704752445095
0.20675	0.0245069152702735
0.207	0.0245433812025966
0.20725	0.0245798730800248
0.2075	0.0246163909411359
0.20775	0.0246529348245348
0.208	0.0246895047688493
0.20825	0.0247261008127406
0.2085	0.0247627229948937
0.20875	0.0247993713540215
0.209	0.024836045928867
0.20925	0.0248727467581999
0.2095	0.0249094738808142
0.20975	0.0249462273355365
0.21	0.0249830071612198
0.21025	0.0250198133967441
0.2105	0.0250566460810169
0.21075	0.025093505252975
0.211	0.0251303909515821
0.21125	0.0251673032158313
0.2115	0.0252042420847434
0.21175	0.0252412075973663
0.212	0.0252781997927762
0.21225	0.0253152187100789
0.2125	0.0253522643884074
0.21275	0.0253893368669225
0.213	0.0254264361848149
0.21325	0.0254635623813018
0.2135	0.0255007154956304
0.21375	0.0255378955670751
0.214	0.02557510263494
0.21425	0.0256123367385572
0.2145	0.0256495979172868
0.21475	0.0256868862105186
0.215	0.02572420165767
0.21525	0.0257615442981876
0.2155	0.0257989141715482
0.21575	0.0258363113172528
0.216	0.0258737357748382
0.21625	0.0259111875838625
0.2165	0.0259486667839202
0.21675	0.0259861734146276
0.217	0.0260237075156353
0.21725	0.0260612691266213
0.2175	0.0260988582872916
0.21775	0.0261364750373829
0.218	0.0261741194166598
0.21825	0.0262117914649149
0.2185	0.0262494912219755
0.21875	0.0262872187276919
0.219	0.0263249740219473
0.21925	0.0263627571446521
0.2195	0.0264005681357484
0.21975	0.0264384070352057
0.22	0.0264762738830266
0.22025	0.0265141687192365
0.2205	0.0265520915838979
0.22075	0.0265900425170984
0.221	0.0266280215589556
0.22125	0.0266660287496188
0.2215	0.0267040641292637
0.22175	0.026742127738101
0.222	0.0267802196163669
0.22225	0.0268183398043278
0.2225	0.0268564883422822
0.22275	0.0268946652705573
0.223	0.0269328706295098
0.22325	0.0269711044595282
0.2235	0.0270093668010292
0.22375	0.0270476576944594
0.224	0.0270859771802976
0.22425	0.0271243252990518
0.2245	0.0271627020912604
0.22475	0.0272011075974912
0.225	0.0272395418583451
0.22525	0.0272780049144483
0.2255	0.027316496806463
0.22575	0.0273550175750787
0.226	0.0273935672610155
0.22625	0.0274321459050269
0.2265	0.0274707535478922
0.22675	0.027509390230426
0.227	0.0275480559934698
0.22725	0.0275867508778993
0.2275	0.0276254749246179
0.22775	0.0276642281745629
0.228	0.0277030106687004
0.22825	0.0277418224480259
0.2285	0.0277806635535698
0.22875	0.0278195340263916
0.229	0.0278584339075807
0.22925	0.0278973632382598
0.2295	0.0279363220595799
0.22975	0.0279753104127254
0.23	0.0280143283389136
0.23025	0.0280533758793879
0.2305	0.028092453075427
0.23075	0.0281315599683394
0.231	0.0281706965994668
0.23125	0.0282098630101801
0.2315	0.0282490592418823
0.23175	0.0282882853360098
0.232	0.0283275413340265
0.23225	0.0283668272774324
0.2325	0.0284061432077558
0.23275	0.0284454891665593
0.233	0.028484865195435
0.23325	0.0285242713360074
0.2335	0.0285637076299348
0.23375	0.0286031741189041
0.234	0.0286426708446372
0.23425	0.0286821978488869
0.2345	0.0287217551734358
0.23475	0.0287613428601019
0.235	0.0288009609507323
0.23525	0.0288406094872102
0.2355	0.0288802885114463
0.23575	0.0289199980653865
0.236	0.0289597381910087
0.23625	0.0289995089303225
0.2365	0.0290393103253699
0.23675	0.0290791424182255
0.237	0.0291190052509966
0.23725	0.0291588988658216
0.2375	0.0291988233048723
0.23775	0.0292387786103552
0.238	0.0292787648245061
0.23825	0.029318781989597
0.2385	0.0293588301479271
0.23875	0.0293989093418343
0.239	0.0294390196136871
0.23925	0.0294791610058844
0.2395	0.0295193335608617
0.23975	0.0295595373210848
0.24	0.0295997723290546
0.24025	0.0296400386273041
0.2405	0.0296803362583979
0.24075	0.0297206652649384
0.241	0.0297610256895537
0.24125	0.0298014175749115
0.2415	0.0298418409637109
0.24175	0.0298822958986822
0.242	0.0299227824225934
0.24225	0.0299633005782414
0.2425	0.0300038504084577
0.24275	0.0300444319561106
0.243	0.0300850452640975
0.24325	0.0301256903753511
0.2435	0.0301663673328383
0.24375	0.0302070761795612
0.244	0.0302478169585494
0.24425	0.0302885897128742
0.2445	0.0303293944856344
0.24475	0.0303702313199676
0.245	0.0304111002590415
0.24525	0.0304520013460579
0.2455	0.0304929346242564
0.24575	0.0305339001369069
0.246	0.0305748979273153
0.24625	0.0306159280388196
0.2465	0.0306569905147929
0.24675	0.0306980853986443
0.247	0.030739212733816
0.24725	0.0307803725637821
0.2475	0.0308215649320549
0.24775	0.0308627898821792
0.248	0.0309040474577338
0.24825	0.0309453377023323
0.2485	0.0309866606596243
0.24875	0.0310280163732921
0.249	0.0310694048870523
0.24925	0.0311108262446584
0.2495	0.0311522804898994
0.24975	0.031193767666593
0.25	0.0312352878185984
0.25025	0.0312768409898072
0.2505	0.0313184272241438
0.25075	0.0313600465655703
0.251	0.0314016990580863
0.25125	0.031443384745717
0.2515	0.0314851036725337
0.25175	0.0315268558826354
0.252	0.031568641420161
0.25225	0.0316104603292819
0.2525	0.0316523126542032
0.25275	0.031694198439169
0.253	0.0317361177284594
0.25325	0.0317780705663848
0.2535	0.0318200569972946
0.25375	0.0318620770655755
0.254	0.0319041308156436
0.25425	0.0319462182919561
0.2545	0.0319883395390055
0.25475	0.0320304946013179
0.255	0.0320726835234555
0.25525	0.0321149063500172
0.2555	0.0321571631256363
0.25575	0.0321994538949837
0.256	0.0322417787027662
0.25625	0.0322841375937242
0.2565	0.0323265306126364
0.25675	0.0323689578043189
0.257	0.0324114192136191
0.25725	0.0324539148854246
0.2575	0.0324964448646585
0.25775	0.0325390091962809
0.258	0.0325816079252839
0.25825	0.0326242410967015
0.2585	0.0326669087556013
0.25875	0.0327096109470872
0.259	0.0327523477163005
0.25925	0.0327951191084179
0.2595	0.0328379251686579
0.25975	0.0328807659422647
0.26	0.0329236414745315
0.26025	0.0329665518107776
0.2605	0.0330094969963692
0.26075	0.0330524770767
0.261	0.033095492097206
0.26125	0.0331385421033601
0.2615	0.0331816271406695
0.26175	0.0332247472546805
0.262	0.0332679024909766
0.26225	0.0333110928951772
0.2625	0.0333543185129379
0.26275	0.0333975793899541
0.263	0.0334408755719604
0.26325	0.0334842071047201
0.2635	0.0335275740340442
0.26375	0.0335709764057737
0.264	0.0336144142657915
0.26425	0.0336578876600138
0.2645	0.0337013966343993
0.26475	0.0337449412349415
0.265	0.0337885215076712
0.26525	0.033832137498659
0.2655	0.0338757892540094
0.26575	0.0339194768198685
0.266	0.0339632002424186
0.26625	0.0340069595678836
0.2665	0.0340507548425166
0.26675	0.0340945861126172
0.267	0.0341384534245202
0.26725	0.0341823568245978
0.2675	0.0342262963592583
0.26775	0.0342702720749535
0.268	0.0343142840181709
0.26825	0.0343583322354362
0.2685	0.034402416773311
0.26875	0.0344465376783987
0.269	0.0344906949973427
0.26925	0.0345348887768164
0.2695	0.0345791190635443
0.26975	0.0346233859042782
0.27	0.034667689345814
0.27025	0.0347120294349863
0.2705	0.0347564062186665
0.27075	0.0348008197437668
0.271	0.0348452700572368
0.27125	0.0348897572060665
0.2715	0.0349342812372826
0.27175	0.0349788421979502
0.272	0.0350234401351788
0.27225	0.0350680750961119
0.2725	0.035112747127934
0.27275	0.0351574562778678
0.273	0.0352022025931764
0.27325	0.0352469861211606
0.2735	0.0352918069091639
0.27375	0.0353366650045648
0.274	0.0353815604547849
0.27425	0.0354264933072814
0.2745	0.0354714636095559
0.27475	0.0355164714091449
0.275	0.0355615167536287
0.27525	0.0356065996906243
0.2755	0.0356517202677904
0.27575	0.0356968785328218
0.276	0.035742074533458
0.27625	0.0357873083174765
0.2765	0.035832579932694
0.27675	0.0358778894269682
0.277	0.0359232368481934
0.27725	0.0359686222443103
0.2775	0.0360140456632965
0.27775	0.0360595071531664
0.278	0.0361050067619813
0.27825	0.0361505445378372
0.2785	0.036196120528873
0.27875	0.0362417347832689
0.279	0.0362873873492431
0.27925	0.0363330782750562
0.2795	0.0363788076090081
0.27975	0.0364245753994386
0.28	0.0364703816947327
0.28025	0.0365162265433097
0.2805	0.0365621099936342
0.28075	0.0366080320942097
0.281	0.0366539928935814
0.28125	0.0366999924403353
0.2815	0.0367460307830965
0.28175	0.0367921079705344
0.282	0.0368382240513565
0.28225	0.0368843790743134
0.2825	0.0369305730881968
0.28275	0.0369768061418374
0.283	0.0370230782841099
0.28325	0.0370693895639289
0.2835	0.03711574003025
0.28375	0.0371621297320717
0.284	0.0372085587184317
0.28425	0.0372550270384129
0.2845	0.0373015347411356
0.28475	0.0373480818757641
0.285	0.0373946684915056
0.28525	0.0374412946376044
0.2855	0.0374879603633511
0.28575	0.0375346657180771
0.286	0.0375814107511556
0.28625	0.0376281955120001
0.2865	0.0376750200500657
0.28675	0.0377218844148559
0.287	0.0377687886559084
0.28725	0.0378157328228057
0.2875	0.0378627169651744
0.28775	0.0379097411326819
0.288	0.0379568053750376
0.28825	0.0380039097419944
0.2885	0.0380510542833452
0.28875	0.0380982390489306
0.289	0.0381454640886258
0.28925	0.038192729452355
0.2895	0.0382400351900825
0.28975	0.0382873813518181
0.29	0.0383347679876098
0.29025	0.0383821951475514
0.2905	0.0384296628817773
0.29075	0.0384771712404675
0.291	0.0385247202738426
0.29125	0.0385723100321704
0.2915	0.0386199405657535
0.29175	0.0386676119249465
0.292	0.0387153241601417
0.29225	0.0387630773217778
0.2925	0.0388108714603348
0.29275	0.0388587066263355
0.293	0.0389065828703474
0.29325	0.0389545002429812
0.2935	0.0390024587948909
0.29375	0.0390504585767739
0.294	0.0390984996393722
0.29425	0.03914658203347
0.2945	0.039194705809896
0.29475	0.0392428710195225
0.295	0.0392910777132647
0.29525	0.0393393259420827
0.2955	0.0393876157569797
0.29575	0.039435947209006
0.296	0.0394843203492514
0.29625	0.039532735228851
0.2965	0.039581191898987
0.29675	0.0396296904108815
0.297	0.0396782308158055
0.29725	0.0397268131650677
0.2975	0.0397754375100288
0.29775	0.0398241039020881
0.298	0.0398728123926917
0.29825	0.0399215630333307
0.2985	0.0399703558755382
0.29875	0.0400191909708969
0.299	0.0400680683710268
0.29925	0.0401169881276009
0.2995	0.0401659502923306
0.29975	0.0402149549169746
0.3	0.040264002053338
0.30025	0.0403130917532653
0.3005	0.0403622240686539
0.30075	0.0404113990514392
0.301	0.0404606167536072
0.30125	0.0405098772271852
0.3015	0.0405591805242462
0.30175	0.0406085266969107
0.302	0.0406579157973423
0.30225	0.0407073478777518
0.3025	0.0407568229903936
0.30275	0.0408063411875683
0.303	0.0408559025216237
0.30325	0.0409055070449496
0.3035	0.0409551548099842
0.30375	0.0410048458692107
0.304	0.0410545802751594
0.30425	0.0411043580804047
0.3045	0.0411541793375658
0.30475	0.0412040440993096
0.305	0.0412539524183511
0.30525	0.0413039043474472
0.3055	0.041353899939403
0.30575	0.0414039392470698
0.306	0.0414540223233431
0.30625	0.0415041492211676
0.3065	0.0415543199935349
0.30675	0.041604534693477
0.307	0.0416547933740805
0.30725	0.0417050960884708
0.3075	0.0417554428898259
0.30775	0.0418058338313676
0.308	0.0418562689663657
0.30825	0.0419067483481346
0.3085	0.0419572720300359
0.30875	0.0420078400654806
0.309	0.0420584525079244
0.30925	0.0421091094108679
0.3095	0.0421598108278651
0.30975	0.0422105568125097
0.31	0.0422613474184481
0.31025	0.0423121826993706
0.3105	0.0423630627090166
0.31075	0.0424139875011695
0.311	0.0424649571296669
0.31125	0.0425159716483852
0.3115	0.0425670311112549
0.31175	0.0426181355722512
0.312	0.0426692850853954
0.31225	0.0427204797047622
0.3125	0.0427717194844646
0.31275	0.0428230044786746
0.313	0.0428743347416023
0.31325	0.0429257103275109
0.3135	0.0429771312907095
0.31375	0.0430285976855576
0.314	0.0430801095664588
0.31425	0.043131666987867
0.3145	0.0431832700042856
0.31475	0.0432349186702643
0.315	0.0432866130404026
0.31525	0.0433383531693443
0.3155	0.0433901391117866
0.31575	0.0434419709224718
0.316	0.0434938486561944
0.31625	0.0435457723677923
0.3165	0.0435977421121567
0.31675	0.043649757944225
0.317	0.0437018199189803
0.31725	0.0437539280914638
0.3175	0.0438060825167566
0.31775	0.0438582832499912
0.318	0.0439105303463503
0.31825	0.0439628238610648
0.3185	0.0440151638494157
0.31875	0.0440675503667314
0.319	0.0441199834683905
0.31925	0.0441724632098222
0.3195	0.0442249896465006
0.31975	0.0442775628339529
0.32	0.044330182827756
0.32025	0.0443828496835343
0.3205	0.0444355634569624
0.32075	0.0444883242037664
0.321	0.0445411319797184
0.32125	0.044593986840642
0.3215	0.0446468888424119
0.32175	0.0446998380409513
0.322	0.0447528344922326
0.32225	0.0448058782522809
0.3225	0.0448589693771662
0.32275	0.0449121079230146
0.323	0.0449652939459986
0.32325	0.0450185275023416
0.3235	0.0450718086483173
0.32375	0.0451251374402495
0.324	0.045178513934514
0.32425	0.0452319381875359
0.3245	0.0452854102557878
0.32475	0.0453389301958
0.325	0.0453924980641451
0.32525	0.0454461139174511
0.3255	0.045499777812398
0.32575	0.0455534898057137
0.326	0.0456072499541791
0.32625	0.0456610583146198
0.3265	0.0457149149439231
0.32675	0.0457688198990174
0.327	0.0458227732368885
0.32725	0.0458767750145701
0.3275	0.0459308252891493
0.32775	0.0459849241177617
0.328	0.0460390715575967
0.32825	0.0460932676658947
0.3285	0.0461475124999464
0.32875	0.0462018061170935
0.329	0.0462561485747344
0.32925	0.0463105399303103
0.3295	0.0463649802413229
0.32975	0.0464194695653184
0.33	0.046474007959902
0.33025	0.0465285954827217
0.3305	0.0465832321914865
0.33075	0.0466379181439533
0.331	0.0466926533979315
0.33125	0.0467474380112796
0.3315	0.0468022720419135
0.33175	0.0468571555477979
0.332	0.0469120885869518
0.332187431245428	0.0469533057828193
0.332374862490857	0.046994550877848
0.332562293736285	0.0470358238965503
0.332749724981713	0.0470771248634474
0.332937156227141	0.0471184538030802
0.333124587472569	0.047159810740006
0.333312018717997	0.0472011956988005
0.333499449963425	0.0472426087040527
0.33370610175483	0.0472883010338263
0.333912753546234	0.0473340275200806
0.334119405337638	0.0473797881958413
0.334326057129043	0.0474255830941641
0.334576057129043	0.0474810299269923
0.334826057129043	0.0475365269525945
0.335076057129043	0.0475920742296374
0.335326057129043	0.0476476718168408
0.335576057129043	0.0477033197729768
0.335826057129043	0.047759018156873
0.336076057129043	0.0478147670274094
0.336326057129043	0.0478705664435148
0.336576057129043	0.0479264164641795
0.336826057129043	0.0479823171484424
0.337076057129043	0.0480382685553948
0.337326057129043	0.0480942707441865
0.337576057129043	0.0481503237740175
0.337826057129043	0.048206427704141
0.338076057129043	0.0482625825938645
0.338326057129043	0.0483187885025513
0.338576057129043	0.0483750454896179
0.338826057129043	0.048431353614534
0.339076057129043	0.0484877129368213
0.339326057129043	0.0485441235160602
0.339576057129043	0.0486005854118816
0.339826057129043	0.0486570986839743
0.340076057129043	0.0487136633920784
0.340326057129043	0.0487702795959857
0.340576057129043	0.0488269473555505
0.340826057129043	0.048883666730676
0.341076057129043	0.0489404377813174
0.341326057129043	0.0489972605674929
0.341576057129043	0.0490541351492686
0.341826057129043	0.0491110615867667
0.342076057129043	0.0491680399401657
0.342326057129043	0.0492250702696984
0.342576057129043	0.0492821526356484
0.342826057129043	0.0493392870983658
0.343076057129043	0.0493964737182404
0.343326057129043	0.0494537125557284
0.343576057129043	0.0495110036713391
0.343826057129043	0.0495683471256325
0.344076057129043	0.0496257429792282
0.344326057129043	0.049683191292802
0.344576057129043	0.0497406921270795
0.344826057129043	0.0497982455428505
0.345076057129043	0.0498558516009497
0.345326057129043	0.0499135103622779
0.345576057129043	0.0499712218877835
0.345826057129043	0.0500289862384751
0.346076057129043	0.0500868034754189
0.346326057129043	0.0501446736597306
0.346576057129043	0.0502025968525848
0.346826057129043	0.0502605731152168
0.347076057129043	0.050318602508912
0.347326057129043	0.0503766850950136
0.347576057129043	0.050434820934921
0.347826057129043	0.0504930100900927
0.348076057129043	0.0505512526220375
0.348326057129043	0.0506095485923268
0.348576057129043	0.0506678980625859
0.348826057129043	0.0507263010944956
0.349076057129043	0.0507847577497951
0.349326057129043	0.0508432680902806
0.349576057129043	0.0509018321778028
0.349826057129043	0.0509604500742706
0.350076057129043	0.0510191218416507
0.350326057129043	0.0510778475419635
0.350576057129043	0.0511366272372915
0.350826057129043	0.0511954609897702
0.351076057129043	0.0512543488615917
0.351326057129043	0.0513132909150098
0.351576057129043	0.0513722872123319
0.351826057129043	0.0514313378159241
0.352076057129043	0.051490442788209
0.352326057129043	0.0515496021916659
0.352576057129043	0.0516088160888364
0.352826057129043	0.0516680845423116
0.353076057129043	0.0517274076147474
0.353326057129043	0.0517867853688569
0.353576057129043	0.0518462178674062
0.353826057129043	0.0519057051732221
0.354076057129043	0.0519652473491918
0.354326057129043	0.0520248444582552
0.354576057129043	0.0520844965634146
0.354826057129043	0.0521442037277287
0.355076057129043	0.0522039660143157
0.355326057129043	0.0522637834863495
0.355576057129043	0.0523236562070637
0.355826057129043	0.0523835842397529
0.356076057129043	0.0524435676477659
0.356326057129043	0.052503606494509
0.356576057129043	0.0525637008434567
0.356826057129043	0.0526238507581294
0.357076057129043	0.0526840563021165
0.357326057129043	0.0527443175390592
0.357576057129043	0.0528046345326634
0.357826057129043	0.0528650073466874
0.358076057129043	0.0529254360449536
0.358326057129043	0.0529859206913419
0.358576057129043	0.0530464613497919
0.358826057129043	0.0531070580843016
0.359076057129043	0.0531677109589257
0.359326057129043	0.0532284200377866
0.359576057129043	0.0532891853850561
0.359826057129043	0.0533500070649731
0.360076057129043	0.0534108851418309
0.360326057129043	0.0534718196799835
0.360576057129043	0.0535328107438486
0.360826057129043	0.0535938583978988
0.361076057129043	0.0536549627066685
0.361326057129043	0.0537161237347501
0.361576057129043	0.0537773415468012
0.361826057129043	0.0538386162075342
0.362076057129043	0.0538999477817228
0.362326057129043	0.0539613363342011
0.362576057129043	0.0540227819298655
0.362826057129043	0.0540842846336695
0.363076057129043	0.0541458445106282
0.363326057129043	0.0542074616258166
0.363576057129043	0.0542691360443728
0.363826057129043	0.054330867831494
0.364076057129043	0.0543926570524347
0.364326057129043	0.0544545037725146
0.364576057129043	0.0545164080571148
0.364826057129043	0.0545783699716709
0.365076057129043	0.0546403895816865
0.365326057129043	0.0547024669527225
0.365576057129043	0.0547646021504002
0.365826057129043	0.054826795240408
0.366076057129043	0.0548890462884848
0.366326057129043	0.0549513553604428
0.366576057129043	0.0550137225221432
0.366826057129043	0.0550761478395216
0.367076057129043	0.0551386313785658
0.367326057129043	0.0552011732053277
0.367576057129043	0.0552637733859198
0.367826057129043	0.0553264319865185
0.368076057129043	0.0553891490733625
0.368326057129043	0.0554519247127496
0.368576057129043	0.0555147589710412
0.368826057129043	0.0555776519146587
0.369076057129043	0.0556406036100876
0.369326057129043	0.0557036141238774
0.369576057129043	0.0557666835226343
0.369826057129043	0.0558298118730294
0.370076057129043	0.0558929992417987
0.370326057129043	0.0559562456957368
0.370576057129043	0.056019551301703
0.370826057129043	0.0560829161266181
0.371076057129043	0.0561463402374658
0.371326057129043	0.056209823701292
0.371576057129043	0.0562733665852075
0.371826057129043	0.0563369689563826
0.372076057129043	0.0564006308820533
0.372326057129043	0.0564643524295168
0.372576057129043	0.0565281336661325
0.372826057129043	0.0565919746593284
0.373076057129043	0.0566558754765865
0.373326057129043	0.0567198361854615
0.373576057129043	0.0567838568535652
0.373826057129043	0.0568479375485742
0.374076057129043	0.0569120783382289
0.374326057129043	0.0569762792903328
0.374576057129043	0.0570405404727552
0.374826057129043	0.0571048619534276
0.375076057129043	0.0571692438003444
0.375326057129043	0.0572336860815632
0.375576057129043	0.0572981888652082
0.375826057129043	0.0573627522194649
0.376076057129043	0.0574273762125843
0.376326057129043	0.0574920609128817
0.376576057129043	0.0575568063887371
0.376826057129043	0.0576216127085916
0.377076057129043	0.0576864799409513
0.377326057129043	0.0577514081543953
0.377576057129043	0.0578163974175538
0.377826057129043	0.0578814477991267
0.378076057129043	0.057946559367883
0.378326057129043	0.0580117321926537
0.378576057129043	0.0580769663423322
0.378826057129043	0.0581422618858749
0.379076057129043	0.058207618892312
0.379326057129043	0.0582730374307321
0.379576057129043	0.0583385175702862
0.379826057129043	0.058404059380198
0.380076057129043	0.0584696629297508
0.380326057129043	0.058535328288297
0.380576057129043	0.0586010555252496
0.380826057129043	0.0586668447100891
0.381076057129043	0.058732695912366
0.381326057129043	0.0587986092016886
0.381576057129043	0.0588645846477371
0.381826057129043	0.0589306223202541
0.382076057129043	0.0589967222890477
0.382326057129043	0.0590628846239936
0.382576057129043	0.0591291093950348
0.382826057129043	0.059195396672175
0.383076057129043	0.0592617465254914
0.383326057129043	0.0593281590251173
0.383576057129043	0.0593946342412641
0.383826057129043	0.0594611722442009
0.384076057129043	0.059527773104266
0.384326057129043	0.0595944368918637
0.384576057129043	0.0596611636774664
0.384826057129043	0.0597279535316089
0.385076057129043	0.0597948065248985
0.385326057129043	0.0598617227280043
0.385576057129043	0.0599287022116677
0.385826057129043	0.059995745046689
0.386076057129043	0.0600628513039423
0.386326057129043	0.0601300210543654
0.386576057129043	0.0601972543689673
0.386826057129043	0.0602645513188174
0.387076057129043	0.0603319119750596
0.387326057129043	0.0603993364088975
0.387576057129043	0.0604668246916082
0.387826057129043	0.0605343768945374
0.388076057129043	0.060601993089092
0.388326057129043	0.060669673346748
0.388576057129043	0.0607374177390563
0.388826057129043	0.0608052263376235
0.389076057129043	0.0608730992141391
0.389326057129043	0.0609410364403473
0.389576057129043	0.0610090380880655
0.389826057129043	0.0610771042291809
0.390076057129043	0.0611452349356458
0.390326057129043	0.0612134302794809
0.390576057129043	0.0612816903327795
0.390826057129043	0.0613500151676956
0.391076057129043	0.0614184048564619
0.391326057129043	0.0614868594713682
0.391576057129043	0.0615553790847843
0.391826057129043	0.0616239637691391
0.392076057129043	0.0616926135969349
0.392326057129043	0.0617613286407428
0.392576057129043	0.0618301089732016
0.392826057129043	0.061898954667023
0.393076057129043	0.0619678657949798
0.393326057129043	0.062036842429924
0.393576057129043	0.0621058846447662
0.393826057129043	0.0621749925124959
0.394076057129043	0.0622441661061659
0.394326057129043	0.0623134054989007
0.394576057129043	0.0623827107638943
0.394826057129043	0.0624520819744099
0.395076057129043	0.0625215192037789
0.395326057129043	0.0625910225254103
0.395576057129043	0.0626605920127714
0.395826057129043	0.0627302277394062
0.396076057129043	0.0627999297789277
0.396326057129043	0.0628696982050192
0.396576057129043	0.0629395330914324
0.396826057129043	0.0630094345119909
0.397076057129043	0.0630794025405912
0.397326057129043	0.0631494372511927
0.397576057129043	0.0632195387178349
0.397826057129043	0.0632897070146186
0.398076057129043	0.0633599422157207
0.398326057129043	0.0634302443953896
0.398576057129043	0.0635006136279408
0.398826057129043	0.0635710499877629
0.399076057129043	0.0636415535493162
0.399326057129043	0.0637121243871279
0.399576057129043	0.0637827625758032
0.399826057129043	0.0638534681900111
0.400076057129043	0.0639242413044983
0.400326057129043	0.0639950819940767
0.400576057129043	0.0640659903336349
0.400826057129043	0.0641369663981299
0.401076057129043	0.0642080102625942
0.401326057129043	0.0642791220021257
0.401576057129043	0.0643503016918991
0.401826057129043	0.0644215494071592
0.402076057129043	0.0644928652232224
0.402326057129043	0.0645642492154783
0.402576057129043	0.0646357014593875
0.402826057129043	0.0647072220304814
0.403076057129043	0.064778811004369
0.403326057129043	0.064850468456723
0.403576057129043	0.0649221944632972
0.403826057129043	0.0649939890999125
0.404076057129043	0.0650658524424639
0.404326057129043	0.0651377845669199
0.404576057129043	0.0652097855493201
0.404826057129043	0.0652818554657788
0.405076057129043	0.0653539943924804
0.405326057129043	0.0654262024056811
0.405576057129043	0.0654984795817182
0.405826057129043	0.0655708259969963
0.406076057129043	0.0656432417279911
0.406326057129043	0.0657157268512529
0.406576057129043	0.0657882814434121
0.406826057129043	0.0658609055811619
0.407076057129043	0.0659335993412764
0.407326057129043	0.0660063628006009
0.407576057129043	0.0660791960360525
0.407826057129043	0.0661520991246283
0.408076057129043	0.0662250721433919
0.408326057129043	0.0662981151694844
0.408576057129043	0.0663712282801203
0.408826057129043	0.0664444115525882
0.409076057129043	0.0665176650642545
0.409326057129043	0.0665909888925516
0.409576057129043	0.0666643831149925
0.409826057129043	0.0667378478091658
0.410076057129043	0.0668113830527259
0.410326057129043	0.0668849889234151
0.410576057129043	0.0669586654990377
0.410826057129043	0.0670324128574808
0.411076057129043	0.0671062310767025
0.411326057129043	0.0671801202347382
0.411576057129043	0.0672540804096959
0.411826057129043	0.0673281116797586
0.412076057129043	0.0674022141231863
0.412326057129043	0.0674763878183162
0.412576057129043	0.0675506328435551
0.412826057129043	0.0676249492773895
0.413076057129043	0.0676993371983814
0.413326057129043	0.0677737966851657
0.413576057129043	0.0678483278164554
0.413826057129043	0.0679229306710365
0.414076057129043	0.0679976053277738
0.414326057129043	0.0680723518656068
0.414576057129043	0.0681471703635514
0.414826057129043	0.0682220609006974
0.415076057129043	0.0682970235562141
0.415326057129043	0.0683720584093459
0.415576057129043	0.0684471655394114
0.415826057129043	0.0685223450258086
0.416076057129043	0.0685975969480088
0.416326057129043	0.0686729213855646
0.416576057129043	0.068748318418101
0.416826057129043	0.0688237881253206
0.417076057129043	0.0688993305870023
0.417326057129043	0.0689749458830065
0.417576057129043	0.0690506340932622
0.417826057129043	0.0691263952977819
0.418076057129043	0.0692022295766588
0.418326057129043	0.0692781370100555
0.418576057129043	0.0693541176782073
0.418826057129043	0.0694301716614465
0.419076057129043	0.0695062990401594
0.419326057129043	0.0695824998948318
0.419576057129043	0.0696587743060038
0.419826057129043	0.0697351223543201
0.420076057129043	0.069811544120479
0.420326057129043	0.0698880396852708
0.420576057129043	0.0699646091295607
0.420826057129043	0.0700412525342893
0.421076057129043	0.0701179699804761
0.421326057129043	0.0701947615492235
0.421576057129043	0.0702716273217057
0.421826057129043	0.0703485673791819
0.422076057129043	0.070425581802982
0.422326057129043	0.0705026706745224
0.422576057129043	0.0705798340752937
0.422826057129043	0.0706570720868642
0.423076057129043	0.070734384790887
0.423326057129043	0.070811772269086
0.423576057129043	0.0708892346032721
0.423826057129043	0.0709667718753293
0.424076057129043	0.0710443841672266
0.424326057129043	0.0711220715610059
0.424576057129043	0.0711998341387883
0.424826057129043	0.0712776719827852
0.425076057129043	0.0713555851752758
0.425326057129043	0.0714335737986227
0.425576057129043	0.0715116379352683
0.425826057129043	0.0715897776677359
0.426076057129043	0.0716679930786288
0.426326057129043	0.0717462842506302
0.426576057129043	0.0718246512664988
0.426826057129043	0.0719030942090813
0.427076057129043	0.0719816131612987
0.427326057129043	0.072060208206155
0.427576057129043	0.0721388794267348
0.427826057129043	0.0722176269062
0.428076057129043	0.0722964507277979
0.428326057129043	0.0723753509748519
0.428576057129043	0.072454327730771
0.428826057129043	0.0725333810790394
0.429076057129043	0.0726125111032294
0.429326057129043	0.0726917178869861
0.429576057129043	0.0727710015140426
0.429826057129043	0.0728503620682099
0.430076057129043	0.0729297996333802
0.430326057129043	0.0730093142935297
0.430576057129043	0.0730889061327149
0.430826057129043	0.0731685752350693
0.431076057129043	0.0732483216848152
0.431326057129043	0.0733281455662516
0.431576057129043	0.0734080469637641
0.431826057129043	0.0734880259618134
0.432076057129043	0.0735680826449503
0.432326057129043	0.0736482170978023
0.432576057129043	0.0737284294050822
0.432826057129043	0.073808719651578
0.433076057129043	0.0738890879221721
0.433326057129043	0.073969534301817
0.433576057129043	0.0740500588755584
0.433826057129043	0.0741306617285158
0.434076057129043	0.0742113429458993
0.434326057129043	0.0742921026129935
0.434576057129043	0.0743729408151745
0.434826057129043	0.074453857637895
0.435076057129043	0.0745348531666945
0.435326057129043	0.0746159274871943
0.435576057129043	0.0746970806850982
0.435826057129043	0.0747783128461927
0.436076057129043	0.0748596240563524
0.436326057129043	0.0749410144015332
0.436576057129043	0.0750224839677713
0.436826057129043	0.0751040328411872
0.437076057129043	0.07518566110799
0.437326057129043	0.0752673688544689
0.437576057129043	0.0753491561670021
0.437826057129043	0.0754310231320421
0.438076057129043	0.0755129698361365
0.438326057129043	0.0755949963659077
0.438576057129043	0.0756771028080694
0.438826057129043	0.0757592892494179
0.439076057129043	0.0758415557768295
0.439326057129043	0.0759239024772747
0.439576057129043	0.0760063294378002
0.439826057129043	0.076088836745539
0.440076057129043	0.0761714244877156
0.440326057129043	0.07625409275163
0.440576057129043	0.0763368416246717
0.440826057129043	0.076419671194321
0.441076057129043	0.0765025815481319
0.441326057129043	0.0765855727737526
0.441576057129043	0.0766686449589127
0.441826057129043	0.0767517981914301
0.442076057129043	0.0768350325592069
0.442326057129043	0.0769183481502314
0.442576057129043	0.0770017450525762
0.442826057129043	0.0770852233544046
0.443076057129043	0.0771687831439563
0.443326057129043	0.0772524245095711
0.443576057129043	0.0773361475396621
0.443826057129043	0.0774199523227344
0.444076057129043	0.077503838947381
0.444326057129043	0.077587807502276
0.444576057129043	0.0776718580761875
0.444826057129043	0.0777559907579679
0.445076057129043	0.077840205636547
0.445326057129043	0.0779245028009568
0.445576057129043	0.0780088823403053
0.445826057129043	0.0780933443437908
0.446076057129043	0.0781778889007052
0.446326057129043	0.0782625161004109
0.446576057129043	0.0783472260323794
0.446826057129043	0.0784320187861489
0.447076057129043	0.0785168944513588
0.447326057129043	0.0786018531177373
0.447576057129043	0.0786868948750872
0.447826057129043	0.0787720198133135
0.448076057129043	0.0788572280223967
0.448326057129043	0.0789425195924194
0.448576057129043	0.0790278946135343
0.448826057129043	0.0791133531760027
0.449076057129043	0.0791988953701548
0.449326057129043	0.0792845212864233
0.449576057129043	0.0793702310153259
0.449826057129043	0.0794560246474623
0.450076057129043	0.0795419022735295
0.450326057129043	0.079627863984312
0.450576057129043	0.0797139098706738
0.450826057129043	0.0798000400235805
0.451076057129043	0.0798862545340802
0.451326057129043	0.0799725534933131
0.451576057129043	0.0800589369925007
0.451826057129043	0.0801454051229671
0.452076057129043	0.0802319579761166
0.452326057129043	0.080318595643444
0.452576057129043	0.0804053182165338
0.452826057129043	0.0804921257870657
0.453076057129043	0.0805790184468025
0.453326057129043	0.080665996287598
0.453576057129043	0.080753059401399
0.453826057129043	0.080840207880243
0.454076057129043	0.0809274418162556
0.454326057129043	0.0810147613016472
0.454576057129043	0.0811021664287335
0.454826057129043	0.0811896572899009
0.455076057129043	0.0812772339776435
0.455326057129043	0.0813648965845397
0.455576057129043	0.0814526452032585
0.455826057129043	0.0815404799265602
0.456076057129043	0.0816284008472907
0.456326057129043	0.0817164080583987
0.456576057129043	0.0818045016529156
0.456826057129043	0.081892681723966
0.457076057129043	0.0819809483647651
0.457326057129043	0.0820693016686223
0.457576057129043	0.0821577417289383
0.457826057129043	0.082246268639202
0.458076057129043	0.0823348824929955
0.458326057129043	0.0824235833839939
0.458576057129043	0.0825123714059677
0.458826057129043	0.0826012466527706
0.459076057129043	0.082690209218355
0.459326057129043	0.0827792591967667
0.459576057129043	0.0828683966821417
0.459826057129043	0.0829576217687027
0.460076057129043	0.0830469345507776
0.460326057129043	0.0831363351227763
0.460576057129043	0.0832258235792045
0.460826057129043	0.0833154000146648
0.461076057129043	0.0834050645238467
0.461326057129043	0.0834948172015357
0.461576057129043	0.0835846581426134
0.461826057129043	0.0836745874420517
0.462076057129043	0.0837646051949115
0.462326057129043	0.0838547114963548
0.462576057129043	0.0839449064416309
0.462826057129043	0.0840351901260945
0.463076057129043	0.0841255626451751
0.463326057129043	0.0842160240944096
0.463576057129043	0.0843065745694309
0.463826057129043	0.084397214165957
0.464076057129043	0.0844879429798029
0.464326057129043	0.0845787611068829
0.464576057129043	0.0846696686431967
0.464826057129043	0.0847606656848496
0.465076057129043	0.0848517523280323
0.465326057129043	0.0849429286690366
0.465576057129043	0.0850341948042415
0.465826057129043	0.0851255508301287
0.466076057129043	0.0852169968432719
0.466326057129043	0.0853085329403367
0.466576057129043	0.0854001592180893
0.466826057129043	0.08549187577339
0.467076057129043	0.0855836827031933
0.467326057129043	0.085675580104545
0.467576057129043	0.0857675680745986
0.467826057129043	0.0858596467105901
0.468076057129043	0.0859518161098558
0.468326057129043	0.0860440763698342
0.468576057129043	0.0861364275880518
0.468826057129043	0.0862288698621354
0.469076057129043	0.0863214032898032
0.469326057129043	0.0864140279688783
0.469576057129043	0.0865067439972735
0.469826057129043	0.0865995514729994
0.470076057129043	0.0866924504941657
0.470326057129043	0.0867854411589741
0.470576057129043	0.0868785235657281
0.470826057129043	0.0869716978128281
0.471076057129043	0.0870649639987651
0.471326057129043	0.0871583222221357
0.471576057129043	0.0872517725816291
0.471826057129043	0.0873453151760302
0.472076057129043	0.0874389501042279
0.472326057129043	0.0875326774652043
0.472576057129043	0.0876264973580358
0.472826057129043	0.0877204098819053
0.473076057129043	0.0878144151360862
0.473326057129043	0.0879085132199542
0.473576057129043	0.0880027042329834
0.473826057129043	0.088096988274736
0.474076057129043	0.0881913654448887
0.474326057129043	0.0882858358432053
0.474576057129043	0.0883803995695542
0.474826057129043	0.0884750567238974
0.475076057129043	0.0885698074063006
0.475326057129043	0.0886646517169227
0.475576057129043	0.0887595897560249
0.475826057129043	0.0888546216239714
0.476076057129043	0.0889497474212213
0.476326057129043	0.0890449672483289
0.476576057129043	0.0891402812059541
0.476826057129043	0.0892356893948545
0.477076057129043	0.0893311919158899
0.477326057129043	0.0894267888700115
0.477576057129043	0.0895224803582799
0.477826057129043	0.0896182664818506
0.478076057129043	0.0897141473419811
0.478326057129043	0.0898101230400297
0.478576057129043	0.0899061936774492
0.478826057129043	0.090002359355803
0.479076057129043	0.0900986201767413
0.479326057129043	0.090194976242028
0.479576057129043	0.0902914276535203
0.479826057129043	0.0903879745131819
0.480076057129043	0.0904846169230691
0.480326057129043	0.0905813549853445
0.480576057129043	0.090678188802273
0.480826057129043	0.0907751184762162
0.481076057129043	0.0908721441096452
0.481326057129043	0.0909692658051204
0.481576057129043	0.0910664836653092
0.481826057129043	0.0911637977929898
0.482076057129043	0.0912612082910282
0.482326057129043	0.0913587152624
0.482576057129043	0.0914563188101818
0.482826057129043	0.0915540190375506
0.483076057129043	0.0916518160477837
0.483326057129043	0.0917497099442679
0.483576057129043	0.0918477008304865
0.483826057129043	0.0919457888100279
0.484076057129043	0.0920439739865806
0.484326057129043	0.0921422564639363
0.484576057129043	0.0922406363459922
0.484826057129043	0.0923391137367462
0.485076057129043	0.0924376887403024
0.485326057129043	0.092536361460863
0.485576057129043	0.0926351320027372
0.485826057129043	0.0927340004703323
0.486076057129043	0.09283296696817
0.486326057129043	0.0929320316008662
0.486576057129043	0.0930311944731432
0.486826057129043	0.0931304556898267
0.487076057129043	0.0932298153558468
0.487326057129043	0.0933292735762405
0.487576057129043	0.0934288304561459
0.487826057129043	0.0935284861007988
0.488076057129043	0.0936282406155566
0.488326057129043	0.0937280941058649
0.488576057129043	0.0938280466772801
0.488826057129043	0.0939280984354651
0.489076057129043	0.0940282494861888
0.489326057129043	0.0941284999353149
0.489576057129043	0.0942288498888235
0.489826057129043	0.0943292994527942
0.490076057129043	0.0944298487334176
0.490326057129043	0.0945304978369821
0.490576057129043	0.0946312468698833
0.490826057129043	0.0947320959386273
0.491076057129043	0.0948330451498229
0.491326057129043	0.0949340946101849
0.491576057129043	0.0950352444265281
0.491826057129043	0.0951364947057884
0.492076057129043	0.095237845554994
0.492326057129043	0.0953392970812841
0.492576057129043	0.0954408493919043
0.492826057129043	0.0955425025942072
0.493076057129043	0.0956442567956506
0.493326057129043	0.0957461121038001
0.493576057129043	0.0958480686263341
0.493826057129043	0.0959501264710223
0.494076057129043	0.0960522857457597
0.494326057129043	0.0961545465585338
0.494576057129043	0.0962569090174501
0.494826057129043	0.0963593732307144
0.495076057129043	0.0964619393066437
0.495326057129043	0.096564607353665
0.495576057129043	0.0966673774803057
0.495826057129043	0.0967702497952043
0.496076057129043	0.0968732244071147
0.496326057129043	0.0969763014248874
0.496576057129043	0.097079480957488
0.496826057129043	0.097182763113989
0.497076057129043	0.0972861480035689
0.497326057129043	0.09738963573552
0.497576057129043	0.097493226419239
0.497826057129043	0.0975969201642357
0.498076057129043	0.0977007170801203
0.498326057129043	0.0978046172766245
0.498576057129043	0.097908620863576
0.498826057129043	0.0980127279509242
0.499076057129043	0.098116938648718
0.499326057129043	0.0982212530671216
0.499576057129043	0.0983256713164042
0.499826057129043	0.0984301935069514
0.500076057129043	0.0985348197492524
0.500326057129043	0.0986395501539112
0.500576057129043	0.0987443848316385
0.500826057129043	0.0988493238932531
0.501076057129043	0.0989543674496929
0.501326057129043	0.0990595156119953
0.501576057129043	0.0991647684913213
0.501826057129043	0.0992701261989266
0.502076057129043	0.099375588846188
0.502326057129043	0.0994811565445968
0.502576057129043	0.0995868294057436
0.502826057129043	0.09969260754134
0.503076057129043	0.0997984910632042
0.503326057129043	0.0999044800832669
0.503576057129043	0.100010574713571
0.503826057129043	0.100116775066271
0.504076057129043	0.100223081253625
0.504326057129043	0.100329493388024
0.504576057129043	0.100436011581948
0.504826057129043	0.100542635948004
0.505076057129043	0.100649366598902
0.505326057129043	0.100756203647468
0.505576057129043	0.100863147206643
0.505826057129043	0.100970197389477
0.506076057129043	0.101077354309138
0.506326057129043	0.101184618078895
0.506576057129043	0.101291988812145
0.506826057129043	0.101399466622388
0.507076057129043	0.101507051623241
0.507326057129043	0.101614743928432
0.507576057129043	0.101722543651804
0.507826057129043	0.101830450907314
0.508076057129043	0.101938465809034
0.508326057129043	0.102046588471144
0.508576057129043	0.102154819007943
0.508826057129043	0.102263157533848
0.509076057129043	0.102371604163376
0.509326057129043	0.102480159011174
0.509576057129043	0.102588822191994
0.509826057129043	0.102697593820706
0.510076057129043	0.102806474012294
0.510326057129043	0.102915462881855
0.510576057129043	0.103024560544603
0.510826057129043	0.103133767115867
0.511076057129043	0.10324308271109
0.511326057129043	0.103352507445832
0.511576057129043	0.103462041435769
0.511826057129043	0.103571684796686
0.512076057129043	0.103681437644491
0.512326057129043	0.103791300095206
0.512576057129043	0.103901272264962
0.512826057129043	0.10401135427002
0.513076057129043	0.104121546226747
0.513326057129043	0.104231848251628
0.513576057129043	0.10434226046126
0.513826057129043	0.104452782972362
0.514076057129043	0.104563415901778
0.514326057129043	0.104674159366447
0.514576057129043	0.104785013483446
0.514826057129043	0.104895978369956
0.515076057129043	0.10500705414328
0.515326057129043	0.10511824092084
0.515576057129043	0.10522953882017
0.515826057129043	0.105340947958926
0.516076057129043	0.105452468454877
0.516326057129043	0.105564100425917
0.516576057129043	0.10567584399005
0.516826057129043	0.105787699265403
0.517076057129043	0.105899666370219
0.517326057129043	0.106011745422863
0.517576057129043	0.106123936541811
0.517826057129043	0.106236239845662
0.518076057129043	0.106348655453136
0.518326057129043	0.106461183483066
0.518576057129043	0.106573824054408
0.518826057129043	0.106686577286235
0.519076057129043	0.106799443297742
0.519326057129043	0.106912422208239
0.519576057129043	0.107025514137155
0.519826057129043	0.107138719204046
0.520076057129043	0.107252037528583
0.520326057129043	0.107365469230548
0.520576057129043	0.107479014429859
0.520826057129043	0.107592673246542
0.521076057129043	0.10770644580075
0.521326057129043	0.107820332212751
0.521576057129043	0.107934332602936
0.521826057129043	0.108048447091819
0.522076057129043	0.108162675800028
0.522326057129043	0.108277018848316
0.522576057129043	0.10839147635756
0.522826057129043	0.108506048448748
0.523076057129043	0.108620735243004
0.523326057129043	0.108735536861555
0.523576057129043	0.108850453425768
0.523826057129043	0.108965485057119
0.524076057129043	0.109080631877211
0.524326057129043	0.109195894007763
0.524576057129043	0.109311271570622
0.524826057129043	0.109426764687759
0.525076057129043	0.109542373481259
0.525326057129043	0.109658098073329
0.525576057129043	0.109773938586314
0.525826057129043	0.109889895142662
0.526076057129043	0.110005967864957
0.526326057129043	0.110122156875899
0.526576057129043	0.110238462298307
0.526826057129043	0.110354884255138
0.527076057129043	0.110471422869459
0.527326057129043	0.110588078264463
0.527576057129043	0.110704850563471
0.527826057129043	0.110821739889924
0.528076057129043	0.110938746367386
0.528326057129043	0.111055870119545
0.528576057129043	0.111173111270213
0.528826057129043	0.111290469943333
0.529076057129043	0.111407946262958
0.529326057129043	0.111525540353282
0.529576057129043	0.111643252338609
0.529826057129043	0.111761082343377
0.530076057129043	0.111879030492145
0.530326057129043	0.111997096909594
0.530576057129043	0.112115281720538
0.530826057129043	0.11223358504991
0.531076057129043	0.112352007022769
0.531326057129043	0.1124705477643
0.531576057129043	0.11258920739982
0.531826057129043	0.112707986054754
0.532076057129043	0.112826883854673
0.532326057129043	0.112945900925265
0.532576057129043	0.113065037392341
0.532826057129043	0.11318429338184
0.533076057129043	0.113303669019837
0.533326057129043	0.113423164432521
0.533576057129043	0.113542779746209
0.533826057129043	0.113662515087352
0.534076057129043	0.11378237058252
0.534326057129043	0.113902346358418
0.534576057129043	0.11402244254187
0.534826057129043	0.114142659259834
0.535076057129043	0.114262996639392
0.535326057129043	0.114383454807749
0.535576057129043	0.114504033892251
0.535826057129043	0.114624734020358
0.536076057129043	0.114745555319669
0.536326057129043	0.114866497917896
0.536576057129043	0.1149875619429
0.536826057129043	0.115108747522653
0.537076057129043	0.115230054785263
0.537326057129043	0.115351483858966
0.537576057129043	0.115473034872123
0.537826057129043	0.115594707953232
0.538076057129043	0.115716503230912
0.538326057129043	0.115838420833914
0.538576057129043	0.11596046089112
0.538826057129043	0.11608262353154
0.539076057129043	0.116204908884313
0.539326057129043	0.116327317078708
0.539576057129043	0.116449848244127
0.539826057129043	0.116572502510092
0.540076057129043	0.116695280006269
0.540326057129043	0.116818180862449
0.540576057129043	0.116941205208548
0.540826057129043	0.117064353174612
0.541076057129043	0.117187624890834
0.541326057129043	0.117311020487515
0.541576057129043	0.117434540095104
0.541826057129043	0.117558183844176
0.542076057129043	0.11768195186543
0.542326057129043	0.117805844289709
0.542576057129043	0.11792986124798
0.542826057129043	0.118054002871336
0.543076057129043	0.118178269291018
0.543326057129043	0.118302660638387
0.543576057129043	0.118427177044936
0.543826057129043	0.118551818642294
0.544076057129043	0.11867658556222
0.544326057129043	0.118801477936612
0.544576057129043	0.118926495897487
0.544826057129043	0.119051639577009
0.545076057129043	0.119176909107468
0.545326057129043	0.119302304621286
0.545576057129043	0.119427826251023
0.545826057129043	0.119553474129365
0.546076057129043	0.11967924838914
0.546326057129043	0.119805149163303
0.546576057129043	0.119931176584945
0.546826057129043	0.120057330787295
0.547076057129043	0.120183611903709
0.547326057129043	0.120310020067684
0.547576057129043	0.120436555412837
0.547826057129043	0.120563218072942
0.548076057129043	0.12069000818189
0.548326057129043	0.120816925873715
0.548576057129043	0.120943971282582
0.548826057129043	0.121071144542787
0.549076057129043	0.121198445788776
0.549326057129043	0.121325875155115
0.549576057129043	0.121453432776514
0.549826057129043	0.121581118787809
0.550076057129043	0.12170893332399
0.550326057129043	0.12183687652016
0.550576057129043	0.121964948511573
0.550826057129043	0.122093149433621
0.551076057129043	0.122221479421817
0.551326057129043	0.122349938611832
0.551576057129043	0.12247852713945
0.551826057129043	0.122607245140609
0.552076057129043	0.12273609275138
0.552326057129043	0.122865070107965
0.552576057129043	0.122994177346712
0.552826057129043	0.123123414604098
0.553076057129043	0.123252782016745
0.553326057129043	0.123382279721406
0.553576057129043	0.123511907854976
0.553826057129043	0.123641666554482
0.554076057129043	0.123771555957102
0.554326057129043	0.123901576200138
0.554576057129043	0.124031727421038
0.554826057129043	0.124162009757386
0.555076057129043	0.124292423346899
0.555326057129043	0.124422968327449
0.555576057129043	0.124553644837032
0.555826057129043	0.124684453013787
0.556076057129043	0.124815392995993
0.556326057129043	0.124946464922072
0.556576057129043	0.125077668930574
0.556826057129043	0.125209005160206
0.557076057129043	0.1253404737498
0.557326057129043	0.12547207483833
0.557576057129043	0.125603808564914
0.557826057129043	0.125735675068816
0.558076057129043	0.125867674489431
0.558326057129043	0.125999806966291
0.558576057129043	0.126132072639079
0.558826057129043	0.126264471647621
0.559076057129043	0.126397004131865
0.559326057129043	0.126529670231921
0.559576057129043	0.126662470088034
0.559826057129043	0.126795403840584
0.560076057129043	0.126928471630096
0.560326057129043	0.127061673597236
0.560576057129043	0.127195009882817
0.560826057129043	0.127328480627794
0.561076057129043	0.127462085973255
0.561326057129043	0.127595826060437
0.561576057129043	0.127729701030717
0.561826057129043	0.127863711025622
0.562076057129043	0.127997856186804
0.562326057129043	0.128132136656079
0.562576057129043	0.128266552575399
0.562826057129043	0.12840110408685
0.563076057129043	0.128535791332663
0.563326057129043	0.128670614455231
0.563576057129043	0.12880557359707
0.563826057129043	0.128940668900844
0.564076057129043	0.12907590050937
0.564326057129043	0.1292112685656
0.564576057129043	0.12934677321263
0.564826057129043	0.129482414593712
0.565076057129043	0.129618192852226
0.565326057129043	0.129754108131712
0.565576057129043	0.129890160575838
0.565826057129043	0.130026350328436
0.566076057129043	0.130162677533471
0.566326057129043	0.130299142335051
0.566576057129043	0.130435744877447
0.566826057129043	0.130572485305047
0.567076057129043	0.130709363762412
0.567326057129043	0.130846380394237
0.567576057129043	0.130983535345361
0.567826057129043	0.131120828760773
0.568076057129043	0.131258260785613
0.568326057129043	0.13139583156515
0.568576057129043	0.131533541244819
0.568826057129043	0.131671389970197
0.569076057129043	0.131809377887
0.569326057129043	0.131947505141106
0.569576057129043	0.132085771878511
0.569826057129043	0.132224178245403
0.570076057129043	0.132362724388082
0.570326057129043	0.132501410453003
0.570576057129043	0.132640236586777
0.570826057129043	0.13277920293616
0.571076057129043	0.132918309648051
0.571326057129043	0.133057556869501
0.571576057129043	0.133196944747722
0.571826057129043	0.133336473430049
0.572076057129043	0.13347614306398
0.572326057129043	0.13361595379717
0.572576057129043	0.133755905777404
0.572826057129043	0.133895999152637
0.573076057129043	0.134036234070958
0.573326057129043	0.134176610680612
0.573576057129043	0.134317129129991
0.573826057129043	0.134457789567644
0.574076057129043	0.134598592142263
0.574326057129043	0.134739537002689
0.574576057129043	0.134880624297912
0.574826057129043	0.135021854177094
0.575076057129043	0.135163226789519
0.575326057129043	0.135304742284626
0.575576057129043	0.135446400812031
0.575826057129043	0.135588202521468
0.576076057129043	0.135730147562844
0.576326057129043	0.135872236086211
0.576576057129043	0.136014468241772
0.576826057129043	0.136156844179878
0.577076057129043	0.136299364051041
0.577326057129043	0.136442028005925
0.577576057129043	0.136584836195333
0.577826057129043	0.136727788770228
0.578076057129043	0.136870885881732
0.578326057129043	0.137014127681116
0.578576057129043	0.137157514319805
0.578826057129043	0.137301045949368
0.579076057129043	0.137444722721533
0.579326057129043	0.137588544788191
0.579576057129043	0.137732512301371
0.579826057129043	0.137876625413265
0.580076057129043	0.138020884276214
0.580326057129043	0.138165289042718
0.580576057129043	0.138309839865435
0.580826057129043	0.138454536897161
0.581076057129043	0.138599380290863
0.581326057129043	0.138744370199657
0.581576057129043	0.138889506776813
0.581826057129043	0.139034790175755
0.582076057129043	0.139180220550065
0.582326057129043	0.139325798053475
0.582576057129043	0.139471522839882
0.582826057129043	0.139617395063336
0.583076057129043	0.139763414878033
0.583326057129043	0.139909582438335
0.583576057129043	0.14005589789876
0.583826057129043	0.140202361413976
0.584076057129043	0.140348973138815
0.584326057129043	0.140495733228265
0.584576057129043	0.140642641837454
0.584826057129043	0.140789699121697
0.585076057129043	0.140936905236442
0.585326057129043	0.141084260337305
0.585576057129043	0.141231764580054
0.585826057129043	0.141379418120616
0.586076057129043	0.14152722111508
0.586326057129043	0.141675173719696
0.586576057129043	0.141823276090857
0.586826057129043	0.141971528385133
0.587076057129043	0.142119930759232
0.587326057129043	0.142268483370039
0.587576057129043	0.142417186374596
0.587826057129043	0.142566039930085
0.588076057129043	0.142715044193874
0.588326057129043	0.142864199323471
0.588576057129043	0.143013505476553
0.588826057129043	0.143162962810948
0.589076057129043	0.143312571484653
0.589326057129043	0.143462331655817
0.589576057129043	0.14361224348276
0.589826057129043	0.143762307123952
0.590076057129043	0.143912522738027
0.590326057129043	0.144062890483783
0.590576057129043	0.144213410520166
0.590826057129043	0.144364083006305
0.591076057129043	0.144514908101469
0.591326057129043	0.1446658859651
0.591576057129043	0.1448170167568
0.591826057129043	0.144968300636329
0.592076057129043	0.145119737763608
0.592326057129043	0.145271328298731
0.592576057129043	0.145423072401941
0.592826057129043	0.145574970233652
0.593076057129043	0.145727021954434
0.593326057129043	0.145879227725018
0.593576057129043	0.146031587706315
0.593826057129043	0.146184102059374
0.594076057129043	0.146336770945425
0.594326057129043	0.146489594525864
0.594576057129043	0.146642572962227
0.594826057129043	0.14679570641624
0.595076057129043	0.146948995049776
0.595326057129043	0.147102439024888
0.595576057129043	0.147256038503771
0.595826057129043	0.147409793648812
0.596076057129043	0.147563704622533
0.596326057129043	0.147717771587637
0.596576057129043	0.147871994707002
0.596826057129043	0.148026374143646
0.597076057129043	0.14818091006077
0.597326057129043	0.148335602621737
0.597576057129043	0.148490451990074
0.597826057129043	0.148645458329472
0.598076057129043	0.148800621803796
0.598326057129043	0.148955942577064
0.598576057129043	0.149111420813474
0.598826057129043	0.149267056677377
0.599076057129043	0.149422850333304
0.599326057129043	0.149578801945941
0.599576057129043	0.149734911680149
0.599826057129043	0.149891179700951
0.600076057129043	0.150047606173548
0.600326057129043	0.15020419126329
0.600576057129043	0.15036093513571
0.600826057129043	0.150517837956503
0.601076057129043	0.150674899891531
0.601326057129043	0.150832121106832
0.601576057129043	0.150989501768601
0.601826057129043	0.151147042043211
0.602076057129043	0.151304742097198
0.602326057129043	0.151462602097263
0.602576057129043	0.15162062221029
0.602826057129043	0.151778802603319
0.603076057129043	0.151937143443565
0.603326057129043	0.152095644898418
0.603576057129043	0.152254307135424
0.603826057129043	0.15241313032231
0.604076057129043	0.15257211462697
0.604326057129043	0.15273126021747
0.604576057129043	0.152890567262043
0.604826057129043	0.153050035929088
0.605076057129043	0.153209666387191
0.605326057129043	0.153369458805093
0.605576057129043	0.15352941335172
0.605826057129043	0.153689530196154
0.606076057129043	0.153849809507664
0.606326057129043	0.154010251455675
0.606576057129043	0.154170856209795
0.606826057129043	0.154331623939804
0.607076057129043	0.154492554815649
0.607326057129043	0.154653649007454
0.607576057129043	0.154814906685511
0.607826057129043	0.154976328020288
0.608076057129043	0.155137913182431
0.608326057129043	0.15529966234274
0.608576057129043	0.155461575672218
0.608826057129043	0.155623653342012
0.609076057129043	0.155785895523472
0.609326057129043	0.155948302388085
0.609576057129043	0.156110874107553
0.609826057129043	0.156273610853729
0.610076057129043	0.15643651279863
0.610326057129043	0.156599580114477
0.610576057129043	0.156762812973644
0.610826057129043	0.156926211548683
0.611076057129043	0.157089776012333
0.611326057129043	0.157253506537495
0.611576057129043	0.157417403297249
0.611826057129043	0.15758146646486
0.612076057129043	0.157745696213748
0.612326057129043	0.157910092717534
0.612576057129043	0.158074656150001
0.612826057129043	0.158239386685111
0.613076057129043	0.158404284496999
0.613326057129043	0.158569349759979
0.613576057129043	0.158734582648549
0.613826057129043	0.158899983337379
0.614076057129043	0.159065552001314
0.614326057129043	0.159231288815381
0.614576057129043	0.159397193954771
0.614826057129043	0.15956326759488
0.615076057129043	0.15972950991126
0.615326057129043	0.159895921079647
0.615576057129043	0.160062501275952
0.615826057129043	0.160229250676279
0.616076057129043	0.160396169456897
0.616326057129043	0.160563257794255
0.616576057129043	0.160730515864984
0.616826057129043	0.160897943845898
0.617076057129043	0.161065541913983
0.617326057129043	0.161233310246413
0.617576057129043	0.16140124902053
0.617826057129043	0.161569358413882
0.618076057129043	0.161737638604162
0.618326057129043	0.161906089769266
0.618576057129043	0.162074712087266
0.618826057129043	0.162243505736416
0.619076057129043	0.162412470895145
0.619326057129043	0.162581607742082
0.619576057129043	0.162750916456011
0.619826057129043	0.162920397215906
0.620076057129043	0.163090050200941
0.620326057129043	0.163259875590446
0.620576057129043	0.16342987356396
0.620826057129043	0.163600044301178
0.621076057129043	0.163770387981984
0.621326057129043	0.163940904786465
0.62145199737781	0.164026870132263
0.621577937626576	0.164112879481342
0.621703877875343	0.164198932856779
0.62182981812411	0.164285030281663


==> graphics/simulation-5.tsv <==
0.62182981812411	-0.149999999999999
0.62182981812411	-0.149999999999999
0.62207981812411	-0.149812380382783
0.62232981812411	-0.149624998417469
0.62257981812411	-0.149437853905972
0.62282981812411	-0.14925094665046
0.62307981812411	-0.149064276453352
0.62332981812411	-0.148877843117315
0.62357981812411	-0.148691646445269
0.62382981812411	-0.148505686240382
0.62407981812411	-0.148319962306076
0.62432981812411	-0.148134474446017
0.62457981812411	-0.147949222464125
0.62482981812411	-0.147764206164568
0.62507981812411	-0.147579425351762
0.62532981812411	-0.147394879830373
0.62557981812411	-0.147210569405318
0.62582981812411	-0.147026493881757
0.62607981812411	-0.146842653065104
0.62632981812411	-0.146659046761017
0.62657981812411	-0.146475674775404
0.62682981812411	-0.146292536914421
0.62707981812411	-0.14610963298447
0.62732981812411	-0.145926962792201
0.62757981812411	-0.145744526144511
0.62782981812411	-0.145562322848545
0.62807981812411	-0.145380352711692
0.62832981812411	-0.145198615541591
0.62857981812411	-0.145017111146124
0.62882981812411	-0.144835839333422
0.62907981812411	-0.144654799911859
0.62932981812411	-0.144473992690056
0.62957981812411	-0.14429341747688
0.62982981812411	-0.144113074081443
0.63007981812411	-0.143932962313101
0.63032981812411	-0.143753081981457
0.63057981812411	-0.143573432896356
0.63082981812411	-0.143394014867889
0.63107981812411	-0.143214827706391
0.63132981812411	-0.143035871222442
0.63157981812411	-0.142857145226864
0.63182981812411	-0.142678649530724
0.63207981812411	-0.142500383945332
0.63232981812411	-0.14232234828224
0.63257981812411	-0.142144542353247
0.63282981812411	-0.14196696597039
0.63307981812411	-0.141789618945951
0.63332981812411	-0.141612501092455
0.63357981812411	-0.141435612222669
0.63382981812411	-0.1412589521496
0.63407981812411	-0.1410825206865
0.63432981812411	-0.140906317646861
0.63457981812411	-0.140730342844416
0.63482981812411	-0.14055459609314
0.63507981812411	-0.140379077207249
0.63532981812411	-0.1402037860012
0.63557981812411	-0.140028722289691
0.63582981812411	-0.139853885887659
0.63607981812411	-0.139679276610283
0.63632981812411	-0.139504894272981
0.63657981812411	-0.139330738691412
0.63682981812411	-0.139156809681474
0.63707981812411	-0.138983107059303
0.63732981812411	-0.138809630641278
0.63757981812411	-0.138636380244013
0.63782981812411	-0.138463355684365
0.63807981812411	-0.138290556779425
0.63832981812411	-0.138117983346528
0.63857981812411	-0.137945635203242
0.63882981812411	-0.137773512167378
0.63907981812411	-0.13760161405698
0.63932981812411	-0.137429940690335
0.63957981812411	-0.137258491885964
0.63982981812411	-0.137087267462626
0.64007981812411	-0.136916267239317
0.64032981812411	-0.136745491035272
0.64057981812411	-0.136574938669961
0.64082981812411	-0.136404609963091
0.64107981812411	-0.136234504734606
0.64132981812411	-0.136064622804684
0.64157981812411	-0.135894963993742
0.64182981812411	-0.135725528122431
0.64207981812411	-0.135556315011639
0.64232981812411	-0.135387324482488
0.64257981812411	-0.135218556356337
0.64282981812411	-0.135050010454779
0.64307981812411	-0.134881686599641
0.64332981812411	-0.134713584612987
0.64357981812411	-0.134545704317113
0.64382981812411	-0.134378045534552
0.64407981812411	-0.13421060808807
0.64432981812411	-0.134043391800665
0.64457981812411	-0.133876396495573
0.64482981812411	-0.13370962199626
0.64507981812411	-0.133543068126426
0.64532981812411	-0.133376734710006
0.64557981812411	-0.133210621571167
0.64582981812411	-0.133044728534308
0.64607981812411	-0.132879055424062
0.64632981812411	-0.132713602065293
0.64657981812411	-0.1325483682831
0.64682981812411	-0.132383353902811
0.64707981812411	-0.132218558749987
0.64732981812411	-0.132053982650422
0.64757981812411	-0.13188962543014
0.64782981812411	-0.131725486915398
0.64807981812411	-0.131561566932682
0.64832981812411	-0.131397865308711
0.64857981812411	-0.131234381870433
0.64882981812411	-0.131071116445029
0.64907981812411	-0.130908068859908
0.64932981812411	-0.130745238942711
0.64957981812411	-0.130582626521308
0.64982981812411	-0.130420231423801
0.65007981812411	-0.130258053478518
0.65032981812411	-0.130096092514019
0.65057981812411	-0.129934348359095
0.65082981812411	-0.129772820842763
0.65107981812411	-0.12961150979427
0.65132981812411	-0.129450415043092
0.65157981812411	-0.129289536418935
0.65182981812411	-0.129128873751732
0.65207981812411	-0.128968426871643
0.65232981812411	-0.128808195609059
0.65257981812411	-0.128648179794598
0.65282981812411	-0.128488379259104
0.65307981812411	-0.128328793833651
0.65332981812411	-0.128169423349539
0.65357981812411	-0.128010267638295
0.65382981812411	-0.127851326531674
0.65407981812411	-0.127692599861657
0.65432981812411	-0.127534087460452
0.65457981812411	-0.127375789160495
0.65482981812411	-0.127217704794446
0.65507981812411	-0.127059834195192
0.65532981812411	-0.126902177195847
0.65557981812411	-0.126744733629748
0.65582981812411	-0.126587503330461
0.65607981812411	-0.126430486131775
0.65632981812411	-0.126273681867706
0.65657981812411	-0.126117090372494
0.65682981812411	-0.125960711480605
0.65707981812411	-0.125804545026727
0.65732981812411	-0.125648590845777
0.65757981812411	-0.125492848772891
0.65782981812411	-0.125337318643435
0.65807981812411	-0.125182000292995
0.65832981812411	-0.125026893557382
0.65857981812411	-0.124871998272631
0.65882981812411	-0.124717314275
0.65907981812411	-0.124562841400971
0.65932981812411	-0.124408579487249
0.65957981812411	-0.124254528370762
0.65982981812411	-0.124100687888659
0.66007981812411	-0.123947057878316
0.66032981812411	-0.123793638177326
0.66057981812411	-0.12364042862351
0.66082981812411	-0.123487429054907
0.66107981812411	-0.123334639309778
0.66132981812411	-0.12318205922661
0.66157981812411	-0.123029688644106
0.66182981812411	-0.122877527401194
0.66207981812411	-0.122725575337024
0.66232981812411	-0.122573832290964
0.66257981812411	-0.122422298102605
0.66282981812411	-0.122270972611758
0.66307981812411	-0.122119855658455
0.66332981812411	-0.12196894708295
0.66357981812411	-0.121818246725714
0.66382981812411	-0.12166775442744
0.66407981812411	-0.121517470029042
0.66432981812411	-0.121367393371651
0.66457981812411	-0.121217524296619
0.66482981812411	-0.12106786264552
0.66507981812411	-0.120918408260142
0.66532981812411	-0.120769160982496
0.66557981812411	-0.120620120654812
0.66582981812411	-0.120471287119536
0.66607981812411	-0.120322660219335
0.66632981812411	-0.120174239797094
0.66657981812411	-0.120026025695916
0.66682981812411	-0.119878017759121
0.66707981812411	-0.119730215830249
0.66732981812411	-0.119582619753056
0.66757981812411	-0.119435229371517
0.66782981812411	-0.119288044529824
0.66807981812411	-0.119141065072386
0.66832981812411	-0.118994290843828
0.66857981812411	-0.118847721688995
0.66882981812411	-0.118701357452947
0.66907981812411	-0.118555197980959
0.66932981812411	-0.118409243118524
0.66957981812411	-0.118263492711353
0.66982981812411	-0.118117946605371
0.67007981812411	-0.117972604646719
0.67032981812411	-0.117827466681753
0.67057981812411	-0.117682532557049
0.67082981812411	-0.117537802119393
0.67107981812411	-0.117393275215789
0.67132981812411	-0.117248951693456
0.67157981812411	-0.117104831399828
0.67182981812411	-0.116960914182554
0.67207981812411	-0.116817199889497
0.67232981812411	-0.116673688368734
0.67257981812411	-0.116530379468559
0.67282981812411	-0.116387273037478
0.67307981812411	-0.11624436892421
0.67332981812411	-0.116101666977691
0.67357981812411	-0.115959167047068
0.67382981812411	-0.115816868981703
0.67407981812411	-0.115674772631171
0.67432981812411	-0.11553287784526
0.67457981812411	-0.115391184473972
0.67482981812411	-0.11524969236752
0.67507981812411	-0.115108401376332
0.67532981812411	-0.114967311351047
0.67557981812411	-0.114826422142517
0.67582981812411	-0.114685733601807
0.67607981812411	-0.114545245580193
0.67632981812411	-0.114404957929163
0.67657981812411	-0.114264870500418
0.67682981812411	-0.114124983145869
0.67707981812411	-0.11398529571764
0.67732981812411	-0.113845808068066
0.67757981812411	-0.113706520049692
0.67782981812411	-0.113567431515276
0.67807981812411	-0.113428542317785
0.67832981812411	-0.113289852310397
0.67857981812411	-0.113151361346502
0.67882981812411	-0.1130130692797
0.67907981812411	-0.1128749759638
0.67932981812411	-0.112737081252822
0.67957981812411	-0.112599385000996
0.67982981812411	-0.112461887062761
0.68007981812411	-0.112324587292768
0.68032981812411	-0.112187485545873
0.68057981812411	-0.112050581677146
0.68082981812411	-0.111913875541864
0.68107981812411	-0.111777366995513
0.68132981812411	-0.111641055893789
0.68157981812411	-0.111504942092594
0.68182981812411	-0.111369025448042
0.68207981812411	-0.111233305816454
0.68232981812411	-0.111097783054357
0.68257981812411	-0.110962457018491
0.68282981812411	-0.1108273275658
0.68307981812411	-0.110692394553437
0.68332981812411	-0.110557657838763
0.68357981812411	-0.110423117279345
0.68382981812411	-0.11028877273296
0.68407981812411	-0.11015462405759
0.68432981812411	-0.110020671111425
0.68457981812411	-0.109886913752861
0.68482981812411	-0.109753351840503
0.68507981812411	-0.10961998523316
0.68532981812411	-0.109486813789849
0.68557981812411	-0.109353837369792
0.68582981812411	-0.109221055832419
0.68607981812411	-0.109088469037365
0.68632981812411	-0.10895607684447
0.68657981812411	-0.108823879113781
0.68682981812411	-0.10869187570555
0.68707981812411	-0.108560066480236
0.68732981812411	-0.1084284512985
0.68757981812411	-0.108297030021211
0.68782981812411	-0.108165802509441
0.68807981812411	-0.108034768624469
0.68832981812411	-0.107903928227777
0.68857981812411	-0.107773281181053
0.68882981812411	-0.107642827346186
0.68907981812411	-0.107512566585274
0.68932981812411	-0.107382498760615
0.68957981812411	-0.107252623734715
0.68982981812411	-0.107122941370279
0.69007981812411	-0.106993451530219
0.69032981812411	-0.106864154077651
0.69057981812411	-0.106735048875892
0.69082981812411	-0.106606135788463
0.69107981812411	-0.106477414679089
0.69132981812411	-0.106348885411697
0.69157981812411	-0.106220547850418
0.69182981812411	-0.106092401859583
0.69207981812411	-0.10596444730373
0.69232981812411	-0.105836684047594
0.69257981812411	-0.105709111956116
0.69282981812411	-0.105581730894439
0.69307981812411	-0.105454540727905
0.69332981812411	-0.105327541322061
0.69357981812411	-0.105200732542655
0.69382981812411	-0.105074114255634
0.69407981812411	-0.104947686327149
0.69432981812411	-0.104821448623553
0.69457981812411	-0.104695401011396
0.69482981812411	-0.104569543357434
0.69507981812411	-0.104443875528619
0.69532981812411	-0.104318397392108
0.69557981812411	-0.104193108815256
0.69582981812411	-0.104068009665618
0.69607981812411	-0.103943099810952
0.69632981812411	-0.103818379119212
0.69657981812411	-0.103693847458556
0.69682981812411	-0.103569504697339
0.69707981812411	-0.103445350704117
0.69732981812411	-0.103321385347646
0.69757981812411	-0.10319760849688
0.69782981812411	-0.103074020020974
0.69807981812411	-0.102950619789279
0.69832981812411	-0.102827407671349
0.69857981812411	-0.102704383536935
0.69882981812411	-0.102581547255985
0.69907981812411	-0.102458898698649
0.69932981812411	-0.102336437735273
0.69957981812411	-0.102214164236402
0.69982981812411	-0.102092078072779
0.70007981812411	-0.101970179115346
0.70032981812411	-0.101848467235242
0.70057981812411	-0.101726942303803
0.70082981812411	-0.101605604192564
0.70107981812411	-0.101484452773258
0.70132981812411	-0.101363487917812
0.70157981812411	-0.101242709498355
0.70182981812411	-0.10112211738721
0.70207981812411	-0.101001711456897
0.70232981812411	-0.100881491580133
0.70257981812411	-0.100761457629833
0.70282981812411	-0.100641609479108
0.70307981812411	-0.100521947001265
0.70332981812411	-0.100402470069806
0.70357981812411	-0.100283178558432
0.70382981812411	-0.100164072341037
0.70407981812411	-0.100045151291714
0.70432981812411	-0.099926415284749
0.70457981812411	-0.0998078641946252
0.70482981812411	-0.0996894978960207
0.70507981812411	-0.0995713162638089
0.70532981812411	-0.0994533191730587
0.70557981812411	-0.099335506499034
0.70582981812411	-0.0992178781171935
0.70607981812411	-0.0991004339031907
0.70632981812411	-0.098983173732874
0.70657981812411	-0.0988660974822863
0.70682981812411	-0.0987492050276649
0.70707981812411	-0.0986324962454412
0.70732981812411	-0.098515971012241
0.70757981812411	-0.0983996292048842
0.70782981812411	-0.0982834707003843
0.70807981812411	-0.0981674953759486
0.70832981812411	-0.0980517031089784
0.70857981812411	-0.0979360937770684
0.70882981812411	-0.0978206672580063
0.70907981812411	-0.0977054234297734
0.70932981812411	-0.097590362170544
0.70957981812411	-0.0974754833586856
0.70982981812411	-0.0973607868727583
0.71007981812411	-0.0972462725915151
0.71032981812411	-0.0971319403939014
0.71057981812411	-0.0970177901590555
0.71082981812411	-0.0969038217663077
0.71107981812411	-0.0967900350951805
0.71132981812411	-0.0966764300253888
0.71157981812411	-0.0965630064368392
0.71182981812411	-0.0964497642096303
0.71207981812411	-0.0963367032240522
0.71232981812411	-0.0962238233605869
0.71257981812411	-0.0961111244999079
0.71282981812411	-0.0959986065228796
0.71307981812411	-0.0958862693105579
0.71332981812411	-0.0957741127441898
0.71357981812411	-0.0956621367052134
0.71382981812411	-0.0955503410752572
0.71407981812411	-0.0954387257361408
0.71432981812411	-0.0953272905698742
0.71457981812411	-0.0952160354586582
0.71482981812411	-0.0951049602848834
0.71507981812411	-0.0949940649311308
0.71532981812411	-0.0948833492801718
0.71557981812411	-0.0947728132149675
0.71582981812411	-0.0946624566186689
0.71607981812411	-0.0945522793746165
0.71632981812411	-0.0944422813663408
0.71657981812411	-0.0943324624775615
0.71682981812411	-0.0942228225921878
0.71707981812411	-0.0941133615943179
0.71732981812411	-0.0940040793682393
0.71757981812411	-0.0938949757984284
0.71782981812411	-0.0937860507695507
0.71807981812411	-0.0936773041664599
0.71832981812411	-0.0935687358741988
0.71857981812411	-0.0934603457779986
0.71882981812411	-0.0933521337632788
0.71907981812411	-0.093244099715647
0.71932981812411	-0.0931362435208992
0.71957981812411	-0.0930285650650194
0.71982981812411	-0.0929210642341794
0.72007981812411	-0.0928137409147385
0.72032981812411	-0.0927065949932441
0.72057981812411	-0.092599626356431
0.72082981812411	-0.0924928348912213
0.72107981812411	-0.0923862204847243
0.72132981812411	-0.0922797830242369
0.72157981812411	-0.0921735223972425
0.72182981812411	-0.0920674384914119
0.72207981812411	-0.0919615311946023
0.72232981812411	-0.0918558003948579
0.72257981812411	-0.0917502459804096
0.72282981812411	-0.0916448678396743
0.72307981812411	-0.0915396658612554
0.72332981812411	-0.0914346399339429
0.72357981812411	-0.0913297899467124
0.72382981812411	-0.0912251157887258
0.72407981812411	-0.0911206173493307
0.72432981812411	-0.0910162945180605
0.72457981812411	-0.0909121471846345
0.72482981812411	-0.0908081752389571
0.72507981812411	-0.0907043785711183
0.72532981812411	-0.0906007570713934
0.72557981812411	-0.0904973106302428
0.72582981812411	-0.0903940391383121
0.72607981812411	-0.0902909424864317
0.72632981812411	-0.0901880205656169
0.72657981812411	-0.0900852732670677
0.72682981812411	-0.0899827004821686
0.72707981812411	-0.0898803021024887
0.72732981812411	-0.0897780780197815
0.72757981812411	-0.0896760281259846
0.72782981812411	-0.0895741523132199
0.72807981812411	-0.089472450473793
0.72832981812411	-0.0893709225001939
0.72857981812411	-0.0892695682850962
0.72882981812411	-0.0891683877213569
0.72907981812411	-0.0890673807020169
0.72932981812411	-0.0889665471203004
0.72957981812411	-0.0888658868696151
0.72982981812411	-0.0887653998435517
0.73007981812411	-0.0886650859358842
0.73032981812411	-0.0885649450405696
0.73057981812411	-0.0884649770517477
0.73082981812411	-0.0883651818637411
0.73107981812411	-0.0882655593710551
0.73132981812411	-0.0881661094683775
0.73157981812411	-0.0880668320505788
0.73182981812411	-0.0879677270127114
0.73207981812411	-0.0878687942500103
0.73232981812411	-0.0877700336578923
0.73257981812411	-0.0876714451319567
0.73282981812411	-0.0875730285679841
0.73307981812411	-0.0874747838619372
0.73332981812411	-0.0873767109099603
0.73357981812411	-0.0872788096083794
0.73382981812411	-0.0871810798537018
0.73407981812411	-0.0870835215426162
0.73432981812411	-0.0869861345719924
0.73457981812411	-0.0868889188388816
0.73482981812411	-0.0867918742405159
0.73507981812411	-0.086695000674308
0.73532981812411	-0.086598298037852
0.73557981812411	-0.0865017662289222
0.73582981812411	-0.0864054051454737
0.73607981812411	-0.086309214685642
0.73632981812411	-0.0862131947477429
0.73657981812411	-0.0861173452302728
0.73682981812411	-0.0860216660319078
0.73707981812411	-0.0859261570515043
0.73732981812411	-0.0858308181880986
0.73757981812411	-0.0857356493409069
0.73782981812411	-0.0856406504093251
0.73807981812411	-0.0855458212929284
0.73832981812411	-0.085451161891472
0.73857981812411	-0.0853566721048903
0.73882981812411	-0.085262351833297
0.73907981812411	-0.0851682009769848
0.73932981812411	-0.0850742194364259
0.73957981812411	-0.0849804071122712
0.73982981812411	-0.0848867639053506
0.74007981812411	-0.0847932897166727
0.74032981812411	-0.0846999844474247
0.74057981812411	-0.0846068479989726
0.74082981812411	-0.0845138802728607
0.74107981812411	-0.0844210811708115
0.74132981812411	-0.0843284505947263
0.74157981812411	-0.0842359884466839
0.74182981812411	-0.0841436946289415
0.74207981812411	-0.0840515690439342
0.74232981812411	-0.083959611594275
0.74257981812411	-0.0838678221827545
0.74282981812411	-0.083776200712341
0.74307981812411	-0.0836847470861802
0.74332981812411	-0.0835934612075956
0.74357981812411	-0.0835023429800877
0.74382981812411	-0.0834113923073342
0.74407981812411	-0.0833206090931901
0.74432981812411	-0.0832299932416874
0.74457981812411	-0.0831395446570351
0.74482981812411	-0.0830492632436187
0.745020721702704	-0.0829804360392837
0.745211625281297	-0.0829117050731704
0.745402528859891	-0.0828430663001334
0.745593432438485	-0.0827745144946616
0.745784336017079	-0.0827060444053227
0.745975239595672	-0.0826376524281695
0.746166143174266	-0.0825693351664444
0.74635704675286	-0.0825010895471224
0.74660704675286	-0.0824118215484895
0.74685704675286	-0.0823226669186871
0.74710704675286	-0.0822336215001268
0.74735704675286	-0.0821446815367936
0.74760704675286	-0.0820558438612745
0.74785704675286	-0.0819671061157504
0.74810704675286	-0.0818784662080585
0.74835704675286	-0.0817899222437429
0.74860704675286	-0.0817014726178577
0.74885704675286	-0.0816131161232342
0.74910704675286	-0.081524851683462
0.74935704675286	-0.0814366783195955
0.74960704675286	-0.0813485951951352
0.74985704675286	-0.0812606016688731
0.75010704675286	-0.0811726971640294
0.75035704675286	-0.0810848811519977
0.75060704675286	-0.0809971531743072
0.75085704675286	-0.080909512868219
0.75110704675286	-0.0808219599028071
0.75135704675286	-0.0807344939710812
0.75160704675286	-0.0806471148006301
0.75185704675286	-0.0805598221658247
0.75210704675286	-0.0804726158568113
0.75235704675286	-0.0803854956757515
0.75260704675286	-0.0802984614419028
0.75285704675286	-0.0802115129972392
0.75310704675286	-0.0801246501916229
0.75335704675286	-0.080037872881069
0.75360704675286	-0.0799511809300912
0.75385704675286	-0.079864574214089
0.75410704675286	-0.079778052612472
0.75435704675286	-0.0796916160079171
0.75460704675286	-0.0796052642873723
0.75485704675286	-0.0795189973428577
0.75510704675286	-0.0794328150684944
0.75535704675286	-0.0793467173602514
0.75560704675286	-0.0792607041162885
0.75585704675286	-0.0791747752369819
0.75610704675286	-0.0790889306238701
0.75635704675286	-0.0790031701796381
0.75660704675286	-0.0789174938081394
0.75685704675286	-0.0788319014140423
0.75710704675286	-0.0787463929027141
0.75735704675286	-0.0786609681803227
0.75760704675286	-0.0785756271537009
0.75785704675286	-0.0784903697298094
0.75810704675286	-0.0784051958160803
0.75835704675286	-0.0783201053205732
0.75860704675286	-0.0782350981517646
0.75885704675286	-0.0781501742179244
0.75910704675286	-0.0780653334276801
0.75935704675286	-0.0779805756902006
0.75960704675286	-0.0778959009149485
0.75985704675286	-0.0778113090110184
0.76010704675286	-0.0777267998878057
0.76035704675286	-0.0776423734552024
0.76060704675286	-0.0775580296233334
0.76085704675286	-0.0774737683018789
0.76110704675286	-0.0773895894007909
0.76135704675286	-0.0773054928304944
0.76160704675286	-0.0772214785016162
0.76185704675286	-0.0771375463243039
0.76210704675286	-0.0770536962089617
0.76235704675286	-0.0769699280664527
0.76260704675286	-0.0768862418078267
0.76285704675286	-0.0768026373436394
0.76310704675286	-0.076719114584695
0.76335704675286	-0.0766356734422477
0.76360704675286	-0.0765523138277301
0.76385704675286	-0.0764690356520766
0.76410704675286	-0.0763858388264647
0.76435704675286	-0.076302723262516
0.76460704675286	-0.0762196888720254
0.76485704675286	-0.0761367355662905
0.76510704675286	-0.0760538632568486
0.76535704675286	-0.0759710718556757
0.76560704675286	-0.0758883612749187
0.76585704675286	-0.0758057314262298
0.76610704675286	-0.0757231822214985
0.76635704675286	-0.0756407135730487
0.76660704675286	-0.0755583253933727
0.76685704675286	-0.0754760175944727
0.76710704675286	-0.075393790088586
0.76735704675286	-0.07531164278838
0.76760704675286	-0.0752295756066889
0.76785704675286	-0.0751475884558618
0.76810704675286	-0.0750656812484807
0.76835704675286	-0.0749838538975536
0.76860704675286	-0.0749021063162541
0.76885704675286	-0.0748204384172759
0.76910704675286	-0.0747388501135434
0.76935704675286	-0.0746573413184032
0.76960704675286	-0.0745759119453665
0.76985704675286	-0.0744945619074692
0.77010704675286	-0.0744132911179766
0.77035704675286	-0.0743320994905722
0.77060704675286	-0.0742509869391025
0.77085704675286	-0.0741699533769446
0.77110704675286	-0.0740889987177027
0.77135704675286	-0.0740081228753956
0.77160704675286	-0.0739273257642036
0.77185704675286	-0.0738466072978432
0.77210704675286	-0.0737659673902562
0.77235704675286	-0.0736854059557949
0.77260704675286	-0.0736049229089721
0.77285704675286	-0.0735245181638422
0.77310704675286	-0.0734441916346828
0.77335704675286	-0.0733639432361784
0.77360704675286	-0.0732837728831729
0.77385704675286	-0.0732036804900568
0.77410704675286	-0.0731236659714425
0.77435704675286	-0.0730437292423449
0.77460704675286	-0.0729638702179374
0.77485704675286	-0.0728840888129456
0.77510704675286	-0.0728043849423145
0.77535704675286	-0.0727247585213887
0.77560704675286	-0.0726452094656693
0.77585704675286	-0.0725657376902154
0.77610704675286	-0.0724863431103036
0.77635704675286	-0.0724070256416061
0.77660704675286	-0.0723277851999509
0.77685704675286	-0.0722486217007287
0.77710704675286	-0.0721695350595464
0.77735704675286	-0.0720905251924026
0.77760704675286	-0.0720115920154501
0.77785704675286	-0.0719327354444105
0.77810704675286	-0.0718539553952193
0.77835704675286	-0.0717752517841997
0.77860704675286	-0.0716966245278286
0.77885704675286	-0.0716180735421564
0.77910704675286	-0.0715395987434459
0.77935704675286	-0.071461200048344
0.77960704675286	-0.0713828773736495
0.77985704675286	-0.0713046306357405
0.78010704675286	-0.0712264597512059
0.78035704675286	-0.0711483646370143
0.78060704675286	-0.0710703452102856
0.78085704675286	-0.0709924013877241
0.78110704675286	-0.0709145330862429
0.78135704675286	-0.0708367402231314
0.78160704675286	-0.0707590227158289
0.78185704675286	-0.0706813804813644
0.78210704675286	-0.0706038134369741
0.78235704675286	-0.0705263215002665
0.78260704675286	-0.070448904588999
0.78285704675286	-0.0703715626205241
0.78310704675286	-0.0702942955123993
0.78335704675286	-0.0702171031825511
0.78360704675286	-0.0701399855490534
0.78385704675286	-0.0700629425295807
0.78410704675286	-0.0699859740420108
0.78435704675286	-0.0699090800045864
0.78460704675286	-0.0698322603356968
0.78485704675286	-0.0697555149533369
0.78510704675286	-0.0696788437757033
0.78535704675286	-0.0696022467213539
0.78560704675286	-0.0695257237089915
0.78585704675286	-0.0694492746569304
0.78610704675286	-0.0693728994836846
0.78635704675286	-0.0692965981081254
0.78660704675286	-0.0692203704492682
0.78685704675286	-0.0691442164257451
0.78710704675286	-0.069068135956386
0.78735704675286	-0.0689921289603743
0.78760704675286	-0.0689161953570368
0.78785704675286	-0.0688403350653218
0.78810704675286	-0.0687645480043736
0.78835704675286	-0.0686888340936868
0.78860704675286	-0.0686131932528977
0.78885704675286	-0.0685376254012696
0.78910704675286	-0.06846213045826
0.78935704675286	-0.0683867083436731
0.78960704675286	-0.0683113589774533
0.78985704675286	-0.0682360822791777
0.79010704675286	-0.0681608781686157
0.79035704675286	-0.0680857465658794
0.79060704675286	-0.0680106873912203
0.79085704675286	-0.0679357005645277
0.79110704675286	-0.0678607860058815
0.79135704675286	-0.0677859436357005
0.79160704675286	-0.0677111733745417
0.79185704675286	-0.0676364751426055
0.79210704675286	-0.0675618488602807
0.79235704675286	-0.0674872944482916
0.79260704675286	-0.0674128118274996
0.79285704675286	-0.0673384009184143
0.79310704675286	-0.0672640616417324
0.79335704675286	-0.0671897939184822
0.79360704675286	-0.067115597669828
0.79385704675286	-0.0670414728165876
0.79410704675286	-0.0669674192797641
0.79435704675286	-0.0668934369806885
0.79460704675286	-0.0668195258408266
0.79485704675286	-0.0667456857813029
0.79510704675286	-0.0666719167234258
0.79535704675286	-0.0665982185888274
0.79560704675286	-0.0665245912992738
0.79585704675286	-0.066451034776195
0.79610704675286	-0.0663775489412031
0.79635704675286	-0.0663041337162302
0.79660704675286	-0.0662307890233413
0.79685704675286	-0.0661575147842705
0.79710704675286	-0.0660843109209321
0.79735704675286	-0.0660111773555572
0.79760704675286	-0.065938114010508
0.79785704675286	-0.0658651208078216
0.79810704675286	-0.0657921976697134
0.79835704675286	-0.0657193445187116
0.79860704675286	-0.0656465612774749
0.79885704675286	-0.0655738478683417
0.79910704675286	-0.0655012042138271
0.79935704675286	-0.0654286302367553
0.79960704675286	-0.06535612586008
0.79985704675286	-0.0652836910064397
0.80010704675286	-0.0652113255986478
0.80035704675286	-0.0651390295598234
0.80060704675286	-0.0650668028132135
0.80085704675286	-0.0649946452817557
0.80110704675286	-0.0649225568885604
0.80135704675286	-0.0648505375570399
0.80160704675286	-0.0647785872107338
0.80185704675286	-0.0647067057728769
0.80210704675286	-0.0646348931668755
0.80235704675286	-0.064563149316434
0.80260704675286	-0.0644914741453828
0.80285704675286	-0.0644198675772532
0.80310704675286	-0.0643483295357457
0.80335704675286	-0.0642768599448557
0.80360704675286	-0.064205458728703
0.80385704675286	-0.064134125811114
0.80410704675286	-0.0640628611160823
0.80435704675286	-0.0639916645678927
0.80460704675286	-0.0639205360909535
0.80485704675286	-0.0638494756093846
0.80510704675286	-0.0637784830474715
0.80535704675286	-0.0637075583297872
0.80560704675286	-0.0636367013810271
0.80585704675286	-0.0635659121256033
0.80610704675286	-0.063495190488092
0.80635704675286	-0.063424536393353
0.80660704675286	-0.0633539497663676
0.80685704675286	-0.0632834305318388
0.80710704675286	-0.0632129786146321
0.80735704675286	-0.063142593939893
0.80760704675286	-0.0630722764328873
0.80785704675286	-0.0630020260186077
0.80810704675286	-0.0629318426222076
0.80835704675286	-0.062861726169117
0.80860704675286	-0.0627916765848849
0.80885704675286	-0.0627216937947924
0.80910704675286	-0.0626517777242797
0.80935704675286	-0.0625819282990598
0.80960704675286	-0.0625121454449637
0.80985704675286	-0.0624424290875597
0.81010704675286	-0.0623727791525735
0.81035704675286	-0.0623031955659997
0.81060704675286	-0.0622336782539501
0.81085704675286	-0.0621642271422791
0.81110704675286	-0.0620948421569962
0.81135704675286	-0.062025523224377
0.81160704675286	-0.0619562702708125
0.81185704675286	-0.0618870832224416
0.81210704675286	-0.061817962005557
0.81235704675286	-0.0617489065467133
0.81260704675286	-0.06167991677258
0.81285704675286	-0.0616109926095792
0.81310704675286	-0.0615421339842853
0.81335704675286	-0.061473340823531
0.81360704675286	-0.0614046130542625
0.81385704675286	-0.0613359506031843
0.81410704675286	-0.0612673533971511
0.81435704675286	-0.0611988213632723
0.81460704675286	-0.06113035442877
0.81485704675286	-0.0610619525206294
0.81510704675286	-0.0609936155659844
0.81535704675286	-0.06092534349222
0.81560704675286	-0.0608571362268326
0.81585704675286	-0.0607889936970873
0.81610704675286	-0.0607209158303957
0.81635704675286	-0.0606529025544171
0.81660704675286	-0.0605849537969213
0.81685704675286	-0.0605170694854516
0.81710704675286	-0.0604492495476963
0.81735704675286	-0.0603814939115879
0.81760704675286	-0.060313802505168
0.81785704675286	-0.0602461752562572
0.81810704675286	-0.0601786120928192
0.81835704675286	-0.0601111129430584
0.81860704675286	-0.0600436777352871
0.81885704675286	-0.0599763063976018
0.81910704675286	-0.0599089988582404
0.81935704675286	-0.0598417550456779
0.81960704675286	-0.0597745748884963
0.81985704675286	-0.0597074583150665
0.82010704675286	-0.0596404052538997
0.82035704675286	-0.0595734156337402
0.82060704675286	-0.0595064893834383
0.82085704675286	-0.0594396264316384
0.82110704675286	-0.0593728267071233
0.82135704675286	-0.0593060901389056
0.82160704675286	-0.0592394166561028
0.82185704675286	-0.0591728061876314
0.82210704675286	-0.0591062586625449
0.82235704675286	-0.0590397740101228
0.82260704675286	-0.0589733521597484
0.82285704675286	-0.0589069930406094
0.82310704675286	-0.0588406965820286
0.82335704675286	-0.0587744627135512
0.82360704675286	-0.0587082913648252
0.82385704675286	-0.0586421824653083
0.82410704675286	-0.0585761359445913
0.82435704675286	-0.0585101517324839
0.82460704675286	-0.0584442297588977
0.82485704675286	-0.058378369953559
0.82510704675286	-0.0583125722463254
0.82535704675286	-0.0582468365672703
0.82560704675286	-0.0581811628465673
0.82585704675286	-0.0581155510142102
0.82610704675286	-0.0580500010003225
0.82635704675286	-0.0579845127352396
0.82660704675286	-0.0579190861493962
0.82685704675286	-0.0578537211730525
0.82710704675286	-0.0577884177365963
0.82735704675286	-0.0577231757706241
0.82760704675286	-0.0576579952058307
0.82785704675286	-0.0575928759727411
0.82810704675286	-0.0575278180020066
0.82835704675286	-0.0574628212244835
0.82860704675286	-0.0573978855711252
0.82885704675286	-0.0573330109727206
0.82910704675286	-0.0572681973601834
0.82935704675286	-0.0572034446646282
0.82960704675286	-0.0571387528172662
0.82985704675286	-0.0570741217491489
0.83010704675286	-0.057009551391451
0.83035704675286	-0.0569450416755446
0.83060704675286	-0.0568805925328972
0.83085704675286	-0.0568162038948219
0.83110704675286	-0.0567518756927531
0.83135704675286	-0.0566876078583192
0.83160704675286	-0.0566234003232431
0.83185704675286	-0.056559253019098
0.83210704675286	-0.056495165877577
0.83235704675286	-0.0564311388305638
0.83260704675286	-0.0563671718100351
0.83285704675286	-0.0563032647478235
0.83310704675286	-0.0562394175758795
0.83335704675286	-0.0561756302263407
0.83360704675286	-0.0561119026314367
0.83385704675286	-0.0560482347232581
0.83410704675286	-0.0559846264340118
0.83435704675286	-0.0559210776960882
0.83460704675286	-0.0558575884419686
0.83485704675286	-0.0557941586040004
0.83510704675286	-0.0557307881146457
0.83535704675286	-0.0556674769065465
0.83560704675286	-0.0556042249124347
0.83585704675286	-0.0555410320649136
0.83610704675286	-0.0554778982966991
0.83635704675286	-0.0554148235406837
0.83660704675286	-0.0553518077298489
0.83685704675286	-0.0552888507970523
0.83710704675286	-0.0552259526752628
0.83735704675286	-0.0551631132976223
0.83760704675286	-0.0551003325973605
0.83785704675286	-0.0550376105075884
0.83810704675286	-0.0549749469615268
0.83835704675286	-0.0549123418925657
0.83860704675286	-0.0548497952341819
0.83885704675286	-0.0547873069197387
0.83910704675286	-0.0547248768827074
0.83935704675286	-0.0546625050567252
0.83960704675286	-0.0546001913755149
0.83985704675286	-0.0545379357726909
0.84010704675286	-0.054475738181974
0.84035704675286	-0.0544135985372472
0.84060704675286	-0.0543515167724783
0.84085704675286	-0.0542894928215318
0.84110704675286	-0.0542275266183766
0.84135704675286	-0.0541656180971407
0.84160704675286	-0.0541037671920356
0.84185704675286	-0.0540419738371745
0.84210704675286	-0.0539802379667737
0.84235704675286	-0.0539185595152049
0.84260704675286	-0.0538569384169221
0.84285704675286	-0.0537953746062864
0.84310704675286	-0.0537338680177601
0.84335704675286	-0.0536724185859573
0.84360704675286	-0.0536110262455739
0.84385704675286	-0.0535496909312172
0.84410704675286	-0.0534884125775948
0.84435704675286	-0.0534271911195622
0.84460704675286	-0.0533660264920554
0.84485704675286	-0.0533049186299277
0.84510704675286	-0.0532438674681301
0.84535704675286	-0.0531828729417586
0.84560704675286	-0.0531219349859886
0.84585704675286	-0.0530610535359177
0.84610704675286	-0.0530002285267397
0.84635704675286	-0.0529394598937898
0.84660704675286	-0.0528787475724817
0.84685704675286	-0.052818091498156
0.84710704675286	-0.0527574916062484
0.84735704675286	-0.0526969478323321
0.84760704675286	-0.0526364601120579
0.84785704675286	-0.0525760283810087
0.84810704675286	-0.0525156525748606
0.84835704675286	-0.0524553326294239
0.84860704675286	-0.0523950684805854
0.84885704675286	-0.0523348600641691
0.84910704675286	-0.0522747073160904
0.84935704675286	-0.0522146101723957
0.84960704675286	-0.0521545685692067
0.84985704675286	-0.0520945824425872
0.85010704675286	-0.0520346517286913
0.85035704675286	-0.0519747763637999
0.85060704675286	-0.0519149562842686
0.85085704675286	-0.0518551914264004
0.85110704675286	-0.0517954817265861
0.85135704675286	-0.0517358271213408
0.85160704675286	-0.0516762275472527
0.85185704675286	-0.0516166829408624
0.85210704675286	-0.0515571932387973
0.85235704675286	-0.0514977583778049
0.85260704675286	-0.051438378294705
0.85285704675286	-0.0513790529262752
0.85310704675286	-0.0513197822093776
0.85335704675286	-0.0512605660809917
0.85360704675286	-0.0512014044781677
0.85385704675286	-0.0511422973379187
0.85410704675286	-0.0510832445973411
0.85435704675286	-0.0510242461936447
0.85460704675286	-0.0509653020641093
0.85485704675286	-0.0509064121459826
0.85510704675286	-0.0508475763765939
0.85535704675286	-0.0507887946933824
0.85560704675286	-0.0507300670338563
0.85585704675286	-0.050671393335497
0.85610704675286	-0.0506127735358655
0.85635704675286	-0.0505542075726295
0.85660704675286	-0.0504956953835246
0.85685704675286	-0.0504372369062644
0.85710704675286	-0.0503788320786409
0.85735704675286	-0.0503204808385491
0.85760704675286	-0.0502621831239508
0.85785704675286	-0.0502039388727911
0.85810704675286	-0.0501457480230918
0.85835704675286	-0.050087610512974
0.85860704675286	-0.0500295262806248
0.85885704675286	-0.0499714952642198
0.85910704675286	-0.0499135174020091
0.85935704675286	-0.0498555926323393
0.85960704675286	-0.0497977208936217
0.85985704675286	-0.049739902124261
0.86010704675286	-0.0496821362627352
0.86035704675286	-0.0496244232476148
0.86060704675286	-0.0495667630175343
0.86085704675286	-0.0495091555111267
0.86110704675286	-0.0494516006670964
0.86135704675286	-0.0493940984242372
0.86160704675286	-0.0493366487214058
0.86185704675286	-0.049279251497462
0.86210704675286	-0.0492219066913361
0.86235704675286	-0.0491646142420438
0.86260704675286	-0.0491073740886627
0.86285704675286	-0.0490501861702791
0.86310704675286	-0.0489930504260474
0.86335704675286	-0.0489359667952047
0.86360704675286	-0.0488789352170484
0.86385704675286	-0.0488219556308898
0.86410704675286	-0.0487650279761071
0.86435704675286	-0.048708152192157
0.86460704675286	-0.0486513282185561
0.86485704675286	-0.0485945559948398
0.86510704675286	-0.0485378354606085
0.86535704675286	-0.048481166555538
0.86560704675286	-0.0484245492193629
0.86585704675286	-0.0483679833918415
0.86610704675286	-0.0483114690127958
0.86635704675286	-0.0482550060221194
0.86660704675286	-0.0481985943597637
0.86685704675286	-0.0481422339657092
0.86710704675286	-0.0480859247799981
0.86735704675286	-0.048029666742741
0.86760704675286	-0.0479734597941052
0.86785704675286	-0.0479173038742922
0.86810704675286	-0.0478611989235634
0.86835704675286	-0.0478051448822454
0.86860704675286	-0.0477491416907205
0.86885704675286	-0.0476931892894099
0.86910704675286	-0.0476372876187935
0.86935704675286	-0.0475814366194128
0.86960704675286	-0.0475256362318637
0.86985704675286	-0.0474698863967866
0.87010704675286	-0.0474141870548786
0.87035704675286	-0.0473585381468951
0.87060704675286	-0.0473029396136449
0.87085704675286	-0.0472473913959861
0.87110704675286	-0.0471918934348324
0.87135704675286	-0.0471364456711517
0.87160704675286	-0.047081048045965
0.87185704675286	-0.0470257005003471
0.87210704675286	-0.046970402975427
0.87235704675286	-0.0469151554123847
0.87260704675286	-0.0468599577524516
0.87285704675286	-0.0468048099369187
0.87310704675286	-0.0467497119071292
0.87335704675286	-0.0466946636044739
0.87360704675286	-0.0466396649703942
0.87385704675286	-0.0465847159463959
0.87410704675286	-0.0465298164740355
0.87435704675286	-0.0464749664949135
0.87460704675286	-0.0464201659506803
0.87485704675286	-0.0463654147830556
0.87510704675286	-0.0463107129338082
0.87535704675286	-0.0462560603447474
0.87560704675286	-0.0462014569577314
0.87585704675286	-0.0461469027146928
0.87610704675286	-0.0460923975576117
0.87635704675286	-0.0460379414285055
0.87660704675286	-0.045983534269439
0.87685704675286	-0.0459291760225568
0.87710704675286	-0.0458748666300493
0.87735704675286	-0.0458206060341406
0.87760704675286	-0.0457663941771016
0.87785704675286	-0.0457122310012878
0.87810704675286	-0.0456581164490989
0.87835704675286	-0.0456040504629649
0.87860704675286	-0.0455500329853614
0.87885704675286	-0.0454960639588541
0.87910704675286	-0.0454421433260509
0.87935704675286	-0.0453882710295867
0.87960704675286	-0.0453344470121411
0.87985704675286	-0.0452806712164886
0.88010704675286	-0.0452269435854446
0.88035704675286	-0.0451732640618479
0.88060704675286	-0.045119632588581
0.88085704675286	-0.0450660491086265
0.88110704675286	-0.0450125135650059
0.88135704675286	-0.0449590259007613
0.88160704675286	-0.044905586058977
0.88185704675286	-0.0448521939828424
0.88210704675286	-0.0447988496155849
0.88235704675286	-0.0447455529004481
0.88260704675286	-0.0446923037807175
0.88285704675286	-0.0446391021997887
0.88310704675286	-0.0445859481010932
0.88335704675286	-0.0445328414280759
0.88360704675286	-0.0444797821242222
0.88385704675286	-0.0444267701331327
0.88410704675286	-0.0443738053984426
0.88435704675286	-0.0443208878637967
0.88460704675286	-0.0442680174728794
0.88485704675286	-0.0442151941694956
0.88510704675286	-0.0441624178974828
0.88535704675286	-0.0441096886006851
0.88560704675286	-0.0440570062229848
0.88585704675286	-0.04400437070839
0.88610704675286	-0.04395178200094
0.88635704675286	-0.0438992400446768
0.88660704675286	-0.0438467447836799
0.88685704675286	-0.0437942961621597
0.88710704675286	-0.0437418941243559
0.88735704675286	-0.0436895386145077
0.88760704675286	-0.043637229576891
0.88785704675286	-0.0435849669559172
0.88810704675286	-0.0435327506960258
0.88835704675286	-0.0434805807416524
0.88860704675286	-0.0434284570372677
0.88885704675286	-0.0433763795274838
0.88910704675286	-0.0433243481569388
0.88935704675286	-0.0432723628702634
0.88960704675286	-0.0432204236121229
0.88985704675286	-0.0431685303273284
0.89010704675286	-0.0431166829607161
0.89035704675286	-0.0430648814571109
0.89060704675286	-0.0430131257613713
0.89085704675286	-0.0429614158185071
0.89110704675286	-0.0429097515735511
0.89135704675286	-0.0428581329715217
0.89160704675286	-0.0428065599574699
0.89185704675286	-0.0427550324766028
0.89210704675286	-0.0427035504741492
0.89235704675286	-0.0426521138953199
0.89260704675286	-0.0426007226853573
0.89285704675286	-0.0425493767896652
0.89310704675286	-0.0424980761536673
0.89335704675286	-0.042446820722766
0.89360704675286	-0.0423956104423941
0.89385704675286	-0.0423444452581511
0.89410704675286	-0.0422933251156546
0.89435704675286	-0.0422422499604978
0.89460704675286	-0.0421912197383029
0.89485704675286	-0.0421402343948643
0.89510704675286	-0.0420892938759926
0.89535704675286	-0.0420383981274705
0.89560704675286	-0.0419875470951092
0.89585704675286	-0.0419367407248965
0.89610704675286	-0.0418859789628356
0.89635704675286	-0.0418352617548976
0.89660704675286	-0.0417845890470816
0.89685704675286	-0.0417339607855683
0.89710704675286	-0.0416833769165519
0.89735704675286	-0.0416328373861917
0.89760704675286	-0.0415823421406733
0.89785704675286	-0.0415318911263694
0.89810704675286	-0.0414814842896647
0.89835704675286	-0.0414311215769053
0.89860704675286	-0.0413808029344626
0.89885704675286	-0.0413305283089006
0.89910704675286	-0.0412802976467931
0.89935704675286	-0.0412301108946724
0.89960704675286	-0.0411799679990949
0.89985704675286	-0.0411298689068145
0.90010704675286	-0.0410798135645938
0.90035704675286	-0.04102980191915
0.90060704675286	-0.0409798339172236
0.90085704675286	-0.0409299095057577
0.90110704675286	-0.0408800286317026
0.90135704675286	-0.0408301912419596
0.90160704675286	-0.0407803972834523
0.90185704675286	-0.0407306467033123
0.90210704675286	-0.0406809394486764
0.90235704675286	-0.0406312754666292
0.90260704675286	-0.0405816547042767
0.90285704675286	-0.0405320771089377
0.90310704675286	-0.040482542627935
0.90335704675286	-0.0404330512085355
0.90360704675286	-0.0403836027980264
0.90385704675286	-0.0403341973439133
0.90410704675286	-0.0402848347937037
0.90435704675286	-0.0402355150948459
0.90460704675286	-0.0401862381948078
0.90485704675286	-0.0401370040412805
0.90510704675286	-0.0400878125819554
0.90535704675286	-0.0400386637644615
0.90560704675286	-0.0399895575364463
0.90585704675286	-0.0399404938457854
0.90610704675286	-0.0398914726403535
0.90635704675286	-0.0398424938679593
0.90660704675286	-0.0397935574764289
0.90685704675286	-0.0397446634138217
0.90710704675286	-0.0396958116281948
0.90735704675286	-0.0396470020675355
0.90760704675286	-0.0395982346798477
0.90785704675286	-0.0395495094133738
0.90810704675286	-0.0395008262163523
0.90835704675286	-0.0394521850369483
0.90860704675286	-0.0394035858233425
0.90885704675286	-0.0393550285239597
0.90910704675286	-0.0393065130872185
0.90935704675286	-0.0392580394614613
0.90960704675286	-0.0392096075950447
0.90985704675286	-0.0391612174365746
0.91010704675286	-0.0391128689346493
0.91035704675286	-0.0390645620377872
0.91060704675286	-0.0390162966945203
0.91085704675286	-0.0389680728536345
0.91110704675286	-0.038919890463907
0.91135704675286	-0.0388717494740315
0.91160704675286	-0.0388236498327139
0.91185704675286	-0.03877559148892
0.91210704675286	-0.0387275743916046
0.91235704675286	-0.0386795984896357
0.91260704675286	-0.0386316637318929
0.91285704675286	-0.0385837700675202
0.91310704675286	-0.0385359174456496
0.91335704675286	-0.0384881058153225
0.91360704675286	-0.038440335125591
0.91385704675286	-0.0383926053257769
0.91410704675286	-0.0383449163651883
0.91435704675286	-0.0382972681930391
0.91460704675286	-0.0382496607585532
0.91485704675286	-0.0382020940112292
0.91510704675286	-0.0381545679005503
0.91535704675286	-0.0381070823759024
0.91560704675286	-0.0380596373866799
0.91585704675286	-0.0380122328825576
0.91610704675286	-0.037964868813193
0.91635704675286	-0.0379175451281429
0.91660704675286	-0.0378702617769718
0.91685704675286	-0.0378230187095293
0.91710704675286	-0.0377758158756466
0.91735704675286	-0.0377286532250505
0.91760704675286	-0.0376815307074745
0.91785704675286	-0.0376344482729426
0.91810704675286	-0.0375874058714587
0.91835704675286	-0.0375404034529186
0.91860704675286	-0.0374934409672241
0.91885704675286	-0.0374465183645727
0.91910704675286	-0.0373996355951398
0.91935704675286	-0.03735279260899
0.91960704675286	-0.0373059893561921
0.91985704675286	-0.0372592257871162
0.92010704675286	-0.0372125018521088
0.92035704675286	-0.0371658175014019
0.92060704675286	-0.0371191726852308
0.92085704675286	-0.0370725673541373
0.92110704675286	-0.0370260014586382
0.92135704675286	-0.0369794749491318
0.92160704675286	-0.0369329877760193
0.92185704675286	-0.0368865398900133
0.92210704675286	-0.0368401312417998
0.92235704675286	-0.036793761781943
0.92260704675286	-0.0367474314610089
0.92285704675286	-0.0367011402298802
0.92310704675286	-0.0366548880394111
0.92335704675286	-0.036608674840331
0.92360704675286	-0.0365625005833697
0.92385704675286	-0.036516365219579
0.92410704675286	-0.0364702686999811
0.92435704675286	-0.0364242109754691
0.92460704675286	-0.036378191996936
0.92485704675286	-0.0363322117156023
0.92510704675286	-0.0362862700826564
0.92535704675286	-0.0362403670491551
0.92560704675286	-0.0361945025661536
0.92585704675286	-0.0361486765850397
0.92610704675286	-0.0361028890571681
0.92635704675286	-0.0360571399337578
0.92660704675286	-0.0360114291660255
0.92685704675286	-0.0359657567055257
0.92710704675286	-0.0359201225037782
0.92735704675286	-0.0358745265121636
0.92760704675286	-0.0358289686820592
0.92785704675286	-0.0357834489651855
0.92810704675286	-0.0357379673132264
0.92835704675286	-0.0356925236777234
0.92860704675286	-0.0356471180102135
0.92885704675286	-0.0356017502625823
0.92910704675286	-0.0355564203866772
0.92935704675286	-0.0355111283341996
0.92960704675286	-0.0354658740568456
0.92985704675286	-0.0354206575066647
0.93010704675286	-0.0353754786356672
0.93035704675286	-0.0353303373957136
0.93060704675286	-0.0352852337386581
0.93085704675286	-0.0352401676167137
0.93110704675286	-0.0351951389820523
0.93135704675286	-0.0351501477866929
0.93160704675286	-0.0351051939826469
0.93185704675286	-0.03506027752229
0.93210704675286	-0.0350153983579552
0.93235704675286	-0.0349705564418188
0.93260704675286	-0.0349257517260487
0.93285704675286	-0.0348809841631825
0.93310704675286	-0.0348362537057133
0.93335704675286	-0.0347915603059741
0.93360704675286	-0.0347469039162886
0.93385704675286	-0.0347022844893552
0.93410704675286	-0.0346577019778265
0.93435704675286	-0.0346131563341913
0.93460704675286	-0.0345686475109282
0.93485704675286	-0.0345241754608959
0.93510704675286	-0.0344797401369053
0.93535704675286	-0.0344353414916005
0.93560704675286	-0.034390979477614
0.93585704675286	-0.0343466540479639
0.93610704675286	-0.034302365155619
0.93635704675286	-0.0342581127533775
0.93660704675286	-0.0342138967940252
0.93685704675286	-0.0341697172307388
0.93710704675286	-0.0341255740166441
0.93735704675286	-0.0340814671046927
0.93760704675286	-0.0340373964478228
0.93785704675286	-0.0339933619993689
0.93810704675286	-0.033949363712613
0.93835704675286	-0.0339054015406593
0.93860704675286	-0.0338614754365977
0.93885704675286	-0.0338175853539198
0.93910704675286	-0.0337737312460627
0.93935704675286	-0.0337299130662825
0.93960704675286	-0.0336861307678201
0.93985704675286	-0.0336423843043232
0.94010704675286	-0.0335986736293835
0.94035704675286	-0.0335549986964081
0.94060704675286	-0.0335113594587881
0.94085704675286	-0.0334677558703263
0.94110704675286	-0.0334241878847685
0.94135704675286	-0.0333806554556719
0.94160704675286	-0.0333371585365769
0.94185704675286	-0.0332936970814409
0.94210704675286	-0.0332502710441626
0.94235704675286	-0.0332068803784488
0.94260704675286	-0.0331635250379883
0.94285704675286	-0.0331202049768924
0.94310704675286	-0.0330769201492119
0.94335704675286	-0.0330336705088025
0.94360704675286	-0.0329904560095003
0.94385704675286	-0.0329472766055699
0.94410704675286	-0.0329041322512136
0.94435704675286	-0.0328610229004347
0.94460704675286	-0.0328179485072165
0.94485704675286	-0.0327749090259757
0.94510704675286	-0.0327319044110652
0.94535704675286	-0.0326889346166356
0.94560704675286	-0.032645999596816
0.94585704675286	-0.0326030993061749
0.94610704675286	-0.032560233699215
0.94635704675286	-0.0325174027302331
0.94660704675286	-0.0324746063535038
0.94685704675286	-0.0324318445237461
0.94710704675286	-0.0323891171956119
0.94735704675286	-0.0323464243235435
0.94760704675286	-0.0323037658619602
0.94785704675286	-0.0322611417657308
0.94810704675286	-0.0322185519896556
0.94835704675286	-0.0321759964883216
0.94860704675286	-0.0321334752162918
0.94885704675286	-0.0320909881285844
0.94910704675286	-0.0320485351801471
0.94935704675286	-0.0320061163257109
0.94960704675286	-0.0319637315199819
0.94985704675286	-0.0319213807181265
0.95010704675286	-0.0318790638752394
0.95035704675286	-0.0318367809461947
0.95060704675286	-0.0317945318858407
0.95085704675286	-0.0317523166494916
0.95110704675286	-0.0317101351923879
0.95135704675286	-0.0316679874695464
0.95160704675286	-0.0316258734359567
0.95185704675286	-0.0315837930470798
0.95210704675286	-0.0315417462583017
0.95235704675286	-0.0314997330247807
0.95260704675286	-0.0314577533016471
0.95285704675286	-0.0314158070445082
0.95310704675286	-0.0313738942088942
0.95335704675286	-0.0313320147501046
0.95360704675286	-0.0312901686234095
0.95385704675286	-0.0312483557845615
0.95410704675286	-0.0312065761892347
0.95435704675286	-0.0311648297928687
0.95460704675286	-0.0311231165508727
0.95485704675286	-0.031081436419144
0.95510704675286	-0.0310397893534996
0.95535704675286	-0.0309981753095185
0.95560704675286	-0.0309565942427484
0.95585704675286	-0.0309150461092305
0.95610704675286	-0.0308735308649238
0.95635704675286	-0.0308320484655462
0.95660704675286	-0.0307905988667828
0.95685704675286	-0.0307491820248181
0.95710704675286	-0.0307077978957526
0.95735704675286	-0.0306664464354418
0.95760704675286	-0.0306251275997082
0.95785704675286	-0.0305838413448781
0.95810704675286	-0.0305425876271932
0.95835704675286	-0.030501366402646
0.95860704675286	-0.0304601776271949
0.95885704675286	-0.0304190212573081
0.95910704675286	-0.0303778972493671
0.95935704675286	-0.0303368055595009
0.95960704675286	-0.0302957461438034
0.95985704675286	-0.0302547189588835
0.96010704675286	-0.030213723961262
0.96035704675286	-0.0301727611072036
0.96060704675286	-0.0301318303529366
0.96085704675286	-0.0300909316552104
0.96110704675286	-0.030050064970684
0.96135704675286	-0.0300092302557571
0.96160704675286	-0.0299684274667921
0.96185704675286	-0.0299276565606774
0.96210704675286	-0.0298869174942102
0.96235704675286	-0.0298462102239241
0.96260704675286	-0.0298055347063145
0.96285704675286	-0.0297648908984089
0.96310704675286	-0.0297242787571412
0.96335704675286	-0.0296836982391784
0.96360704675286	-0.0296431493011486
0.96385704675286	-0.029602631900217
0.96410704675286	-0.0295621459934537
0.96435704675286	-0.0295216915376588
0.96460704675286	-0.0294812684895916
0.96485704675286	-0.0294408768065547
0.96510704675286	-0.0294005164457539
0.96535704675286	-0.029360187364121
0.96560704675286	-0.0293198895185464
0.96585704675286	-0.0292796228664691
0.96610704675286	-0.0292393873652298
0.96635704675286	-0.0291991829718914
0.96660704675286	-0.0291590096434746
0.96685704675286	-0.0291188673375542
0.96710704675286	-0.0290787560116048
0.96735704675286	-0.02903867562282
0.96760704675286	-0.0289986261283499
0.96785704675286	-0.0289586074859042
0.96810704675286	-0.0289186196530912
0.96835704675286	-0.0288786625872339
0.96860704675286	-0.0288387362456112
0.96885704675286	-0.0287988405860674
0.96910704675286	-0.028758975566343
0.96935704675286	-0.0287191411438904
0.96960704675286	-0.0286793372761165
0.96985704675286	-0.0286395639209989
0.97010704675286	-0.0285998210364104
0.97035704675286	-0.0285601085799314
0.97060704675286	-0.0285204265090961
0.97085704675286	-0.0284807747820152
0.97110704675286	-0.0284411533566926
0.97135704675286	-0.0284015621908363
0.97160704675286	-0.028362001242107
0.97185704675286	-0.0283224704687476
0.97210704675286	-0.0282829698288925
0.97235704675286	-0.0282434992803766
0.97260704675286	-0.0282040587809865
0.97285704675286	-0.0281646482890964
0.97310704675286	-0.0281252677629705
0.97335704675286	-0.0280859171605698
0.97360704675286	-0.0280465964398062
0.97385704675286	-0.0280073055591845
0.97410704675286	-0.0279680444770982
0.97435704675286	-0.0279288131516335
0.97460704675286	-0.0278896115408267
0.97485704675286	-0.0278504396033128
0.97510704675286	-0.0278112972976134
0.97535704675286	-0.0277721845819398
0.97560704675286	-0.0277331014144516
0.97585704675286	-0.0276940477539134
0.97610704675286	-0.0276550235589744
0.97635704675286	-0.0276160287879697
0.97660704675286	-0.0275770633991822
0.97685704675286	-0.0275381273515049
0.97710704675286	-0.0274992206037141
0.97735704675286	-0.0274603431142681
0.97760704675286	-0.0274214948415721
0.97785704675286	-0.027382675744647
0.97810704675286	-0.0273438857823953
0.97835704675286	-0.0273051249133981
0.97860704675286	-0.027266393096182
0.97885704675286	-0.0272276902898951
0.97910704675286	-0.0271890164535656
0.97935704675286	-0.0271503715458963
0.97960704675286	-0.0271117555255347
0.97985704675286	-0.0270731683517556
0.98010704675286	-0.0270346099837118
0.98035704675286	-0.0269960803802275
0.98060704675286	-0.0269575795000703
0.98085704675286	-0.0269191073026406
0.98110704675286	-0.0268806637472158
0.98135704675286	-0.0268422487927402
0.98160704675286	-0.0268038623981009
0.98185704675286	-0.0267655045228237
0.98210704675286	-0.0267271751263092
0.98235704675286	-0.0266888741676216
0.98260704675286	-0.0266506016057668
0.98285704675286	-0.0266123574003949
0.98310704675286	-0.0265741415110293
0.98335704675286	-0.0265359538968534
0.98360704675286	-0.026497794516991
0.98385704675286	-0.0264596633312161
0.98410704675286	-0.0264215602991742
0.98435704675286	-0.026383485380167
0.98460704675286	-0.0263454385334357
0.98485704675286	-0.0263074197188774
0.98510704675286	-0.0262694288962589
0.98535704675286	-0.0262314660249997
0.98560704675286	-0.0261935310644575
0.98585704675286	-0.0261556239746519
0.98610704675286	-0.0261177447154706
0.98635704675286	-0.0260798932464498
0.98660704675286	-0.0260420695270634
0.98685704675286	-0.0260042735174526
0.98710704675286	-0.0259665051776251
0.98735704675286	-0.0259287644672335
0.98760704675286	-0.025891051345867
0.98785704675286	-0.0258533657737877
0.98810704675286	-0.0258157077111227
0.98835704675286	-0.0257780771176404
0.98860704675286	-0.0257404739530442
0.98885704675286	-0.025702898177717
0.98910704675286	-0.0256653497519044
0.98935704675286	-0.0256278286354896
0.98960704675286	-0.0255903347882901
0.98985704675286	-0.0255528681708084
0.99010704675286	-0.0255154287434081
0.99035704675286	-0.0254780164660867
0.99060704675286	-0.0254406312987749
0.99085704675286	-0.0254032732020942
0.99110704675286	-0.0253659421365255
0.99135704675286	-0.0253286380621798
0.99160704675286	-0.0252913609391005
0.99185704675286	-0.0252541107280274
0.99210704675286	-0.025216887389558
0.99235704675286	-0.0251796908839163
0.99260704675286	-0.0251425211712574
0.99285704675286	-0.0251053782124388
0.99310704675286	-0.0250682619681742
0.99335704675286	-0.0250311723987995
0.99360704675286	-0.0249941094645812
0.99385704675286	-0.0249570731264937
0.99410704675286	-0.024920063345366
0.99435704675286	-0.0248830800816457
0.99460704675286	-0.0248461232957096
0.99485704675286	-0.0248091929486486
0.99510704675286	-0.0247722890014063
0.99535704675286	-0.024735411414541
0.99560704675286	-0.0246985601485396
0.99585704675286	-0.0246617351646085
0.99610704675286	-0.0246249364238053
0.99635704675286	-0.0245881638867986
0.99660704675286	-0.0245514175141843
0.99685704675286	-0.024514697267284
0.99710704675286	-0.0244780031072684
0.99735704675286	-0.0244413349949159
0.99760704675286	-0.0244046928909306
0.99785704675286	-0.0243680767567485
0.99810704675286	-0.0243314865536532
0.99835704675286	-0.0242949222425318
0.99860704675286	-0.0242583837841961
0.99885704675286	-0.0242218711401961
0.99910704675286	-0.0241853842719271
0.99935704675286	-0.0241489231403844
0.999517785064645	-0.0241254939126955
0.99967852337643	-0.0241020752979744
0.999839261688215	-0.0240786672859518
1	-0.0240552698663253


==> graphics/simulation-6.tsv <==
0.62182981812411	-0.13692479928347
0.62182981812411	-0.13692479928347
0.62207981812411	-0.136781647714887
0.62232981812411	-0.136638640739847
0.62257981812411	-0.136495778207177
0.62282981812411	-0.136353059965853
0.62307981812411	-0.136210485865008
0.62332981812411	-0.136068055753924
0.62357981812411	-0.135925769482036
0.62382981812411	-0.135783626898932
0.62407981812411	-0.135641627854352
0.62432981812411	-0.135499772198187
0.62457981812411	-0.135358059780478
0.62482981812411	-0.135216490451421
0.62507981812411	-0.13507506406136
0.62532981812411	-0.134933780460792
0.62557981812411	-0.134792639500365
0.62582981812411	-0.134651641030876
0.62607981812411	-0.134510784903275
0.62632981812411	-0.13437007096866
0.62657981812411	-0.134229499078282
0.62682981812411	-0.134089069083539
0.62707981812411	-0.133948780835983
0.62732981812411	-0.133808634187311
0.62757981812411	-0.133668628989374
0.62782981812411	-0.133528765094171
0.62807981812411	-0.133389042353849
0.62832981812411	-0.133249460620706
0.62857981812411	-0.133110019747189
0.62882981812411	-0.132970719585892
0.62907981812411	-0.13283155998956
0.62932981812411	-0.132692540811086
0.62957981812411	-0.13255366190351
0.62982981812411	-0.132414923120023
0.63007981812411	-0.132276324313961
0.63032981812411	-0.13213786533881
0.63057981812411	-0.131999546048204
0.63082981812411	-0.131861366295924
0.63107981812411	-0.131723325935897
0.63132981812411	-0.131585424822201
0.63157981812411	-0.131447662809057
0.63182981812411	-0.131310039750836
0.63207981812411	-0.131172555502056
0.63232981812411	-0.131035209917379
0.63257981812411	-0.130898002851616
0.63282981812411	-0.130760934159724
0.63307981812411	-0.130624003696806
0.63332981812411	-0.130487211318111
0.63357981812411	-0.130350556879033
0.63382981812411	-0.130214040235115
0.63407981812411	-0.130077661242043
0.63432981812411	-0.129941419755648
0.63457981812411	-0.129805315631908
0.63482981812411	-0.129669348726947
0.63507981812411	-0.12953351889703
0.63532981812411	-0.129397825998573
0.63557981812411	-0.12926226988813
0.63582981812411	-0.129126850422405
0.63607981812411	-0.128991567458245
0.63632981812411	-0.128856420852639
0.63657981812411	-0.128721410462722
0.63682981812411	-0.128586536145775
0.63707981812411	-0.128451797759218
0.63732981812411	-0.128317195160619
0.63757981812411	-0.128182728207688
0.63782981812411	-0.128048396758278
0.63807981812411	-0.127914200670385
0.63832981812411	-0.127780139802149
0.63857981812411	-0.127646214011854
0.63882981812411	-0.127512423157923
0.63907981812411	-0.127378767098926
0.63932981812411	-0.127245245693573
0.63957981812411	-0.127111858800717
0.63982981812411	-0.126978606279352
0.64007981812411	-0.126845487988617
0.64032981812411	-0.126712503787789
0.64057981812411	-0.126579653536291
0.64082981812411	-0.126446937093684
0.64107981812411	-0.126314354319671
0.64132981812411	-0.126181905074099
0.64157981812411	-0.126049589216954
0.64182981812411	-0.125917406608362
0.64207981812411	-0.125785357108592
0.64232981812411	-0.125653440578053
0.64257981812411	-0.125521656877294
0.64282981812411	-0.125390005867005
0.64307981812411	-0.125258487408017
0.64332981812411	-0.125127101361299
0.64357981812411	-0.124995847587961
0.64382981812411	-0.124864725949255
0.64407981812411	-0.124733736306568
0.64432981812411	-0.124602878521432
0.64457981812411	-0.124472152455514
0.64482981812411	-0.124341557970621
0.64507981812411	-0.124211094928703
0.64532981812411	-0.124080763191843
0.64557981812411	-0.123950562622267
0.64582981812411	-0.123820493082338
0.64607981812411	-0.123690554434559
0.64632981812411	-0.123560746541568
0.64657981812411	-0.123431069266146
0.64682981812411	-0.123301522471209
0.64707981812411	-0.12317210601981
0.64732981812411	-0.123042819775143
0.64757981812411	-0.122913663600536
0.64782981812411	-0.122784637359459
0.64807981812411	-0.122655740915515
0.64832981812411	-0.122526974132446
0.64857981812411	-0.122398336874132
0.64882981812411	-0.122269829004589
0.64907981812411	-0.122141450387969
0.64932981812411	-0.122013200888561
0.64957981812411	-0.121885080370792
0.64982981812411	-0.121757088699224
0.65007981812411	-0.121629225738556
0.65032981812411	-0.121501491353621
0.65057981812411	-0.12137388540939
0.65082981812411	-0.12124640777097
0.65107981812411	-0.121119058303602
0.65132981812411	-0.120991836872663
0.65157981812411	-0.120864743343667
0.65182981812411	-0.120737777582261
0.65207981812411	-0.120610939454228
0.65232981812411	-0.120484228825486
0.65257981812411	-0.120357645562088
0.65282981812411	-0.120231189530221
0.65307981812411	-0.120104860596206
0.65332981812411	-0.1199786586265
0.65357981812411	-0.119852583487694
0.65382981812411	-0.119726635046511
0.65407981812411	-0.11960081316981
0.65432981812411	-0.119475117724583
0.65457981812411	-0.119349548577957
0.65482981812411	-0.119224105597189
0.65507981812411	-0.119098788649674
0.65532981812411	-0.118973597602937
0.65557981812411	-0.118848532324636
0.65582981812411	-0.118723592682565
0.65607981812411	-0.118598778544647
0.65632981812411	-0.118474089778941
0.65657981812411	-0.118349526253636
0.65682981812411	-0.118225087837054
0.65707981812411	-0.118100774397651
0.65732981812411	-0.117976585804012
0.65757981812411	-0.117852521924858
0.65782981812411	-0.117728582629037
0.65807981812411	-0.117604767785533
0.65832981812411	-0.11748107726346
0.65857981812411	-0.117357510932062
0.65882981812411	-0.117234068660716
0.65907981812411	-0.11711075031893
0.65932981812411	-0.116987555776342
0.65957981812411	-0.116864484902722
0.65982981812411	-0.116741537567971
0.66007981812411	-0.116618713642119
0.66032981812411	-0.116496012995327
0.66057981812411	-0.116373435497888
0.66082981812411	-0.116250981020223
0.66107981812411	-0.116128649432883
0.66132981812411	-0.116006440606551
0.66157981812411	-0.115884354412039
0.66182981812411	-0.115762390720287
0.66207981812411	-0.115640549402366
0.66232981812411	-0.115518830329476
0.66257981812411	-0.115397233372946
0.66282981812411	-0.115275758404236
0.66307981812411	-0.115154405294932
0.66332981812411	-0.11503317391675
0.66357981812411	-0.114912064141535
0.66382981812411	-0.114791075841261
0.66407981812411	-0.114670208888029
0.66432981812411	-0.11454946315407
0.66457981812411	-0.114428838511742
0.66482981812411	-0.11430833483353
0.66507981812411	-0.114187951992049
0.66532981812411	-0.114067689860041
0.66557981812411	-0.113947548310375
0.66582981812411	-0.113827527216049
0.66607981812411	-0.113707626450186
0.66632981812411	-0.113587845886037
0.66657981812411	-0.113468185396982
0.66682981812411	-0.113348644856526
0.66707981812411	-0.113229224138301
0.66732981812411	-0.113109923116066
0.66757981812411	-0.112990741663706
0.66782981812411	-0.112871679655234
0.66807981812411	-0.112752736964786
0.66832981812411	-0.112633913466629
0.66857981812411	-0.112515209035151
0.66882981812411	-0.112396623544869
0.66907981812411	-0.112278156870424
0.66932981812411	-0.112159808886585
0.66957981812411	-0.112041579468244
0.66982981812411	-0.111923468490419
0.67007981812411	-0.111805475828255
0.67032981812411	-0.111687601357018
0.67057981812411	-0.111569844952103
0.67082981812411	-0.111452206489028
0.67107981812411	-0.111334685843436
0.67132981812411	-0.111217282891095
0.67157981812411	-0.111099997507895
0.67182981812411	-0.110982829569855
0.67207981812411	-0.110865778953113
0.67232981812411	-0.110748845533935
0.67257981812411	-0.110632029188708
0.67282981812411	-0.110515329793945
0.67307981812411	-0.110398747226281
0.67332981812411	-0.110282281362475
0.67357981812411	-0.110165932079411
0.67382981812411	-0.110049699254092
0.67407981812411	-0.10993358276365
0.67432981812411	-0.109817582485335
0.67457981812411	-0.109701698296522
0.67482981812411	-0.109585930074708
0.67507981812411	-0.109470277697514
0.67532981812411	-0.109354741042682
0.67557981812411	-0.109239319988076
0.67582981812411	-0.109124014411684
0.67607981812411	-0.109008824191615
0.67632981812411	-0.1088937492061
0.67657981812411	-0.108778789333492
0.67682981812411	-0.108663944452264
0.67707981812411	-0.108549214441014
0.67732981812411	-0.108434599178459
0.67757981812411	-0.108320098543437
0.67782981812411	-0.108205712414909
0.67807981812411	-0.108091440671956
0.67832981812411	-0.107977283193779
0.67857981812411	-0.107863239859701
0.67882981812411	-0.107749310549166
0.67907981812411	-0.107635495141738
0.67932981812411	-0.107521793517101
0.67957981812411	-0.107408205555059
0.67982981812411	-0.107294731135538
0.68007981812411	-0.107181370138582
0.68032981812411	-0.107068122444355
0.68057981812411	-0.106954987933144
0.68082981812411	-0.10684196648535
0.68107981812411	-0.106729057981499
0.68132981812411	-0.106616262302234
0.68157981812411	-0.106503579328315
0.68182981812411	-0.106391008940626
0.68207981812411	-0.106278551020166
0.68232981812411	-0.106166205448055
0.68257981812411	-0.106053972105531
0.68282981812411	-0.105941850873951
0.68307981812411	-0.10582984163479
0.68332981812411	-0.105717944269642
0.68357981812411	-0.105606158660218
0.68382981812411	-0.105494484688349
0.68407981812411	-0.105382922235983
0.68432981812411	-0.105271471185185
0.68457981812411	-0.10516013141814
0.68482981812411	-0.105048902817149
0.68507981812411	-0.104937785264631
0.68532981812411	-0.104826778643122
0.68557981812411	-0.104715882835275
0.68582981812411	-0.104605097723862
0.68607981812411	-0.104494423191769
0.68632981812411	-0.104383859122003
0.68657981812411	-0.104273405397683
0.68682981812411	-0.104163061902048
0.68707981812411	-0.104052828518453
0.68732981812411	-0.103942705130369
0.68757981812411	-0.103832691621382
0.68782981812411	-0.103722787875196
0.68807981812411	-0.103612993775631
0.68832981812411	-0.103503309206622
0.68857981812411	-0.10339373405222
0.68882981812411	-0.103284268196591
0.68907981812411	-0.103174911524019
0.68932981812411	-0.1030656639189
0.68957981812411	-0.102956525265748
0.68982981812411	-0.102847495449191
0.69007981812411	-0.102738574353973
0.69032981812411	-0.102629761864951
0.69057981812411	-0.102521057867098
0.69082981812411	-0.102412462245503
0.69107981812411	-0.102303974885367
0.69132981812411	-0.102195595672007
0.69157981812411	-0.102087324490854
0.69182981812411	-0.101979161227453
0.69207981812411	-0.101871105767464
0.69232981812411	-0.10176315799666
0.69257981812411	-0.101655317800928
0.69282981812411	-0.101547585066269
0.69307981812411	-0.101439959678797
0.69332981812411	-0.10133244152474
0.69357981812411	-0.101225030490439
0.69382981812411	-0.101117726462349
0.69407981812411	-0.101010529327038
0.69432981812411	-0.100903438971185
0.69457981812411	-0.100796455281586
0.69482981812411	-0.100689578145145
0.69507981812411	-0.100582807448881
0.69532981812411	-0.100476143079927
0.69557981812411	-0.100369584925525
0.69582981812411	-0.100263132873033
0.69607981812411	-0.100156786809918
0.69632981812411	-0.10005054662376
0.69657981812411	-0.0999444122022513
0.69682981812411	-0.0998383834331967
0.69707981812411	-0.0997324602045115
0.69732981812411	-0.0996266424042229
0.69757981812411	-0.0995209299204696
0.69782981812411	-0.0994153226415018
0.69807981812411	-0.0993098204556807
0.69832981812411	-0.0992044232514785
0.69857981812411	-0.0990991309174787
0.69882981812411	-0.0989939433423754
0.69907981812411	-0.0988888604149736
0.69932981812411	-0.0987838820241889
0.69957981812411	-0.0986790080590473
0.69982981812411	-0.0985742384086852
0.70007981812411	-0.0984695729623495
0.70032981812411	-0.0983650116093968
0.70057981812411	-0.0982605542392943
0.70082981812411	-0.0981562007416188
0.70107981812411	-0.0980519510060568
0.70132981812411	-0.0979478049224048
0.70157981812411	-0.0978437623805685
0.70182981812411	-0.0977398232705635
0.70207981812411	-0.0976359874825145
0.70232981812411	-0.0975322549066551
0.70257981812411	-0.0974286254333287
0.70282981812411	-0.0973250989529871
0.70307981812411	-0.0972216753561913
0.70332981812411	-0.097118354533611
0.70357981812411	-0.0970151363760244
0.70382981812411	-0.0969120207743184
0.70407981812411	-0.0968090076194881
0.70432981812411	-0.0967060968026373
0.70457981812411	-0.0966032882149775
0.70482981812411	-0.0965005817478286
0.70507981812411	-0.0963979772926183
0.70532981812411	-0.0962954747408823
0.70557981812411	-0.0961930739842636
0.70582981812411	-0.0960907749145134
0.70607981812411	-0.0959885774234901
0.70632981812411	-0.0958864814031593
0.70657981812411	-0.0957844867455943
0.70682981812411	-0.0956825933429751
0.70707981812411	-0.095580801087589
0.70732981812411	-0.0954791098718302
0.70757981812411	-0.0953775195881997
0.70782981812411	-0.0952760301293052
0.70807981812411	-0.0951746413878608
0.70832981812411	-0.0950733532566874
0.70857981812411	-0.094972165628712
0.70882981812411	-0.0948710783969679
0.70907981812411	-0.0947700914545947
0.70932981812411	-0.0946692046948378
0.70957981812411	-0.0945684180110484
0.70982981812411	-0.0944677312966839
0.71007981812411	-0.0943671444453071
0.71032981812411	-0.0942666573505864
0.71057981812411	-0.0941662699062956
0.71082981812411	-0.0940659820063141
0.71107981812411	-0.0939657935446262
0.71132981812411	-0.0938657044153214
0.71157981812411	-0.0937657145125943
0.71182981812411	-0.0936658237307445
0.71207981812411	-0.0935660319641761
0.71232981812411	-0.093466339107398
0.71257981812411	-0.0933667450550238
0.71282981812411	-0.0932672497017713
0.71307981812411	-0.0931678529424628
0.71332981812411	-0.0930685546720248
0.71357981812411	-0.0929693547854877
0.71382981812411	-0.0928702531779864
0.71407981812411	-0.0927712497447592
0.71432981812411	-0.0926723443811483
0.71457981812411	-0.0925735369825998
0.71482981812411	-0.0924748274446632
0.71507981812411	-0.0923762156629913
0.71532981812411	-0.0922777015333405
0.71557981812411	-0.0921792849515702
0.71582981812411	-0.0920809658136432
0.71607981812411	-0.091982744015625
0.71632981812411	-0.0918846194536842
0.71657981812411	-0.0917865920240922
0.71682981812411	-0.091688661623223
0.71707981812411	-0.091590828147553
0.71732981812411	-0.0914930914936614
0.71757981812411	-0.0913954515582296
0.71782981812411	-0.0912979082380412
0.71807981812411	-0.0912004614299819
0.71832981812411	-0.0911031110310396
0.71857981812411	-0.091005856938304
0.71882981812411	-0.0909086990489666
0.71907981812411	-0.0908116372603206
0.71932981812411	-0.0907146714697608
0.71957981812411	-0.0906178015747835
0.71982981812411	-0.0905210274729863
0.72007981812411	-0.0904243490620682
0.72032981812411	-0.0903277662398293
0.72057981812411	-0.0902312789041705
0.72082981812411	-0.0901348869530942
0.72107981812411	-0.090038590284703
0.72132981812411	-0.0899423887972008
0.72157981812411	-0.0898462823888916
0.72182981812411	-0.0897502709581802
0.72207981812411	-0.0896543544035718
0.72232981812411	-0.0895585326236719
0.72257981812411	-0.089462805517186
0.72282981812411	-0.0893671729829198
0.72307981812411	-0.0892716349197791
0.72332981812411	-0.0891761912267694
0.72357981812411	-0.089080841802996
0.72382981812411	-0.0889855865476639
0.72407981812411	-0.0888904253600777
0.72432981812411	-0.0887953581396411
0.72457981812411	-0.0887003847858575
0.72482981812411	-0.0886055051983295
0.72507981812411	-0.0885107192767587
0.72532981812411	-0.0884160269209458
0.72557981812411	-0.0883214280307901
0.72582981812411	-0.0882269225062902
0.72607981812411	-0.0881325102475431
0.72632981812411	-0.0880381911547445
0.72657981812411	-0.0879439651281885
0.72682981812411	-0.0878498320682676
0.72707981812411	-0.0877557918754726
0.72732981812411	-0.0876618444503926
0.72757981812411	-0.0875679896937143
0.72782981812411	-0.0874742275062231
0.72807981812411	-0.0873805577888015
0.72832981812411	-0.0872869804424304
0.72857981812411	-0.087193495368188
0.72882981812411	-0.0871001024672499
0.72907981812411	-0.0870068016408895
0.72932981812411	-0.0869135927904772
0.72957981812411	-0.0868204758174809
0.72982981812411	-0.0867274506234656
0.73007981812411	-0.086634517110093
0.73032981812411	-0.0865416751791222
0.73057981812411	-0.0864489247324087
0.73082981812411	-0.086356265671905
0.73107981812411	-0.08626369789966
0.73132981812411	-0.0861712213178192
0.73157981812411	-0.0860788358286244
0.73182981812411	-0.0859865413344139
0.73207981812411	-0.085894337737622
0.73232981812411	-0.0858022249407792
0.73257981812411	-0.0857102028465119
0.73282981812411	-0.0856182713575425
0.73307981812411	-0.085526430376689
0.73332981812411	-0.0854346798068653
0.73357981812411	-0.0853430195510805
0.73382981812411	-0.0852514495124398
0.73407981812411	-0.0851599695941432
0.73432981812411	-0.0850685796994862
0.73457981812411	-0.0849772797318593
0.73482981812411	-0.0848860695947484
0.73507981812411	-0.084794949191734
0.73532981812411	-0.0847039184264917
0.73557981812411	-0.0846129772027917
0.73582981812411	-0.084522125424499
0.73607981812411	-0.0844313629955731
0.73632981812411	-0.0843406898200678
0.73657981812411	-0.0842501058021315
0.73682981812411	-0.0841596108460068
0.73707981812411	-0.0840692048560302
0.73732981812411	-0.0839788877366326
0.73757981812411	-0.0838886593923384
0.73782981812411	-0.0837985197277664
0.73807981812411	-0.0837084686476288
0.73832981812411	-0.0836185060567314
0.73857981812411	-0.0835286318599738
0.73882981812411	-0.0834388459623488
0.73907981812411	-0.0833491482689427
0.73932981812411	-0.083259538684935
0.73957981812411	-0.083170017115598
0.73982981812411	-0.0830805834662978
0.74007981812411	-0.0829912376424928
0.74032981812411	-0.0829019795497344
0.74057981812411	-0.0828128090936668
0.74082981812411	-0.0827237261800271
0.74107981812411	-0.0826347307146442
0.74132981812411	-0.0825458226034403
0.74157981812411	-0.0824570017524293
0.74182981812411	-0.0823682680677177
0.74207981812411	-0.0822796214555041
0.74232981812411	-0.082191061822079
0.74257981812411	-0.0821025890738249
0.74282981812411	-0.0820142031172165
0.74307981812411	-0.0819259038588195
0.74332981812411	-0.0818376912052918
0.74357981812411	-0.0817495650633829
0.74382981812411	-0.0816615253399334
0.74407981812411	-0.0815735719418756
0.74432981812411	-0.0814857047762327
0.74457981812411	-0.0813979237501194
0.74482981812411	-0.0813102287707413
0.745020721702704	-0.0812433215121603
0.745211625281297	-0.0811764643327173
0.745402528859891	-0.081109657191201
0.745593432438485	-0.081042900046431
0.745784336017079	-0.0809761928572574
0.745975239595672	-0.0809095355825614
0.746166143174266	-0.0808429281812547
0.74635704675286	-0.0807763706122799
0.74660704675286	-0.0806892846651405
0.74685704675286	-0.0806022840156253
0.74710704675286	-0.0805153685717648
0.74735704675286	-0.0804285382416796
0.74760704675286	-0.0803417929335803
0.74785704675286	-0.0802551325557675
0.74810704675286	-0.0801685570166314
0.74835704675286	-0.080082066224652
0.74860704675286	-0.0799956600883988
0.74885704675286	-0.0799093385165307
0.74910704675286	-0.0798231014177961
0.74935704675286	-0.079736948701033
0.74960704675286	-0.0796508802751681
0.74985704675286	-0.0795648960492174
0.75010704675286	-0.0794789959322861
0.75035704675286	-0.079393179833568
0.75060704675286	-0.0793074476623459
0.75085704675286	-0.0792217993279911
0.75110704675286	-0.0791362347399641
0.75135704675286	-0.0790507538078131
0.75160704675286	-0.0789653564411755
0.75185704675286	-0.0788800425497766
0.75210704675286	-0.0787948120434299
0.75235704675286	-0.0787096648320374
0.75260704675286	-0.0786246008255889
0.75285704675286	-0.0785396199341622
0.75310704675286	-0.0784547220679228
0.75335704675286	-0.0783699071371244
0.75360704675286	-0.0782851750521079
0.75385704675286	-0.0782005257233021
0.75410704675286	-0.0781159590612231
0.75435704675286	-0.0780314749764745
0.75460704675286	-0.0779470733797471
0.75485704675286	-0.077862754181819
0.75510704675286	-0.0777785172935552
0.75535704675286	-0.0776943626259081
0.75560704675286	-0.0776102900899167
0.75585704675286	-0.0775262995967068
0.75610704675286	-0.0774423910574911
0.75635704675286	-0.0773585643835688
0.75660704675286	-0.0772748194863258
0.75685704675286	-0.0771911562772343
0.75710704675286	-0.0771075746678529
0.75735704675286	-0.0770240745698264
0.75760704675286	-0.076940655894886
0.75785704675286	-0.0768573185548486
0.75810704675286	-0.0767740624616174
0.75835704675286	-0.0766908875271815
0.75860704675286	-0.0766077936636154
0.75885704675286	-0.0765247807830798
0.75910704675286	-0.0764418487978206
0.75935704675286	-0.0763589976201694
0.75960704675286	-0.0762762271625434
0.75985704675286	-0.0761935373374447
0.76010704675286	-0.076110928057461
0.76035704675286	-0.0760283992352651
0.76060704675286	-0.0759459507836146
0.76085704675286	-0.0758635826153525
0.76110704675286	-0.075781294643406
0.76135704675286	-0.0756990867807878
0.76160704675286	-0.0756169589405951
0.76185704675286	-0.0755349110360091
0.76210704675286	-0.0754529429802963
0.76235704675286	-0.0753710546868072
0.76260704675286	-0.0752892460689768
0.76285704675286	-0.075207517040324
0.76310704675286	-0.0751258675144521
0.76335704675286	-0.0750442974050485
0.76360704675286	-0.0749628066258843
0.76385704675286	-0.0748813950908147
0.76410704675286	-0.0748000627137786
0.76435704675286	-0.0747188094087985
0.76460704675286	-0.0746376350899806
0.76485704675286	-0.0745565396715145
0.76510704675286	-0.0744755230676732
0.76535704675286	-0.0743945851928132
0.76560704675286	-0.0743137259613739
0.76585704675286	-0.0742329452878781
0.76610704675286	-0.0741522430869317
0.76635704675286	-0.0740716192732233
0.76660704675286	-0.0739910737615245
0.76685704675286	-0.0739106064666897
0.76710704675286	-0.0738302173036558
0.76735704675286	-0.0737499061874425
0.76760704675286	-0.0736696730331521
0.76785704675286	-0.0735895177559691
0.76810704675286	-0.0735094402711601
0.76835704675286	-0.0734294404940746
0.76860704675286	-0.0733495183401437
0.76885704675286	-0.0732696737248807
0.76910704675286	-0.0731899065638809
0.76935704675286	-0.0731102167728215
0.76960704675286	-0.0730306042674614
0.76985704675286	-0.0729510689636412
0.77010704675286	-0.0728716107772833
0.77035704675286	-0.0727922296243915
0.77060704675286	-0.0727129254210508
0.77085704675286	-0.072633698083428
0.77110704675286	-0.0725545475277707
0.77135704675286	-0.0724754736704082
0.77160704675286	-0.0723964764277503
0.77185704675286	-0.072317555716288
0.77210704675286	-0.0722387114525935
0.77235704675286	-0.0721599435533194
0.77260704675286	-0.0720812519351993
0.77285704675286	-0.0720026365150473
0.77310704675286	-0.0719240972097579
0.77335704675286	-0.0718456339363066
0.77360704675286	-0.0717672466117486
0.77385704675286	-0.0716889351532198
0.77410704675286	-0.0716106994779364
0.77435704675286	-0.0715325395031943
0.77460704675286	-0.0714544551463696
0.77485704675286	-0.0713764463249186
0.77510704675286	-0.071298512956377
0.77535704675286	-0.0712206549583607
0.77560704675286	-0.0711428722485648
0.77585704675286	-0.0710651647447645
0.77610704675286	-0.0709875323648141
0.77635704675286	-0.0709099750266475
0.77660704675286	-0.0708324926482779
0.77685704675286	-0.0707550851477979
0.77710704675286	-0.0706777524433788
0.77735704675286	-0.0706004944532714
0.77760704675286	-0.0705233110958055
0.77785704675286	-0.0704462022893893
0.77810704675286	-0.0703691679525103
0.77835704675286	-0.0702922080037347
0.77860704675286	-0.0702153223617071
0.77885704675286	-0.0701385109451506
0.77910704675286	-0.0700617736728671
0.77935704675286	-0.0699851104637366
0.77960704675286	-0.0699085212367176
0.77985704675286	-0.0698320059108466
0.78010704675286	-0.0697555644052383
0.78035704675286	-0.0696791966390857
0.78060704675286	-0.0696029025316592
0.78085704675286	-0.0695266820023074
0.78110704675286	-0.0694505349704568
0.78135704675286	-0.0693744613556114
0.78160704675286	-0.0692984610773529
0.78185704675286	-0.0692225340553403
0.78210704675286	-0.0691466802093104
0.78235704675286	-0.0690708994590772
0.78260704675286	-0.0689951917245317
0.78285704675286	-0.0689195569256426
0.78310704675286	-0.0688439949824552
0.78335704675286	-0.0687685058150923
0.78360704675286	-0.0686930893437532
0.78385704675286	-0.0686177454887144
0.78410704675286	-0.0685424741703288
0.78435704675286	-0.0684672753090263
0.78460704675286	-0.0683921488253133
0.78485704675286	-0.0683170946397725
0.78510704675286	-0.0682421126730633
0.78535704675286	-0.0681672028459215
0.78560704675286	-0.0680923650791588
0.78585704675286	-0.0680175992936634
0.78610704675286	-0.0679429054103995
0.78635704675286	-0.0678682833504071
0.78660704675286	-0.0677937330348026
0.78685704675286	-0.0677192543847777
0.78710704675286	-0.0676448473216003
0.78735704675286	-0.0675705117666136
0.78760704675286	-0.0674962476412369
0.78785704675286	-0.0674220548669642
0.78810704675286	-0.0673479333653658
0.78835704675286	-0.0672738830580869
0.78860704675286	-0.067199903866848
0.78885704675286	-0.0671259957134447
0.78910704675286	-0.0670521585197479
0.78935704675286	-0.0669783922077033
0.78960704675286	-0.0669046966993317
0.78985704675286	-0.0668310719167288
0.79010704675286	-0.0667575177820647
0.79035704675286	-0.0666840342175846
0.79060704675286	-0.0666106211456082
0.79085704675286	-0.0665372784885293
0.79110704675286	-0.0664640061688169
0.79135704675286	-0.0663908041090138
0.79160704675286	-0.066317672231737
0.79185704675286	-0.0662446104596781
0.79210704675286	-0.0661716187156027
0.79235704675286	-0.0660986969223502
0.79260704675286	-0.0660258450028341
0.79285704675286	-0.0659530628800419
0.79310704675286	-0.0658803504770344
0.79335704675286	-0.0658077077169467
0.79360704675286	-0.0657351345229871
0.79385704675286	-0.0656626308184379
0.79410704675286	-0.0655901965266541
0.79435704675286	-0.0655178315710648
0.79460704675286	-0.0654455358751722
0.79485704675286	-0.0653733093625514
0.79510704675286	-0.0653011519568512
0.79535704675286	-0.0652290635817928
0.79560704675286	-0.0651570441611708
0.79585704675286	-0.0650850936188527
0.79610704675286	-0.0650132118787786
0.79635704675286	-0.0649413988649615
0.79660704675286	-0.064869654501487
0.79685704675286	-0.0647979787125131
0.79710704675286	-0.0647263714222707
0.79735704675286	-0.0646548325550626
0.79760704675286	-0.0645833620352645
0.79785704675286	-0.0645119597873238
0.79810704675286	-0.0644406257357604
0.79835704675286	-0.0643693598051661
0.79860704675286	-0.064298161920205
0.79885704675286	-0.0642270320056129
0.79910704675286	-0.0641559699861974
0.79935704675286	-0.0640849757868381
0.79960704675286	-0.0640140493324861
0.79985704675286	-0.0639431905481641
0.80010704675286	-0.0638723993589666
0.80035704675286	-0.0638016756900593
0.80060704675286	-0.0637310194666794
0.80085704675286	-0.0636604306141351
0.80110704675286	-0.0635899090578063
0.80135704675286	-0.0635194547231438
0.80160704675286	-0.0634490675356694
0.80185704675286	-0.063378747420976
0.80210704675286	-0.0633084943047272
0.80235704675286	-0.0632383081126579
0.80260704675286	-0.0631681887705731
0.80285704675286	-0.0630981362043488
0.80310704675286	-0.0630281503399319
0.80335704675286	-0.0629582311033391
0.80360704675286	-0.0628883784206583
0.80385704675286	-0.0628185922180469
0.80410704675286	-0.0627488724217335
0.80435704675286	-0.0626792189580164
0.80460704675286	-0.0626096317532638
0.80485704675286	-0.0625401107339145
0.80510704675286	-0.0624706558264768
0.80535704675286	-0.0624012669575291
0.80560704675286	-0.0623319440537197
0.80585704675286	-0.0622626870417665
0.80610704675286	-0.062193495848457
0.80635704675286	-0.0621243704006483
0.80660704675286	-0.0620553106252671
0.80685704675286	-0.0619863164493096
0.80710704675286	-0.061917387799841
0.80735704675286	-0.0618485246039961
0.80760704675286	-0.0617797267889788
0.80785704675286	-0.0617109942820619
0.80810704675286	-0.0616423270105878
0.80835704675286	-0.0615737249019673
0.80860704675286	-0.0615051878836801
0.80885704675286	-0.0614367158832751
0.80910704675286	-0.0613683088283696
0.80935704675286	-0.0612999666466499
0.80960704675286	-0.0612316892658704
0.80985704675286	-0.0611634766138543
0.81010704675286	-0.0610953286184932
0.81035704675286	-0.061027245207747
0.81060704675286	-0.060959226309644
0.81085704675286	-0.0608912718522805
0.81110704675286	-0.060823381763821
0.81135704675286	-0.0607555559724981
0.81160704675286	-0.0606877944066125
0.81185704675286	-0.0606200969945322
0.81210704675286	-0.0605524636646939
0.81235704675286	-0.0604848943456013
0.81260704675286	-0.0604173889658261
0.81285704675286	-0.0603499474540076
0.81310704675286	-0.0602825697388526
0.81335704675286	-0.0602152557491352
0.81360704675286	-0.060148005413697
0.81385704675286	-0.0600808186614468
0.81410704675286	-0.0600136954213608
0.81435704675286	-0.059946635622482
0.81460704675286	-0.0598796391939209
0.81485704675286	-0.0598127060648547
0.81510704675286	-0.0597458361645274
0.81535704675286	-0.0596790294222502
0.81560704675286	-0.0596122857674009
0.81585704675286	-0.0595456051294236
0.81610704675286	-0.0594789874378299
0.81635704675286	-0.0594124326221973
0.81660704675286	-0.0593459406121697
0.81685704675286	-0.0592795113374577
0.81710704675286	-0.0592131447278381
0.81735704675286	-0.0591468407131539
0.81760704675286	-0.0590805992233144
0.81785704675286	-0.0590144201882949
0.81810704675286	-0.0589483035381366
0.81835704675286	-0.0588822492029472
0.81860704675286	-0.0588162571128993
0.81885704675286	-0.0587503271982322
0.81910704675286	-0.0586844593892505
0.81935704675286	-0.0586186536163247
0.81960704675286	-0.0585529098098903
0.81985704675286	-0.0584872279004492
0.82010704675286	-0.0584216078185678
0.82035704675286	-0.0583560494948787
0.82060704675286	-0.0582905528600793
0.82085704675286	-0.0582251178449323
0.82110704675286	-0.0581597443802653
0.82135704675286	-0.0580944323969716
0.82160704675286	-0.0580291818260089
0.82185704675286	-0.0579639925984
0.82210704675286	-0.0578988646452328
0.82235704675286	-0.0578337978976594
0.82260704675286	-0.0577687922868972
0.82285704675286	-0.057703847744228
0.82310704675286	-0.057638964200998
0.82335704675286	-0.057574141588618
0.82360704675286	-0.0575093798385634
0.82385704675286	-0.0574446788823736
0.82410704675286	-0.0573800386516525
0.82435704675286	-0.057315459078068
0.82460704675286	-0.0572509400933526
0.82485704675286	-0.0571864816293022
0.82510704675286	-0.0571220836177769
0.82535704675286	-0.0570577459907011
0.82560704675286	-0.0569934686800624
0.82585704675286	-0.0569292516179126
0.82610704675286	-0.0568650947363672
0.82635704675286	-0.0568009979676049
0.82660704675286	-0.0567369612438683
0.82685704675286	-0.0566729844974637
0.82710704675286	-0.0566090676607601
0.82735704675286	-0.0565452106661905
0.82760704675286	-0.0564814134462507
0.82785704675286	-0.0564176759335001
0.82810704675286	-0.0563539980605609
0.82835704675286	-0.0562903797601183
0.82860704675286	-0.056226820964921
0.82885704675286	-0.0561633216077797
0.82910704675286	-0.0560998816215688
0.82935704675286	-0.0560365009392251
0.82960704675286	-0.0559731794937481
0.82985704675286	-0.0559099172181999
0.83010704675286	-0.0558467140457052
0.83035704675286	-0.0557835699094508
0.83060704675286	-0.055720484742687
0.83085704675286	-0.0556574584787251
0.83110704675286	-0.0555944910509395
0.83135704675286	-0.0555315823927666
0.83160704675286	-0.0554687324377048
0.83185704675286	-0.0554059411193147
0.83210704675286	-0.0553432083712188
0.83235704675286	-0.0552805341271014
0.83260704675286	-0.0552179183207092
0.83285704675286	-0.0551553608858499
0.83310704675286	-0.0550928617563933
0.83335704675286	-0.0550304208662711
0.83360704675286	-0.0549680381494759
0.83385704675286	-0.0549057135400625
0.83410704675286	-0.0548434469721465
0.83435704675286	-0.0547812383799055
0.83460704675286	-0.0547190876975777
0.83485704675286	-0.0546569948594631
0.83510704675286	-0.0545949597999224
0.83535704675286	-0.0545329824533778
0.83560704675286	-0.054471062754312
0.83585704675286	-0.0544092006372693
0.83610704675286	-0.0543473960368544
0.83635704675286	-0.0542856488877327
0.83660704675286	-0.0542239591246307
0.83685704675286	-0.0541623266823353
0.83710704675286	-0.0541007514956942
0.83735704675286	-0.0540392334996154
0.83760704675286	-0.0539777726290677
0.83785704675286	-0.0539163688190798
0.83810704675286	-0.0538550220047412
0.83835704675286	-0.0537937321212014
0.83860704675286	-0.05373249910367
0.83885704675286	-0.053671322887417
0.83910704675286	-0.0536102034077721
0.83935704675286	-0.0535491406001252
0.83960704675286	-0.0534881343999261
0.83985704675286	-0.0534271847426844
0.84010704675286	-0.0533662915639696
0.84035704675286	-0.0533054547994105
0.84060704675286	-0.0532446743846961
0.84085704675286	-0.0531839502555745
0.84110704675286	-0.0531232823478534
0.84135704675286	-0.0530626705974004
0.84160704675286	-0.0530021149401417
0.84185704675286	-0.0529416153120634
0.84210704675286	-0.0528811716492104
0.84235704675286	-0.0528207838876873
0.84260704675286	-0.0527604519636571
0.84285704675286	-0.0527001758133424
0.84310704675286	-0.0526399553730245
0.84335704675286	-0.0525797905790436
0.84360704675286	-0.0525196813677989
0.84385704675286	-0.0524596276757479
0.84410704675286	-0.0523996294394076
0.84435704675286	-0.0523396865953528
0.84460704675286	-0.0522797990802172
0.84485704675286	-0.052219966830693
0.84510704675286	-0.0521601897835309
0.84535704675286	-0.0521004678755398
0.84560704675286	-0.0520408010435869
0.84585704675286	-0.0519811892245977
0.84610704675286	-0.051921632355556
0.84635704675286	-0.0518621303735032
0.84660704675286	-0.0518026832155391
0.84685704675286	-0.0517432908188216
0.84710704675286	-0.051683953120566
0.84735704675286	-0.051624670058046
0.84760704675286	-0.0515654415685924
0.84785704675286	-0.0515062675895942
0.84810704675286	-0.0514471480584981
0.84835704675286	-0.0513880829128077
0.84860704675286	-0.0513290720900849
0.84885704675286	-0.0512701155279484
0.84910704675286	-0.0512112131640746
0.84935704675286	-0.0511523649361972
0.84960704675286	-0.0510935707821066
0.84985704675286	-0.0510348306396512
0.85010704675286	-0.0509761444467361
0.85035704675286	-0.0509175121413232
0.85060704675286	-0.0508589336614317
0.85085704675286	-0.0508004089451374
0.85110704675286	-0.0507419379305732
0.85135704675286	-0.0506835205559288
0.85160704675286	-0.0506251567594504
0.85185704675286	-0.050566846479441
0.85210704675286	-0.0505085896542598
0.85235704675286	-0.0504503862223231
0.85260704675286	-0.0503922361221034
0.85285704675286	-0.0503341392921292
0.85310704675286	-0.050276095670986
0.85335704675286	-0.0502181051973148
0.85360704675286	-0.0501601678098134
0.85385704675286	-0.0501022834472356
0.85410704675286	-0.0500444520483908
0.85435704675286	-0.049986673552145
0.85460704675286	-0.0499289478974198
0.85485704675286	-0.0498712750231925
0.85510704675286	-0.0498136548684966
0.85535704675286	-0.0497560873724212
0.85560704675286	-0.0496985724741109
0.85585704675286	-0.0496411101127659
0.85610704675286	-0.0495837002276421
0.85635704675286	-0.0495263427580511
0.85660704675286	-0.0494690376433592
0.85685704675286	-0.0494117848229887
0.85710704675286	-0.0493545842364166
0.85735704675286	-0.0492974358231761
0.85760704675286	-0.0492403395228545
0.85785704675286	-0.0491832952750947
0.85810704675286	-0.0491263030195944
0.85835704675286	-0.0490693626961066
0.85860704675286	-0.0490124742444388
0.85885704675286	-0.0489556376044537
0.85910704675286	-0.0488988527160685
0.85935704675286	-0.0488421195192551
0.85960704675286	-0.0487854379540404
0.85985704675286	-0.0487288079605054
0.86010704675286	-0.0486722294787861
0.86035704675286	-0.0486157024490724
0.86060704675286	-0.048559226811609
0.86085704675286	-0.0485028025066949
0.86110704675286	-0.0484464294746832
0.86135704675286	-0.0483901076559813
0.86160704675286	-0.0483338369910508
0.86185704675286	-0.0482776174204072
0.86210704675286	-0.0482214488846202
0.86235704675286	-0.0481653313243131
0.86260704675286	-0.0481092646801636
0.86285704675286	-0.048053248892903
0.86310704675286	-0.0479972839033162
0.86335704675286	-0.0479413696522419
0.86360704675286	-0.0478855060805726
0.86385704675286	-0.0478296931292541
0.86410704675286	-0.047773930739286
0.86435704675286	-0.0477182188517211
0.86460704675286	-0.0476625574076656
0.86485704675286	-0.0476069463482793
0.86510704675286	-0.0475513856147749
0.86535704675286	-0.0474958751484186
0.86560704675286	-0.0474404148905296
0.86585704675286	-0.0473850047824801
0.86610704675286	-0.0473296447656955
0.86635704675286	-0.0472743347816541
0.86660704675286	-0.0472190747718869
0.86685704675286	-0.0471638646779778
0.86710704675286	-0.0471087044415637
0.86735704675286	-0.0470535940043341
0.86760704675286	-0.046998533308031
0.86785704675286	-0.0469435222944489
0.86810704675286	-0.0468885609054353
0.86835704675286	-0.0468336490828896
0.86860704675286	-0.046778786768764
0.86885704675286	-0.0467239739050629
0.86910704675286	-0.0466692104338427
0.86935704675286	-0.0466144962972126
0.86960704675286	-0.0465598314373333
0.86985704675286	-0.0465052157964182
0.87010704675286	-0.0464506493167323
0.87035704675286	-0.0463961319405927
0.87060704675286	-0.0463416636103685
0.87085704675286	-0.0462872442684804
0.87110704675286	-0.0462328738574013
0.87135704675286	-0.0461785523196555
0.87160704675286	-0.0461242795978188
0.87185704675286	-0.0460700556345191
0.87210704675286	-0.0460158803724355
0.87235704675286	-0.0459617537542988
0.87260704675286	-0.0459076757228908
0.87285704675286	-0.0458536462210453
0.87310704675286	-0.0457996651916468
0.87335704675286	-0.0457457325776314
0.87360704675286	-0.0456918483219863
0.87385704675286	-0.0456380123677498
0.87410704675286	-0.0455842246580112
0.87435704675286	-0.0455304851359108
0.87460704675286	-0.0454767937446401
0.87485704675286	-0.0454231504274412
0.87510704675286	-0.0453695551276069
0.87535704675286	-0.0453160077884812
0.87560704675286	-0.0452625083534586
0.87585704675286	-0.0452090567659839
0.87610704675286	-0.0451556529695529
0.87635704675286	-0.0451022969077119
0.87660704675286	-0.0450489885240576
0.87685704675286	-0.0449957277622369
0.87710704675286	-0.0449425145659472
0.87735704675286	-0.0448893488789363
0.87760704675286	-0.044836230645002
0.87785704675286	-0.0447831598079925
0.87810704675286	-0.0447301363118058
0.87835704675286	-0.0446771601003902
0.87860704675286	-0.0446242311177439
0.87885704675286	-0.0445713493079152
0.87910704675286	-0.0445185146150018
0.87935704675286	-0.0444657269831517
0.87960704675286	-0.0444129863565624
0.87985704675286	-0.044360292679481
0.88010704675286	-0.0443076458962046
0.88035704675286	-0.0442550459510796
0.88060704675286	-0.0442024927885018
0.88085704675286	-0.0441499863529168
0.88110704675286	-0.0440975265888194
0.88135704675286	-0.0440451134407535
0.88160704675286	-0.0439927468533127
0.88185704675286	-0.0439404267711397
0.88210704675286	-0.0438881531389263
0.88235704675286	-0.0438359259014134
0.88260704675286	-0.0437837450033907
0.88285704675286	-0.0437316103896976
0.88310704675286	-0.0436795220052215
0.88335704675286	-0.0436274797948995
0.88360704675286	-0.0435754837037169
0.88385704675286	-0.043523533676708
0.88410704675286	-0.0434716296589561
0.88435704675286	-0.0434197715955925
0.88460704675286	-0.0433679594317976
0.88485704675286	-0.0433161931128
0.88510704675286	-0.043264472583877
0.88535704675286	-0.043212797790354
0.88560704675286	-0.0431611686776053
0.88585704675286	-0.0431095851910528
0.88610704675286	-0.0430580472761672
0.88635704675286	-0.0430065548784669
0.88660704675286	-0.0429551079435191
0.88685704675286	-0.0429037064169381
0.88710704675286	-0.0428523502443871
0.88735704675286	-0.0428010393715766
0.88760704675286	-0.0427497737442654
0.88785704675286	-0.0426985533082598
0.88810704675286	-0.0426473780094144
0.88835704675286	-0.042596247793631
0.88860704675286	-0.0425451626068591
0.88885704675286	-0.0424941223950961
0.88910704675286	-0.0424431271043866
0.88935704675286	-0.0423921766808231
0.88960704675286	-0.042341271070545
0.88985704675286	-0.0422904102197396
0.89010704675286	-0.0422395940746411
0.89035704675286	-0.0421888225815313
0.89060704675286	-0.0421380956867391
0.89085704675286	-0.0420874133366401
0.89110704675286	-0.0420367754776576
0.89135704675286	-0.0419861820562619
0.89160704675286	-0.0419356330189698
0.89185704675286	-0.0418851283123453
0.89210704675286	-0.0418346678829994
0.89235704675286	-0.0417842516775897
0.89260704675286	-0.0417338796428207
0.89285704675286	-0.0416835517254434
0.89310704675286	-0.0416332678722557
0.89335704675286	-0.0415830280301017
0.89360704675286	-0.0415328321458724
0.89385704675286	-0.0414826801665051
0.89410704675286	-0.0414325720389834
0.89435704675286	-0.0413825077103377
0.89460704675286	-0.0413324871276441
0.89485704675286	-0.0412825102380253
0.89510704675286	-0.0412325769886501
0.89535704675286	-0.0411826873267336
0.89560704675286	-0.0411328411995367
0.89585704675286	-0.0410830385543666
0.89610704675286	-0.0410332793385761
0.89635704675286	-0.0409835634995643
0.89660704675286	-0.0409338909847759
0.89685704675286	-0.0408842617417015
0.89710704675286	-0.0408346757178774
0.89735704675286	-0.0407851328608857
0.89760704675286	-0.040735633118354
0.89785704675286	-0.0406861764379554
0.89810704675286	-0.0406367627674087
0.89835704675286	-0.0405873920544783
0.89860704675286	-0.0405380642469737
0.89885704675286	-0.0404887792927496
0.89910704675286	-0.0404395371397067
0.89935704675286	-0.0403903377357903
0.89960704675286	-0.0403411810289912
0.89985704675286	-0.0402920669673451
0.90010704675286	-0.0402429954989332
0.90035704675286	-0.0401939665718811
0.90060704675286	-0.04014498013436
0.90085704675286	-0.0400960361345856
0.90110704675286	-0.0400471345208186
0.90135704675286	-0.0399982752413646
0.90160704675286	-0.0399494582445739
0.90185704675286	-0.0399006834788413
0.90210704675286	-0.0398519508926065
0.90235704675286	-0.0398032604343537
0.90260704675286	-0.0397546120526115
0.90285704675286	-0.0397060056959533
0.90310704675286	-0.0396574413129966
0.90335704675286	-0.0396089188524034
0.90360704675286	-0.0395604382628801
0.90385704675286	-0.0395119994931772
0.90410704675286	-0.0394636024920895
0.90435704675286	-0.0394152472084559
0.90460704675286	-0.0393669335911597
0.90485704675286	-0.0393186615891276
0.90510704675286	-0.0392704311513309
0.90535704675286	-0.0392222422267845
0.90560704675286	-0.0391740947645476
0.90585704675286	-0.0391259887137226
0.90610704675286	-0.039077924023456
0.90635704675286	-0.0390299006429383
0.90660704675286	-0.0389819185214032
0.90685704675286	-0.0389339776081284
0.90710704675286	-0.0388860778524347
0.90735704675286	-0.0388382192036869
0.90760704675286	-0.0387904016112929
0.90785704675286	-0.0387426250247043
0.90810704675286	-0.0386948893934157
0.90835704675286	-0.0386471946669654
0.90860704675286	-0.0385995407949346
0.90885704675286	-0.0385519277269476
0.90910704675286	-0.0385043554126726
0.90935704675286	-0.0384568238018198
0.90960704675286	-0.0384093328441433
0.90985704675286	-0.0383618824894396
0.91010704675286	-0.0383144726875485
0.91035704675286	-0.0382671033883524
0.91060704675286	-0.0382197745417767
0.91085704675286	-0.0381724860977894
0.91110704675286	-0.0381252380064016
0.91135704675286	-0.0380780302176665
0.91160704675286	-0.0380308626816802
0.91185704675286	-0.0379837353485813
0.91210704675286	-0.0379366481685512
0.91235704675286	-0.0378896010918134
0.91260704675286	-0.0378425940686334
0.91285704675286	-0.03779562704932
0.91310704675286	-0.0377486999842236
0.91335704675286	-0.037701812823737
0.91360704675286	-0.0376549655182953
0.91385704675286	-0.0376081580183757
0.91410704675286	-0.0375613902744972
0.91435704675286	-0.0375146622372213
0.91460704675286	-0.0374679738571511
0.91485704675286	-0.0374213250849316
0.91510704675286	-0.0373747158712501
0.91535704675286	-0.0373281461668353
0.91560704675286	-0.0372816159224578
0.91585704675286	-0.0372351250889298
0.91610704675286	-0.0371886736171055
0.91635704675286	-0.0371422614578805
0.91660704675286	-0.0370958885621916
0.91685704675286	-0.0370495548810177
0.91710704675286	-0.0370032603653789
0.91735704675286	-0.0369570049663367
0.91760704675286	-0.0369107886349939
0.91785704675286	-0.0368646113224945
0.91810704675286	-0.0368184729800244
0.91835704675286	-0.0367723735588097
0.91860704675286	-0.0367263130101184
0.91885704675286	-0.0366802912852591
0.91910704675286	-0.0366343083355818
0.91935704675286	-0.0365883641124776
0.91960704675286	-0.036542458567378
0.91985704675286	-0.0364965916517558
0.92010704675286	-0.0364507633171245
0.92035704675286	-0.0364049735150384
0.92060704675286	-0.0363592221970926
0.92085704675286	-0.0363135093149228
0.92110704675286	-0.0362678348202054
0.92135704675286	-0.0362221986646571
0.92160704675286	-0.0361766008000357
0.92185704675286	-0.0361310411781388
0.92210704675286	-0.0360855197508052
0.92235704675286	-0.0360400364699133
0.92260704675286	-0.0359945912873822
0.92285704675286	-0.0359491841551714
0.92310704675286	-0.0359038150252803
0.92335704675286	-0.0358584838497489
0.92360704675286	-0.0358131905806567
0.92385704675286	-0.0357679351701241
0.92410704675286	-0.0357227175703105
0.92435704675286	-0.0356775377334163
0.92460704675286	-0.035632395611681
0.92485704675286	-0.0355872911573845
0.92510704675286	-0.0355422243228463
0.92535704675286	-0.0354971950604256
0.92560704675286	-0.0354522033225217
0.92585704675286	-0.0354072490615732
0.92610704675286	-0.035362332230058
0.92635704675286	-0.0353174527804945
0.92660704675286	-0.03527261066544
0.92685704675286	-0.0352278058374909
0.92710704675286	-0.0351830382492839
0.92735704675286	-0.0351383078534945
0.92760704675286	-0.0350936146028378
0.92785704675286	-0.0350489584500679
0.92810704675286	-0.0350043393479781
0.92835704675286	-0.0349597572494012
0.92860704675286	-0.034915212107209
0.92885704675286	-0.034870703874312
0.92910704675286	-0.0348262325036603
0.92935704675286	-0.0347817979482424
0.92960704675286	-0.0347374001610864
0.92985704675286	-0.0346930390952584
0.93010704675286	-0.0346487147038639
0.93035704675286	-0.0346044269400472
0.93060704675286	-0.0345601757569911
0.93085704675286	-0.034515961107917
0.93110704675286	-0.0344717829460853
0.93135704675286	-0.0344276412247945
0.93160704675286	-0.034383535897382
0.93185704675286	-0.0343394669172236
0.93210704675286	-0.0342954342377332
0.93235704675286	-0.0342514378123634
0.93260704675286	-0.0342074775946051
0.93285704675286	-0.0341635535379874
0.93310704675286	-0.0341196655960777
0.93335704675286	-0.0340758137224814
0.93360704675286	-0.0340319978708423
0.93385704675286	-0.033988217994842
0.93410704675286	-0.0339444740482003
0.93435704675286	-0.033900765984675
0.93460704675286	-0.0338570937580617
0.93485704675286	-0.0338134573221939
0.93510704675286	-0.0337698566309432
0.93535704675286	-0.0337262916382186
0.93560704675286	-0.033682762297967
0.93585704675286	-0.0336392685641732
0.93610704675286	-0.0335958103908593
0.93635704675286	-0.0335523877320851
0.93660704675286	-0.0335090005419482
0.93685704675286	-0.0334656487745831
0.93710704675286	-0.0334223323841623
0.93735704675286	-0.0333790513248958
0.93760704675286	-0.0333358055510303
0.93785704675286	-0.0332925950168503
0.93810704675286	-0.0332494196766773
0.93835704675286	-0.0332062794848703
0.93860704675286	-0.0331631743958252
0.93885704675286	-0.033120104363975
0.93910704675286	-0.0330770693437901
0.93935704675286	-0.0330340692897774
0.93960704675286	-0.0329911041564811
0.93985704675286	-0.0329481738984823
0.94010704675286	-0.0329052784703988
0.94035704675286	-0.0328624178268853
0.94060704675286	-0.0328195919226335
0.94085704675286	-0.0327768007123714
0.94110704675286	-0.032734044150864
0.94135704675286	-0.0326913221929127
0.94160704675286	-0.0326486347933557
0.94185704675286	-0.0326059819070676
0.94210704675286	-0.0325633634889597
0.94235704675286	-0.0325207794939792
0.94260704675286	-0.0324782298771104
0.94285704675286	-0.0324357145933733
0.94310704675286	-0.0323932335978246
0.94335704675286	-0.032350786845557
0.94360704675286	-0.0323083742916999
0.94385704675286	-0.0322659958914179
0.94410704675286	-0.0322236515999126
0.94435704675286	-0.0321813413724215
0.94460704675286	-0.0321390651642177
0.94485704675286	-0.0320968229306105
0.94510704675286	-0.0320546146269453
0.94535704675286	-0.032012440208603
0.94560704675286	-0.0319702996310006
0.94585704675286	-0.0319281928495906
0.94610704675286	-0.0318861198198617
0.94635704675286	-0.0318440804973379
0.94660704675286	-0.0318020748375787
0.94685704675286	-0.0317601027961799
0.94710704675286	-0.0317181643287719
0.94735704675286	-0.0316762593910211
0.94760704675286	-0.0316343879386294
0.94785704675286	-0.0315925499273338
0.94810704675286	-0.0315507453129073
0.94835704675286	-0.0315089740511572
0.94860704675286	-0.0314672360979268
0.94885704675286	-0.0314255314090944
0.94910704675286	-0.0313838599405733
0.94935704675286	-0.0313422216483125
0.94960704675286	-0.0313006164882952
0.94985704675286	-0.0312590444165402
0.95010704675286	-0.0312175053891013
0.95035704675286	-0.0311759993620672
0.95060704675286	-0.0311345262915611
0.95085704675286	-0.0310930861337413
0.95110704675286	-0.0310516788448009
0.95135704675286	-0.0310103043809681
0.95160704675286	-0.0309689626985052
0.95185704675286	-0.0309276537537094
0.95210704675286	-0.0308863775029123
0.95235704675286	-0.0308451339024808
0.95260704675286	-0.0308039229088153
0.95285704675286	-0.0307627444783515
0.95310704675286	-0.0307215985675588
0.95335704675286	-0.030680485132942
0.95360704675286	-0.0306394041310387
0.95385704675286	-0.0305983555184224
0.95410704675286	-0.0305573392516998
0.95435704675286	-0.030516355287512
0.95460704675286	-0.0304754035825349
0.95485704675286	-0.0304344840934774
0.95510704675286	-0.0303935967770831
0.95535704675286	-0.0303527415901296
0.95560704675286	-0.0303119184894284
0.95585704675286	-0.030271127431825
0.95610704675286	-0.0302303683741984
0.95635704675286	-0.0301896412734622
0.95660704675286	-0.0301489460865625
0.95685704675286	-0.0301082827704807
0.95710704675286	-0.0300676512822305
0.95735704675286	-0.0300270515788605
0.95760704675286	-0.0299864836174518
0.95785704675286	-0.0299459473551197
0.95810704675286	-0.0299054427490125
0.95835704675286	-0.0298649697563128
0.95860704675286	-0.0298245283342357
0.95885704675286	-0.0297841184400302
0.95910704675286	-0.0297437400309787
0.95935704675286	-0.0297033930643966
0.95960704675286	-0.0296630774976323
0.95985704675286	-0.0296227932880681
0.96010704675286	-0.029582540393119
0.96035704675286	-0.0295423187702331
0.96060704675286	-0.0295021283768916
0.96085704675286	-0.0294619691706088
0.96110704675286	-0.029421841108932
0.96135704675286	-0.0293817441494413
0.96160704675286	-0.0293416782497499
0.96185704675286	-0.029301643367503
0.96210704675286	-0.0292616394603797
0.96235704675286	-0.0292216664860917
0.96260704675286	-0.0291817244023826
0.96285704675286	-0.0291418131670292
0.96310704675286	-0.0291019327378409
0.96335704675286	-0.0290620830726599
0.96360704675286	-0.0290222641293602
0.96385704675286	-0.0289824758658487
0.96410704675286	-0.0289427182400652
0.96435704675286	-0.028902991209981
0.96460704675286	-0.0288632947336004
0.96485704675286	-0.0288236287689596
0.96510704675286	-0.0287839932741275
0.96535704675286	-0.0287443882072045
0.96560704675286	-0.0287048135263241
0.96585704675286	-0.0286652691896511
0.96610704675286	-0.0286257551553829
0.96635704675286	-0.0285862713817484
0.96660704675286	-0.0285468178270091
0.96685704675286	-0.0285073944494583
0.96710704675286	-0.0284680012074209
0.96735704675286	-0.0284286380592536
0.96760704675286	-0.0283893049633454
0.96785704675286	-0.0283500018781169
0.96810704675286	-0.02831072876202
0.96835704675286	-0.0282714855735388
0.96860704675286	-0.0282322722711889
0.96885704675286	-0.0281930888135173
0.96910704675286	-0.0281539351591029
0.96935704675286	-0.0281148112665556
0.96960704675286	-0.0280757170945173
0.96985704675286	-0.0280366526016612
0.97010704675286	-0.0279976177466913
0.97035704675286	-0.0279586124883437
0.97060704675286	-0.0279196367853855
0.97085704675286	-0.0278806905966147
0.97110704675286	-0.0278417738808611
0.97135704675286	-0.0278028865969853
0.97160704675286	-0.0277640287038791
0.97185704675286	-0.0277252001604653
0.97210704675286	-0.0276864009256978
0.97235704675286	-0.0276476309585614
0.97260704675286	-0.0276088902180719
0.97285704675286	-0.0275701786632762
0.97310704675286	-0.0275314962532515
0.97335704675286	-0.0274928429471064
0.97360704675286	-0.0274542187039799
0.97385704675286	-0.0274156234830419
0.97410704675286	-0.027377057243493
0.97435704675286	-0.0273385199445643
0.97460704675286	-0.0273000115455173
0.97485704675286	-0.0272615320056447
0.97510704675286	-0.0272230812842691
0.97535704675286	-0.0271846593407441
0.97560704675286	-0.0271462661344527
0.97585704675286	-0.0271079016248095
0.97610704675286	-0.0270695657712589
0.97635704675286	-0.0270312585332754
0.97660704675286	-0.026992979870364
0.97685704675286	-0.0269547297420601
0.97710704675286	-0.0269165081079287
0.97735704675286	-0.0268783149275653
0.97760704675286	-0.0268401501605957
0.97785704675286	-0.0268020137666752
0.97810704675286	-0.0267639057054894
0.97835704675286	-0.0267258259367537
0.97860704675286	-0.0266877744202139
0.97885704675286	-0.0266497511156449
0.97910704675286	-0.0266117559828519
0.97935704675286	-0.0265737889816698
0.97960704675286	-0.0265358500719633
0.97985704675286	-0.0264979392136265
0.98010704675286	-0.0264600563665838
0.98035704675286	-0.0264222014907882
0.98060704675286	-0.0263843745462232
0.98085704675286	-0.0263465754929014
0.98110704675286	-0.026308804290865
0.98135704675286	-0.0262710609001857
0.98160704675286	-0.0262333452809642
0.98185704675286	-0.0261956573933313
0.98210704675286	-0.0261579971974462
0.98235704675286	-0.0261203646534982
0.98260704675286	-0.0260827597217053
0.98285704675286	-0.026045182362315
0.98310704675286	-0.0260076325356037
0.98335704675286	-0.025970110201877
0.98360704675286	-0.0259326153214697
0.98385704675286	-0.0258951478547454
0.98410704675286	-0.0258577077620968
0.98435704675286	-0.0258202950039457
0.98460704675286	-0.0257829095407424
0.98485704675286	-0.0257455513329664
0.98510704675286	-0.0257082203411257
0.98535704675286	-0.0256709165257576
0.98560704675286	-0.0256336398474274
0.98585704675286	-0.0255963902667296
0.98610704675286	-0.0255591677442873
0.98635704675286	-0.0255219722407521
0.98660704675286	-0.0254848037168043
0.98685704675286	-0.0254476621331523
0.98710704675286	-0.0254105474505334
0.98735704675286	-0.0253734596297135
0.98760704675286	-0.0253363986314863
0.98785704675286	-0.0252993644166739
0.98810704675286	-0.0252623569461276
0.98835704675286	-0.0252253761807261
0.98860704675286	-0.0251884220813764
0.98885704675286	-0.0251514946090142
0.98910704675286	-0.0251145937246026
0.98935704675286	-0.0250777193891337
0.98960704675286	-0.0250408715636269
0.98985704675286	-0.0250040502091299
0.99010704675286	-0.0249672552867186
0.99035704675286	-0.0249304867574965
0.99060704675286	-0.0248937445825951
0.99085704675286	-0.0248570287231739
0.99110704675286	-0.02482033914042
0.99135704675286	-0.0247836757955486
0.99160704675286	-0.0247470386498022
0.99185704675286	-0.0247104276644513
0.99210704675286	-0.0246738428007941
0.99235704675286	-0.0246372840201562
0.99260704675286	-0.0246007512838908
0.99285704675286	-0.024564244553379
0.99310704675286	-0.0245277637900286
0.99335704675286	-0.0244913089552757
0.99360704675286	-0.0244548800105834
0.99385704675286	-0.0244184769174422
0.99410704675286	-0.0243820996373699
0.99435704675286	-0.0243457481319116
0.99460704675286	-0.0243094223626399
0.99485704675286	-0.0242731222911542
0.99510704675286	-0.024236847879081
0.99535704675286	-0.024200599088075
0.99560704675286	-0.0241643758798161
0.99585704675286	-0.0241281782160132
0.99610704675286	-0.0240920060584008
0.99635704675286	-0.0240558593687409
0.99660704675286	-0.0240197381088227
0.99685704675286	-0.0239836422404618
0.99710704675286	-0.0239475717255006
0.99735704675286	-0.0239115265258087
0.99760704675286	-0.0238755066032826
0.99785704675286	-0.0238395119198446
0.99810704675286	-0.0238035424374448
0.99835704675286	-0.0237675981180591
0.99860704675286	-0.0237316789236903
0.99885704675286	-0.0236957848163682
0.99910704675286	-0.0236599157581484
0.99935704675286	-0.0236240717111132
0.999517785064645	-0.023601038857233
0.99967852337643	-0.0235780163169687
0.999839261688215	-0.0235550040802596
1	-0.0235320021370494


==> graphics/simulation-7.tsv <==
0.62182981812411	0.150000000000001
0.62182981812411	-0.149999999999999


==> graphics/simulation-8.tsv <==
0.62182981812411	0.164285030281663
0.62182981812411	-0.13692479928347


==> graphics/simulation-9.tsv <==
0	0.625830021575649
1	0.625830021575649


==> graphics/timer_2-1.tsv <==
0	0
0.001	0.001
0.002	0.002
0.003	0.003
0.004	0.004
0.005	0.005
0.006	0.006
0.007	0.007
0.008	0.008
0.009	0.009
0.01	0.01
0.011	0.011
0.012	0.012
0.013	0.013
0.014	0.014
0.015	0.015
0.016	0.016
0.017	0.017
0.018	0.018
0.019	0.019
0.02	0.02
0.021	0.021
0.022	0.022
0.023	0.023
0.024	0.024
0.025	0.025
0.026	0.026
0.027	0.027
0.028	0.028
0.029	0.029
0.03	0.03
0.031	0.031
0.032	0.032
0.033	0.033
0.034	0.034
0.035	0.035
0.036	0.036
0.037	0.037
0.038	0.038
0.039	0.039
0.04	0.04
0.041	0.041
0.042	0.042
0.043	0.043
0.044	0.044
0.045	0.045
0.046	0.046
0.047	0.047
0.048	0.048
0.049	0.049
0.05	0.05
0.051	0.051
0.052	0.052
0.053	0.053
0.054	0.054
0.055	0.055
0.056	0.056
0.057	0.057
0.058	0.058
0.059	0.059
0.06	0.06
0.061	0.061
0.062	0.062
0.063	0.063
0.064	0.064
0.065	0.065
0.066	0.066
0.067	0.067
0.068	0.068
0.069	0.069
0.07	0.07
0.071	0.071
0.072	0.072
0.073	0.073
0.074	0.074
0.075	0.075
0.076	0.076
0.077	0.077
0.078	0.078
0.079	0.079
0.08	0.08
0.081	0.081
0.082	0.082
0.083	0.083
0.084	0.084
0.085	0.085
0.086	0.086
0.087	0.087
0.088	0.088
0.089	0.089
0.09	0.09
0.091	0.091
0.092	0.092
0.093	0.093
0.094	0.094
0.095	0.095
0.096	0.096
0.097	0.097
0.098	0.098
0.099	0.099
0.1	0.1
0.101	0.101
0.102	0.102
0.103	0.103
0.104	0.104
0.105	0.105
0.106	0.106
0.107	0.107
0.108	0.108
0.109	0.109
0.11	0.11
0.111	0.111
0.112	0.112
0.113	0.113
0.114	0.114
0.115	0.115
0.116	0.116
0.117	0.117
0.118	0.118
0.119	0.119
0.12	0.12
0.121	0.121
0.122	0.122
0.123	0.123
0.124	0.124
0.125	0.125
0.126	0.126
0.127	0.127
0.128	0.128
0.129	0.129
0.13	0.13
0.131	0.131
0.132	0.132
0.133	0.133
0.134	0.134
0.135	0.135
0.136	0.136
0.137	0.137
0.138	0.138
0.139	0.139
0.14	0.14
0.141	0.141
0.142	0.142
0.143	0.143
0.144	0.144
0.145	0.145
0.146	0.146
0.147	0.147
0.148	0.148
0.149	0.149
0.15	0.15
0.151	0.151
0.152	0.152
0.153	0.153
0.154	0.154
0.155	0.155
0.156	0.156
0.157	0.157
0.158	0.158
0.159	0.159
0.16	0.16
0.161	0.161
0.162	0.162
0.163	0.163
0.164	0.164
0.165	0.165
0.166	0.166
0.167	0.167
0.168	0.168
0.169	0.169
0.17	0.17
0.171	0.171
0.172	0.172
0.173	0.173
0.174	0.174
0.175	0.175
0.176	0.176
0.177	0.177
0.178	0.178
0.179	0.179
0.18	0.18
0.181	0.181
0.182	0.182
0.183	0.183
0.184	0.184
0.185	0.185
0.186	0.186
0.187	0.187
0.188	0.188
0.189	0.189
0.19	0.19
0.191	0.191
0.192	0.192
0.193	0.193
0.194	0.194
0.195	0.195
0.196	0.196
0.197	0.197
0.198	0.198
0.199	0.199
0.2	0.2
0.201	0.201
0.202	0.202
0.203	0.203
0.204	0.204
0.205	0.205
0.206	0.206
0.207	0.207
0.208	0.208
0.209	0.209
0.21	0.21
0.211	0.211
0.212	0.212
0.213	0.213
0.214	0.214
0.215	0.215
0.216	0.216
0.217	0.217
0.218	0.218
0.219	0.219
0.22	0.22
0.221	0.221
0.222	0.222
0.223	0.223
0.224	0.224
0.225	0.225
0.226	0.226
0.227	0.227
0.228	0.228
0.229	0.229
0.23	0.23
0.231	0.231
0.232	0.232
0.233	0.233
0.234	0.234
0.235	0.235
0.236	0.236
0.237	0.237
0.238	0.238
0.239	0.239
0.24	0.24
0.241	0.241
0.242	0.242
0.243	0.243
0.244	0.244
0.245	0.245
0.246	0.246
0.247	0.247
0.248	0.248
0.249	0.249
0.25	0.25
0.251	0.251
0.252	0.252
0.253	0.253
0.254	0.254
0.255	0.255
0.256	0.256
0.257	0.257
0.258	0.258
0.259	0.259
0.26	0.26
0.261	0.261
0.262	0.262
0.263	0.263
0.264	0.264
0.265	0.265
0.266	0.266
0.267	0.267
0.268	0.268
0.269	0.269
0.27	0.27
0.271	0.271
0.272	0.272
0.273	0.273
0.274	0.274
0.275	0.275
0.276	0.276
0.277	0.277
0.278	0.278
0.279	0.279
0.28	0.28
0.281	0.281
0.282	0.282
0.283	0.283
0.284	0.284
0.285	0.285
0.286	0.286
0.287	0.287
0.288	0.288
0.289	0.289
0.29	0.29
0.291	0.291
0.292	0.292
0.293	0.293
0.294	0.294
0.295	0.295
0.296	0.296
0.297	0.297
0.298	0.298
0.299	0.299
0.3	0.3
0.301	0.301
0.302	0.302
0.303	0.303
0.304	0.304
0.305	0.305
0.306	0.306
0.307	0.307
0.308	0.308
0.309	0.309
0.31	0.31
0.311	0.311
0.312	0.312
0.313	0.313
0.314	0.314
0.315	0.315
0.316	0.316
0.317	0.317
0.318	0.318
0.319	0.319
0.32	0.32
0.321	0.321
0.322	0.322
0.323	0.323
0.324	0.324
0.325	0.325
0.326	0.326
0.327	0.327
0.328	0.328
0.329	0.329
0.33	0.33
0.331	0.331
0.332	0.332
0.333	0.333
0.334	0.334
0.335	0.335
0.336	0.336
0.337	0.337
0.338	0.338
0.339	0.339
0.34	0.34
0.341	0.341
0.342	0.342
0.343	0.343
0.344	0.344
0.345	0.345
0.346	0.346
0.347	0.347
0.348	0.348
0.349	0.349
0.35	0.35
0.351	0.351
0.352	0.352
0.353	0.353
0.354	0.354
0.355	0.355
0.356	0.356
0.357	0.357
0.358	0.358
0.359	0.359
0.36	0.36
0.361	0.361
0.362	0.362
0.363	0.363
0.364	0.364
0.365	0.365
0.366	0.366
0.367	0.367
0.368	0.368
0.369	0.369
0.37	0.37
0.371	0.371
0.372	0.372
0.373	0.373
0.374	0.374
0.375	0.375
0.376	0.376
0.377	0.377
0.378	0.378
0.379	0.379
0.38	0.38
0.381	0.381
0.382	0.382
0.383	0.383
0.384	0.384
0.385	0.385
0.386	0.386
0.387	0.387
0.388	0.388
0.389	0.389
0.39	0.39
0.391	0.391
0.392	0.392
0.393	0.393
0.394	0.394
0.395	0.395
0.396	0.396
0.397	0.397
0.398	0.398
0.399	0.399
0.4	0.4
0.401	0.401
0.402	0.402
0.403	0.403
0.404	0.404
0.405	0.405
0.406	0.406
0.407	0.407
0.408	0.408
0.409	0.409
0.41	0.41
0.411	0.411
0.412	0.412
0.413	0.413
0.414	0.414
0.415	0.415
0.416	0.416
0.417	0.417
0.418	0.418
0.419	0.419
0.42	0.42
0.421	0.421
0.422	0.422
0.423	0.423
0.424	0.424
0.425	0.425
0.426	0.426
0.427	0.427
0.428	0.428
0.429	0.429
0.43	0.43
0.431	0.431
0.432	0.432
0.433	0.433
0.434	0.434
0.435	0.435
0.436	0.436
0.437	0.437
0.438	0.438
0.439	0.439
0.44	0.44
0.441	0.441
0.442	0.442
0.443	0.443
0.444	0.444
0.445	0.445
0.446	0.446
0.447	0.447
0.448	0.448
0.449	0.449
0.45	0.45
0.451	0.451
0.452	0.452
0.453	0.453
0.454	0.454
0.455	0.455
0.456	0.456
0.457	0.457
0.458	0.458
0.459	0.459
0.46	0.46
0.461	0.461
0.462	0.462
0.463	0.463
0.464	0.464
0.465	0.465
0.466	0.466
0.467	0.467
0.468	0.468
0.469	0.469
0.47	0.47
0.471	0.471
0.472	0.472
0.473	0.473
0.474	0.474
0.475	0.475
0.476	0.476
0.477	0.477
0.478	0.478
0.479	0.479
0.48	0.48
0.481	0.481
0.482	0.482
0.483	0.483
0.484	0.484
0.485	0.485
0.486	0.486
0.487	0.487
0.488	0.488
0.489	0.489
0.49	0.49
0.491	0.491
0.492	0.492
0.493	0.493
0.494	0.494
0.495	0.495
0.496	0.496
0.497	0.497
0.498	0.498
0.499	0.499
0.5	0.5
0.501	0.501
0.502	0.502
0.503	0.503
0.504	0.504
0.505	0.505
0.506	0.506
0.507	0.507
0.508	0.508
0.509	0.509
0.51	0.51
0.511	0.511
0.512	0.512
0.513	0.513
0.514	0.514
0.515	0.515
0.516	0.516
0.517	0.517
0.518	0.518
0.519	0.519
0.52	0.52
0.521	0.521
0.522	0.522
0.523	0.523
0.524	0.524
0.525	0.525
0.526	0.526
0.527	0.527
0.528	0.528
0.529	0.529
0.53	0.53
0.531	0.531
0.532	0.532
0.533	0.533
0.534	0.534
0.535	0.535
0.536	0.536
0.537	0.537
0.538	0.538
0.539	0.539
0.54	0.54
0.541	0.541
0.542	0.542
0.543	0.543
0.544	0.544
0.545	0.545
0.546	0.546
0.547	0.547
0.548	0.548
0.549	0.549
0.55	0.55
0.551	0.551
0.552	0.552
0.553	0.553
0.554	0.554
0.555	0.555
0.556	0.556
0.557	0.557
0.558	0.558
0.559	0.559
0.56	0.56
0.561	0.561
0.562	0.562
0.563	0.563
0.564	0.564
0.565	0.565
0.566	0.566
0.567	0.567
0.568	0.568
0.569	0.569
0.57	0.57
0.571	0.571
0.572	0.572
0.573	0.573
0.574	0.574
0.575	0.575
0.576	0.576
0.577	0.577
0.578	0.578
0.579	0.579
0.58	0.58
0.581	0.581
0.582	0.582
0.583	0.583
0.584	0.584
0.585	0.585
0.586	0.586
0.587	0.587
0.588	0.588
0.589	0.589
0.59	0.59
0.591	0.591
0.592	0.592
0.593	0.593
0.594	0.594
0.595	0.595
0.596	0.596
0.597	0.597
0.598	0.598
0.599	0.599
0.6	0.6
0.601	0.601
0.602	0.602
0.603	0.603
0.604	0.604
0.605	0.605
0.606	0.606
0.607	0.607
0.608	0.608
0.609	0.609
0.61	0.61
0.611	0.611
0.612	0.612
0.613	0.613
0.614	0.614
0.615	0.615
0.616	0.616
0.617	0.617
0.618	0.618
0.619	0.619
0.62	0.62
0.621	0.621
0.622	0.622
0.623	0.623
0.624	0.624
0.625	0.625
0.626	0.626
0.627	0.627
0.628	0.628
0.629	0.629
0.63	0.63
0.631	0.631
0.632	0.632
0.633	0.633
0.634	0.634
0.635	0.635
0.636	0.636
0.637	0.637
0.638	0.638
0.639	0.639
0.64	0.64
0.641	0.641
0.642	0.642
0.643	0.643
0.644	0.644
0.645	0.645
0.646	0.646
0.647	0.647
0.648	0.648
0.649	0.649
0.65	0.65
0.651	0.651
0.652	0.652
0.653	0.653
0.654	0.654
0.655	0.655
0.656	0.656
0.657	0.657
0.658	0.658
0.659	0.659
0.66	0.66
0.661	0.661
0.662	0.662
0.663	0.663
0.664	0.664
0.665	0.665
0.666	0.666
0.667	0.667
0.668	0.668
0.669	0.669
0.67	0.67
0.671	0.671
0.672	0.672
0.673	0.673
0.674	0.674
0.675	0.675
0.676	0.676
0.677	0.677
0.678	0.678
0.679	0.679
0.68	0.68
0.681	0.681
0.682	0.682
0.683	0.683
0.684	0.684
0.685	0.685
0.686	0.686
0.687	0.687
0.688	0.688
0.689	0.689
0.69	0.69
0.691	0.691
0.692	0.692
0.693	0.693
0.694	0.694
0.695	0.695
0.696	0.696
0.697	0.697
0.698	0.698
0.699	0.699
0.7	0.7
0.701	0.701
0.702	0.702
0.703	0.703
0.704	0.704
0.705	0.705
0.706	0.706
0.707	0.707
0.708	0.708
0.709	0.709
0.71	0.71
0.711	0.711
0.712	0.712
0.713	0.713
0.714	0.714
0.715	0.715
0.716	0.716
0.717	0.717
0.718	0.718
0.719	0.719
0.72	0.72
0.721	0.721
0.722	0.722
0.723	0.723
0.724	0.724
0.725	0.725
0.726	0.726
0.727	0.727
0.728	0.728
0.729	0.729
0.73	0.73
0.731	0.731
0.732	0.732
0.733	0.733
0.734	0.734
0.735	0.735
0.736	0.736
0.737	0.737
0.738	0.738
0.739	0.739
0.74	0.74
0.741	0.741
0.742	0.742
0.743	0.743
0.744	0.744
0.745	0.745
0.746	0.746
0.747	0.747
0.748	0.748
0.749	0.749
0.75	0.75
0.751	0.751
0.752	0.752
0.753	0.753
0.754	0.754
0.755	0.755
0.756	0.756
0.757	0.757
0.758	0.758
0.759	0.759
0.76	0.76
0.761	0.761
0.762	0.762
0.763	0.763
0.764	0.764
0.765	0.765
0.766	0.766
0.767	0.767
0.768	0.768
0.769	0.769
0.77	0.77
0.771	0.771
0.772	0.772
0.773	0.773
0.774	0.774
0.775	0.775
0.776	0.776
0.777	0.777
0.778	0.778
0.779	0.779
0.78	0.78
0.781	0.781
0.782	0.782
0.783	0.783
0.784	0.784
0.785	0.785
0.786	0.786
0.787	0.787
0.788	0.788
0.789	0.789
0.79	0.79
0.791	0.791
0.792	0.792
0.793	0.793
0.794	0.794
0.795	0.795
0.796	0.796
0.797	0.797
0.798	0.798
0.799	0.799
0.8	0.8
0.801	0.801
0.802	0.802
0.803	0.803
0.804	0.804
0.805	0.805
0.806	0.806
0.807	0.807
0.808	0.808
0.809	0.809
0.81	0.81
0.811	0.811
0.812	0.812
0.813	0.813
0.814	0.814
0.815	0.815
0.816	0.816
0.817	0.817
0.818	0.818
0.819	0.819
0.82	0.82
0.821	0.821
0.822	0.822
0.823	0.823
0.824	0.824
0.825	0.825
0.826	0.826
0.827	0.827
0.828	0.828
0.829	0.829
0.83	0.83
0.831	0.831
0.832	0.832
0.833	0.833
0.834	0.834
0.835	0.835
0.836	0.836
0.837	0.837
0.838	0.838
0.839	0.839
0.84	0.84
0.841	0.841
0.842	0.842
0.843	0.843
0.844	0.844
0.845	0.845
0.846	0.846
0.847	0.847
0.848	0.848
0.849	0.849
0.85	0.85
0.851	0.851
0.852	0.852
0.853	0.853
0.854	0.854
0.855	0.855
0.856	0.856
0.857	0.857
0.858	0.858
0.859	0.859
0.86	0.86
0.861	0.861
0.862	0.862
0.863	0.863
0.864	0.864
0.865	0.865
0.866	0.866
0.867	0.867
0.868	0.868
0.869	0.869
0.87	0.87
0.871	0.871
0.872	0.872
0.873	0.873
0.874	0.874
0.875	0.875
0.876	0.876
0.877	0.877
0.878	0.878
0.879	0.879
0.88	0.88
0.881	0.881
0.882	0.882
0.883	0.883
0.884	0.884
0.885	0.885
0.886	0.886
0.887	0.887
0.888	0.888
0.889	0.889
0.89	0.89
0.891	0.891
0.892	0.892
0.893	0.893
0.894	0.894
0.895	0.895
0.896	0.896
0.897	0.897
0.898	0.898
0.899	0.899
0.9	0.9
0.901	0.901
0.902	0.902
0.903	0.903
0.904	0.904
0.905	0.905
0.906	0.906
0.907	0.907
0.908	0.908
0.909	0.909
0.91	0.91
0.911	0.911
0.912	0.912
0.913	0.913
0.914	0.914
0.915	0.915
0.916	0.916
0.917	0.917
0.918	0.918
0.919	0.919
0.92	0.92
0.921	0.921
0.922	0.922
0.923	0.923
0.924	0.924
0.925	0.925
0.926	0.926
0.927	0.927
0.928	0.928
0.929	0.929
0.93	0.93
0.931	0.931
0.932	0.932
0.933	0.933
0.934	0.934
0.935	0.935
0.936	0.936
0.937	0.937
0.938	0.938
0.939	0.939
0.94	0.94
0.941	0.941
0.942	0.942
0.943	0.943
0.944	0.944
0.945	0.945
0.946	0.946
0.947	0.947
0.948	0.948
0.949	0.949
0.95	0.95
0.951	0.951
0.952	0.952
0.953	0.953
0.954	0.954
0.955	0.955
0.956	0.956
0.957	0.957
0.958	0.958
0.959	0.959
0.96	0.96
0.961	0.961
0.962	0.962
0.963	0.963
0.964	0.964
0.965	0.965
0.966	0.966
0.967	0.967
0.968	0.968
0.969	0.969
0.97	0.97
0.971	0.971
0.972	0.972
0.973	0.973
0.974	0.974
0.975	0.975
0.976	0.976
0.977	0.977
0.978	0.978
0.979	0.979
0.98	0.98
0.981	0.981
0.982	0.982
0.983	0.983
0.984	0.984
0.985	0.985
0.986	0.986
0.987	0.987
0.988	0.988
0.989	0.989
0.99	0.99
0.991	0.991
0.992	0.992
0.993	0.993
0.994	0.994
0.995	0.995
0.996	0.996
0.997	0.997
0.998	0.998
0.999	0.999
1	1
1.001	1.001
1.002	1.002
1.003	1.003
1.004	1.004
1.005	1.005
1.006	1.006
1.007	1.007
1.008	1.008
1.009	1.009
1.01	1.01
1.011	1.011
1.012	1.012
1.013	1.013
1.014	1.014
1.015	1.015
1.016	1.016
1.017	1.017
1.018	1.018
1.019	1.019
1.02	1.02
1.021	1.021
1.022	1.022
1.023	1.023
1.024	1.024
1.025	1.025
1.026	1.026
1.027	1.027
1.028	1.028
1.029	1.029
1.03	1.03
1.031	1.031
1.032	1.032
1.033	1.033
1.034	1.034
1.035	1.035
1.036	1.036
1.037	1.037
1.038	1.038
1.039	1.039
1.04	1.04
1.041	1.041
1.042	1.042
1.043	1.043
1.044	1.044
1.045	1.045
1.046	1.046
1.047	1.047
1.048	1.048
1.049	1.049
1.05	1.05
1.051	1.051
1.052	1.052
1.053	1.053
1.054	1.054
1.055	1.055
1.056	1.056
1.057	1.057
1.058	1.058
1.059	1.059
1.06	1.06
1.061	1.061
1.062	1.062
1.063	1.063
1.064	1.064
1.065	1.065
1.066	1.066
1.067	1.067
1.068	1.068
1.069	1.069
1.07	1.07
1.071	1.071
1.072	1.072
1.073	1.073
1.074	1.074
1.075	1.075
1.076	1.076
1.077	1.077
1.078	1.078
1.079	1.079
1.08	1.08
1.081	1.081
1.082	1.082
1.083	1.083
1.084	1.084
1.085	1.085
1.086	1.086
1.087	1.087
1.088	1.088
1.089	1.089
1.09	1.09
1.091	1.091
1.092	1.092
1.093	1.093
1.094	1.094
1.095	1.095
1.096	1.096
1.097	1.097
1.098	1.098
1.099	1.099
1.1	1.1
1.101	1.101
1.102	1.102
1.103	1.103
1.104	1.104
1.105	1.105
1.106	1.106
1.107	1.107
1.108	1.108
1.109	1.109
1.11	1.11
1.111	1.111
1.112	1.112
1.113	1.113
1.114	1.114
1.115	1.115
1.116	1.116
1.117	1.117
1.118	1.118
1.119	1.119
1.12	1.12
1.121	1.121
1.122	1.122
1.123	1.123
1.124	1.124
1.125	1.125
1.126	1.126
1.127	1.127
1.128	1.128
1.129	1.129
1.13	1.13
1.131	1.131
1.132	1.132
1.133	1.133
1.134	1.134
1.135	1.135
1.136	1.136
1.137	1.137
1.138	1.138
1.139	1.139
1.14	1.14
1.141	1.141
1.142	1.142
1.143	1.143
1.144	1.144
1.145	1.145
1.146	1.146
1.147	1.147
1.148	1.148
1.149	1.149
1.15	1.15
1.151	1.151
1.152	1.152
1.153	1.153
1.154	1.154
1.155	1.155
1.156	1.156
1.157	1.157
1.158	1.158
1.159	1.159
1.16	1.16
1.161	1.161
1.162	1.162
1.163	1.163
1.164	1.164
1.165	1.165
1.166	1.166
1.167	1.167
1.168	1.168
1.169	1.169
1.17	1.17
1.171	1.171
1.172	1.172
1.173	1.173
1.174	1.174
1.175	1.175
1.176	1.176
1.177	1.177
1.178	1.178
1.179	1.179
1.18	1.18
1.181	1.181
1.182	1.182
1.183	1.183
1.184	1.184
1.185	1.185
1.186	1.186
1.187	1.187
1.188	1.188
1.189	1.189
1.19	1.19
1.191	1.191
1.192	1.192
1.193	1.193
1.194	1.194
1.195	1.195
1.196	1.196
1.197	1.197
1.198	1.198
1.199	1.199
1.2	1.2
1.201	1.201
1.202	1.202
1.203	1.203
1.204	1.204
1.205	1.205
1.206	1.206
1.207	1.207
1.208	1.208
1.209	1.209
1.21	1.21
1.211	1.211
1.212	1.212
1.213	1.213
1.214	1.214
1.215	1.215
1.216	1.216
1.217	1.217
1.218	1.218
1.219	1.219
1.22	1.22
1.221	1.221
1.222	1.222
1.223	1.223
1.224	1.224
1.225	1.225
1.226	1.226
1.227	1.227
1.228	1.228
1.229	1.229
1.23	1.23
1.231	1.231
1.232	1.232
1.233	1.233
1.234	1.234
1.235	1.235
1.236	1.236
1.237	1.237
1.238	1.238
1.239	1.239
1.24	1.24
1.241	1.241
1.242	1.242
1.243	1.243
1.244	1.244
1.245	1.245
1.246	1.246
1.247	1.247
1.248	1.248
1.249	1.249
1.25	1.25
1.251	1.251
1.252	1.252
1.253	1.253
1.254	1.254
1.255	1.255
1.256	1.256
1.257	1.257
1.258	1.258
1.259	1.259
1.26	1.26
1.261	1.261
1.262	1.262
1.263	1.263
1.264	1.264
1.265	1.265
1.266	1.266
1.267	1.267
1.268	1.268
1.269	1.269
1.27	1.27
1.271	1.271
1.272	1.272
1.273	1.273
1.274	1.274
1.275	1.275
1.276	1.276
1.277	1.277
1.278	1.278
1.279	1.279
1.28	1.28
1.281	1.281
1.282	1.282
1.283	1.283
1.284	1.284
1.285	1.285
1.286	1.286
1.287	1.287
1.288	1.288
1.289	1.289
1.29	1.29
1.291	1.291
1.292	1.292
1.293	1.293
1.294	1.294
1.295	1.295
1.296	1.296
1.297	1.297
1.298	1.298
1.299	1.299
1.3	1.3
1.301	1.301
1.302	1.302
1.303	1.303
1.304	1.304
1.305	1.305
1.306	1.306
1.307	1.307
1.308	1.308
1.309	1.309
1.31	1.31
1.311	1.311
1.312	1.312
1.313	1.313
1.314	1.314
1.315	1.315
1.316	1.316
1.317	1.317
1.318	1.318
1.319	1.319
1.32	1.32
1.321	1.321
1.322	1.322
1.323	1.323
1.324	1.324
1.325	1.325
1.326	1.326
1.327	1.327
1.328	1.328
1.329	1.329
1.33	1.33
1.331	1.331
1.332	1.332
1.333	1.333
1.334	1.334
1.335	1.335
1.336	1.336
1.337	1.337
1.338	1.338
1.339	1.339
1.34	1.34
1.341	1.341
1.342	1.342
1.343	1.343
1.344	1.344
1.345	1.345
1.346	1.346
1.347	1.347
1.348	1.348
1.349	1.349
1.35	1.35
1.351	1.351
1.352	1.352
1.353	1.353
1.354	1.354
1.355	1.355
1.356	1.356
1.357	1.357
1.358	1.358
1.359	1.359
1.36	1.36
1.361	1.361
1.362	1.362
1.363	1.363
1.364	1.364
1.365	1.365
1.366	1.366
1.367	1.367
1.368	1.368
1.369	1.369
1.37	1.37
1.371	1.371
1.372	1.372
1.373	1.373
1.374	1.374
1.375	1.375
1.376	1.376
1.377	1.377
1.378	1.378
1.379	1.379
1.38	1.38
1.381	1.381
1.382	1.382
1.383	1.383
1.384	1.384
1.385	1.385
1.386	1.386
1.387	1.387
1.388	1.388
1.389	1.389
1.39	1.39
1.391	1.391
1.392	1.392
1.393	1.393
1.394	1.394
1.395	1.395
1.396	1.396
1.397	1.397
1.398	1.398
1.399	1.399
1.4	1.4
1.401	1.401
1.402	1.402
1.403	1.403
1.404	1.404
1.405	1.405
1.406	1.406
1.407	1.407
1.408	1.408
1.409	1.409
1.41	1.41
1.411	1.411
1.412	1.412
1.413	1.413
1.414	1.414
1.415	1.415
1.416	1.416
1.417	1.417
1.418	1.418
1.419	1.419
1.42	1.42
1.421	1.421
1.422	1.422
1.423	1.423
1.424	1.424
1.425	1.425
1.426	1.426
1.427	1.427
1.428	1.428
1.429	1.429
1.43	1.43
1.431	1.431
1.432	1.432
1.433	1.433
1.434	1.434
1.435	1.435
1.436	1.436
1.437	1.437
1.438	1.438
1.439	1.439
1.44	1.44
1.441	1.441
1.442	1.442
1.443	1.443
1.444	1.444
1.445	1.445
1.446	1.446
1.447	1.447
1.448	1.448
1.449	1.449
1.45	1.45
1.451	1.451
1.452	1.452
1.453	1.453
1.454	1.454
1.455	1.455
1.456	1.456
1.457	1.457
1.458	1.458
1.459	1.459
1.46	1.46
1.461	1.461
1.462	1.462
1.463	1.463
1.464	1.464
1.465	1.465
1.466	1.466
1.467	1.467
1.468	1.468
1.469	1.469
1.47	1.47
1.471	1.471
1.472	1.472
1.473	1.473
1.474	1.474
1.475	1.475
1.476	1.476
1.477	1.477
1.478	1.478
1.479	1.479
1.48	1.48
1.481	1.481
1.482	1.482
1.483	1.483
1.484	1.484
1.485	1.485
1.486	1.486
1.487	1.487
1.488	1.488
1.489	1.489
1.49	1.49
1.491	1.491
1.492	1.492
1.493	1.493
1.494	1.494
1.495	1.495
1.496	1.496
1.497	1.497
1.498	1.498
1.499	1.499
1.5	1.5
1.501	1.501
1.502	1.502
1.503	1.503
1.504	1.504
1.505	1.505
1.506	1.506
1.507	1.507
1.508	1.508
1.509	1.509
1.51	1.51
1.511	1.511
1.512	1.512
1.513	1.513
1.514	1.514
1.515	1.515
1.516	1.516
1.517	1.517
1.518	1.518
1.519	1.519
1.52	1.52
1.521	1.521
1.522	1.522
1.523	1.523
1.524	1.524
1.525	1.525
1.526	1.526
1.527	1.527
1.528	1.528
1.529	1.529
1.53	1.53
1.531	1.531
1.532	1.532
1.533	1.533
1.534	1.534
1.535	1.535
1.536	1.536
1.537	1.537
1.538	1.538
1.539	1.539
1.54	1.54
1.541	1.541
1.542	1.542
1.543	1.543
1.544	1.544
1.545	1.545
1.546	1.546
1.547	1.547
1.548	1.548
1.549	1.549
1.55	1.55
1.551	1.551
1.552	1.552
1.553	1.553
1.554	1.554
1.555	1.555
1.556	1.556
1.557	1.557
1.558	1.558
1.559	1.559
1.56	1.56
1.561	1.561
1.562	1.562
1.563	1.563
1.564	1.564
1.565	1.565
1.566	1.566
1.567	1.567
1.568	1.568
1.569	1.569
1.57	1.57
1.571	1.571
1.572	1.572
1.573	1.573
1.574	1.574
1.575	1.575
1.576	1.576
1.577	1.577
1.578	1.578
1.579	1.579
1.58	1.58
1.581	1.581
1.582	1.582
1.583	1.583
1.584	1.584
1.585	1.585
1.586	1.586
1.587	1.587
1.588	1.588
1.589	1.589
1.59	1.59
1.591	1.591
1.592	1.592
1.593	1.593
1.594	1.594
1.595	1.595
1.596	1.596
1.597	1.597
1.598	1.598
1.599	1.599
1.6	1.6
1.601	1.601
1.602	1.602
1.603	1.603
1.604	1.604
1.605	1.605
1.606	1.606
1.607	1.607
1.608	1.608
1.609	1.609
1.61	1.61
1.611	1.611
1.612	1.612
1.613	1.613
1.614	1.614
1.615	1.615
1.616	1.616
1.617	1.617
1.618	1.618
1.619	1.619
1.62	1.62
1.621	1.621
1.622	1.622
1.623	1.623
1.624	1.624
1.625	1.625
1.626	1.626
1.627	1.627
1.628	1.628
1.629	1.629
1.63	1.63
1.631	1.631
1.632	1.632
1.633	1.633
1.634	1.634
1.635	1.635
1.636	1.636
1.637	1.637
1.638	1.638
1.639	1.639
1.64	1.64
1.641	1.641
1.642	1.642
1.643	1.643
1.644	1.644
1.645	1.645
1.646	1.646
1.647	1.647
1.648	1.648
1.649	1.649
1.65	1.65
1.651	1.651
1.652	1.652
1.653	1.653
1.654	1.654
1.655	1.655
1.656	1.656
1.657	1.657
1.658	1.658
1.659	1.659
1.66	1.66
1.661	1.661
1.662	1.662
1.663	1.663
1.664	1.664
1.665	1.665
1.666	1.666
1.667	1.667
1.668	1.668
1.669	1.669
1.67	1.67
1.671	1.671
1.672	1.672
1.673	1.673
1.674	1.674
1.675	1.675
1.676	1.676
1.677	1.677
1.678	1.678
1.679	1.679
1.68	1.68
1.681	1.681
1.682	1.682
1.683	1.683
1.684	1.684
1.685	1.685
1.686	1.686
1.687	1.687
1.688	1.688
1.689	1.689
1.69	1.69
1.691	1.691
1.692	1.692
1.693	1.693
1.694	1.694
1.695	1.695
1.696	1.696
1.697	1.697
1.698	1.698
1.699	1.699
1.7	1.7
1.701	1.701
1.702	1.702
1.703	1.703
1.704	1.704
1.705	1.705
1.706	1.706
1.707	1.707
1.708	1.708
1.709	1.709
1.71	1.71
1.711	1.711
1.712	1.712
1.713	1.713
1.714	1.714
1.715	1.715
1.716	1.716
1.717	1.717
1.718	1.718
1.719	1.719
1.72	1.72
1.721	1.721
1.722	1.722
1.723	1.723
1.724	1.724
1.725	1.725
1.726	1.726
1.727	1.727
1.728	1.728
1.729	1.729
1.73	1.73
1.731	1.731
1.732	1.732
1.733	1.733
1.734	1.734
1.735	1.735
1.736	1.736
1.737	1.737
1.738	1.738
1.739	1.739
1.74	1.74
1.741	1.741
1.742	1.742
1.743	1.743
1.744	1.744
1.745	1.745
1.746	1.746
1.747	1.747
1.748	1.748
1.749	1.749
1.75	1.75
1.751	1.751
1.752	1.752
1.753	1.753
1.754	1.754
1.755	1.755
1.756	1.756
1.757	1.757
1.758	1.758
1.759	1.759
1.76	1.76
1.761	1.761
1.762	1.762
1.763	1.763
1.764	1.764
1.765	1.765
1.766	1.766
1.767	1.767
1.768	1.768
1.769	1.769
1.77	1.77
1.771	1.771
1.772	1.772
1.773	1.773
1.774	1.774
1.775	1.775
1.776	1.776
1.777	1.777
1.778	1.778
1.779	1.779
1.78	1.78
1.781	1.781
1.782	1.782
1.783	1.783
1.784	1.784
1.785	1.785
1.786	1.786
1.787	1.787
1.788	1.788
1.789	1.789
1.79	1.79
1.791	1.791
1.792	1.792
1.793	1.793
1.794	1.794
1.795	1.795
1.796	1.796
1.797	1.797
1.798	1.798
1.799	1.799
1.8	1.8
1.801	1.801
1.802	1.802
1.803	1.803
1.804	1.804
1.805	1.805
1.806	1.806
1.807	1.807
1.808	1.808
1.809	1.809
1.81	1.81
1.811	1.811
1.812	1.812
1.813	1.813
1.814	1.814
1.815	1.815
1.816	1.816
1.817	1.817
1.818	1.818
1.819	1.819
1.82	1.82
1.821	1.821
1.822	1.822
1.823	1.823
1.824	1.824
1.825	1.825
1.826	1.826
1.827	1.827
1.828	1.828
1.829	1.829
1.83	1.83
1.831	1.831
1.832	1.832
1.833	1.833
1.834	1.834
1.835	1.835
1.836	1.836
1.837	1.837
1.838	1.838
1.839	1.839
1.84	1.84
1.841	1.841
1.842	1.842
1.843	1.843
1.844	1.844
1.845	1.845
1.846	1.846
1.847	1.847
1.848	1.848
1.849	1.849
1.85	1.85
1.851	1.851
1.852	1.852
1.853	1.853
1.854	1.854
1.855	1.855
1.856	1.856
1.857	1.857
1.858	1.858
1.859	1.859
1.86	1.86
1.861	1.861
1.862	1.862
1.863	1.863
1.864	1.864
1.865	1.865
1.866	1.866
1.867	1.867
1.868	1.868
1.869	1.869
1.87	1.87
1.871	1.871
1.872	1.872
1.873	1.873
1.874	1.874
1.875	1.875
1.876	1.876
1.877	1.877
1.878	1.878
1.879	1.879
1.88	1.88
1.881	1.881
1.882	1.882
1.883	1.883
1.884	1.884
1.885	1.885
1.886	1.886
1.887	1.887
1.888	1.888
1.889	1.889
1.89	1.89
1.891	1.891
1.892	1.892
1.893	1.893
1.894	1.894
1.895	1.895
1.896	1.896
1.897	1.897
1.898	1.898
1.899	1.899
1.9	1.9
1.901	1.901
1.902	1.902
1.903	1.903
1.904	1.904
1.905	1.905
1.906	1.906
1.907	1.907
1.908	1.908
1.909	1.909
1.91	1.91
1.911	1.911
1.912	1.912
1.913	1.913
1.914	1.914
1.915	1.915
1.916	1.916
1.917	1.917
1.918	1.918
1.919	1.919
1.92	1.92
1.921	1.921
1.922	1.922
1.923	1.923
1.924	1.924
1.925	1.925
1.926	1.926
1.927	1.927
1.928	1.928
1.929	1.929
1.93	1.93
1.931	1.931
1.932	1.932
1.933	1.933
1.934	1.934
1.935	1.935
1.936	1.936
1.937	1.937
1.938	1.938
1.939	1.939
1.94	1.94
1.941	1.941
1.942	1.942
1.943	1.943
1.944	1.944
1.945	1.945
1.946	1.946
1.947	1.947
1.948	1.948
1.949	1.949
1.95	1.95
1.951	1.951
1.952	1.952
1.953	1.953
1.954	1.954
1.955	1.955
1.956	1.956
1.957	1.957
1.958	1.958
1.959	1.959
1.96	1.96
1.961	1.961
1.962	1.962
1.963	1.963
1.964	1.964
1.965	1.965
1.966	1.966
1.967	1.967
1.968	1.968
1.969	1.969
1.97	1.97
1.971	1.971
1.972	1.972
1.973	1.973
1.974	1.974
1.975	1.975
1.976	1.976
1.977	1.977
1.978	1.978
1.979	1.979
1.98	1.98
1.981	1.981
1.982	1.982
1.983	1.983
1.984	1.984
1.985	1.985
1.986	1.986
1.987	1.987
1.988	1.988
1.989	1.989
1.99	1.99
1.991	1.991
1.992	1.992
1.993	1.993
1.994	1.994
1.995	1.995
1.996	1.996
1.997	1.997
1.998	1.998
1.999	1.999
2	2
2.001	2.001
2.002	2.002
2.003	2.003
2.004	2.004
2.005	2.005
2.006	2.006
2.007	2.007
2.008	2.008
2.009	2.009
2.01	2.01
2.011	2.011
2.012	2.012
2.013	2.013
2.014	2.014
2.015	2.015
2.016	2.016
2.017	2.017
2.018	2.018
2.019	2.019
2.02	2.02
2.021	2.021
2.022	2.022
2.023	2.023
2.024	2.024
2.025	2.025
2.026	2.026
2.027	2.027
2.028	2.028
2.029	2.029
2.03	2.03
2.031	2.031
2.032	2.032
2.033	2.033
2.034	2.034
2.035	2.035
2.036	2.036
2.037	2.037
2.038	2.038
2.039	2.039
2.04	2.04
2.041	2.041
2.042	2.042
2.043	2.043
2.044	2.044
2.045	2.045
2.046	2.046
2.047	2.047
2.048	2.048
2.049	2.049
2.05	2.05
2.051	2.051
2.052	2.052
2.053	2.053
2.054	2.054
2.055	2.055
2.056	2.056
2.057	2.057
2.058	2.058
2.059	2.059
2.06	2.06
2.061	2.061
2.062	2.062
2.063	2.063
2.064	2.064
2.065	2.065
2.066	2.066
2.067	2.067
2.068	2.068
2.069	2.069
2.07	2.07
2.071	2.071
2.072	2.072
2.073	2.073
2.074	2.074
2.075	2.075
2.076	2.076
2.077	2.077
2.078	2.078
2.079	2.079
2.08	2.08
2.081	2.081
2.082	2.082
2.083	2.083
2.084	2.084
2.085	2.085
2.086	2.086
2.087	2.087
2.088	2.088
2.089	2.089
2.09	2.09
2.091	2.091
2.092	2.092
2.093	2.093
2.094	2.094
2.095	2.095
2.096	2.096
2.097	2.097
2.098	2.098
2.099	2.099
2.1	2.1
2.101	2.101
2.102	2.102
2.103	2.103
2.104	2.104
2.105	2.105
2.106	2.106
2.107	2.107
2.108	2.108
2.109	2.109
2.11	2.11
2.111	2.111
2.112	2.112
2.113	2.113
2.114	2.114
2.115	2.115
2.116	2.116
2.117	2.117
2.118	2.118
2.119	2.119
2.12	2.12
2.121	2.121
2.122	2.122
2.123	2.123
2.124	2.124
2.125	2.125
2.126	2.126
2.127	2.127
2.128	2.128
2.129	2.129
2.13	2.13
2.131	2.131
2.132	2.132
2.133	2.133
2.134	2.134
2.135	2.135
2.136	2.136
2.137	2.137
2.138	2.138
2.139	2.139
2.14	2.14
2.141	2.141
2.142	2.142
2.143	2.143
2.144	2.144
2.145	2.145
2.146	2.146
2.147	2.147
2.148	2.148
2.149	2.149
2.15	2.15
2.151	2.151
2.152	2.152
2.153	2.153
2.154	2.154
2.155	2.155
2.156	2.156
2.157	2.157
2.158	2.158
2.159	2.159
2.16	2.16
2.161	2.161
2.162	2.162
2.163	2.163
2.164	2.164
2.165	2.165
2.166	2.166
2.167	2.167
2.168	2.168
2.169	2.169
2.17	2.17
2.171	2.171
2.172	2.172
2.173	2.173
2.174	2.174
2.175	2.175
2.176	2.176
2.177	2.177
2.178	2.178
2.179	2.179
2.18	2.18
2.181	2.181
2.182	2.182
2.183	2.183
2.184	2.184
2.185	2.185
2.186	2.186
2.187	2.187
2.188	2.188
2.189	2.189
2.19	2.19
2.191	2.191
2.192	2.192
2.193	2.193
2.194	2.194
2.195	2.195
2.196	2.196
2.197	2.197
2.198	2.198
2.199	2.199
2.2	2.2
2.201	2.201
2.202	2.202
2.203	2.203
2.204	2.204
2.205	2.205
2.206	2.206
2.207	2.207
2.208	2.208
2.209	2.209
2.21	2.21
2.211	2.211
2.212	2.212
2.213	2.213
2.214	2.214
2.215	2.215
2.216	2.216
2.217	2.217
2.218	2.218
2.219	2.219
2.22	2.22
2.221	2.221
2.222	2.222
2.223	2.223
2.224	2.224
2.225	2.225
2.226	2.226
2.227	2.227
2.228	2.228
2.229	2.229
2.23	2.23
2.231	2.231
2.232	2.232
2.233	2.233
2.234	2.234
2.235	2.235
2.236	2.236
2.237	2.237
2.238	2.238
2.239	2.239
2.24	2.24
2.241	2.241
2.242	2.242
2.243	2.243
2.244	2.244
2.245	2.245
2.246	2.246
2.247	2.247
2.248	2.248
2.249	2.249
2.25	2.25
2.251	2.251
2.252	2.252
2.253	2.253
2.254	2.254
2.255	2.255
2.256	2.256
2.257	2.257
2.258	2.258
2.259	2.259
2.26	2.26
2.261	2.261
2.262	2.262
2.263	2.263
2.264	2.264
2.265	2.265
2.266	2.266
2.267	2.267
2.268	2.268
2.269	2.269
2.27	2.27
2.271	2.271
2.272	2.272
2.273	2.273
2.274	2.274
2.275	2.275
2.276	2.276
2.277	2.277
2.278	2.278
2.279	2.279
2.28	2.28
2.281	2.281
2.282	2.282
2.283	2.283
2.284	2.284
2.285	2.285
2.286	2.286
2.287	2.287
2.288	2.288
2.289	2.289
2.29	2.29
2.291	2.291
2.292	2.292
2.293	2.293
2.294	2.294
2.295	2.295
2.296	2.296
2.297	2.297
2.298	2.298
2.299	2.299
2.3	2.3
2.301	2.301
2.302	2.302
2.303	2.303
2.304	2.304
2.305	2.305
2.306	2.306
2.307	2.307
2.308	2.308
2.309	2.309
2.31	2.31
2.311	2.311
2.312	2.312
2.313	2.313
2.314	2.314
2.315	2.315
2.316	2.316
2.317	2.317
2.318	2.318
2.319	2.319
2.32	2.32
2.321	2.321
2.322	2.322
2.323	2.323
2.324	2.324
2.325	2.325
2.326	2.326
2.327	2.327
2.328	2.328
2.329	2.329
2.33	2.33
2.331	2.331
2.332	2.332
2.333	2.333
2.334	2.334
2.335	2.335
2.336	2.336
2.337	2.337
2.338	2.338
2.339	2.339
2.34	2.34
2.341	2.341
2.342	2.342
2.343	2.343
2.344	2.344
2.345	2.345
2.346	2.346
2.347	2.347
2.348	2.348
2.349	2.349
2.35	2.35
2.351	2.351
2.352	2.352
2.353	2.353
2.354	2.354
2.355	2.355
2.356	2.356
2.357	2.357
2.358	2.358
2.359	2.359
2.36	2.36
2.361	2.361
2.362	2.362
2.363	2.363
2.364	2.364
2.365	2.365
2.366	2.366
2.367	2.367
2.368	2.368
2.369	2.369
2.37	2.37
2.371	2.371
2.372	2.372
2.373	2.373
2.374	2.374
2.375	2.375
2.376	2.376
2.377	2.377
2.378	2.378
2.379	2.379
2.38	2.38
2.381	2.381
2.382	2.382
2.383	2.383
2.384	2.384
2.385	2.385
2.386	2.386
2.387	2.387
2.388	2.388
2.389	2.389
2.39	2.39
2.391	2.391
2.392	2.392
2.393	2.393
2.394	2.394
2.395	2.395
2.396	2.396
2.397	2.397
2.398	2.398
2.399	2.399
2.4	2.4


==> graphics/timer_2-2.tsv <==
2.4	0.4
2.401	0.401
2.402	0.402
2.403	0.403
2.404	0.404
2.405	0.405
2.406	0.406
2.407	0.407
2.408	0.408
2.409	0.409
2.41	0.41
2.411	0.411
2.412	0.412
2.413	0.413
2.414	0.414
2.415	0.415
2.416	0.416
2.417	0.417
2.418	0.418
2.419	0.419
2.42	0.42
2.421	0.421
2.422	0.422
2.423	0.423
2.424	0.424
2.425	0.425
2.426	0.426
2.427	0.427
2.428	0.428
2.429	0.429
2.43	0.43
2.431	0.431
2.432	0.432
2.433	0.433
2.434	0.434
2.435	0.435
2.436	0.436
2.437	0.437
2.438	0.438
2.439	0.439
2.44	0.44
2.441	0.441
2.442	0.442
2.443	0.443
2.444	0.444
2.445	0.445
2.446	0.446
2.447	0.447
2.448	0.448
2.449	0.449
2.45	0.45
2.451	0.451
2.452	0.452
2.453	0.453
2.454	0.454
2.455	0.455
2.456	0.456
2.457	0.457
2.458	0.458
2.459	0.459
2.46	0.46
2.461	0.461
2.462	0.462
2.463	0.463
2.464	0.464
2.465	0.465
2.466	0.466
2.467	0.467
2.468	0.468
2.469	0.469
2.47	0.47
2.471	0.471
2.472	0.472
2.473	0.473
2.474	0.474
2.475	0.475
2.476	0.476
2.477	0.477
2.478	0.478
2.479	0.479
2.48	0.48
2.481	0.481
2.482	0.482
2.483	0.483
2.484	0.484
2.485	0.485
2.486	0.486
2.487	0.487
2.488	0.488
2.489	0.489
2.49	0.49
2.491	0.491
2.492	0.492
2.493	0.493
2.494	0.494
2.495	0.495
2.496	0.496
2.497	0.497
2.498	0.498
2.499	0.499
2.5	0.5
2.501	0.501
2.502	0.502
2.503	0.503
2.504	0.504
2.505	0.505
2.506	0.506
2.507	0.507
2.508	0.508
2.509	0.509
2.51	0.51
2.511	0.511
2.512	0.512
2.513	0.513
2.514	0.514
2.515	0.515
2.516	0.516
2.517	0.517
2.518	0.518
2.519	0.519
2.52	0.52
2.521	0.521
2.522	0.522
2.523	0.523
2.524	0.524
2.525	0.525
2.526	0.526
2.527	0.527
2.528	0.528
2.529	0.529
2.53	0.53
2.531	0.531
2.532	0.532
2.533	0.533
2.534	0.534
2.535	0.535
2.536	0.536
2.537	0.537
2.538	0.538
2.539	0.539
2.54	0.54
2.541	0.541
2.542	0.542
2.543	0.543
2.544	0.544
2.545	0.545
2.546	0.546
2.547	0.547
2.548	0.548
2.549	0.549
2.55	0.55
2.551	0.551
2.552	0.552
2.553	0.553
2.554	0.554
2.555	0.555
2.556	0.556
2.557	0.557
2.558	0.558
2.559	0.559
2.56	0.56
2.561	0.561
2.562	0.562
2.563	0.563
2.564	0.564
2.565	0.565
2.566	0.566
2.567	0.567
2.568	0.568
2.569	0.569
2.57	0.57
2.571	0.571
2.572	0.572
2.573	0.573
2.574	0.574
2.575	0.575
2.576	0.576
2.577	0.577
2.578	0.578
2.579	0.579
2.58	0.58
2.581	0.581
2.582	0.582
2.583	0.583
2.584	0.584
2.585	0.585
2.586	0.586
2.587	0.587
2.588	0.588
2.589	0.589
2.59	0.59
2.591	0.591
2.592	0.592
2.593	0.593
2.594	0.594
2.595	0.595
2.596	0.596
2.597	0.597
2.598	0.598
2.599	0.599
2.6	0.6
2.601	0.601
2.602	0.602
2.603	0.603
2.604	0.604
2.605	0.605
2.606	0.606
2.607	0.607
2.608	0.608
2.609	0.609
2.61	0.61
2.611	0.611
2.612	0.612
2.613	0.613
2.614	0.614
2.615	0.615
2.616	0.616
2.617	0.617
2.618	0.618
2.619	0.619
2.62	0.62
2.621	0.621
2.622	0.622
2.623	0.623
2.624	0.624
2.625	0.625
2.626	0.626
2.627	0.627
2.628	0.628
2.629	0.629
2.63	0.63
2.631	0.631
2.632	0.632
2.633	0.633
2.634	0.634
2.635	0.635
2.636	0.636
2.637	0.637
2.638	0.638
2.639	0.639
2.64	0.64
2.641	0.641
2.642	0.642
2.643	0.643
2.644	0.644
2.645	0.645
2.646	0.646
2.647	0.647
2.648	0.648
2.649	0.649
2.65	0.65
2.651	0.651
2.652	0.652
2.653	0.653
2.654	0.654
2.655	0.655
2.656	0.656
2.657	0.657
2.658	0.658
2.659	0.659
2.66	0.66
2.661	0.661
2.662	0.662
2.663	0.663
2.664	0.664
2.665	0.665
2.666	0.666
2.667	0.667
2.668	0.668
2.669	0.669
2.67	0.67
2.671	0.671
2.672	0.672
2.673	0.673
2.674	0.674
2.675	0.675
2.676	0.676
2.677	0.677
2.678	0.678
2.679	0.679
2.68	0.68
2.681	0.681
2.682	0.682
2.683	0.683
2.684	0.684
2.685	0.685
2.686	0.686
2.687	0.687
2.688	0.688
2.689	0.689
2.69	0.69
2.691	0.691
2.692	0.692
2.693	0.693
2.694	0.694
2.695	0.695
2.696	0.696
2.697	0.697
2.698	0.698
2.699	0.699
2.7	0.7
2.701	0.701
2.702	0.702
2.703	0.703
2.704	0.704
2.705	0.705
2.706	0.706
2.707	0.707
2.708	0.708
2.709	0.709
2.71	0.71
2.711	0.711
2.712	0.712
2.713	0.713
2.714	0.714
2.715	0.715
2.716	0.716
2.717	0.717
2.718	0.718
2.719	0.719
2.72	0.72
2.721	0.721
2.722	0.722
2.723	0.723
2.724	0.724
2.725	0.725
2.726	0.726
2.727	0.727
2.728	0.728
2.729	0.729
2.73	0.73
2.731	0.731
2.732	0.732
2.733	0.733
2.734	0.734
2.735	0.735
2.736	0.736
2.737	0.737
2.738	0.738
2.739	0.739
2.74	0.74
2.741	0.741
2.742	0.742
2.743	0.743
2.744	0.744
2.745	0.745
2.746	0.746
2.747	0.747
2.748	0.748
2.749	0.749
2.75	0.75
2.751	0.751
2.752	0.752
2.753	0.753
2.754	0.754
2.755	0.755
2.756	0.756
2.757	0.757
2.758	0.758
2.759	0.759
2.76	0.76
2.761	0.761
2.762	0.762
2.763	0.763
2.764	0.764
2.765	0.765
2.766	0.766
2.767	0.767
2.768	0.768
2.769	0.769
2.77	0.77
2.771	0.771
2.772	0.772
2.773	0.773
2.774	0.774
2.775	0.775
2.776	0.776
2.777	0.777
2.778	0.778
2.779	0.779
2.78	0.78
2.781	0.781
2.782	0.782
2.783	0.783
2.784	0.784
2.785	0.785
2.786	0.786
2.787	0.787
2.788	0.788
2.789	0.789
2.79	0.79
2.791	0.791
2.792	0.792
2.793	0.793
2.794	0.794
2.795	0.795
2.796	0.796
2.797	0.797
2.798	0.798
2.799	0.799
2.8	0.8
2.801	0.801
2.802	0.802
2.803	0.803
2.804	0.804
2.805	0.805
2.806	0.806
2.807	0.807
2.808	0.808
2.809	0.809
2.81	0.81
2.811	0.811
2.812	0.812
2.813	0.813
2.814	0.814
2.815	0.815
2.816	0.816
2.817	0.817
2.818	0.818
2.819	0.819
2.82	0.82
2.821	0.821
2.822	0.822
2.823	0.823
2.824	0.824
2.825	0.825
2.826	0.826
2.827	0.827
2.828	0.828
2.829	0.829
2.83	0.83
2.831	0.831
2.832	0.832
2.833	0.833
2.834	0.834
2.835	0.835
2.836	0.836
2.837	0.837
2.838	0.838
2.839	0.839
2.84	0.84
2.841	0.841
2.842	0.842
2.843	0.843
2.844	0.844
2.845	0.845
2.846	0.846
2.847	0.847
2.848	0.848
2.849	0.849
2.85	0.85
2.851	0.851
2.852	0.852
2.853	0.853
2.854	0.854
2.855	0.855
2.856	0.856
2.857	0.857
2.858	0.858
2.859	0.859
2.86	0.86
2.861	0.861
2.862	0.862
2.863	0.863
2.864	0.864
2.865	0.865
2.866	0.866
2.867	0.867
2.868	0.868
2.869	0.869
2.87	0.87
2.871	0.871
2.872	0.872
2.873	0.873
2.874	0.874
2.875	0.875
2.876	0.876
2.877	0.877
2.878	0.878
2.879	0.879
2.88	0.88
2.881	0.881
2.882	0.882
2.883	0.883
2.884	0.884
2.885	0.885
2.886	0.886
2.887	0.887
2.888	0.888
2.889	0.889
2.89	0.89
2.891	0.891
2.892	0.892
2.893	0.893
2.894	0.894
2.895	0.895
2.896	0.896
2.897	0.897
2.898	0.898
2.899	0.899
2.9	0.9
2.901	0.901
2.902	0.902
2.903	0.903
2.904	0.904
2.905	0.905
2.906	0.906
2.907	0.907
2.908	0.908
2.909	0.909
2.91	0.91
2.911	0.911
2.912	0.912
2.913	0.913
2.914	0.914
2.915	0.915
2.916	0.916
2.917	0.917
2.918	0.918
2.919	0.919
2.92	0.92
2.921	0.921
2.922	0.922
2.923	0.923
2.924	0.924
2.925	0.925
2.926	0.926
2.927	0.927
2.928	0.928
2.929	0.929
2.93	0.93
2.931	0.931
2.932	0.932
2.933	0.933
2.934	0.934
2.935	0.935
2.936	0.936
2.937	0.937
2.938	0.938
2.939	0.939
2.94	0.94
2.941	0.941
2.942	0.942
2.943	0.943
2.944	0.944
2.945	0.945
2.946	0.946
2.947	0.947
2.948	0.948
2.949	0.949
2.95	0.95
2.951	0.951
2.952	0.952
2.953	0.953
2.954	0.954
2.955	0.955
2.956	0.956
2.957	0.957
2.958	0.958
2.959	0.959
2.96	0.96
2.961	0.961
2.962	0.962
2.963	0.963
2.964	0.964
2.965	0.965
2.966	0.966
2.967	0.967
2.968	0.968
2.969	0.969
2.97	0.97
2.971	0.971
2.972	0.972
2.973	0.973
2.974	0.974
2.975	0.975
2.976	0.976
2.977	0.977
2.978	0.978
2.979	0.979
2.98	0.98
2.981	0.981
2.982	0.982
2.983	0.983
2.984	0.984
2.985	0.985
2.986	0.986
2.987	0.987
2.988	0.988
2.989	0.989
2.99	0.99
2.991	0.991
2.992	0.992
2.993	0.993
2.994	0.994
2.995	0.995
2.996	0.996
2.997	0.997
2.998	0.998
2.999	0.999
3	1
3.001	1.001
3.002	1.002
3.003	1.003
3.004	1.004
3.005	1.005
3.006	1.006
3.007	1.007
3.008	1.008
3.009	1.009
3.01	1.01
3.011	1.011
3.012	1.012
3.013	1.013
3.014	1.014
3.015	1.015
3.016	1.016
3.017	1.017
3.018	1.018
3.019	1.019
3.02	1.02
3.021	1.021
3.022	1.022
3.023	1.023
3.024	1.024
3.025	1.025
3.026	1.026
3.027	1.027
3.028	1.028
3.029	1.029
3.03	1.03
3.031	1.031
3.032	1.032
3.033	1.033
3.034	1.034
3.035	1.035
3.036	1.036
3.037	1.037
3.038	1.038
3.039	1.039
3.04	1.04
3.041	1.041
3.042	1.042
3.043	1.043
3.044	1.044
3.045	1.045
3.046	1.046
3.047	1.047
3.048	1.048
3.049	1.049
3.05	1.05
3.051	1.051
3.052	1.052
3.053	1.053
3.054	1.054
3.055	1.055
3.056	1.056
3.057	1.057
3.058	1.058
3.059	1.059
3.06	1.06
3.061	1.061
3.062	1.062
3.063	1.063
3.064	1.064
3.065	1.065
3.066	1.066
3.067	1.067
3.068	1.068
3.069	1.069
3.07	1.07
3.071	1.071
3.072	1.072
3.073	1.073
3.074	1.074
3.075	1.075
3.076	1.076
3.077	1.077
3.078	1.078
3.079	1.079
3.08	1.08
3.081	1.081
3.082	1.082
3.083	1.083
3.084	1.084
3.085	1.085
3.086	1.086
3.087	1.087
3.088	1.088
3.089	1.089
3.09	1.09
3.091	1.091
3.092	1.092
3.093	1.093
3.094	1.094
3.095	1.095
3.096	1.096
3.097	1.097
3.098	1.098
3.099	1.099
3.1	1.1
3.101	1.101
3.102	1.102
3.103	1.103
3.104	1.104
3.105	1.105
3.106	1.106
3.107	1.107
3.108	1.108
3.109	1.109
3.11	1.11
3.111	1.111
3.112	1.112
3.113	1.113
3.114	1.114
3.115	1.115
3.116	1.116
3.117	1.117
3.118	1.118
3.119	1.119
3.12	1.12
3.121	1.121
3.122	1.122
3.123	1.123
3.124	1.124
3.125	1.125
3.126	1.126
3.127	1.127
3.128	1.128
3.129	1.129
3.13	1.13
3.131	1.131
3.132	1.132
3.133	1.133
3.134	1.134
3.135	1.135
3.136	1.136
3.137	1.137
3.138	1.138
3.139	1.139
3.14	1.14
3.141	1.141
3.142	1.142
3.143	1.143
3.144	1.144
3.145	1.145
3.146	1.146
3.147	1.147
3.148	1.148
3.149	1.149
3.15	1.15
3.151	1.151
3.152	1.152
3.153	1.153
3.154	1.154
3.155	1.155
3.156	1.156
3.157	1.157
3.158	1.158
3.159	1.159
3.16	1.16
3.161	1.161
3.162	1.162
3.163	1.163
3.164	1.164
3.165	1.165
3.166	1.166
3.167	1.167
3.168	1.168
3.169	1.169
3.17	1.17
3.171	1.171
3.172	1.172
3.173	1.173
3.174	1.174
3.175	1.175
3.176	1.176
3.177	1.177
3.178	1.178
3.179	1.179
3.18	1.18
3.181	1.181
3.182	1.182
3.183	1.183
3.184	1.184
3.185	1.185
3.186	1.186
3.187	1.187
3.188	1.188
3.189	1.189
3.19	1.19
3.191	1.191
3.192	1.192
3.193	1.193
3.194	1.194
3.195	1.195
3.196	1.196
3.197	1.197
3.198	1.198
3.199	1.199
3.2	1.2
3.201	1.201
3.202	1.202
3.203	1.203
3.204	1.204
3.205	1.205
3.206	1.206
3.207	1.207
3.208	1.208
3.209	1.209
3.21	1.21
3.211	1.211
3.212	1.212
3.213	1.213
3.214	1.214
3.215	1.215
3.216	1.216
3.217	1.217
3.218	1.218
3.219	1.219
3.22	1.22
3.221	1.221
3.222	1.222
3.223	1.223
3.224	1.224
3.225	1.225
3.226	1.226
3.227	1.227
3.228	1.228
3.229	1.229
3.23	1.23
3.231	1.231
3.232	1.232
3.233	1.233
3.234	1.234
3.235	1.235
3.236	1.236
3.237	1.237
3.238	1.238
3.239	1.239
3.24	1.24
3.241	1.241
3.242	1.242
3.243	1.243
3.244	1.244
3.245	1.245
3.246	1.246
3.247	1.247
3.248	1.248
3.249	1.249
3.25	1.25
3.251	1.251
3.252	1.252
3.253	1.253
3.254	1.254
3.255	1.255
3.256	1.256
3.257	1.257
3.258	1.258
3.259	1.259
3.26	1.26
3.261	1.261
3.262	1.262
3.263	1.263
3.264	1.264
3.265	1.265
3.266	1.266
3.267	1.267
3.268	1.268
3.269	1.269
3.27	1.27
3.271	1.271
3.272	1.272
3.273	1.273
3.274	1.274
3.275	1.275
3.276	1.276
3.277	1.277
3.278	1.278
3.279	1.279
3.28	1.28
3.281	1.281
3.282	1.282
3.283	1.283
3.284	1.284
3.285	1.285
3.286	1.286
3.287	1.287
3.288	1.288
3.289	1.289
3.29	1.29
3.291	1.291
3.292	1.292
3.293	1.293
3.294	1.294
3.295	1.295
3.296	1.296
3.297	1.297
3.298	1.298
3.299	1.299
3.3	1.3
3.301	1.301
3.302	1.302
3.303	1.303
3.304	1.304
3.305	1.305
3.306	1.306
3.307	1.307
3.308	1.308
3.309	1.309
3.31	1.31
3.311	1.311
3.312	1.312
3.313	1.313
3.314	1.314
3.315	1.315
3.316	1.316
3.317	1.317
3.318	1.318
3.319	1.319
3.32	1.32
3.321	1.321
3.322	1.322
3.323	1.323
3.324	1.324
3.325	1.325
3.326	1.326
3.327	1.327
3.328	1.328
3.329	1.329
3.33	1.33
3.331	1.331
3.332	1.332
3.333	1.333
3.334	1.334
3.335	1.335
3.336	1.336
3.337	1.337
3.338	1.338
3.339	1.339
3.34	1.34
3.341	1.341
3.342	1.342
3.343	1.343
3.344	1.344
3.345	1.345
3.346	1.346
3.347	1.347
3.348	1.348
3.349	1.349
3.35	1.35
3.351	1.351
3.352	1.352
3.353	1.353
3.354	1.354
3.355	1.355
3.356	1.356
3.357	1.357
3.358	1.358
3.359	1.359
3.36	1.36
3.361	1.361
3.362	1.362
3.363	1.363
3.364	1.364
3.365	1.365
3.366	1.366
3.367	1.367
3.368	1.368
3.369	1.369
3.37	1.37
3.371	1.371
3.372	1.372
3.373	1.373
3.374	1.374
3.375	1.375
3.376	1.376
3.377	1.377
3.378	1.378
3.379	1.379
3.38	1.38
3.381	1.381
3.382	1.382
3.383	1.383
3.384	1.384
3.385	1.385
3.386	1.386
3.387	1.387
3.388	1.388
3.389	1.389
3.39	1.39
3.391	1.391
3.392	1.392
3.393	1.393
3.394	1.394
3.395	1.395
3.396	1.396
3.397	1.397
3.398	1.398
3.399	1.399
3.4	1.4
3.401	1.401
3.402	1.402
3.403	1.403
3.404	1.404
3.405	1.405
3.406	1.406
3.407	1.407
3.408	1.408
3.409	1.409
3.41	1.41
3.411	1.411
3.412	1.412
3.413	1.413
3.414	1.414
3.415	1.415
3.416	1.416
3.417	1.417
3.418	1.418
3.419	1.419
3.42	1.42
3.421	1.421
3.422	1.422
3.423	1.423
3.424	1.424
3.425	1.425
3.426	1.426
3.427	1.427
3.428	1.428
3.429	1.429
3.43	1.43
3.431	1.431
3.432	1.432
3.433	1.433
3.434	1.434
3.435	1.435
3.436	1.436
3.437	1.437
3.438	1.438
3.439	1.439
3.44	1.44
3.441	1.441
3.442	1.442
3.443	1.443
3.444	1.444
3.445	1.445
3.446	1.446
3.447	1.447
3.448	1.448
3.449	1.449
3.45	1.45
3.451	1.451
3.452	1.452
3.453	1.453
3.454	1.454
3.455	1.455
3.456	1.456
3.457	1.457
3.458	1.458
3.459	1.459
3.46	1.46
3.461	1.461
3.462	1.462
3.463	1.463
3.464	1.464
3.465	1.465
3.466	1.466
3.467	1.467
3.468	1.468
3.469	1.469
3.47	1.47
3.471	1.471
3.472	1.472
3.473	1.473
3.474	1.474
3.475	1.475
3.476	1.476
3.477	1.477
3.478	1.478
3.479	1.479
3.48	1.48
3.481	1.481
3.482	1.482
3.483	1.483
3.484	1.484
3.485	1.485
3.486	1.486
3.487	1.487
3.488	1.488
3.489	1.489
3.49	1.49
3.491	1.491
3.492	1.492
3.493	1.493
3.494	1.494
3.495	1.495
3.496	1.496
3.497	1.497
3.498	1.498
3.499	1.499
3.5	1.5
3.501	1.501
3.502	1.502
3.503	1.503
3.504	1.504
3.505	1.505
3.506	1.506
3.507	1.507
3.508	1.508
3.509	1.509
3.51	1.51
3.511	1.511
3.512	1.512
3.513	1.513
3.514	1.514
3.515	1.515
3.516	1.516
3.517	1.517
3.518	1.518
3.519	1.519
3.52	1.52
3.521	1.521
3.522	1.522
3.523	1.523
3.524	1.524
3.525	1.525
3.526	1.526
3.527	1.527
3.528	1.528
3.529	1.529
3.53	1.53
3.531	1.531
3.532	1.532
3.533	1.533
3.534	1.534
3.535	1.535
3.536	1.536
3.537	1.537
3.538	1.538
3.539	1.539
3.54	1.54
3.541	1.541
3.542	1.542
3.543	1.543
3.544	1.544
3.545	1.545
3.546	1.546
3.547	1.547
3.548	1.548
3.549	1.549
3.55	1.55
3.551	1.551
3.552	1.552
3.553	1.553
3.554	1.554
3.555	1.555
3.556	1.556
3.557	1.557
3.558	1.558
3.559	1.559
3.56	1.56
3.561	1.561
3.562	1.562
3.563	1.563
3.564	1.564
3.565	1.565
3.566	1.566
3.567	1.567
3.568	1.568
3.569	1.569
3.57	1.57
3.571	1.571
3.572	1.572
3.573	1.573
3.574	1.574
3.575	1.575
3.576	1.576
3.577	1.577
3.578	1.578
3.579	1.579
3.58	1.58
3.581	1.581
3.582	1.582
3.583	1.583
3.584	1.584
3.585	1.585
3.586	1.586
3.587	1.587
3.588	1.588
3.589	1.589
3.59	1.59
3.591	1.591
3.592	1.592
3.593	1.593
3.594	1.594
3.595	1.595
3.596	1.596
3.597	1.597
3.598	1.598
3.599	1.599
3.6	1.6
3.601	1.601
3.602	1.602
3.603	1.603
3.604	1.604
3.605	1.605
3.606	1.606
3.607	1.607
3.608	1.608
3.609	1.609
3.61	1.61
3.611	1.611
3.612	1.612
3.613	1.613
3.614	1.614
3.615	1.615
3.616	1.616
3.617	1.617
3.618	1.618
3.619	1.619
3.62	1.62
3.621	1.621
3.622	1.622
3.623	1.623
3.624	1.624
3.625	1.625
3.626	1.626
3.627	1.627
3.628	1.628
3.629	1.629
3.63	1.63
3.631	1.631
3.632	1.632
3.633	1.633
3.634	1.634
3.635	1.635
3.636	1.636
3.637	1.637
3.638	1.638
3.639	1.639
3.64	1.64
3.641	1.641
3.642	1.642
3.643	1.643
3.644	1.644
3.645	1.645
3.646	1.646
3.647	1.647
3.648	1.648
3.649	1.649
3.65	1.65
3.651	1.651
3.652	1.652
3.653	1.653
3.654	1.654
3.655	1.655
3.656	1.656
3.657	1.657
3.658	1.658
3.659	1.659
3.66	1.66
3.661	1.661
3.662	1.662
3.663	1.663
3.664	1.664
3.665	1.665
3.666	1.666
3.667	1.667
3.668	1.668
3.669	1.669
3.67	1.67
3.671	1.671
3.672	1.672
3.673	1.673
3.674	1.674
3.675	1.675
3.676	1.676
3.677	1.677
3.678	1.678
3.679	1.679
3.68	1.68
3.681	1.681
3.682	1.682
3.683	1.683
3.684	1.684
3.685	1.685
3.686	1.686
3.687	1.687
3.688	1.688
3.689	1.689
3.69	1.69
3.691	1.691
3.692	1.692
3.693	1.693
3.694	1.694
3.695	1.695
3.696	1.696
3.697	1.697
3.698	1.698
3.699	1.699
3.7	1.7
3.701	1.701
3.702	1.702
3.703	1.703
3.704	1.704
3.705	1.705
3.706	1.706
3.707	1.707
3.708	1.708
3.709	1.709
3.71	1.71
3.711	1.711
3.712	1.712
3.713	1.713
3.714	1.714
3.715	1.715
3.716	1.716
3.717	1.717
3.718	1.718
3.719	1.719
3.72	1.72
3.721	1.721
3.722	1.722
3.723	1.723
3.724	1.724
3.725	1.725
3.726	1.726
3.727	1.727
3.728	1.728
3.729	1.729
3.73	1.73
3.731	1.731
3.732	1.732
3.733	1.733
3.734	1.734
3.735	1.735
3.736	1.736
3.737	1.737
3.738	1.738
3.739	1.739
3.74	1.74
3.741	1.741
3.742	1.742
3.743	1.743
3.744	1.744
3.745	1.745
3.746	1.746
3.747	1.747
3.748	1.748
3.749	1.749
3.75	1.75
3.751	1.751
3.752	1.752
3.753	1.753
3.754	1.754
3.755	1.755
3.756	1.756
3.757	1.757
3.758	1.758
3.759	1.759
3.76	1.76
3.761	1.761
3.762	1.762
3.763	1.763
3.764	1.764
3.765	1.765
3.766	1.766
3.767	1.767
3.768	1.768
3.769	1.769
3.77	1.77
3.771	1.771
3.772	1.772
3.773	1.773
3.774	1.774
3.775	1.775
3.776	1.776
3.777	1.777
3.778	1.778
3.779	1.779
3.78	1.78
3.781	1.781
3.782	1.782
3.783	1.783
3.784	1.784
3.785	1.785
3.786	1.786
3.787	1.787
3.788	1.788
3.789	1.789
3.79	1.79
3.791	1.791
3.792	1.792
3.793	1.793
3.794	1.794
3.795	1.795
3.796	1.796
3.797	1.797
3.798	1.798
3.799	1.799
3.8	1.8
3.801	1.801
3.802	1.802
3.803	1.803
3.804	1.804
3.805	1.805
3.806	1.806
3.807	1.807
3.808	1.808
3.809	1.809
3.81	1.81
3.811	1.811
3.812	1.812
3.813	1.813
3.814	1.814
3.815	1.815
3.816	1.816
3.817	1.817
3.818	1.818
3.819	1.819
3.82	1.82
3.821	1.821
3.822	1.822
3.823	1.823
3.824	1.824
3.825	1.825
3.826	1.826
3.827	1.827
3.828	1.828
3.829	1.829
3.83	1.83
3.831	1.831
3.832	1.832
3.833	1.833
3.834	1.834
3.835	1.835
3.836	1.836
3.837	1.837
3.838	1.838
3.839	1.839
3.84	1.84
3.841	1.841
3.842	1.842
3.843	1.843
3.844	1.844
3.845	1.845
3.846	1.846
3.847	1.847
3.848	1.848
3.849	1.849
3.85	1.85
3.851	1.851
3.852	1.852
3.853	1.853
3.854	1.854
3.855	1.855
3.856	1.856
3.857	1.857
3.858	1.858
3.859	1.859
3.86	1.86
3.861	1.861
3.862	1.862
3.863	1.863
3.864	1.864
3.865	1.865
3.866	1.866
3.867	1.867
3.868	1.868
3.869	1.869
3.87	1.87
3.871	1.871
3.872	1.872
3.873	1.873
3.874	1.874
3.875	1.875
3.876	1.876
3.877	1.877
3.878	1.878
3.879	1.879
3.88	1.88
3.881	1.881
3.882	1.882
3.883	1.883
3.884	1.884
3.885	1.885
3.886	1.886
3.887	1.887
3.888	1.888
3.889	1.889
3.89	1.89
3.891	1.891
3.892	1.892
3.893	1.893
3.894	1.894
3.895	1.895
3.896	1.896
3.897	1.897
3.898	1.898
3.899	1.899
3.9	1.9
3.901	1.901
3.902	1.902
3.903	1.903
3.904	1.904
3.905	1.905
3.906	1.906
3.907	1.907
3.908	1.908
3.909	1.909
3.91	1.91
3.911	1.911
3.912	1.912
3.913	1.913
3.914	1.914
3.915	1.915
3.916	1.916
3.917	1.917
3.918	1.918
3.919	1.919
3.92	1.92
3.921	1.921
3.922	1.922
3.923	1.923
3.924	1.924
3.925	1.925
3.926	1.926
3.927	1.927
3.928	1.928
3.929	1.929
3.93	1.93
3.931	1.931
3.932	1.932
3.933	1.933
3.934	1.934
3.935	1.935
3.936	1.936
3.937	1.937
3.938	1.938
3.939	1.939
3.94	1.94
3.941	1.941
3.942	1.942
3.943	1.943
3.944	1.944
3.945	1.945
3.946	1.946
3.947	1.947
3.948	1.948
3.949	1.949
3.95	1.95
3.951	1.951
3.952	1.952
3.953	1.953
3.954	1.954
3.955	1.955
3.956	1.956
3.957	1.957
3.958	1.958
3.959	1.959
3.96	1.96
3.961	1.961
3.962	1.962
3.963	1.963
3.964	1.964
3.965	1.965
3.966	1.966
3.967	1.967
3.968	1.968
3.969	1.969
3.97	1.97
3.971	1.971
3.972	1.972
3.973	1.973
3.974	1.974
3.975	1.975
3.976	1.976
3.977	1.977
3.978	1.978
3.979	1.979
3.98	1.98
3.981	1.981
3.982	1.982
3.983	1.983
3.984	1.984
3.985	1.985
3.986	1.986
3.987	1.987
3.988	1.988
3.989	1.989
3.99	1.99
3.991	1.991
3.992	1.992
3.993	1.993
3.994	1.994
3.995	1.995
3.996	1.996
3.997	1.997
3.998	1.998
3.999	1.999
4	2


==> graphics/timer_2-3.tsv <==
2.4	2.4
2.4	0.4


==> graphics/timer_2-4.tsv <==
0	0
0.001	0.001
0.002	0.002
0.003	0.003
0.004	0.004
0.005	0.005
0.006	0.006
0.007	0.007
0.008	0.008
0.009	0.009
0.01	0.01
0.011	0.011
0.012	0.012
0.013	0.013
0.014	0.014
0.015	0.015
0.016	0.016
0.017	0.017
0.018	0.018
0.019	0.019
0.02	0.02
0.021	0.021
0.022	0.022
0.023	0.023
0.024	0.024
0.025	0.025
0.026	0.026
0.027	0.027
0.028	0.028
0.029	0.029
0.03	0.03
0.031	0.031
0.032	0.032
0.033	0.033
0.034	0.034
0.035	0.035
0.036	0.036
0.037	0.037
0.038	0.038
0.039	0.039
0.04	0.04
0.041	0.041
0.042	0.042
0.043	0.043
0.044	0.044
0.045	0.045
0.046	0.046
0.047	0.047
0.048	0.048
0.049	0.049
0.05	0.05
0.051	0.051
0.052	0.052
0.053	0.053
0.054	0.054
0.055	0.055
0.056	0.056
0.057	0.057
0.058	0.058
0.059	0.059
0.06	0.06
0.061	0.061
0.062	0.062
0.063	0.063
0.064	0.064
0.065	0.065
0.066	0.066
0.067	0.067
0.068	0.068
0.069	0.069
0.07	0.07
0.071	0.071
0.072	0.072
0.073	0.073
0.074	0.074
0.075	0.075
0.076	0.076
0.077	0.077
0.078	0.078
0.079	0.079
0.08	0.08
0.081	0.081
0.082	0.082
0.083	0.083
0.084	0.084
0.085	0.085
0.086	0.086
0.087	0.087
0.088	0.088
0.089	0.089
0.09	0.09
0.091	0.091
0.092	0.092
0.093	0.093
0.094	0.094
0.095	0.095
0.096	0.096
0.097	0.097
0.098	0.098
0.099	0.099
0.1	0.1
0.101	0.101
0.102	0.102
0.103	0.103
0.104	0.104
0.105	0.105
0.106	0.106
0.107	0.107
0.108	0.108
0.109	0.109
0.11	0.11
0.111	0.111
0.112	0.112
0.113	0.113
0.114	0.114
0.115	0.115
0.116	0.116
0.117	0.117
0.118	0.118
0.119	0.119
0.12	0.12
0.121	0.121
0.122	0.122
0.123	0.123
0.124	0.124
0.125	0.125
0.126	0.126
0.127	0.127
0.128	0.128
0.129	0.129
0.13	0.13
0.131	0.131
0.132	0.132
0.133	0.133
0.134	0.134
0.135	0.135
0.136	0.136
0.137	0.137
0.138	0.138
0.139	0.139
0.14	0.14
0.141	0.141
0.142	0.142
0.143	0.143
0.144	0.144
0.145	0.145
0.146	0.146
0.147	0.147
0.148	0.148
0.149	0.149
0.15	0.15
0.151	0.151
0.152	0.152
0.153	0.153
0.154	0.154
0.155	0.155
0.156	0.156
0.157	0.157
0.158	0.158
0.159	0.159
0.16	0.16
0.161	0.161
0.162	0.162
0.163	0.163
0.164	0.164
0.165	0.165
0.166	0.166
0.167	0.167
0.168	0.168
0.169	0.169
0.17	0.17
0.171	0.171
0.172	0.172
0.173	0.173
0.174	0.174
0.175	0.175
0.176	0.176
0.177	0.177
0.178	0.178
0.179	0.179
0.18	0.18
0.181	0.181
0.182	0.182
0.183	0.183
0.184	0.184
0.185	0.185
0.186	0.186
0.187	0.187
0.188	0.188
0.189	0.189
0.19	0.19
0.191	0.191
0.192	0.192
0.193	0.193
0.194	0.194
0.195	0.195
0.196	0.196
0.197	0.197
0.198	0.198
0.199	0.199
0.2	0.2
0.201	0.201
0.202	0.202
0.203	0.203
0.204	0.204
0.205	0.205
0.206	0.206
0.207	0.207
0.208	0.208
0.209	0.209
0.21	0.21
0.211	0.211
0.212	0.212
0.213	0.213
0.214	0.214
0.215	0.215
0.216	0.216
0.217	0.217
0.218	0.218
0.219	0.219
0.22	0.22
0.221	0.221
0.222	0.222
0.223	0.223
0.224	0.224
0.225	0.225
0.226	0.226
0.227	0.227
0.228	0.228
0.229	0.229
0.23	0.23
0.231	0.231
0.232	0.232
0.233	0.233
0.234	0.234
0.235	0.235
0.236	0.236
0.237	0.237
0.238	0.238
0.239	0.239
0.24	0.24
0.241	0.241
0.242	0.242
0.243	0.243
0.244	0.244
0.245	0.245
0.246	0.246
0.247	0.247
0.248	0.248
0.249	0.249
0.25	0.25
0.251	0.251
0.252	0.252
0.253	0.253
0.254	0.254
0.255	0.255
0.256	0.256
0.257	0.257
0.258	0.258
0.259	0.259
0.26	0.26
0.261	0.261
0.262	0.262
0.263	0.263
0.264	0.264
0.265	0.265
0.266	0.266
0.267	0.267
0.268	0.268
0.269	0.269
0.27	0.27
0.271	0.271
0.272	0.272
0.273	0.273
0.274	0.274
0.275	0.275
0.276	0.276
0.277	0.277
0.278	0.278
0.279	0.279
0.28	0.28
0.281	0.281
0.282	0.282
0.283	0.283
0.284	0.284
0.285	0.285
0.286	0.286
0.287	0.287
0.288	0.288
0.289	0.289
0.29	0.29
0.291	0.291
0.292	0.292
0.293	0.293
0.294	0.294
0.295	0.295
0.296	0.296
0.297	0.297
0.298	0.298
0.299	0.299
0.3	0.3
0.301	0.301
0.302	0.302
0.303	0.303
0.304	0.304
0.305	0.305
0.306	0.306
0.307	0.307
0.308	0.308
0.309	0.309
0.31	0.31
0.311	0.311
0.312	0.312
0.313	0.313
0.314	0.314
0.315	0.315
0.316	0.316
0.317	0.317
0.318	0.318
0.319	0.319
0.32	0.32
0.321	0.321
0.322	0.322
0.323	0.323
0.324	0.324
0.325	0.325
0.326	0.326
0.327	0.327
0.328	0.328
0.329	0.329
0.33	0.33
0.331	0.331
0.332	0.332
0.333	0.333
0.334	0.334
0.335	0.335
0.336	0.336
0.337	0.337
0.338	0.338
0.339	0.339
0.34	0.34
0.341	0.341
0.342	0.342
0.343	0.343
0.344	0.344
0.345	0.345
0.346	0.346
0.347	0.347
0.348	0.348
0.349	0.349
0.35	0.35
0.351	0.351
0.352	0.352
0.353	0.353
0.354	0.354
0.355	0.355
0.356	0.356
0.357	0.357
0.358	0.358
0.359	0.359
0.36	0.36
0.361	0.361
0.362	0.362
0.363	0.363
0.364	0.364
0.365	0.365
0.366	0.366
0.367	0.367
0.368	0.368
0.369	0.369
0.37	0.37
0.371	0.371
0.372	0.372
0.373	0.373
0.374	0.374
0.375	0.375
0.376	0.376
0.377	0.377
0.378	0.378
0.379	0.379
0.38	0.38
0.381	0.381
0.382	0.382
0.383	0.383
0.384	0.384
0.385	0.385
0.386	0.386
0.387	0.387
0.388	0.388
0.389	0.389
0.39	0.39
0.391	0.391
0.392	0.392
0.393	0.393
0.394	0.394
0.395	0.395
0.396	0.396
0.397	0.397
0.398	0.398
0.399	0.399
0.4	0.4
0.401	0.401
0.402	0.402
0.403	0.403
0.404	0.404
0.405	0.405
0.406	0.406
0.407	0.407
0.408	0.408
0.409	0.409
0.41	0.41
0.411	0.411
0.412	0.412
0.413	0.413
0.414	0.414
0.415	0.415
0.416	0.416
0.417	0.417
0.418	0.418
0.419	0.419
0.42	0.42
0.421	0.421
0.422	0.422
0.423	0.423
0.424	0.424
0.425	0.425
0.426	0.426
0.427	0.427
0.428	0.428
0.429	0.429
0.43	0.43
0.431	0.431
0.432	0.432
0.433	0.433
0.434	0.434
0.435	0.435
0.436	0.436
0.437	0.437
0.438	0.438
0.439	0.439
0.44	0.44
0.441	0.441
0.442	0.442
0.443	0.443
0.444	0.444
0.445	0.445
0.446	0.446
0.447	0.447
0.448	0.448
0.449	0.449
0.45	0.45
0.451	0.451
0.452	0.452
0.453	0.453
0.454	0.454
0.455	0.455
0.456	0.456
0.457	0.457
0.458	0.458
0.459	0.459
0.46	0.46
0.461	0.461
0.462	0.462
0.463	0.463
0.464	0.464
0.465	0.465
0.466	0.466
0.467	0.467
0.468	0.468
0.469	0.469
0.47	0.47
0.471	0.471
0.472	0.472
0.473	0.473
0.474	0.474
0.475	0.475
0.476	0.476
0.477	0.477
0.478	0.478
0.479	0.479
0.48	0.48
0.481	0.481
0.482	0.482
0.483	0.483
0.484	0.484
0.485	0.485
0.486	0.486
0.487	0.487
0.488	0.488
0.489	0.489
0.49	0.49
0.491	0.491
0.492	0.492
0.493	0.493
0.494	0.494
0.495	0.495
0.496	0.496
0.497	0.497
0.498	0.498
0.499	0.499
0.5	0.5
0.501	0.501
0.502	0.502
0.503	0.503
0.504	0.504
0.505	0.505
0.506	0.506
0.507	0.507
0.508	0.508
0.509	0.509
0.51	0.51
0.511	0.511
0.512	0.512
0.513	0.513
0.514	0.514
0.515	0.515
0.516	0.516
0.517	0.517
0.518	0.518
0.519	0.519
0.52	0.52
0.521	0.521
0.522	0.522
0.523	0.523
0.524	0.524
0.525	0.525
0.526	0.526
0.527	0.527
0.528	0.528
0.529	0.529
0.53	0.53
0.531	0.531
0.532	0.532
0.533	0.533
0.534	0.534
0.535	0.535
0.536	0.536
0.537	0.537
0.538	0.538
0.539	0.539
0.54	0.54
0.541	0.541
0.542	0.542
0.543	0.543
0.544	0.544
0.545	0.545
0.546	0.546
0.547	0.547
0.548	0.548
0.549	0.549
0.55	0.55
0.551	0.551
0.552	0.552
0.553	0.553
0.554	0.554
0.555	0.555
0.556	0.556
0.557	0.557
0.558	0.558
0.559	0.559
0.56	0.56
0.561	0.561
0.562	0.562
0.563	0.563
0.564	0.564
0.565	0.565
0.566	0.566
0.567	0.567
0.568	0.568
0.569	0.569
0.57	0.57
0.571	0.571
0.572	0.572
0.573	0.573
0.574	0.574
0.575	0.575
0.576	0.576
0.577	0.577
0.578	0.578
0.579	0.579
0.58	0.58
0.581	0.581
0.582	0.582
0.583	0.583
0.584	0.584
0.585	0.585
0.586	0.586
0.587	0.587
0.588	0.588
0.589	0.589
0.59	0.59
0.591	0.591
0.592	0.592
0.593	0.593
0.594	0.594
0.595	0.595
0.596	0.596
0.597	0.597
0.598	0.598
0.599	0.599
0.6	0.6
0.601	0.601
0.602	0.602
0.603	0.603
0.604	0.604
0.605	0.605
0.606	0.606
0.607	0.607
0.608	0.608
0.609	0.609
0.61	0.61
0.611	0.611
0.612	0.612
0.613	0.613
0.614	0.614
0.615	0.615
0.616	0.616
0.617	0.617
0.618	0.618
0.619	0.619
0.62	0.62
0.621	0.621
0.622	0.622
0.623	0.623
0.624	0.624
0.625	0.625
0.626	0.626
0.627	0.627
0.628	0.628
0.629	0.629
0.63	0.63
0.631	0.631
0.632	0.632
0.633	0.633
0.634	0.634
0.635	0.635
0.636	0.636
0.637	0.637
0.638	0.638
0.639	0.639
0.64	0.64
0.641	0.641
0.642	0.642
0.643	0.643
0.644	0.644
0.645	0.645
0.646	0.646
0.647	0.647
0.648	0.648
0.649	0.649
0.65	0.65
0.651	0.651
0.652	0.652
0.653	0.653
0.654	0.654
0.655	0.655
0.656	0.656
0.657	0.657
0.658	0.658
0.659	0.659
0.66	0.66
0.661	0.661
0.662	0.662
0.663	0.663
0.664	0.664
0.665	0.665
0.666	0.666
0.667	0.667
0.668	0.668
0.669	0.669
0.67	0.67
0.671	0.671
0.672	0.672
0.673	0.673
0.674	0.674
0.675	0.675
0.676	0.676
0.677	0.677
0.678	0.678
0.679	0.679
0.68	0.68
0.681	0.681
0.682	0.682
0.683	0.683
0.684	0.684
0.685	0.685
0.686	0.686
0.687	0.687
0.688	0.688
0.689	0.689
0.69	0.69
0.691	0.691
0.692	0.692
0.693	0.693
0.694	0.694
0.695	0.695
0.696	0.696
0.697	0.697
0.698	0.698
0.699	0.699
0.7	0.7
0.701	0.701
0.702	0.702
0.703	0.703
0.704	0.704
0.705	0.705
0.706	0.706
0.707	0.707
0.708	0.708
0.709	0.709
0.71	0.71
0.711	0.711
0.712	0.712
0.713	0.713
0.714	0.714
0.715	0.715
0.716	0.716
0.717	0.717
0.718	0.718
0.719	0.719
0.72	0.72
0.721	0.721
0.722	0.722
0.723	0.723
0.724	0.724
0.725	0.725
0.726	0.726
0.727	0.727
0.728	0.728
0.729	0.729
0.73	0.73
0.731	0.731
0.732	0.732
0.733	0.733
0.734	0.734
0.735	0.735
0.736	0.736
0.737	0.737
0.738	0.738
0.739	0.739
0.74	0.74
0.741	0.741
0.742	0.742
0.743	0.743
0.744	0.744
0.745	0.745
0.746	0.746
0.747	0.747
0.748	0.748
0.749	0.749
0.75	0.75
0.751	0.751
0.752	0.752
0.753	0.753
0.754	0.754
0.755	0.755
0.756	0.756
0.757	0.757
0.758	0.758
0.759	0.759
0.76	0.76
0.761	0.761
0.762	0.762
0.763	0.763
0.764	0.764
0.765	0.765
0.766	0.766
0.767	0.767
0.768	0.768
0.769	0.769
0.77	0.77
0.771	0.771
0.772	0.772
0.773	0.773
0.774	0.774
0.775	0.775
0.776	0.776
0.777	0.777
0.778	0.778
0.779	0.779
0.78	0.78
0.781	0.781
0.782	0.782
0.783	0.783
0.784	0.784
0.785	0.785
0.786	0.786
0.787	0.787
0.788	0.788
0.789	0.789
0.79	0.79
0.791	0.791
0.792	0.792
0.793	0.793
0.794	0.794
0.795	0.795
0.796	0.796
0.797	0.797
0.798	0.798
0.799	0.799
0.8	0.8
0.801	0.801
0.802	0.802
0.803	0.803
0.804	0.804
0.805	0.805
0.806	0.806
0.807	0.807
0.808	0.808
0.809	0.809
0.81	0.81
0.811	0.811
0.812	0.812
0.813	0.813
0.814	0.814
0.815	0.815
0.816	0.816
0.817	0.817
0.818	0.818
0.819	0.819
0.82	0.82
0.821	0.821
0.822	0.822
0.823	0.823
0.824	0.824
0.825	0.825
0.826	0.826
0.827	0.827
0.828	0.828
0.829	0.829
0.83	0.83
0.831	0.831
0.832	0.832
0.833	0.833
0.834	0.834
0.835	0.835
0.836	0.836
0.837	0.837
0.838	0.838
0.839	0.839
0.84	0.84
0.841	0.841
0.842	0.842
0.843	0.843
0.844	0.844
0.845	0.845
0.846	0.846
0.847	0.847
0.848	0.848
0.849	0.849
0.85	0.85
0.851	0.851
0.852	0.852
0.853	0.853
0.854	0.854
0.855	0.855
0.856	0.856
0.857	0.857
0.858	0.858
0.859	0.859
0.86	0.86
0.861	0.861
0.862	0.862
0.863	0.863
0.864	0.864
0.865	0.865
0.866	0.866
0.867	0.867
0.868	0.868
0.869	0.869
0.87	0.87
0.871	0.871
0.872	0.872
0.873	0.873
0.874	0.874
0.875	0.875
0.876	0.876
0.877	0.877
0.878	0.878
0.879	0.879
0.88	0.88
0.881	0.881
0.882	0.882
0.883	0.883
0.884	0.884
0.885	0.885
0.886	0.886
0.887	0.887
0.888	0.888
0.889	0.889
0.89	0.89
0.891	0.891
0.892	0.892
0.893	0.893
0.894	0.894
0.895	0.895
0.896	0.896
0.897	0.897
0.898	0.898
0.899	0.899
0.9	0.9
0.901	0.901
0.902	0.902
0.903	0.903
0.904	0.904
0.905	0.905
0.906	0.906
0.907	0.907
0.908	0.908
0.909	0.909
0.91	0.91
0.911	0.911
0.912	0.912
0.913	0.913
0.914	0.914
0.915	0.915
0.916	0.916
0.917	0.917
0.918	0.918
0.919	0.919
0.92	0.92
0.921	0.921
0.922	0.922
0.923	0.923
0.924	0.924
0.925	0.925
0.926	0.926
0.927	0.927
0.928	0.928
0.929	0.929
0.93	0.93
0.931	0.931
0.932	0.932
0.933	0.933
0.934	0.934
0.935	0.935
0.936	0.936
0.937	0.937
0.938	0.938
0.939	0.939
0.94	0.94
0.941	0.941
0.942	0.942
0.943	0.943
0.944	0.944
0.945	0.945
0.946	0.946
0.947	0.947
0.948	0.948
0.949	0.949
0.95	0.95
0.951	0.951
0.952	0.952
0.953	0.953
0.954	0.954
0.955	0.955
0.956	0.956
0.957	0.957
0.958	0.958
0.959	0.959
0.96	0.96
0.961	0.961
0.962	0.962
0.963	0.963
0.964	0.964
0.965	0.965
0.966	0.966
0.967	0.967
0.968	0.968
0.969	0.969
0.97	0.97
0.971	0.971
0.972	0.972
0.973	0.973
0.974	0.974
0.975	0.975
0.976	0.976
0.977	0.977
0.978	0.978
0.979	0.979
0.98	0.98
0.981	0.981
0.982	0.982
0.983	0.983
0.984	0.984
0.985	0.985
0.986	0.986
0.987	0.987
0.988	0.988
0.989	0.989
0.99	0.99
0.991	0.991
0.992	0.992
0.993	0.993
0.994	0.994
0.995	0.995
0.996	0.996
0.997	0.997
0.998	0.998
0.999	0.999
1	1
1.001	1.001
1.002	1.002
1.003	1.003
1.004	1.004
1.005	1.005
1.006	1.006
1.007	1.007
1.008	1.008
1.009	1.009
1.01	1.01
1.011	1.011
1.012	1.012
1.013	1.013
1.014	1.014
1.015	1.015
1.016	1.016
1.017	1.017
1.018	1.018
1.019	1.019
1.02	1.02
1.021	1.021
1.022	1.022
1.023	1.023
1.024	1.024
1.025	1.025
1.026	1.026
1.027	1.027
1.028	1.028
1.029	1.029
1.03	1.03
1.031	1.031
1.032	1.032
1.033	1.033
1.034	1.034
1.035	1.035
1.036	1.036
1.037	1.037
1.038	1.038
1.039	1.039
1.04	1.04
1.041	1.041
1.042	1.042
1.043	1.043
1.044	1.044
1.045	1.045
1.046	1.046
1.047	1.047
1.048	1.048
1.049	1.049
1.05	1.05
1.051	1.051
1.052	1.052
1.053	1.053
1.054	1.054
1.055	1.055
1.056	1.056
1.057	1.057
1.058	1.058
1.059	1.059
1.06	1.06
1.061	1.061
1.062	1.062
1.063	1.063
1.064	1.064
1.065	1.065
1.066	1.066
1.067	1.067
1.068	1.068
1.069	1.069
1.07	1.07
1.071	1.071
1.072	1.072
1.073	1.073
1.074	1.074
1.075	1.075
1.076	1.076
1.077	1.077
1.078	1.078
1.079	1.079
1.08	1.08
1.081	1.081
1.082	1.082
1.083	1.083
1.084	1.084
1.085	1.085
1.086	1.086
1.087	1.087
1.088	1.088
1.089	1.089
1.09	1.09
1.091	1.091
1.092	1.092
1.093	1.093
1.094	1.094
1.095	1.095
1.096	1.096
1.097	1.097
1.098	1.098
1.099	1.099
1.1	1.1
1.101	1.101
1.102	1.102
1.103	1.103
1.104	1.104
1.105	1.105
1.106	1.106
1.107	1.107
1.108	1.108
1.109	1.109
1.11	1.11
1.111	1.111
1.112	1.112
1.113	1.113
1.114	1.114
1.115	1.115
1.116	1.116
1.117	1.117
1.118	1.118
1.119	1.119
1.12	1.12
1.121	1.121
1.122	1.122
1.123	1.123
1.124	1.124
1.125	1.125
1.126	1.126
1.127	1.127
1.128	1.128
1.129	1.129
1.13	1.13
1.131	1.131
1.132	1.132
1.133	1.133
1.134	1.134
1.135	1.135
1.136	1.136
1.137	1.137
1.138	1.138
1.139	1.139
1.14	1.14
1.141	1.141
1.142	1.142
1.143	1.143
1.144	1.144
1.145	1.145
1.146	1.146
1.147	1.147
1.148	1.148
1.149	1.149
1.15	1.15
1.151	1.151
1.152	1.152
1.153	1.153
1.154	1.154
1.155	1.155
1.156	1.156
1.157	1.157
1.158	1.158
1.159	1.159
1.16	1.16
1.161	1.161
1.162	1.162
1.163	1.163
1.164	1.164
1.165	1.165
1.166	1.166
1.167	1.167
1.168	1.168
1.169	1.169
1.17	1.17
1.171	1.171
1.172	1.172
1.173	1.173
1.174	1.174
1.175	1.175
1.176	1.176
1.177	1.177
1.178	1.178
1.179	1.179
1.18	1.18
1.181	1.181
1.182	1.182
1.183	1.183
1.184	1.184
1.185	1.185
1.186	1.186
1.187	1.187
1.188	1.188
1.189	1.189
1.19	1.19
1.191	1.191
1.192	1.192
1.193	1.193
1.194	1.194
1.195	1.195
1.196	1.196
1.197	1.197
1.198	1.198
1.199	1.199
1.2	1.2
1.201	1.201
1.202	1.202
1.203	1.203
1.204	1.204
1.205	1.205
1.206	1.206
1.207	1.207
1.208	1.208
1.209	1.209
1.21	1.21
1.211	1.211
1.212	1.212
1.213	1.213
1.214	1.214
1.215	1.215
1.216	1.216
1.217	1.217
1.218	1.218
1.219	1.219
1.22	1.22
1.221	1.221
1.222	1.222
1.223	1.223
1.224	1.224
1.225	1.225
1.226	1.226
1.227	1.227
1.228	1.228
1.229	1.229
1.23	1.23
1.231	1.231
1.232	1.232
1.233	1.233
1.234	1.234
1.235	1.235
1.236	1.236
1.237	1.237
1.238	1.238
1.239	1.239
1.24	1.24
1.241	1.241
1.242	1.242
1.243	1.243
1.244	1.244
1.245	1.245
1.246	1.246
1.247	1.247
1.248	1.248
1.249	1.249
1.25	1.25
1.251	1.251
1.252	1.252
1.253	1.253
1.254	1.254
1.255	1.255
1.256	1.256
1.257	1.257
1.258	1.258
1.259	1.259
1.26	1.26
1.261	1.261
1.262	1.262
1.263	1.263
1.264	1.264
1.265	1.265
1.266	1.266
1.267	1.267
1.268	1.268
1.269	1.269
1.27	1.27
1.271	1.271
1.272	1.272
1.273	1.273
1.274	1.274
1.275	1.275
1.276	1.276
1.277	1.277
1.278	1.278
1.279	1.279
1.28	1.28
1.281	1.281
1.282	1.282
1.283	1.283
1.284	1.284
1.285	1.285
1.286	1.286
1.287	1.287
1.288	1.288
1.289	1.289
1.29	1.29
1.291	1.291
1.292	1.292
1.293	1.293
1.294	1.294
1.295	1.295
1.296	1.296
1.297	1.297
1.298	1.298
1.299	1.299
1.3	1.3
1.301	1.301
1.302	1.302
1.303	1.303
1.304	1.304
1.305	1.305
1.306	1.306
1.307	1.307
1.308	1.308
1.309	1.309
1.31	1.31
1.311	1.311
1.312	1.312
1.313	1.313
1.314	1.314
1.315	1.315
1.316	1.316
1.317	1.317
1.318	1.318
1.319	1.319
1.32	1.32
1.321	1.321
1.322	1.322
1.323	1.323
1.324	1.324
1.325	1.325
1.326	1.326
1.327	1.327
1.328	1.328
1.329	1.329
1.33	1.33
1.331	1.331
1.332	1.332
1.333	1.333
1.334	1.334
1.335	1.335
1.336	1.336
1.337	1.337
1.338	1.338
1.339	1.339
1.34	1.34
1.341	1.341
1.342	1.342
1.343	1.343
1.344	1.344
1.345	1.345
1.346	1.346
1.347	1.347
1.348	1.348
1.349	1.349
1.35	1.35
1.351	1.351
1.352	1.352
1.353	1.353
1.354	1.354
1.355	1.355
1.356	1.356
1.357	1.357
1.358	1.358
1.359	1.359
1.36	1.36
1.361	1.361
1.362	1.362
1.363	1.363
1.364	1.364
1.365	1.365
1.366	1.366
1.367	1.367
1.368	1.368
1.369	1.369
1.37	1.37
1.371	1.371
1.372	1.372
1.373	1.373
1.374	1.374
1.375	1.375
1.376	1.376
1.377	1.377
1.378	1.378
1.379	1.379
1.38	1.38
1.381	1.381
1.382	1.382
1.383	1.383
1.384	1.384
1.385	1.385
1.386	1.386
1.387	1.387
1.388	1.388
1.389	1.389
1.39	1.39
1.391	1.391
1.392	1.392
1.393	1.393
1.394	1.394
1.395	1.395
1.396	1.396
1.397	1.397
1.398	1.398
1.399	1.399
1.4	1.4
1.401	1.401
1.402	1.402
1.403	1.403
1.404	1.404
1.405	1.405
1.406	1.406
1.407	1.407
1.408	1.408
1.409	1.409
1.41	1.41
1.411	1.411
1.412	1.412
1.413	1.413
1.414	1.414
1.415	1.415
1.416	1.416
1.417	1.417
1.418	1.418
1.419	1.419
1.42	1.42
1.421	1.421
1.422	1.422
1.423	1.423
1.424	1.424
1.425	1.425
1.426	1.426
1.427	1.427
1.428	1.428
1.429	1.429
1.43	1.43
1.431	1.431
1.432	1.432
1.433	1.433
1.434	1.434
1.435	1.435
1.436	1.436
1.437	1.437
1.438	1.438
1.439	1.439
1.44	1.44
1.441	1.441
1.442	1.442
1.443	1.443
1.444	1.444
1.445	1.445
1.446	1.446
1.447	1.447
1.448	1.448
1.449	1.449
1.45	1.45
1.451	1.451
1.452	1.452
1.453	1.453
1.454	1.454
1.455	1.455
1.456	1.456
1.457	1.457
1.458	1.458
1.459	1.459
1.46	1.46
1.461	1.461
1.462	1.462
1.463	1.463
1.464	1.464
1.465	1.465
1.466	1.466
1.467	1.467
1.468	1.468
1.469	1.469
1.47	1.47
1.471	1.471
1.472	1.472
1.473	1.473
1.474	1.474
1.475	1.475
1.476	1.476
1.477	1.477
1.478	1.478
1.479	1.479
1.48	1.48
1.481	1.481
1.482	1.482
1.483	1.483
1.484	1.484
1.485	1.485
1.486	1.486
1.487	1.487
1.488	1.488
1.489	1.489
1.49	1.49
1.491	1.491
1.492	1.492
1.493	1.493
1.494	1.494
1.495	1.495
1.496	1.496
1.497	1.497
1.498	1.498
1.499	1.499
1.5	1.5
1.501	1.501
1.502	1.502
1.503	1.503
1.504	1.504
1.505	1.505
1.506	1.506
1.507	1.507
1.508	1.508
1.509	1.509
1.51	1.51
1.511	1.511
1.512	1.512
1.513	1.513
1.514	1.514
1.515	1.515
1.516	1.516
1.517	1.517
1.518	1.518
1.519	1.519
1.52	1.52
1.521	1.521
1.522	1.522
1.523	1.523
1.524	1.524
1.525	1.525
1.526	1.526
1.527	1.527
1.528	1.528
1.529	1.529
1.53	1.53
1.531	1.531
1.532	1.532
1.533	1.533
1.534	1.534
1.535	1.535
1.536	1.536
1.537	1.537
1.538	1.538
1.539	1.539
1.54	1.54
1.541	1.541
1.542	1.542
1.543	1.543
1.544	1.544
1.545	1.545
1.546	1.546
1.547	1.547
1.548	1.548
1.549	1.549
1.55	1.55
1.551	1.551
1.552	1.552
1.553	1.553
1.554	1.554
1.555	1.555
1.556	1.556
1.557	1.557
1.558	1.558
1.559	1.559
1.56	1.56
1.561	1.561
1.562	1.562
1.563	1.563
1.564	1.564
1.565	1.565
1.566	1.566
1.567	1.567
1.568	1.568
1.569	1.569
1.57	1.57
1.571	1.571
1.572	1.572
1.573	1.573
1.574	1.574
1.575	1.575
1.576	1.576
1.577	1.577
1.578	1.578
1.579	1.579
1.58	1.58
1.581	1.581
1.582	1.582
1.583	1.583
1.584	1.584
1.585	1.585
1.586	1.586
1.587	1.587
1.588	1.588
1.589	1.589
1.59	1.59
1.591	1.591
1.592	1.592
1.593	1.593
1.594	1.594
1.595	1.595
1.596	1.596
1.597	1.597
1.598	1.598
1.599	1.599
1.6	1.6
1.601	1.601
1.602	1.602
1.603	1.603
1.604	1.604
1.605	1.605
1.606	1.606
1.607	1.607
1.608	1.608
1.609	1.609
1.61	1.61
1.611	1.611
1.612	1.612
1.613	1.613
1.614	1.614
1.615	1.615
1.616	1.616
1.617	1.617
1.618	1.618
1.619	1.619
1.62	1.62
1.621	1.621
1.622	1.622
1.623	1.623
1.624	1.624
1.625	1.625
1.626	1.626
1.627	1.627
1.628	1.628
1.629	1.629
1.63	1.63
1.631	1.631
1.632	1.632
1.633	1.633
1.634	1.634
1.635	1.635
1.636	1.636
1.637	1.637
1.638	1.638
1.639	1.639
1.64	1.64
1.641	1.641
1.642	1.642
1.643	1.643
1.644	1.644
1.645	1.645
1.646	1.646
1.647	1.647
1.648	1.648
1.649	1.649
1.65	1.65
1.651	1.651
1.652	1.652
1.653	1.653
1.654	1.654
1.655	1.655
1.656	1.656
1.657	1.657
1.658	1.658
1.659	1.659
1.66	1.66
1.661	1.661
1.662	1.662
1.663	1.663
1.664	1.664
1.665	1.665
1.666	1.666
1.667	1.667
1.668	1.668
1.669	1.669
1.67	1.67
1.671	1.671
1.672	1.672
1.673	1.673
1.674	1.674
1.675	1.675
1.676	1.676
1.677	1.677
1.678	1.678
1.679	1.679
1.68	1.68
1.681	1.681
1.682	1.682
1.683	1.683
1.684	1.684
1.685	1.685
1.686	1.686
1.687	1.687
1.688	1.688
1.689	1.689
1.69	1.69
1.691	1.691
1.692	1.692
1.693	1.693
1.694	1.694
1.695	1.695
1.696	1.696
1.697	1.697
1.698	1.698
1.699	1.699
1.7	1.7
1.701	1.701
1.702	1.702
1.703	1.703
1.704	1.704
1.705	1.705
1.706	1.706
1.707	1.707
1.708	1.708
1.709	1.709
1.71	1.71
1.711	1.711
1.712	1.712
1.713	1.713
1.714	1.714
1.715	1.715
1.716	1.716
1.717	1.717
1.718	1.718
1.719	1.719
1.72	1.72
1.721	1.721
1.722	1.722
1.723	1.723
1.724	1.724
1.725	1.725
1.726	1.726
1.727	1.727
1.728	1.728
1.729	1.729
1.73	1.73
1.731	1.731
1.732	1.732
1.733	1.733
1.734	1.734
1.735	1.735
1.736	1.736
1.737	1.737
1.738	1.738
1.739	1.739
1.74	1.74
1.741	1.741
1.742	1.742
1.743	1.743
1.744	1.744
1.745	1.745
1.746	1.746
1.747	1.747
1.748	1.748
1.749	1.749
1.75	1.75
1.751	1.751
1.752	1.752
1.753	1.753
1.754	1.754
1.755	1.755
1.756	1.756
1.757	1.757
1.758	1.758
1.759	1.759
1.76	1.76
1.761	1.761
1.762	1.762
1.763	1.763
1.764	1.764
1.765	1.765
1.766	1.766
1.767	1.767
1.768	1.768
1.769	1.769
1.77	1.77
1.771	1.771
1.772	1.772
1.773	1.773
1.774	1.774
1.775	1.775
1.776	1.776
1.777	1.777
1.778	1.778
1.779	1.779
1.78	1.78
1.781	1.781
1.782	1.782
1.783	1.783
1.784	1.784
1.785	1.785
1.786	1.786
1.787	1.787
1.788	1.788
1.789	1.789
1.79	1.79
1.791	1.791
1.792	1.792
1.793	1.793
1.794	1.794
1.795	1.795
1.796	1.796
1.797	1.797
1.798	1.798
1.799	1.799
1.8	1.8


==> graphics/timer_2-5.tsv <==
1.8	-0.2
1.801	-0.199
1.802	-0.198
1.803	-0.197
1.804	-0.196
1.805	-0.195
1.806	-0.194
1.807	-0.193
1.808	-0.192
1.809	-0.191
1.81	-0.19
1.811	-0.189
1.812	-0.188
1.813	-0.187
1.814	-0.186
1.815	-0.185
1.816	-0.184
1.817	-0.183
1.818	-0.182
1.819	-0.181
1.82	-0.18
1.821	-0.179
1.822	-0.178
1.823	-0.177
1.824	-0.176
1.825	-0.175
1.826	-0.174
1.827	-0.173
1.828	-0.172
1.829	-0.171
1.83	-0.17
1.831	-0.169
1.832	-0.168
1.833	-0.167
1.834	-0.166
1.835	-0.165
1.836	-0.164
1.837	-0.163
1.838	-0.162
1.839	-0.161
1.84	-0.16
1.841	-0.159
1.842	-0.158
1.843	-0.157
1.844	-0.156
1.845	-0.155
1.846	-0.154
1.847	-0.153
1.848	-0.152
1.849	-0.151
1.85	-0.15
1.851	-0.149
1.852	-0.148
1.853	-0.147
1.854	-0.146
1.855	-0.145
1.856	-0.144
1.857	-0.143
1.858	-0.142
1.859	-0.141
1.86	-0.14
1.861	-0.139
1.862	-0.138
1.863	-0.137
1.864	-0.136
1.865	-0.135
1.866	-0.134
1.867	-0.133
1.868	-0.132
1.869	-0.131
1.87	-0.13
1.871	-0.129
1.872	-0.128
1.873	-0.127
1.874	-0.126
1.875	-0.125
1.876	-0.124
1.877	-0.123
1.878	-0.122
1.879	-0.121
1.88	-0.12
1.881	-0.119
1.882	-0.118
1.883	-0.117
1.884	-0.116
1.885	-0.115
1.886	-0.114
1.887	-0.113
1.888	-0.112
1.889	-0.111
1.89	-0.11
1.891	-0.109
1.892	-0.108
1.893	-0.107
1.894	-0.106
1.895	-0.105
1.896	-0.104
1.897	-0.103
1.898	-0.102
1.899	-0.101
1.9	-0.0999999999999999
1.901	-0.099
1.902	-0.0979999999999999
1.903	-0.097
1.904	-0.0959999999999999
1.905	-0.095
1.906	-0.0939999999999999
1.907	-0.093
1.908	-0.0919999999999999
1.909	-0.091
1.91	-0.0899999999999999
1.911	-0.089
1.912	-0.0879999999999999
1.913	-0.087
1.914	-0.0859999999999999
1.915	-0.085
1.916	-0.0839999999999999
1.917	-0.083
1.918	-0.0819999999999999
1.919	-0.081
1.92	-0.0800000000000001
1.921	-0.079
1.922	-0.0779999999999998
1.923	-0.077
1.924	-0.0760000000000001
1.925	-0.075
1.926	-0.0739999999999998
1.927	-0.073
1.928	-0.0720000000000001
1.929	-0.071
1.93	-0.0699999999999998
1.931	-0.069
1.932	-0.0680000000000001
1.933	-0.0669999999999999
1.934	-0.0659999999999998
1.935	-0.0649999999999999
1.936	-0.0640000000000001
1.937	-0.0629999999999999
1.938	-0.0619999999999998
1.939	-0.0609999999999999
1.94	-0.0600000000000001
1.941	-0.0589999999999999
1.942	-0.0579999999999998
1.943	-0.0569999999999999
1.944	-0.056
1.945	-0.0549999999999999
1.946	-0.054
1.947	-0.0529999999999999
1.948	-0.052
1.949	-0.0509999999999999
1.95	-0.05
1.951	-0.0489999999999999
1.952	-0.048
1.953	-0.0469999999999999
1.954	-0.046
1.955	-0.0449999999999999
1.956	-0.044
1.957	-0.0429999999999999
1.958	-0.042
1.959	-0.0409999999999999
1.96	-0.04
1.961	-0.0389999999999999
1.962	-0.038
1.963	-0.0369999999999999
1.964	-0.036
1.965	-0.0349999999999999
1.966	-0.034
1.967	-0.0329999999999999
1.968	-0.032
1.969	-0.0309999999999999
1.97	-0.03
1.971	-0.0289999999999999
1.972	-0.028
1.973	-0.0269999999999999
1.974	-0.026
1.975	-0.0249999999999999
1.976	-0.024
1.977	-0.0229999999999999
1.978	-0.022
1.979	-0.0209999999999999
1.98	-0.02
1.981	-0.0189999999999999
1.982	-0.018
1.983	-0.0169999999999999
1.984	-0.016
1.985	-0.0149999999999999
1.986	-0.014
1.987	-0.0129999999999999
1.988	-0.012
1.989	-0.0109999999999999
1.99	-0.01
1.991	-0.0089999999999999
1.992	-0.00800000000000001
1.993	-0.0069999999999999
1.994	-0.00600000000000001
1.995	-0.00499999999999989
1.996	-0.004
1.997	-0.00299999999999989
1.998	-0.002
1.999	-0.00099999999999989
2	0
2.001	0.00099999999999989
2.002	0.00200000000000022
2.003	0.00300000000000011
2.004	0.004
2.005	0.00499999999999989
2.006	0.00600000000000023
2.007	0.00700000000000012
2.008	0.00800000000000001
2.009	0.0089999999999999
2.01	0.0100000000000002
2.011	0.0110000000000001
2.012	0.012
2.013	0.0129999999999999
2.014	0.0140000000000002
2.015	0.0150000000000001
2.016	0.016
2.017	0.0169999999999999
2.018	0.0180000000000002
2.019	0.0190000000000001
2.02	0.02
2.021	0.0209999999999999
2.022	0.0220000000000002
2.023	0.0230000000000001
2.024	0.024
2.025	0.0249999999999999
2.026	0.0260000000000002
2.027	0.0270000000000001
2.028	0.028
2.029	0.0289999999999999
2.03	0.0300000000000002
2.031	0.0310000000000001
2.032	0.032
2.033	0.0329999999999999
2.034	0.0340000000000003
2.035	0.0350000000000001
2.036	0.036
2.037	0.0369999999999999
2.038	0.0380000000000003
2.039	0.0390000000000001
2.04	0.04
2.041	0.0409999999999999
2.042	0.0419999999999998
2.043	0.0430000000000001
2.044	0.044
2.045	0.0449999999999999
2.046	0.0460000000000003
2.047	0.0470000000000002
2.048	0.048
2.049	0.0489999999999999
2.05	0.0499999999999998
2.051	0.0510000000000002
2.052	0.052
2.053	0.0529999999999999
2.054	0.0540000000000003
2.055	0.0550000000000002
2.056	0.056
2.057	0.0569999999999999
2.058	0.0579999999999998
2.059	0.0590000000000002
2.06	0.0600000000000001
2.061	0.0609999999999999
2.062	0.0620000000000003
2.063	0.0630000000000002
2.064	0.0640000000000001
2.065	0.0649999999999999
2.066	0.0659999999999998
2.067	0.0670000000000002
2.068	0.0680000000000001
2.069	0.069
2.07	0.0700000000000003
2.071	0.0710000000000002
2.072	0.0720000000000001
2.073	0.073
2.074	0.0739999999999998
2.075	0.0750000000000002
2.076	0.0760000000000001
2.077	0.077
2.078	0.0780000000000003
2.079	0.0790000000000002
2.08	0.0800000000000001
2.081	0.081
2.082	0.0819999999999999
2.083	0.0830000000000002
2.084	0.0840000000000001
2.085	0.085
2.086	0.0860000000000003
2.087	0.0870000000000002
2.088	0.0880000000000001
2.089	0.089
2.09	0.0899999999999999
2.091	0.0910000000000002
2.092	0.0920000000000001
2.093	0.093
2.094	0.0939999999999999
2.095	0.0950000000000002
2.096	0.0960000000000001
2.097	0.097
2.098	0.0979999999999999
2.099	0.0990000000000002
2.1	0.1
2.101	0.101
2.102	0.102
2.103	0.103
2.104	0.104
2.105	0.105
2.106	0.106
2.107	0.107
2.108	0.108
2.109	0.109
2.11	0.11
2.111	0.111
2.112	0.112
2.113	0.113
2.114	0.114
2.115	0.115
2.116	0.116
2.117	0.117
2.118	0.118
2.119	0.119
2.12	0.12
2.121	0.121
2.122	0.122
2.123	0.123
2.124	0.124
2.125	0.125
2.126	0.126
2.127	0.127
2.128	0.128
2.129	0.129
2.13	0.13
2.131	0.131
2.132	0.132
2.133	0.133
2.134	0.134
2.135	0.135
2.136	0.136
2.137	0.137
2.138	0.138
2.139	0.139
2.14	0.14
2.141	0.141
2.142	0.142
2.143	0.143
2.144	0.144
2.145	0.145
2.146	0.146
2.147	0.147
2.148	0.148
2.149	0.149
2.15	0.15
2.151	0.151
2.152	0.152
2.153	0.153
2.154	0.154
2.155	0.155
2.156	0.156
2.157	0.157
2.158	0.158
2.159	0.159
2.16	0.16
2.161	0.161
2.162	0.162
2.163	0.163
2.164	0.164
2.165	0.165
2.166	0.166
2.167	0.167
2.168	0.168
2.169	0.169
2.17	0.17
2.171	0.171
2.172	0.172
2.173	0.173
2.174	0.174
2.175	0.175
2.176	0.176
2.177	0.177
2.178	0.178
2.179	0.179
2.18	0.18
2.181	0.181
2.182	0.182
2.183	0.183
2.184	0.184
2.185	0.185
2.186	0.186
2.187	0.187
2.188	0.188
2.189	0.189
2.19	0.19
2.191	0.191
2.192	0.192
2.193	0.193
2.194	0.194
2.195	0.195
2.196	0.196
2.197	0.197
2.198	0.198
2.199	0.199
2.2	0.2
2.201	0.201
2.202	0.202
2.203	0.203
2.204	0.204
2.205	0.205
2.206	0.206
2.207	0.207
2.208	0.208
2.209	0.209
2.21	0.21
2.211	0.211
2.212	0.212
2.213	0.213
2.214	0.214
2.215	0.215
2.216	0.216
2.217	0.217
2.218	0.218
2.219	0.219
2.22	0.22
2.221	0.221
2.222	0.222
2.223	0.223
2.224	0.224
2.225	0.225
2.226	0.226
2.227	0.227
2.228	0.228
2.229	0.229
2.23	0.23
2.231	0.231
2.232	0.232
2.233	0.233
2.234	0.234
2.235	0.235
2.236	0.236
2.237	0.237
2.238	0.238
2.239	0.239
2.24	0.24
2.241	0.241
2.242	0.242
2.243	0.243
2.244	0.244
2.245	0.245
2.246	0.246
2.247	0.247
2.248	0.248
2.249	0.249
2.25	0.25
2.251	0.251
2.252	0.252
2.253	0.253
2.254	0.254
2.255	0.255
2.256	0.256
2.257	0.257
2.258	0.258
2.259	0.259
2.26	0.26
2.261	0.261
2.262	0.262
2.263	0.263
2.264	0.264
2.265	0.265
2.266	0.266
2.267	0.267
2.268	0.268
2.269	0.269
2.27	0.27
2.271	0.271
2.272	0.272
2.273	0.273
2.274	0.274
2.275	0.275
2.276	0.276
2.277	0.277
2.278	0.278
2.279	0.279
2.28	0.28
2.281	0.281
2.282	0.282
2.283	0.283
2.284	0.284
2.285	0.285
2.286	0.286
2.287	0.287
2.288	0.288
2.289	0.289
2.29	0.29
2.291	0.291
2.292	0.292
2.293	0.293
2.294	0.294
2.295	0.295
2.296	0.296
2.297	0.297
2.298	0.298
2.299	0.299
2.3	0.3
2.301	0.301
2.302	0.302
2.303	0.303
2.304	0.304
2.305	0.305
2.306	0.306
2.307	0.307
2.308	0.308
2.309	0.309
2.31	0.31
2.311	0.311
2.312	0.312
2.313	0.313
2.314	0.314
2.315	0.315
2.316	0.316
2.317	0.317
2.318	0.318
2.319	0.319
2.32	0.32
2.321	0.321
2.322	0.322
2.323	0.323
2.324	0.324
2.325	0.325
2.326	0.326
2.327	0.327
2.328	0.328
2.329	0.329
2.33	0.33
2.331	0.331
2.332	0.332
2.333	0.333
2.334	0.334
2.335	0.335
2.336	0.336
2.337	0.337
2.338	0.338
2.339	0.339
2.34	0.34
2.341	0.341
2.342	0.342
2.343	0.343
2.344	0.344
2.345	0.345
2.346	0.346
2.347	0.347
2.348	0.348
2.349	0.349
2.35	0.35
2.351	0.351
2.352	0.352
2.353	0.353
2.354	0.354
2.355	0.355
2.356	0.356
2.357	0.357
2.358	0.358
2.359	0.359
2.36	0.36
2.361	0.361
2.362	0.362
2.363	0.363
2.364	0.364
2.365	0.365
2.366	0.366
2.367	0.367
2.368	0.368
2.369	0.369
2.37	0.37
2.371	0.371
2.372	0.372
2.373	0.373
2.374	0.374
2.375	0.375
2.376	0.376
2.377	0.377
2.378	0.378
2.379	0.379
2.38	0.38
2.381	0.381
2.382	0.382
2.383	0.383
2.384	0.384
2.385	0.385
2.386	0.386
2.387	0.387
2.388	0.388
2.389	0.389
2.39	0.39
2.391	0.391
2.392	0.392
2.393	0.393
2.394	0.394
2.395	0.395
2.396	0.396
2.397	0.397
2.398	0.398
2.399	0.399
2.4	0.4
2.401	0.401
2.402	0.402
2.403	0.403
2.404	0.404
2.405	0.405
2.406	0.406
2.407	0.407
2.408	0.408
2.409	0.409
2.41	0.41
2.411	0.411
2.412	0.412
2.413	0.413
2.414	0.414
2.415	0.415
2.416	0.416
2.417	0.417
2.418	0.418
2.419	0.419
2.42	0.42
2.421	0.421
2.422	0.422
2.423	0.423
2.424	0.424
2.425	0.425
2.426	0.426
2.427	0.427
2.428	0.428
2.429	0.429
2.43	0.43
2.431	0.431
2.432	0.432
2.433	0.433
2.434	0.434
2.435	0.435
2.436	0.436
2.437	0.437
2.438	0.438
2.439	0.439
2.44	0.44
2.441	0.441
2.442	0.442
2.443	0.443
2.444	0.444
2.445	0.445
2.446	0.446
2.447	0.447
2.448	0.448
2.449	0.449
2.45	0.45
2.451	0.451
2.452	0.452
2.453	0.453
2.454	0.454
2.455	0.455
2.456	0.456
2.457	0.457
2.458	0.458
2.459	0.459
2.46	0.46
2.461	0.461
2.462	0.462
2.463	0.463
2.464	0.464
2.465	0.465
2.466	0.466
2.467	0.467
2.468	0.468
2.469	0.469
2.47	0.47
2.471	0.471
2.472	0.472
2.473	0.473
2.474	0.474
2.475	0.475
2.476	0.476
2.477	0.477
2.478	0.478
2.479	0.479
2.48	0.48
2.481	0.481
2.482	0.482
2.483	0.483
2.484	0.484
2.485	0.485
2.486	0.486
2.487	0.487
2.488	0.488
2.489	0.489
2.49	0.49
2.491	0.491
2.492	0.492
2.493	0.493
2.494	0.494
2.495	0.495
2.496	0.496
2.497	0.497
2.498	0.498
2.499	0.499
2.5	0.5
2.501	0.501
2.502	0.502
2.503	0.503
2.504	0.504
2.505	0.505
2.506	0.506
2.507	0.507
2.508	0.508
2.509	0.509
2.51	0.51
2.511	0.511
2.512	0.512
2.513	0.513
2.514	0.514
2.515	0.515
2.516	0.516
2.517	0.517
2.518	0.518
2.519	0.519
2.52	0.52
2.521	0.521
2.522	0.522
2.523	0.523
2.524	0.524
2.525	0.525
2.526	0.526
2.527	0.527
2.528	0.528
2.529	0.529
2.53	0.53
2.531	0.531
2.532	0.532
2.533	0.533
2.534	0.534
2.535	0.535
2.536	0.536
2.537	0.537
2.538	0.538
2.539	0.539
2.54	0.54
2.541	0.541
2.542	0.542
2.543	0.543
2.544	0.544
2.545	0.545
2.546	0.546
2.547	0.547
2.548	0.548
2.549	0.549
2.55	0.55
2.551	0.551
2.552	0.552
2.553	0.553
2.554	0.554
2.555	0.555
2.556	0.556
2.557	0.557
2.558	0.558
2.559	0.559
2.56	0.56
2.561	0.561
2.562	0.562
2.563	0.563
2.564	0.564
2.565	0.565
2.566	0.566
2.567	0.567
2.568	0.568
2.569	0.569
2.57	0.57
2.571	0.571
2.572	0.572
2.573	0.573
2.574	0.574
2.575	0.575
2.576	0.576
2.577	0.577
2.578	0.578
2.579	0.579
2.58	0.58
2.581	0.581
2.582	0.582
2.583	0.583
2.584	0.584
2.585	0.585
2.586	0.586
2.587	0.587
2.588	0.588
2.589	0.589
2.59	0.59
2.591	0.591
2.592	0.592
2.593	0.593
2.594	0.594
2.595	0.595
2.596	0.596
2.597	0.597
2.598	0.598
2.599	0.599
2.6	0.6
2.601	0.601
2.602	0.602
2.603	0.603
2.604	0.604
2.605	0.605
2.606	0.606
2.607	0.607
2.608	0.608
2.609	0.609
2.61	0.61
2.611	0.611
2.612	0.612
2.613	0.613
2.614	0.614
2.615	0.615
2.616	0.616
2.617	0.617
2.618	0.618
2.619	0.619
2.62	0.62
2.621	0.621
2.622	0.622
2.623	0.623
2.624	0.624
2.625	0.625
2.626	0.626
2.627	0.627
2.628	0.628
2.629	0.629
2.63	0.63
2.631	0.631
2.632	0.632
2.633	0.633
2.634	0.634
2.635	0.635
2.636	0.636
2.637	0.637
2.638	0.638
2.639	0.639
2.64	0.64
2.641	0.641
2.642	0.642
2.643	0.643
2.644	0.644
2.645	0.645
2.646	0.646
2.647	0.647
2.648	0.648
2.649	0.649
2.65	0.65
2.651	0.651
2.652	0.652
2.653	0.653
2.654	0.654
2.655	0.655
2.656	0.656
2.657	0.657
2.658	0.658
2.659	0.659
2.66	0.66
2.661	0.661
2.662	0.662
2.663	0.663
2.664	0.664
2.665	0.665
2.666	0.666
2.667	0.667
2.668	0.668
2.669	0.669
2.67	0.67
2.671	0.671
2.672	0.672
2.673	0.673
2.674	0.674
2.675	0.675
2.676	0.676
2.677	0.677
2.678	0.678
2.679	0.679
2.68	0.68
2.681	0.681
2.682	0.682
2.683	0.683
2.684	0.684
2.685	0.685
2.686	0.686
2.687	0.687
2.688	0.688
2.689	0.689
2.69	0.69
2.691	0.691
2.692	0.692
2.693	0.693
2.694	0.694
2.695	0.695
2.696	0.696
2.697	0.697
2.698	0.698
2.699	0.699
2.7	0.7
2.701	0.701
2.702	0.702
2.703	0.703
2.704	0.704
2.705	0.705
2.706	0.706
2.707	0.707
2.708	0.708
2.709	0.709
2.71	0.71
2.711	0.711
2.712	0.712
2.713	0.713
2.714	0.714
2.715	0.715
2.716	0.716
2.717	0.717
2.718	0.718
2.719	0.719
2.72	0.72
2.721	0.721
2.722	0.722
2.723	0.723
2.724	0.724
2.725	0.725
2.726	0.726
2.727	0.727
2.728	0.728
2.729	0.729
2.73	0.73
2.731	0.731
2.732	0.732
2.733	0.733
2.734	0.734
2.735	0.735
2.736	0.736
2.737	0.737
2.738	0.738
2.739	0.739
2.74	0.74
2.741	0.741
2.742	0.742
2.743	0.743
2.744	0.744
2.745	0.745
2.746	0.746
2.747	0.747
2.748	0.748
2.749	0.749
2.75	0.75
2.751	0.751
2.752	0.752
2.753	0.753
2.754	0.754
2.755	0.755
2.756	0.756
2.757	0.757
2.758	0.758
2.759	0.759
2.76	0.76
2.761	0.761
2.762	0.762
2.763	0.763
2.764	0.764
2.765	0.765
2.766	0.766
2.767	0.767
2.768	0.768
2.769	0.769
2.77	0.77
2.771	0.771
2.772	0.772
2.773	0.773
2.774	0.774
2.775	0.775
2.776	0.776
2.777	0.777
2.778	0.778
2.779	0.779
2.78	0.78
2.781	0.781
2.782	0.782
2.783	0.783
2.784	0.784
2.785	0.785
2.786	0.786
2.787	0.787
2.788	0.788
2.789	0.789
2.79	0.79
2.791	0.791
2.792	0.792
2.793	0.793
2.794	0.794
2.795	0.795
2.796	0.796
2.797	0.797
2.798	0.798
2.799	0.799
2.8	0.8
2.801	0.801
2.802	0.802
2.803	0.803
2.804	0.804
2.805	0.805
2.806	0.806
2.807	0.807
2.808	0.808
2.809	0.809
2.81	0.81
2.811	0.811
2.812	0.812
2.813	0.813
2.814	0.814
2.815	0.815
2.816	0.816
2.817	0.817
2.818	0.818
2.819	0.819
2.82	0.82
2.821	0.821
2.822	0.822
2.823	0.823
2.824	0.824
2.825	0.825
2.826	0.826
2.827	0.827
2.828	0.828
2.829	0.829
2.83	0.83
2.831	0.831
2.832	0.832
2.833	0.833
2.834	0.834
2.835	0.835
2.836	0.836
2.837	0.837
2.838	0.838
2.839	0.839
2.84	0.84
2.841	0.841
2.842	0.842
2.843	0.843
2.844	0.844
2.845	0.845
2.846	0.846
2.847	0.847
2.848	0.848
2.849	0.849
2.85	0.85
2.851	0.851
2.852	0.852
2.853	0.853
2.854	0.854
2.855	0.855
2.856	0.856
2.857	0.857
2.858	0.858
2.859	0.859
2.86	0.86
2.861	0.861
2.862	0.862
2.863	0.863
2.864	0.864
2.865	0.865
2.866	0.866
2.867	0.867
2.868	0.868
2.869	0.869
2.87	0.87
2.871	0.871
2.872	0.872
2.873	0.873
2.874	0.874
2.875	0.875
2.876	0.876
2.877	0.877
2.878	0.878
2.879	0.879
2.88	0.88
2.881	0.881
2.882	0.882
2.883	0.883
2.884	0.884
2.885	0.885
2.886	0.886
2.887	0.887
2.888	0.888
2.889	0.889
2.89	0.89
2.891	0.891
2.892	0.892
2.893	0.893
2.894	0.894
2.895	0.895
2.896	0.896
2.897	0.897
2.898	0.898
2.899	0.899
2.9	0.9
2.901	0.901
2.902	0.902
2.903	0.903
2.904	0.904
2.905	0.905
2.906	0.906
2.907	0.907
2.908	0.908
2.909	0.909
2.91	0.91
2.911	0.911
2.912	0.912
2.913	0.913
2.914	0.914
2.915	0.915
2.916	0.916
2.917	0.917
2.918	0.918
2.919	0.919
2.92	0.92
2.921	0.921
2.922	0.922
2.923	0.923
2.924	0.924
2.925	0.925
2.926	0.926
2.927	0.927
2.928	0.928
2.929	0.929
2.93	0.93
2.931	0.931
2.932	0.932
2.933	0.933
2.934	0.934
2.935	0.935
2.936	0.936
2.937	0.937
2.938	0.938
2.939	0.939
2.94	0.94
2.941	0.941
2.942	0.942
2.943	0.943
2.944	0.944
2.945	0.945
2.946	0.946
2.947	0.947
2.948	0.948
2.949	0.949
2.95	0.95
2.951	0.951
2.952	0.952
2.953	0.953
2.954	0.954
2.955	0.955
2.956	0.956
2.957	0.957
2.958	0.958
2.959	0.959
2.96	0.96
2.961	0.961
2.962	0.962
2.963	0.963
2.964	0.964
2.965	0.965
2.966	0.966
2.967	0.967
2.968	0.968
2.969	0.969
2.97	0.97
2.971	0.971
2.972	0.972
2.973	0.973
2.974	0.974
2.975	0.975
2.976	0.976
2.977	0.977
2.978	0.978
2.979	0.979
2.98	0.98
2.981	0.981
2.982	0.982
2.983	0.983
2.984	0.984
2.985	0.985
2.986	0.986
2.987	0.987
2.988	0.988
2.989	0.989
2.99	0.99
2.991	0.991
2.992	0.992
2.993	0.993
2.994	0.994
2.995	0.995
2.996	0.996
2.997	0.997
2.998	0.998
2.999	0.999
3	1
3.001	1.001
3.002	1.002
3.003	1.003
3.004	1.004
3.005	1.005
3.006	1.006
3.007	1.007
3.008	1.008
3.009	1.009
3.01	1.01
3.011	1.011
3.012	1.012
3.013	1.013
3.014	1.014
3.015	1.015
3.016	1.016
3.017	1.017
3.018	1.018
3.019	1.019
3.02	1.02
3.021	1.021
3.022	1.022
3.023	1.023
3.024	1.024
3.025	1.025
3.026	1.026
3.027	1.027
3.028	1.028
3.029	1.029
3.03	1.03
3.031	1.031
3.032	1.032
3.033	1.033
3.034	1.034
3.035	1.035
3.036	1.036
3.037	1.037
3.038	1.038
3.039	1.039
3.04	1.04
3.041	1.041
3.042	1.042
3.043	1.043
3.044	1.044
3.045	1.045
3.046	1.046
3.047	1.047
3.048	1.048
3.049	1.049
3.05	1.05
3.051	1.051
3.052	1.052
3.053	1.053
3.054	1.054
3.055	1.055
3.056	1.056
3.057	1.057
3.058	1.058
3.059	1.059
3.06	1.06
3.061	1.061
3.062	1.062
3.063	1.063
3.064	1.064
3.065	1.065
3.066	1.066
3.067	1.067
3.068	1.068
3.069	1.069
3.07	1.07
3.071	1.071
3.072	1.072
3.073	1.073
3.074	1.074
3.075	1.075
3.076	1.076
3.077	1.077
3.078	1.078
3.079	1.079
3.08	1.08
3.081	1.081
3.082	1.082
3.083	1.083
3.084	1.084
3.085	1.085
3.086	1.086
3.087	1.087
3.088	1.088
3.089	1.089
3.09	1.09
3.091	1.091
3.092	1.092
3.093	1.093
3.094	1.094
3.095	1.095
3.096	1.096
3.097	1.097
3.098	1.098
3.099	1.099
3.1	1.1
3.101	1.101
3.102	1.102
3.103	1.103
3.104	1.104
3.105	1.105
3.106	1.106
3.107	1.107
3.108	1.108
3.109	1.109
3.11	1.11
3.111	1.111
3.112	1.112
3.113	1.113
3.114	1.114
3.115	1.115
3.116	1.116
3.117	1.117
3.118	1.118
3.119	1.119
3.12	1.12
3.121	1.121
3.122	1.122
3.123	1.123
3.124	1.124
3.125	1.125
3.126	1.126
3.127	1.127
3.128	1.128
3.129	1.129
3.13	1.13
3.131	1.131
3.132	1.132
3.133	1.133
3.134	1.134
3.135	1.135
3.136	1.136
3.137	1.137
3.138	1.138
3.139	1.139
3.14	1.14
3.141	1.141
3.142	1.142
3.143	1.143
3.144	1.144
3.145	1.145
3.146	1.146
3.147	1.147
3.148	1.148
3.149	1.149
3.15	1.15
3.151	1.151
3.152	1.152
3.153	1.153
3.154	1.154
3.155	1.155
3.156	1.156
3.157	1.157
3.158	1.158
3.159	1.159
3.16	1.16
3.161	1.161
3.162	1.162
3.163	1.163
3.164	1.164
3.165	1.165
3.166	1.166
3.167	1.167
3.168	1.168
3.169	1.169
3.17	1.17
3.171	1.171
3.172	1.172
3.173	1.173
3.174	1.174
3.175	1.175
3.176	1.176
3.177	1.177
3.178	1.178
3.179	1.179
3.18	1.18
3.181	1.181
3.182	1.182
3.183	1.183
3.184	1.184
3.185	1.185
3.186	1.186
3.187	1.187
3.188	1.188
3.189	1.189
3.19	1.19
3.191	1.191
3.192	1.192
3.193	1.193
3.194	1.194
3.195	1.195
3.196	1.196
3.197	1.197
3.198	1.198
3.199	1.199
3.2	1.2
3.201	1.201
3.202	1.202
3.203	1.203
3.204	1.204
3.205	1.205
3.206	1.206
3.207	1.207
3.208	1.208
3.209	1.209
3.21	1.21
3.211	1.211
3.212	1.212
3.213	1.213
3.214	1.214
3.215	1.215
3.216	1.216
3.217	1.217
3.218	1.218
3.219	1.219
3.22	1.22
3.221	1.221
3.222	1.222
3.223	1.223
3.224	1.224
3.225	1.225
3.226	1.226
3.227	1.227
3.228	1.228
3.229	1.229
3.23	1.23
3.231	1.231
3.232	1.232
3.233	1.233
3.234	1.234
3.235	1.235
3.236	1.236
3.237	1.237
3.238	1.238
3.239	1.239
3.24	1.24
3.241	1.241
3.242	1.242
3.243	1.243
3.244	1.244
3.245	1.245
3.246	1.246
3.247	1.247
3.248	1.248
3.249	1.249
3.25	1.25
3.251	1.251
3.252	1.252
3.253	1.253
3.254	1.254
3.255	1.255
3.256	1.256
3.257	1.257
3.258	1.258
3.259	1.259
3.26	1.26
3.261	1.261
3.262	1.262
3.263	1.263
3.264	1.264
3.265	1.265
3.266	1.266
3.267	1.267
3.268	1.268
3.269	1.269
3.27	1.27
3.271	1.271
3.272	1.272
3.273	1.273
3.274	1.274
3.275	1.275
3.276	1.276
3.277	1.277
3.278	1.278
3.279	1.279
3.28	1.28
3.281	1.281
3.282	1.282
3.283	1.283
3.284	1.284
3.285	1.285
3.286	1.286
3.287	1.287
3.288	1.288
3.289	1.289
3.29	1.29
3.291	1.291
3.292	1.292
3.293	1.293
3.294	1.294
3.295	1.295
3.296	1.296
3.297	1.297
3.298	1.298
3.299	1.299
3.3	1.3
3.301	1.301
3.302	1.302
3.303	1.303
3.304	1.304
3.305	1.305
3.306	1.306
3.307	1.307
3.308	1.308
3.309	1.309
3.31	1.31
3.311	1.311
3.312	1.312
3.313	1.313
3.314	1.314
3.315	1.315
3.316	1.316
3.317	1.317
3.318	1.318
3.319	1.319
3.32	1.32
3.321	1.321
3.322	1.322
3.323	1.323
3.324	1.324
3.325	1.325
3.326	1.326
3.327	1.327
3.328	1.328
3.329	1.329
3.33	1.33
3.331	1.331
3.332	1.332
3.333	1.333
3.334	1.334
3.335	1.335
3.336	1.336
3.337	1.337
3.338	1.338
3.339	1.339
3.34	1.34
3.341	1.341
3.342	1.342
3.343	1.343
3.344	1.344
3.345	1.345
3.346	1.346
3.347	1.347
3.348	1.348
3.349	1.349
3.35	1.35
3.351	1.351
3.352	1.352
3.353	1.353
3.354	1.354
3.355	1.355
3.356	1.356
3.357	1.357
3.358	1.358
3.359	1.359
3.36	1.36
3.361	1.361
3.362	1.362
3.363	1.363
3.364	1.364
3.365	1.365
3.366	1.366
3.367	1.367
3.368	1.368
3.369	1.369
3.37	1.37
3.371	1.371
3.372	1.372
3.373	1.373
3.374	1.374
3.375	1.375
3.376	1.376
3.377	1.377
3.378	1.378
3.379	1.379
3.38	1.38
3.381	1.381
3.382	1.382
3.383	1.383
3.384	1.384
3.385	1.385
3.386	1.386
3.387	1.387
3.388	1.388
3.389	1.389
3.39	1.39
3.391	1.391
3.392	1.392
3.393	1.393
3.394	1.394
3.395	1.395
3.396	1.396
3.397	1.397
3.398	1.398
3.399	1.399
3.4	1.4
3.401	1.401
3.402	1.402
3.403	1.403
3.404	1.404
3.405	1.405
3.406	1.406
3.407	1.407
3.408	1.408
3.409	1.409
3.41	1.41
3.411	1.411
3.412	1.412
3.413	1.413
3.414	1.414
3.415	1.415
3.416	1.416
3.417	1.417
3.418	1.418
3.419	1.419
3.42	1.42
3.421	1.421
3.422	1.422
3.423	1.423
3.424	1.424
3.425	1.425
3.426	1.426
3.427	1.427
3.428	1.428
3.429	1.429
3.43	1.43
3.431	1.431
3.432	1.432
3.433	1.433
3.434	1.434
3.435	1.435
3.436	1.436
3.437	1.437
3.438	1.438
3.439	1.439
3.44	1.44
3.441	1.441
3.442	1.442
3.443	1.443
3.444	1.444
3.445	1.445
3.446	1.446
3.447	1.447
3.448	1.448
3.449	1.449
3.45	1.45
3.451	1.451
3.452	1.452
3.453	1.453
3.454	1.454
3.455	1.455
3.456	1.456
3.457	1.457
3.458	1.458
3.459	1.459
3.46	1.46
3.461	1.461
3.462	1.462
3.463	1.463
3.464	1.464
3.465	1.465
3.466	1.466
3.467	1.467
3.468	1.468
3.469	1.469
3.47	1.47
3.471	1.471
3.472	1.472
3.473	1.473
3.474	1.474
3.475	1.475
3.476	1.476
3.477	1.477
3.478	1.478
3.479	1.479
3.48	1.48
3.481	1.481
3.482	1.482
3.483	1.483
3.484	1.484
3.485	1.485
3.486	1.486
3.487	1.487
3.488	1.488
3.489	1.489
3.49	1.49
3.491	1.491
3.492	1.492
3.493	1.493
3.494	1.494
3.495	1.495
3.496	1.496
3.497	1.497
3.498	1.498
3.499	1.499
3.5	1.5
3.501	1.501
3.502	1.502
3.503	1.503
3.504	1.504
3.505	1.505
3.506	1.506
3.507	1.507
3.508	1.508
3.509	1.509
3.51	1.51
3.511	1.511
3.512	1.512
3.513	1.513
3.514	1.514
3.515	1.515
3.516	1.516
3.517	1.517
3.518	1.518
3.519	1.519
3.52	1.52
3.521	1.521
3.522	1.522
3.523	1.523
3.524	1.524
3.525	1.525
3.526	1.526
3.527	1.527
3.528	1.528
3.529	1.529
3.53	1.53
3.531	1.531
3.532	1.532
3.533	1.533
3.534	1.534
3.535	1.535
3.536	1.536
3.537	1.537
3.538	1.538
3.539	1.539
3.54	1.54
3.541	1.541
3.542	1.542
3.543	1.543
3.544	1.544
3.545	1.545
3.546	1.546
3.547	1.547
3.548	1.548
3.549	1.549
3.55	1.55
3.551	1.551
3.552	1.552
3.553	1.553
3.554	1.554
3.555	1.555
3.556	1.556
3.557	1.557
3.558	1.558
3.559	1.559
3.56	1.56
3.561	1.561
3.562	1.562
3.563	1.563
3.564	1.564
3.565	1.565
3.566	1.566
3.567	1.567
3.568	1.568
3.569	1.569
3.57	1.57
3.571	1.571
3.572	1.572
3.573	1.573
3.574	1.574
3.575	1.575
3.576	1.576
3.577	1.577
3.578	1.578
3.579	1.579
3.58	1.58
3.581	1.581
3.582	1.582
3.583	1.583
3.584	1.584
3.585	1.585
3.586	1.586
3.587	1.587
3.588	1.588
3.589	1.589
3.59	1.59
3.591	1.591
3.592	1.592
3.593	1.593
3.594	1.594
3.595	1.595
3.596	1.596
3.597	1.597
3.598	1.598
3.599	1.599
3.6	1.6
3.601	1.601
3.602	1.602
3.603	1.603
3.604	1.604
3.605	1.605
3.606	1.606
3.607	1.607
3.608	1.608
3.609	1.609
3.61	1.61
3.611	1.611
3.612	1.612
3.613	1.613
3.614	1.614
3.615	1.615
3.616	1.616
3.617	1.617
3.618	1.618
3.619	1.619
3.62	1.62
3.621	1.621
3.622	1.622
3.623	1.623
3.624	1.624
3.625	1.625
3.626	1.626
3.627	1.627
3.628	1.628
3.629	1.629
3.63	1.63
3.631	1.631
3.632	1.632
3.633	1.633
3.634	1.634
3.635	1.635
3.636	1.636
3.637	1.637
3.638	1.638
3.639	1.639
3.64	1.64
3.641	1.641
3.642	1.642
3.643	1.643
3.644	1.644
3.645	1.645
3.646	1.646
3.647	1.647
3.648	1.648
3.649	1.649
3.65	1.65
3.651	1.651
3.652	1.652
3.653	1.653
3.654	1.654
3.655	1.655
3.656	1.656
3.657	1.657
3.658	1.658
3.659	1.659
3.66	1.66
3.661	1.661
3.662	1.662
3.663	1.663
3.664	1.664
3.665	1.665
3.666	1.666
3.667	1.667
3.668	1.668
3.669	1.669
3.67	1.67
3.671	1.671
3.672	1.672
3.673	1.673
3.674	1.674
3.675	1.675
3.676	1.676
3.677	1.677
3.678	1.678
3.679	1.679
3.68	1.68
3.681	1.681
3.682	1.682
3.683	1.683
3.684	1.684
3.685	1.685
3.686	1.686
3.687	1.687
3.688	1.688
3.689	1.689
3.69	1.69
3.691	1.691
3.692	1.692
3.693	1.693
3.694	1.694
3.695	1.695
3.696	1.696
3.697	1.697
3.698	1.698
3.699	1.699
3.7	1.7
3.701	1.701
3.702	1.702
3.703	1.703
3.704	1.704
3.705	1.705
3.706	1.706
3.707	1.707
3.708	1.708
3.709	1.709
3.71	1.71
3.711	1.711
3.712	1.712
3.713	1.713
3.714	1.714
3.715	1.715
3.716	1.716
3.717	1.717
3.718	1.718
3.719	1.719
3.72	1.72
3.721	1.721
3.722	1.722
3.723	1.723
3.724	1.724
3.725	1.725
3.726	1.726
3.727	1.727
3.728	1.728
3.729	1.729
3.73	1.73
3.731	1.731
3.732	1.732
3.733	1.733
3.734	1.734
3.735	1.735
3.736	1.736
3.737	1.737
3.738	1.738
3.739	1.739
3.74	1.74
3.741	1.741
3.742	1.742
3.743	1.743
3.744	1.744
3.745	1.745
3.746	1.746
3.747	1.747
3.748	1.748
3.749	1.749
3.75	1.75
3.751	1.751
3.752	1.752
3.753	1.753
3.754	1.754
3.755	1.755
3.756	1.756
3.757	1.757
3.758	1.758
3.759	1.759
3.76	1.76
3.761	1.761
3.762	1.762
3.763	1.763
3.764	1.764
3.765	1.765
3.766	1.766
3.767	1.767
3.768	1.768
3.769	1.769
3.77	1.77
3.771	1.771
3.772	1.772
3.773	1.773
3.774	1.774
3.775	1.775
3.776	1.776
3.777	1.777
3.778	1.778
3.779	1.779
3.78	1.78
3.781	1.781
3.782	1.782
3.783	1.783
3.784	1.784
3.785	1.785
3.786	1.786
3.787	1.787
3.788	1.788
3.789	1.789
3.79	1.79
3.791	1.791
3.792	1.792
3.793	1.793
3.794	1.794
3.795	1.795
3.796	1.796
3.797	1.797
3.798	1.798
3.799	1.799
3.8	1.8
3.801	1.801
3.802	1.802
3.803	1.803
3.804	1.804
3.805	1.805
3.806	1.806
3.807	1.807
3.808	1.808
3.809	1.809
3.81	1.81
3.811	1.811
3.812	1.812
3.813	1.813
3.814	1.814
3.815	1.815
3.816	1.816
3.817	1.817
3.818	1.818
3.819	1.819
3.82	1.82
3.821	1.821
3.822	1.822
3.823	1.823
3.824	1.824
3.825	1.825
3.826	1.826
3.827	1.827
3.828	1.828
3.829	1.829
3.83	1.83
3.831	1.831
3.832	1.832
3.833	1.833
3.834	1.834
3.835	1.835
3.836	1.836
3.837	1.837
3.838	1.838
3.839	1.839
3.84	1.84
3.841	1.841
3.842	1.842
3.843	1.843
3.844	1.844
3.845	1.845
3.846	1.846
3.847	1.847
3.848	1.848
3.849	1.849
3.85	1.85
3.851	1.851
3.852	1.852
3.853	1.853
3.854	1.854
3.855	1.855
3.856	1.856
3.857	1.857
3.858	1.858
3.859	1.859
3.86	1.86
3.861	1.861
3.862	1.862
3.863	1.863
3.864	1.864
3.865	1.865
3.866	1.866
3.867	1.867
3.868	1.868
3.869	1.869
3.87	1.87
3.871	1.871
3.872	1.872
3.873	1.873
3.874	1.874
3.875	1.875
3.876	1.876
3.877	1.877
3.878	1.878
3.879	1.879
3.88	1.88
3.881	1.881
3.882	1.882
3.883	1.883
3.884	1.884
3.885	1.885
3.886	1.886
3.887	1.887
3.888	1.888
3.889	1.889
3.89	1.89
3.891	1.891
3.892	1.892
3.893	1.893
3.894	1.894
3.895	1.895
3.896	1.896
3.897	1.897
3.898	1.898
3.899	1.899
3.9	1.9
3.901	1.901
3.902	1.902
3.903	1.903
3.904	1.904
3.905	1.905
3.906	1.906
3.907	1.907
3.908	1.908
3.909	1.909
3.91	1.91
3.911	1.911
3.912	1.912
3.913	1.913
3.914	1.914
3.915	1.915
3.916	1.916
3.917	1.917
3.918	1.918
3.919	1.919
3.92	1.92
3.921	1.921
3.922	1.922
3.923	1.923
3.924	1.924
3.925	1.925
3.926	1.926
3.927	1.927
3.928	1.928
3.929	1.929
3.93	1.93
3.931	1.931
3.932	1.932
3.933	1.933
3.934	1.934
3.935	1.935
3.936	1.936
3.937	1.937
3.938	1.938
3.939	1.939
3.94	1.94
3.941	1.941
3.942	1.942
3.943	1.943
3.944	1.944
3.945	1.945
3.946	1.946
3.947	1.947
3.948	1.948
3.949	1.949
3.95	1.95
3.951	1.951
3.952	1.952
3.953	1.953
3.954	1.954
3.955	1.955
3.956	1.956
3.957	1.957
3.958	1.958
3.959	1.959
3.96	1.96
3.961	1.961
3.962	1.962
3.963	1.963
3.964	1.964
3.965	1.965
3.966	1.966
3.967	1.967
3.968	1.968
3.969	1.969
3.97	1.97
3.971	1.971
3.972	1.972
3.973	1.973
3.974	1.974
3.975	1.975
3.976	1.976
3.977	1.977
3.978	1.978
3.979	1.979
3.98	1.98
3.981	1.981
3.982	1.982
3.983	1.983
3.984	1.984
3.985	1.985
3.986	1.986
3.987	1.987
3.988	1.988
3.989	1.989
3.99	1.99
3.991	1.991
3.992	1.992
3.993	1.993
3.994	1.994
3.995	1.995
3.996	1.996
3.997	1.997
3.998	1.998
3.999	1.999
4	2


==> graphics/timer_2-6.tsv <==
1.8	1.8
1.8	-0.2


==> graphics/timer_2-7.tsv <==
0	0
0.001	0.001
0.002	0.002
0.003	0.003
0.004	0.004
0.005	0.005
0.006	0.006
0.007	0.007
0.008	0.008
0.009	0.009
0.01	0.01
0.011	0.011
0.012	0.012
0.013	0.013
0.014	0.014
0.015	0.015
0.016	0.016
0.017	0.017
0.018	0.018
0.019	0.019
0.02	0.02
0.021	0.021
0.022	0.022
0.023	0.023
0.024	0.024
0.025	0.025
0.026	0.026
0.027	0.027
0.028	0.028
0.029	0.029
0.03	0.03
0.031	0.031
0.032	0.032
0.033	0.033
0.034	0.034
0.035	0.035
0.036	0.036
0.037	0.037
0.038	0.038
0.039	0.039
0.04	0.04
0.041	0.041
0.042	0.042
0.043	0.043
0.044	0.044
0.045	0.045
0.046	0.046
0.047	0.047
0.048	0.048
0.049	0.049
0.05	0.05
0.051	0.051
0.052	0.052
0.053	0.053
0.054	0.054
0.055	0.055
0.056	0.056
0.057	0.057
0.058	0.058
0.059	0.059
0.06	0.06
0.061	0.061
0.062	0.062
0.063	0.063
0.064	0.064
0.065	0.065
0.066	0.066
0.067	0.067
0.068	0.068
0.069	0.069
0.07	0.07
0.071	0.071
0.072	0.072
0.073	0.073
0.074	0.074
0.075	0.075
0.076	0.076
0.077	0.077
0.078	0.078
0.079	0.079
0.08	0.08
0.081	0.081
0.082	0.082
0.083	0.083
0.084	0.084
0.085	0.085
0.086	0.086
0.087	0.087
0.088	0.088
0.089	0.089
0.09	0.09
0.091	0.091
0.092	0.092
0.093	0.093
0.094	0.094
0.095	0.095
0.096	0.096
0.097	0.097
0.098	0.098
0.099	0.099
0.1	0.1
0.101	0.101
0.102	0.102
0.103	0.103
0.104	0.104
0.105	0.105
0.106	0.106
0.107	0.107
0.108	0.108
0.109	0.109
0.11	0.11
0.111	0.111
0.112	0.112
0.113	0.113
0.114	0.114
0.115	0.115
0.116	0.116
0.117	0.117
0.118	0.118
0.119	0.119
0.12	0.12
0.121	0.121
0.122	0.122
0.123	0.123
0.124	0.124
0.125	0.125
0.126	0.126
0.127	0.127
0.128	0.128
0.129	0.129
0.13	0.13
0.131	0.131
0.132	0.132
0.133	0.133
0.134	0.134
0.135	0.135
0.136	0.136
0.137	0.137
0.138	0.138
0.139	0.139
0.14	0.14
0.141	0.141
0.142	0.142
0.143	0.143
0.144	0.144
0.145	0.145
0.146	0.146
0.147	0.147
0.148	0.148
0.149	0.149
0.15	0.15
0.151	0.151
0.152	0.152
0.153	0.153
0.154	0.154
0.155	0.155
0.156	0.156
0.157	0.157
0.158	0.158
0.159	0.159
0.16	0.16
0.161	0.161
0.162	0.162
0.163	0.163
0.164	0.164
0.165	0.165
0.166	0.166
0.167	0.167
0.168	0.168
0.169	0.169
0.17	0.17
0.171	0.171
0.172	0.172
0.173	0.173
0.174	0.174
0.175	0.175
0.176	0.176
0.177	0.177
0.178	0.178
0.179	0.179
0.18	0.18
0.181	0.181
0.182	0.182
0.183	0.183
0.184	0.184
0.185	0.185
0.186	0.186
0.187	0.187
0.188	0.188
0.189	0.189
0.19	0.19
0.191	0.191
0.192	0.192
0.193	0.193
0.194	0.194
0.195	0.195
0.196	0.196
0.197	0.197
0.198	0.198
0.199	0.199
0.2	0.2
0.201	0.201
0.202	0.202
0.203	0.203
0.204	0.204
0.205	0.205
0.206	0.206
0.207	0.207
0.208	0.208
0.209	0.209
0.21	0.21
0.211	0.211
0.212	0.212
0.213	0.213
0.214	0.214
0.215	0.215
0.216	0.216
0.217	0.217
0.218	0.218
0.219	0.219
0.22	0.22
0.221	0.221
0.222	0.222
0.223	0.223
0.224	0.224
0.225	0.225
0.226	0.226
0.227	0.227
0.228	0.228
0.229	0.229
0.23	0.23
0.231	0.231
0.232	0.232
0.233	0.233
0.234	0.234
0.235	0.235
0.236	0.236
0.237	0.237
0.238	0.238
0.239	0.239
0.24	0.24
0.241	0.241
0.242	0.242
0.243	0.243
0.244	0.244
0.245	0.245
0.246	0.246
0.247	0.247
0.248	0.248
0.249	0.249
0.25	0.25
0.251	0.251
0.252	0.252
0.253	0.253
0.254	0.254
0.255	0.255
0.256	0.256
0.257	0.257
0.258	0.258
0.259	0.259
0.26	0.26
0.261	0.261
0.262	0.262
0.263	0.263
0.264	0.264
0.265	0.265
0.266	0.266
0.267	0.267
0.268	0.268
0.269	0.269
0.27	0.27
0.271	0.271
0.272	0.272
0.273	0.273
0.274	0.274
0.275	0.275
0.276	0.276
0.277	0.277
0.278	0.278
0.279	0.279
0.28	0.28
0.281	0.281
0.282	0.282
0.283	0.283
0.284	0.284
0.285	0.285
0.286	0.286
0.287	0.287
0.288	0.288
0.289	0.289
0.29	0.29
0.291	0.291
0.292	0.292
0.293	0.293
0.294	0.294
0.295	0.295
0.296	0.296
0.297	0.297
0.298	0.298
0.299	0.299
0.3	0.3
0.301	0.301
0.302	0.302
0.303	0.303
0.304	0.304
0.305	0.305
0.306	0.306
0.307	0.307
0.308	0.308
0.309	0.309
0.31	0.31
0.311	0.311
0.312	0.312
0.313	0.313
0.314	0.314
0.315	0.315
0.316	0.316
0.317	0.317
0.318	0.318
0.319	0.319
0.32	0.32
0.321	0.321
0.322	0.322
0.323	0.323
0.324	0.324
0.325	0.325
0.326	0.326
0.327	0.327
0.328	0.328
0.329	0.329
0.33	0.33
0.331	0.331
0.332	0.332
0.333	0.333
0.334	0.334
0.335	0.335
0.336	0.336
0.337	0.337
0.338	0.338
0.339	0.339
0.34	0.34
0.341	0.341
0.342	0.342
0.343	0.343
0.344	0.344
0.345	0.345
0.346	0.346
0.347	0.347
0.348	0.348
0.349	0.349
0.35	0.35
0.351	0.351
0.352	0.352
0.353	0.353
0.354	0.354
0.355	0.355
0.356	0.356
0.357	0.357
0.358	0.358
0.359	0.359
0.36	0.36
0.361	0.361
0.362	0.362
0.363	0.363
0.364	0.364
0.365	0.365
0.366	0.366
0.367	0.367
0.368	0.368
0.369	0.369
0.37	0.37
0.371	0.371
0.372	0.372
0.373	0.373
0.374	0.374
0.375	0.375
0.376	0.376
0.377	0.377
0.378	0.378
0.379	0.379
0.38	0.38
0.381	0.381
0.382	0.382
0.383	0.383
0.384	0.384
0.385	0.385
0.386	0.386
0.387	0.387
0.388	0.388
0.389	0.389
0.39	0.39
0.391	0.391
0.392	0.392
0.393	0.393
0.394	0.394
0.395	0.395
0.396	0.396
0.397	0.397
0.398	0.398
0.399	0.399
0.4	0.4
0.401	0.401
0.402	0.402
0.403	0.403
0.404	0.404
0.405	0.405
0.406	0.406
0.407	0.407
0.408	0.408
0.409	0.409
0.41	0.41
0.411	0.411
0.412	0.412
0.413	0.413
0.414	0.414
0.415	0.415
0.416	0.416
0.417	0.417
0.418	0.418
0.419	0.419
0.42	0.42
0.421	0.421
0.422	0.422
0.423	0.423
0.424	0.424
0.425	0.425
0.426	0.426
0.427	0.427
0.428	0.428
0.429	0.429
0.43	0.43
0.431	0.431
0.432	0.432
0.433	0.433
0.434	0.434
0.435	0.435
0.436	0.436
0.437	0.437
0.438	0.438
0.439	0.439
0.44	0.44
0.441	0.441
0.442	0.442
0.443	0.443
0.444	0.444
0.445	0.445
0.446	0.446
0.447	0.447
0.448	0.448
0.449	0.449
0.45	0.45
0.451	0.451
0.452	0.452
0.453	0.453
0.454	0.454
0.455	0.455
0.456	0.456
0.457	0.457
0.458	0.458
0.459	0.459
0.46	0.46
0.461	0.461
0.462	0.462
0.463	0.463
0.464	0.464
0.465	0.465
0.466	0.466
0.467	0.467
0.468	0.468
0.469	0.469
0.47	0.47
0.471	0.471
0.472	0.472
0.473	0.473
0.474	0.474
0.475	0.475
0.476	0.476
0.477	0.477
0.478	0.478
0.479	0.479
0.48	0.48
0.481	0.481
0.482	0.482
0.483	0.483
0.484	0.484
0.485	0.485
0.486	0.486
0.487	0.487
0.488	0.488
0.489	0.489
0.49	0.49
0.491	0.491
0.492	0.492
0.493	0.493
0.494	0.494
0.495	0.495
0.496	0.496
0.497	0.497
0.498	0.498
0.499	0.499
0.5	0.5
0.501	0.501
0.502	0.502
0.503	0.503
0.504	0.504
0.505	0.505
0.506	0.506
0.507	0.507
0.508	0.508
0.509	0.509
0.51	0.51
0.511	0.511
0.512	0.512
0.513	0.513
0.514	0.514
0.515	0.515
0.516	0.516
0.517	0.517
0.518	0.518
0.519	0.519
0.52	0.52
0.521	0.521
0.522	0.522
0.523	0.523
0.524	0.524
0.525	0.525
0.526	0.526
0.527	0.527
0.528	0.528
0.529	0.529
0.53	0.53
0.531	0.531
0.532	0.532
0.533	0.533
0.534	0.534
0.535	0.535
0.536	0.536
0.537	0.537
0.538	0.538
0.539	0.539
0.54	0.54
0.541	0.541
0.542	0.542
0.543	0.543
0.544	0.544
0.545	0.545
0.546	0.546
0.547	0.547
0.548	0.548
0.549	0.549
0.55	0.55
0.551	0.551
0.552	0.552
0.553	0.553
0.554	0.554
0.555	0.555
0.556	0.556
0.557	0.557
0.558	0.558
0.559	0.559
0.56	0.56
0.561	0.561
0.562	0.562
0.563	0.563
0.564	0.564
0.565	0.565
0.566	0.566
0.567	0.567
0.568	0.568
0.569	0.569
0.57	0.57
0.571	0.571
0.572	0.572
0.573	0.573
0.574	0.574
0.575	0.575
0.576	0.576
0.577	0.577
0.578	0.578
0.579	0.579
0.58	0.58
0.581	0.581
0.582	0.582
0.583	0.583
0.584	0.584
0.585	0.585
0.586	0.586
0.587	0.587
0.588	0.588
0.589	0.589
0.59	0.59
0.591	0.591
0.592	0.592
0.593	0.593
0.594	0.594
0.595	0.595
0.596	0.596
0.597	0.597
0.598	0.598
0.599	0.599
0.6	0.6
0.601	0.601
0.602	0.602
0.603	0.603
0.604	0.604
0.605	0.605
0.606	0.606
0.607	0.607
0.608	0.608
0.609	0.609
0.61	0.61
0.611	0.611
0.612	0.612
0.613	0.613
0.614	0.614
0.615	0.615
0.616	0.616
0.617	0.617
0.618	0.618
0.619	0.619
0.62	0.62
0.621	0.621
0.622	0.622
0.623	0.623
0.624	0.624
0.625	0.625
0.626	0.626
0.627	0.627
0.628	0.628
0.629	0.629
0.63	0.63
0.631	0.631
0.632	0.632
0.633	0.633
0.634	0.634
0.635	0.635
0.636	0.636
0.637	0.637
0.638	0.638
0.639	0.639
0.64	0.64
0.641	0.641
0.642	0.642
0.643	0.643
0.644	0.644
0.645	0.645
0.646	0.646
0.647	0.647
0.648	0.648
0.649	0.649
0.65	0.65
0.651	0.651
0.652	0.652
0.653	0.653
0.654	0.654
0.655	0.655
0.656	0.656
0.657	0.657
0.658	0.658
0.659	0.659
0.66	0.66
0.661	0.661
0.662	0.662
0.663	0.663
0.664	0.664
0.665	0.665
0.666	0.666
0.667	0.667
0.668	0.668
0.669	0.669
0.67	0.67
0.671	0.671
0.672	0.672
0.673	0.673
0.674	0.674
0.675	0.675
0.676	0.676
0.677	0.677
0.678	0.678
0.679	0.679
0.68	0.68
0.681	0.681
0.682	0.682
0.683	0.683
0.684	0.684
0.685	0.685
0.686	0.686
0.687	0.687
0.688	0.688
0.689	0.689
0.69	0.69
0.691	0.691
0.692	0.692
0.693	0.693
0.694	0.694
0.695	0.695
0.696	0.696
0.697	0.697
0.698	0.698
0.699	0.699
0.7	0.7
0.701	0.701
0.702	0.702
0.703	0.703
0.704	0.704
0.705	0.705
0.706	0.706
0.707	0.707
0.708	0.708
0.709	0.709
0.71	0.71
0.711	0.711
0.712	0.712
0.713	0.713
0.714	0.714
0.715	0.715
0.716	0.716
0.717	0.717
0.718	0.718
0.719	0.719
0.72	0.72
0.721	0.721
0.722	0.722
0.723	0.723
0.724	0.724
0.725	0.725
0.726	0.726
0.727	0.727
0.728	0.728
0.729	0.729
0.73	0.73
0.731	0.731
0.732	0.732
0.733	0.733
0.734	0.734
0.735	0.735
0.736	0.736
0.737	0.737
0.738	0.738
0.739	0.739
0.74	0.74
0.741	0.741
0.742	0.742
0.743	0.743
0.744	0.744
0.745	0.745
0.746	0.746
0.747	0.747
0.748	0.748
0.749	0.749
0.75	0.75
0.751	0.751
0.752	0.752
0.753	0.753
0.754	0.754
0.755	0.755
0.756	0.756
0.757	0.757
0.758	0.758
0.759	0.759
0.76	0.76
0.761	0.761
0.762	0.762
0.763	0.763
0.764	0.764
0.765	0.765
0.766	0.766
0.767	0.767
0.768	0.768
0.769	0.769
0.77	0.77
0.771	0.771
0.772	0.772
0.773	0.773
0.774	0.774
0.775	0.775
0.776	0.776
0.777	0.777
0.778	0.778
0.779	0.779
0.78	0.78
0.781	0.781
0.782	0.782
0.783	0.783
0.784	0.784
0.785	0.785
0.786	0.786
0.787	0.787
0.788	0.788
0.789	0.789
0.79	0.79
0.791	0.791
0.792	0.792
0.793	0.793
0.794	0.794
0.795	0.795
0.796	0.796
0.797	0.797
0.798	0.798
0.799	0.799
0.8	0.8
0.801	0.801
0.802	0.802
0.803	0.803
0.804	0.804
0.805	0.805
0.806	0.806
0.807	0.807
0.808	0.808
0.809	0.809
0.81	0.81
0.811	0.811
0.812	0.812
0.813	0.813
0.814	0.814
0.815	0.815
0.816	0.816
0.817	0.817
0.818	0.818
0.819	0.819
0.82	0.82
0.821	0.821
0.822	0.822
0.823	0.823
0.824	0.824
0.825	0.825
0.826	0.826
0.827	0.827
0.828	0.828
0.829	0.829
0.83	0.83
0.831	0.831
0.832	0.832
0.833	0.833
0.834	0.834
0.835	0.835
0.836	0.836
0.837	0.837
0.838	0.838
0.839	0.839
0.84	0.84
0.841	0.841
0.842	0.842
0.843	0.843
0.844	0.844
0.845	0.845
0.846	0.846
0.847	0.847
0.848	0.848
0.849	0.849
0.85	0.85
0.851	0.851
0.852	0.852
0.853	0.853
0.854	0.854
0.855	0.855
0.856	0.856
0.857	0.857
0.858	0.858
0.859	0.859
0.86	0.86
0.861	0.861
0.862	0.862
0.863	0.863
0.864	0.864
0.865	0.865
0.866	0.866
0.867	0.867
0.868	0.868
0.869	0.869
0.87	0.87
0.871	0.871
0.872	0.872
0.873	0.873
0.874	0.874
0.875	0.875
0.876	0.876
0.877	0.877
0.878	0.878
0.879	0.879
0.88	0.88
0.881	0.881
0.882	0.882
0.883	0.883
0.884	0.884
0.885	0.885
0.886	0.886
0.887	0.887
0.888	0.888
0.889	0.889
0.89	0.89
0.891	0.891
0.892	0.892
0.893	0.893
0.894	0.894
0.895	0.895
0.896	0.896
0.897	0.897
0.898	0.898
0.899	0.899
0.9	0.9
0.901	0.901
0.902	0.902
0.903	0.903
0.904	0.904
0.905	0.905
0.906	0.906
0.907	0.907
0.908	0.908
0.909	0.909
0.91	0.91
0.911	0.911
0.912	0.912
0.913	0.913
0.914	0.914
0.915	0.915
0.916	0.916
0.917	0.917
0.918	0.918
0.919	0.919
0.92	0.92
0.921	0.921
0.922	0.922
0.923	0.923
0.924	0.924
0.925	0.925
0.926	0.926
0.927	0.927
0.928	0.928
0.929	0.929
0.93	0.93
0.931	0.931
0.932	0.932
0.933	0.933
0.934	0.934
0.935	0.935
0.936	0.936
0.937	0.937
0.938	0.938
0.939	0.939
0.94	0.94
0.941	0.941
0.942	0.942
0.943	0.943
0.944	0.944
0.945	0.945
0.946	0.946
0.947	0.947
0.948	0.948
0.949	0.949
0.95	0.95
0.951	0.951
0.952	0.952
0.953	0.953
0.954	0.954
0.955	0.955
0.956	0.956
0.957	0.957
0.958	0.958
0.959	0.959
0.96	0.96
0.961	0.961
0.962	0.962
0.963	0.963
0.964	0.964
0.965	0.965
0.966	0.966
0.967	0.967
0.968	0.968
0.969	0.969
0.97	0.97
0.971	0.971
0.972	0.972
0.973	0.973
0.974	0.974
0.975	0.975
0.976	0.976
0.977	0.977
0.978	0.978
0.979	0.979
0.98	0.98
0.981	0.981
0.982	0.982
0.983	0.983
0.984	0.984
0.985	0.985
0.986	0.986
0.987	0.987
0.988	0.988
0.989	0.989
0.99	0.99
0.991	0.991
0.992	0.992
0.993	0.993
0.994	0.994
0.995	0.995
0.996	0.996
0.997	0.997
0.998	0.998
0.999	0.999
1	1
1.001	1.001
1.002	1.002
1.003	1.003
1.004	1.004
1.005	1.005
1.006	1.006
1.007	1.007
1.008	1.008
1.009	1.009
1.01	1.01
1.011	1.011
1.012	1.012
1.013	1.013
1.014	1.014
1.015	1.015
1.016	1.016
1.017	1.017
1.018	1.018
1.019	1.019
1.02	1.02
1.021	1.021
1.022	1.022
1.023	1.023
1.024	1.024
1.025	1.025
1.026	1.026
1.027	1.027
1.028	1.028
1.029	1.029
1.03	1.03
1.031	1.031
1.032	1.032
1.033	1.033
1.034	1.034
1.035	1.035
1.036	1.036
1.037	1.037
1.038	1.038
1.039	1.039
1.04	1.04
1.041	1.041
1.042	1.042
1.043	1.043
1.044	1.044
1.045	1.045
1.046	1.046
1.047	1.047
1.048	1.048
1.049	1.049
1.05	1.05
1.051	1.051
1.052	1.052
1.053	1.053
1.054	1.054
1.055	1.055
1.056	1.056
1.057	1.057
1.058	1.058
1.059	1.059
1.06	1.06
1.061	1.061
1.062	1.062
1.063	1.063
1.064	1.064
1.065	1.065
1.066	1.066
1.067	1.067
1.068	1.068
1.069	1.069
1.07	1.07
1.071	1.071
1.072	1.072
1.073	1.073
1.074	1.074
1.075	1.075
1.076	1.076
1.077	1.077
1.078	1.078
1.079	1.079
1.08	1.08
1.081	1.081
1.082	1.082
1.083	1.083
1.084	1.084
1.085	1.085
1.086	1.086
1.087	1.087
1.088	1.088
1.089	1.089
1.09	1.09
1.091	1.091
1.092	1.092
1.093	1.093
1.094	1.094
1.095	1.095
1.096	1.096
1.097	1.097
1.098	1.098
1.099	1.099
1.1	1.1
1.101	1.101
1.102	1.102
1.103	1.103
1.104	1.104
1.105	1.105
1.106	1.106
1.107	1.107
1.108	1.108
1.109	1.109
1.11	1.11
1.111	1.111
1.112	1.112
1.113	1.113
1.114	1.114
1.115	1.115
1.116	1.116
1.117	1.117
1.118	1.118
1.119	1.119
1.12	1.12
1.121	1.121
1.122	1.122
1.123	1.123
1.124	1.124
1.125	1.125
1.126	1.126
1.127	1.127
1.128	1.128
1.129	1.129
1.13	1.13
1.131	1.131
1.132	1.132
1.133	1.133
1.134	1.134
1.135	1.135
1.136	1.136
1.137	1.137
1.138	1.138
1.139	1.139
1.14	1.14
1.141	1.141
1.142	1.142
1.143	1.143
1.144	1.144
1.145	1.145
1.146	1.146
1.147	1.147
1.148	1.148
1.149	1.149
1.15	1.15
1.151	1.151
1.152	1.152
1.153	1.153
1.154	1.154
1.155	1.155
1.156	1.156
1.157	1.157
1.158	1.158
1.159	1.159
1.16	1.16
1.161	1.161
1.162	1.162
1.163	1.163
1.164	1.164
1.165	1.165
1.166	1.166
1.167	1.167
1.168	1.168
1.169	1.169
1.17	1.17
1.171	1.171
1.172	1.172
1.173	1.173
1.174	1.174
1.175	1.175
1.176	1.176
1.177	1.177
1.178	1.178
1.179	1.179
1.18	1.18
1.181	1.181
1.182	1.182
1.183	1.183
1.184	1.184
1.185	1.185
1.186	1.186
1.187	1.187
1.188	1.188
1.189	1.189
1.19	1.19
1.191	1.191
1.192	1.192
1.193	1.193
1.194	1.194
1.195	1.195
1.196	1.196
1.197	1.197
1.198	1.198
1.199	1.199
1.2	1.2
1.201	1.201
1.202	1.202
1.203	1.203
1.204	1.204
1.205	1.205
1.206	1.206
1.207	1.207
1.208	1.208
1.209	1.209
1.21	1.21
1.211	1.211
1.212	1.212
1.213	1.213
1.214	1.214
1.215	1.215
1.216	1.216
1.217	1.217
1.218	1.218
1.219	1.219
1.22	1.22
1.221	1.221
1.222	1.222
1.223	1.223
1.224	1.224
1.225	1.225
1.226	1.226
1.227	1.227
1.228	1.228
1.229	1.229
1.23	1.23
1.231	1.231
1.232	1.232
1.233	1.233
1.234	1.234
1.235	1.235
1.236	1.236
1.237	1.237
1.238	1.238
1.239	1.239
1.24	1.24
1.241	1.241
1.242	1.242
1.243	1.243
1.244	1.244
1.245	1.245
1.246	1.246
1.247	1.247
1.248	1.248
1.249	1.249
1.25	1.25
1.251	1.251
1.252	1.252
1.253	1.253
1.254	1.254
1.255	1.255
1.256	1.256
1.257	1.257
1.258	1.258
1.259	1.259
1.26	1.26
1.261	1.261
1.262	1.262
1.263	1.263
1.264	1.264
1.265	1.265
1.266	1.266
1.267	1.267
1.268	1.268
1.269	1.269
1.27	1.27
1.271	1.271
1.272	1.272
1.273	1.273
1.274	1.274
1.275	1.275
1.276	1.276
1.277	1.277
1.278	1.278
1.279	1.279
1.28	1.28
1.281	1.281
1.282	1.282
1.283	1.283
1.284	1.284
1.285	1.285
1.286	1.286
1.287	1.287
1.288	1.288
1.289	1.289
1.29	1.29
1.291	1.291
1.292	1.292
1.293	1.293
1.294	1.294
1.295	1.295
1.296	1.296
1.297	1.297
1.298	1.298
1.299	1.299
1.3	1.3
1.301	1.301
1.302	1.302
1.303	1.303
1.304	1.304
1.305	1.305
1.306	1.306
1.307	1.307
1.308	1.308
1.309	1.309
1.31	1.31
1.311	1.311
1.312	1.312
1.313	1.313
1.314	1.314
1.315	1.315
1.316	1.316
1.317	1.317
1.318	1.318
1.319	1.319
1.32	1.32
1.321	1.321
1.322	1.322
1.323	1.323
1.324	1.324
1.325	1.325
1.326	1.326
1.327	1.327
1.328	1.328
1.329	1.329
1.33	1.33
1.331	1.331
1.332	1.332
1.333	1.333
1.334	1.334
1.335	1.335
1.336	1.336
1.337	1.337
1.338	1.338
1.339	1.339
1.34	1.34
1.341	1.341
1.342	1.342
1.343	1.343
1.344	1.344
1.345	1.345
1.346	1.346
1.347	1.347
1.348	1.348
1.349	1.349
1.35	1.35
1.351	1.351
1.352	1.352
1.353	1.353
1.354	1.354
1.355	1.355
1.356	1.356
1.357	1.357
1.358	1.358
1.359	1.359
1.36	1.36
1.361	1.361
1.362	1.362
1.363	1.363
1.364	1.364
1.365	1.365
1.366	1.366
1.367	1.367
1.368	1.368
1.369	1.369
1.37	1.37
1.371	1.371
1.372	1.372
1.373	1.373
1.374	1.374
1.375	1.375
1.376	1.376
1.377	1.377
1.378	1.378
1.379	1.379
1.38	1.38
1.381	1.381
1.382	1.382
1.383	1.383
1.384	1.384
1.385	1.385
1.386	1.386
1.387	1.387
1.388	1.388
1.389	1.389
1.39	1.39
1.391	1.391
1.392	1.392
1.393	1.393
1.394	1.394
1.395	1.395
1.396	1.396
1.397	1.397
1.398	1.398
1.399	1.399
1.4	1.4
1.401	1.401
1.402	1.402
1.403	1.403
1.404	1.404
1.405	1.405
1.406	1.406
1.407	1.407
1.408	1.408
1.409	1.409
1.41	1.41
1.411	1.411
1.412	1.412
1.413	1.413
1.414	1.414
1.415	1.415
1.416	1.416
1.417	1.417
1.418	1.418
1.419	1.419
1.42	1.42
1.421	1.421
1.422	1.422
1.423	1.423
1.424	1.424
1.425	1.425
1.426	1.426
1.427	1.427
1.428	1.428
1.429	1.429
1.43	1.43
1.431	1.431
1.432	1.432
1.433	1.433
1.434	1.434
1.435	1.435
1.436	1.436
1.437	1.437
1.438	1.438
1.439	1.439
1.44	1.44
1.441	1.441
1.442	1.442
1.443	1.443
1.444	1.444
1.445	1.445
1.446	1.446
1.447	1.447
1.448	1.448
1.449	1.449
1.45	1.45
1.451	1.451
1.452	1.452
1.453	1.453
1.454	1.454
1.455	1.455
1.456	1.456
1.457	1.457
1.458	1.458
1.459	1.459
1.46	1.46
1.461	1.461
1.462	1.462
1.463	1.463
1.464	1.464
1.465	1.465
1.466	1.466
1.467	1.467
1.468	1.468
1.469	1.469
1.47	1.47
1.471	1.471
1.472	1.472
1.473	1.473
1.474	1.474
1.475	1.475
1.476	1.476
1.477	1.477
1.478	1.478
1.479	1.479
1.48	1.48
1.481	1.481
1.482	1.482
1.483	1.483
1.484	1.484
1.485	1.485
1.486	1.486
1.487	1.487
1.488	1.488
1.489	1.489
1.49	1.49
1.491	1.491
1.492	1.492
1.493	1.493
1.494	1.494
1.495	1.495
1.496	1.496
1.497	1.497
1.498	1.498
1.499	1.499
1.5	1.5
1.501	1.501
1.502	1.502
1.503	1.503
1.504	1.504
1.505	1.505
1.506	1.506
1.507	1.507
1.508	1.508
1.509	1.509
1.51	1.51
1.511	1.511
1.512	1.512
1.513	1.513
1.514	1.514
1.515	1.515
1.516	1.516
1.517	1.517
1.518	1.518
1.519	1.519
1.52	1.52
1.521	1.521
1.522	1.522
1.523	1.523
1.524	1.524
1.525	1.525
1.526	1.526
1.527	1.527
1.528	1.528
1.529	1.529
1.53	1.53
1.531	1.531
1.532	1.532
1.533	1.533
1.534	1.534
1.535	1.535
1.536	1.536
1.537	1.537
1.538	1.538
1.539	1.539
1.54	1.54
1.541	1.541
1.542	1.542
1.543	1.543
1.544	1.544
1.545	1.545
1.546	1.546
1.547	1.547
1.548	1.548
1.549	1.549
1.55	1.55
1.551	1.551
1.552	1.552
1.553	1.553
1.554	1.554
1.555	1.555
1.556	1.556
1.557	1.557
1.558	1.558
1.559	1.559
1.56	1.56
1.561	1.561
1.562	1.562
1.563	1.563
1.564	1.564
1.565	1.565
1.566	1.566
1.567	1.567
1.568	1.568
1.569	1.569
1.57	1.57
1.571	1.571
1.572	1.572
1.573	1.573
1.574	1.574
1.575	1.575
1.576	1.576
1.577	1.577
1.578	1.578
1.579	1.579
1.58	1.58
1.581	1.581
1.582	1.582
1.583	1.583
1.584	1.584
1.585	1.585
1.586	1.586
1.587	1.587
1.588	1.588
1.589	1.589
1.59	1.59
1.591	1.591
1.592	1.592
1.593	1.593
1.594	1.594
1.595	1.595
1.596	1.596
1.597	1.597
1.598	1.598
1.599	1.599
1.6	1.6
1.601	1.601
1.602	1.602
1.603	1.603
1.604	1.604
1.605	1.605
1.606	1.606
1.607	1.607
1.608	1.608
1.609	1.609
1.61	1.61
1.611	1.611
1.612	1.612
1.613	1.613
1.614	1.614
1.615	1.615
1.616	1.616
1.617	1.617
1.618	1.618
1.619	1.619
1.62	1.62
1.621	1.621
1.622	1.622
1.623	1.623
1.624	1.624
1.625	1.625
1.626	1.626
1.627	1.627
1.628	1.628
1.629	1.629
1.63	1.63
1.631	1.631
1.632	1.632
1.633	1.633
1.634	1.634
1.635	1.635
1.636	1.636
1.637	1.637
1.638	1.638
1.639	1.639
1.64	1.64
1.641	1.641
1.642	1.642
1.643	1.643
1.644	1.644
1.645	1.645
1.646	1.646
1.647	1.647
1.648	1.648
1.649	1.649
1.65	1.65
1.651	1.651
1.652	1.652
1.653	1.653
1.654	1.654
1.655	1.655
1.656	1.656
1.657	1.657
1.658	1.658
1.659	1.659
1.66	1.66
1.661	1.661
1.662	1.662
1.663	1.663
1.664	1.664
1.665	1.665
1.666	1.666
1.667	1.667
1.668	1.668
1.669	1.669
1.67	1.67
1.671	1.671
1.672	1.672
1.673	1.673
1.674	1.674
1.675	1.675
1.676	1.676
1.677	1.677
1.678	1.678
1.679	1.679
1.68	1.68
1.681	1.681
1.682	1.682
1.683	1.683
1.684	1.684
1.685	1.685
1.686	1.686
1.687	1.687
1.688	1.688
1.689	1.689
1.69	1.69
1.691	1.691
1.692	1.692
1.693	1.693
1.694	1.694
1.695	1.695
1.696	1.696
1.697	1.697
1.698	1.698
1.699	1.699
1.7	1.7
1.701	1.701
1.702	1.702
1.703	1.703
1.704	1.704
1.705	1.705
1.706	1.706
1.707	1.707
1.708	1.708
1.709	1.709
1.71	1.71
1.711	1.711
1.712	1.712
1.713	1.713
1.714	1.714
1.715	1.715
1.716	1.716
1.717	1.717
1.718	1.718
1.719	1.719
1.72	1.72
1.721	1.721
1.722	1.722
1.723	1.723
1.724	1.724
1.725	1.725
1.726	1.726
1.727	1.727
1.728	1.728
1.729	1.729
1.73	1.73
1.731	1.731
1.732	1.732
1.733	1.733
1.734	1.734
1.735	1.735
1.736	1.736
1.737	1.737
1.738	1.738
1.739	1.739
1.74	1.74
1.741	1.741
1.742	1.742
1.743	1.743
1.744	1.744
1.745	1.745
1.746	1.746
1.747	1.747
1.748	1.748
1.749	1.749
1.75	1.75
1.751	1.751
1.752	1.752
1.753	1.753
1.754	1.754
1.755	1.755
1.756	1.756
1.757	1.757
1.758	1.758
1.759	1.759
1.76	1.76
1.761	1.761
1.762	1.762
1.763	1.763
1.764	1.764
1.765	1.765
1.766	1.766
1.767	1.767
1.768	1.768
1.769	1.769
1.77	1.77
1.771	1.771
1.772	1.772
1.773	1.773
1.774	1.774
1.775	1.775
1.776	1.776
1.777	1.777
1.778	1.778
1.779	1.779
1.78	1.78
1.781	1.781
1.782	1.782
1.783	1.783
1.784	1.784
1.785	1.785
1.786	1.786
1.787	1.787
1.788	1.788
1.789	1.789
1.79	1.79
1.791	1.791
1.792	1.792
1.793	1.793
1.794	1.794
1.795	1.795
1.796	1.796
1.797	1.797
1.798	1.798
1.799	1.799
1.8	1.8
1.801	1.801
1.802	1.802
1.803	1.803
1.804	1.804
1.805	1.805
1.806	1.806
1.807	1.807
1.808	1.808
1.809	1.809
1.81	1.81
1.811	1.811
1.812	1.812
1.813	1.813
1.814	1.814
1.815	1.815
1.816	1.816
1.817	1.817
1.818	1.818
1.819	1.819
1.82	1.82
1.821	1.821
1.822	1.822
1.823	1.823
1.824	1.824
1.825	1.825
1.826	1.826
1.827	1.827
1.828	1.828
1.829	1.829
1.83	1.83
1.831	1.831
1.832	1.832
1.833	1.833
1.834	1.834
1.835	1.835
1.836	1.836
1.837	1.837
1.838	1.838
1.839	1.839
1.84	1.84
1.841	1.841
1.842	1.842
1.843	1.843
1.844	1.844
1.845	1.845
1.846	1.846
1.847	1.847
1.848	1.848
1.849	1.849
1.85	1.85
1.851	1.851
1.852	1.852
1.853	1.853
1.854	1.854
1.855	1.855
1.856	1.856
1.857	1.857
1.858	1.858
1.859	1.859
1.86	1.86
1.861	1.861
1.862	1.862
1.863	1.863
1.864	1.864
1.865	1.865
1.866	1.866
1.867	1.867
1.868	1.868
1.869	1.869
1.87	1.87
1.871	1.871
1.872	1.872
1.873	1.873
1.874	1.874
1.875	1.875
1.876	1.876
1.877	1.877
1.878	1.878
1.879	1.879
1.88	1.88
1.881	1.881
1.882	1.882
1.883	1.883
1.884	1.884
1.885	1.885
1.886	1.886
1.887	1.887
1.888	1.888
1.889	1.889
1.89	1.89
1.891	1.891
1.892	1.892
1.893	1.893
1.894	1.894
1.895	1.895
1.896	1.896
1.897	1.897
1.898	1.898
1.899	1.899
1.9	1.9
1.901	1.901
1.902	1.902
1.903	1.903
1.904	1.904
1.905	1.905
1.906	1.906
1.907	1.907
1.908	1.908
1.909	1.909
1.91	1.91
1.911	1.911
1.912	1.912
1.913	1.913
1.914	1.914
1.915	1.915
1.916	1.916
1.917	1.917
1.918	1.918
1.919	1.919
1.92	1.92
1.921	1.921
1.922	1.922
1.923	1.923
1.924	1.924
1.925	1.925
1.926	1.926
1.927	1.927
1.928	1.928
1.929	1.929
1.93	1.93
1.931	1.931
1.932	1.932
1.933	1.933
1.934	1.934
1.935	1.935
1.936	1.936
1.937	1.937
1.938	1.938
1.939	1.939
1.94	1.94
1.941	1.941
1.942	1.942
1.943	1.943
1.944	1.944
1.945	1.945
1.946	1.946
1.947	1.947
1.948	1.948
1.949	1.949
1.95	1.95
1.951	1.951
1.952	1.952
1.953	1.953
1.954	1.954
1.955	1.955
1.956	1.956
1.957	1.957
1.958	1.958
1.959	1.959
1.96	1.96
1.961	1.961
1.962	1.962
1.963	1.963
1.964	1.964
1.965	1.965
1.966	1.966
1.967	1.967
1.968	1.968
1.969	1.969
1.97	1.97
1.971	1.971
1.972	1.972
1.973	1.973
1.974	1.974
1.975	1.975
1.976	1.976
1.977	1.977
1.978	1.978
1.979	1.979
1.98	1.98
1.981	1.981
1.982	1.982
1.983	1.983
1.984	1.984
1.985	1.985
1.986	1.986
1.987	1.987
1.988	1.988
1.989	1.989
1.99	1.99
1.991	1.991
1.992	1.992
1.993	1.993
1.994	1.994
1.995	1.995
1.996	1.996
1.997	1.997
1.998	1.998
1.999	1.999
2	2


==> graphics/timer_2-8.tsv <==
2	0
2.001	0.00099999999999989
2.002	0.00199999999999978
2.003	0.00300000000000011
2.004	0.004
2.005	0.00499999999999989
2.006	0.00599999999999978
2.007	0.00700000000000012
2.008	0.00800000000000001
2.009	0.0089999999999999
2.01	0.00999999999999979
2.011	0.0110000000000001
2.012	0.012
2.013	0.0129999999999999
2.014	0.0139999999999998
2.015	0.0150000000000001
2.016	0.016
2.017	0.0169999999999999
2.018	0.0179999999999998
2.019	0.0190000000000001
2.02	0.02
2.021	0.0209999999999999
2.022	0.0219999999999998
2.023	0.0230000000000001
2.024	0.024
2.025	0.0249999999999999
2.026	0.0259999999999998
2.027	0.0270000000000001
2.028	0.028
2.029	0.0289999999999999
2.03	0.0299999999999998
2.031	0.0310000000000001
2.032	0.032
2.033	0.0329999999999999
2.034	0.0339999999999998
2.035	0.0350000000000001
2.036	0.036
2.037	0.0369999999999999
2.038	0.0379999999999998
2.039	0.0390000000000001
2.04	0.04
2.041	0.0409999999999999
2.042	0.0419999999999998
2.043	0.0430000000000001
2.044	0.044
2.045	0.0449999999999999
2.046	0.0459999999999998
2.047	0.0470000000000002
2.048	0.048
2.049	0.0489999999999999
2.05	0.0499999999999998
2.051	0.0510000000000002
2.052	0.052
2.053	0.0529999999999999
2.054	0.0539999999999998
2.055	0.0550000000000002
2.056	0.056
2.057	0.0569999999999999
2.058	0.0579999999999998
2.059	0.0590000000000002
2.06	0.0600000000000001
2.061	0.0609999999999999
2.062	0.0619999999999998
2.063	0.0630000000000002
2.064	0.0640000000000001
2.065	0.0649999999999999
2.066	0.0659999999999998
2.067	0.0670000000000002
2.068	0.0680000000000001
2.069	0.069
2.07	0.0699999999999998
2.071	0.0710000000000002
2.072	0.0720000000000001
2.073	0.073
2.074	0.0739999999999998
2.075	0.0750000000000002
2.076	0.0760000000000001
2.077	0.077
2.078	0.0779999999999998
2.079	0.0790000000000002
2.08	0.0800000000000001
2.081	0.081
2.082	0.0819999999999999
2.083	0.0830000000000002
2.084	0.0840000000000001
2.085	0.085
2.086	0.0859999999999999
2.087	0.0870000000000002
2.088	0.0880000000000001
2.089	0.089
2.09	0.0899999999999999
2.091	0.0910000000000002
2.092	0.0920000000000001
2.093	0.093
2.094	0.0939999999999999
2.095	0.0950000000000002
2.096	0.0960000000000001
2.097	0.097
2.098	0.0979999999999999
2.099	0.0990000000000002
2.1	0.1
2.101	0.101
2.102	0.102
2.103	0.103
2.104	0.104
2.105	0.105
2.106	0.106
2.107	0.107
2.108	0.108
2.109	0.109
2.11	0.11
2.111	0.111
2.112	0.112
2.113	0.113
2.114	0.114
2.115	0.115
2.116	0.116
2.117	0.117
2.118	0.118
2.119	0.119
2.12	0.12
2.121	0.121
2.122	0.122
2.123	0.123
2.124	0.124
2.125	0.125
2.126	0.126
2.127	0.127
2.128	0.128
2.129	0.129
2.13	0.13
2.131	0.131
2.132	0.132
2.133	0.133
2.134	0.134
2.135	0.135
2.136	0.136
2.137	0.137
2.138	0.138
2.139	0.139
2.14	0.14
2.141	0.141
2.142	0.142
2.143	0.143
2.144	0.144
2.145	0.145
2.146	0.146
2.147	0.147
2.148	0.148
2.149	0.149
2.15	0.15
2.151	0.151
2.152	0.152
2.153	0.153
2.154	0.154
2.155	0.155
2.156	0.156
2.157	0.157
2.158	0.158
2.159	0.159
2.16	0.16
2.161	0.161
2.162	0.162
2.163	0.163
2.164	0.164
2.165	0.165
2.166	0.166
2.167	0.167
2.168	0.168
2.169	0.169
2.17	0.17
2.171	0.171
2.172	0.172
2.173	0.173
2.174	0.174
2.175	0.175
2.176	0.176
2.177	0.177
2.178	0.178
2.179	0.179
2.18	0.18
2.181	0.181
2.182	0.182
2.183	0.183
2.184	0.184
2.185	0.185
2.186	0.186
2.187	0.187
2.188	0.188
2.189	0.189
2.19	0.19
2.191	0.191
2.192	0.192
2.193	0.193
2.194	0.194
2.195	0.195
2.196	0.196
2.197	0.197
2.198	0.198
2.199	0.199
2.2	0.2
2.201	0.201
2.202	0.202
2.203	0.203
2.204	0.204
2.205	0.205
2.206	0.206
2.207	0.207
2.208	0.208
2.209	0.209
2.21	0.21
2.211	0.211
2.212	0.212
2.213	0.213
2.214	0.214
2.215	0.215
2.216	0.216
2.217	0.217
2.218	0.218
2.219	0.219
2.22	0.22
2.221	0.221
2.222	0.222
2.223	0.223
2.224	0.224
2.225	0.225
2.226	0.226
2.227	0.227
2.228	0.228
2.229	0.229
2.23	0.23
2.231	0.231
2.232	0.232
2.233	0.233
2.234	0.234
2.235	0.235
2.236	0.236
2.237	0.237
2.238	0.238
2.239	0.239
2.24	0.24
2.241	0.241
2.242	0.242
2.243	0.243
2.244	0.244
2.245	0.245
2.246	0.246
2.247	0.247
2.248	0.248
2.249	0.249
2.25	0.25
2.251	0.251
2.252	0.252
2.253	0.253
2.254	0.254
2.255	0.255
2.256	0.256
2.257	0.257
2.258	0.258
2.259	0.259
2.26	0.26
2.261	0.261
2.262	0.262
2.263	0.263
2.264	0.264
2.265	0.265
2.266	0.266
2.267	0.267
2.268	0.268
2.269	0.269
2.27	0.27
2.271	0.271
2.272	0.272
2.273	0.273
2.274	0.274
2.275	0.275
2.276	0.276
2.277	0.277
2.278	0.278
2.279	0.279
2.28	0.28
2.281	0.281
2.282	0.282
2.283	0.283
2.284	0.284
2.285	0.285
2.286	0.286
2.287	0.287
2.288	0.288
2.289	0.289
2.29	0.29
2.291	0.291
2.292	0.292
2.293	0.293
2.294	0.294
2.295	0.295
2.296	0.296
2.297	0.297
2.298	0.298
2.299	0.299
2.3	0.3
2.301	0.301
2.302	0.302
2.303	0.303
2.304	0.304
2.305	0.305
2.306	0.306
2.307	0.307
2.308	0.308
2.309	0.309
2.31	0.31
2.311	0.311
2.312	0.312
2.313	0.313
2.314	0.314
2.315	0.315
2.316	0.316
2.317	0.317
2.318	0.318
2.319	0.319
2.32	0.32
2.321	0.321
2.322	0.322
2.323	0.323
2.324	0.324
2.325	0.325
2.326	0.326
2.327	0.327
2.328	0.328
2.329	0.329
2.33	0.33
2.331	0.331
2.332	0.332
2.333	0.333
2.334	0.334
2.335	0.335
2.336	0.336
2.337	0.337
2.338	0.338
2.339	0.339
2.34	0.34
2.341	0.341
2.342	0.342
2.343	0.343
2.344	0.344
2.345	0.345
2.346	0.346
2.347	0.347
2.348	0.348
2.349	0.349
2.35	0.35
2.351	0.351
2.352	0.352
2.353	0.353
2.354	0.354
2.355	0.355
2.356	0.356
2.357	0.357
2.358	0.358
2.359	0.359
2.36	0.36
2.361	0.361
2.362	0.362
2.363	0.363
2.364	0.364
2.365	0.365
2.366	0.366
2.367	0.367
2.368	0.368
2.369	0.369
2.37	0.37
2.371	0.371
2.372	0.372
2.373	0.373
2.374	0.374
2.375	0.375
2.376	0.376
2.377	0.377
2.378	0.378
2.379	0.379
2.38	0.38
2.381	0.381
2.382	0.382
2.383	0.383
2.384	0.384
2.385	0.385
2.386	0.386
2.387	0.387
2.388	0.388
2.389	0.389
2.39	0.39
2.391	0.391
2.392	0.392
2.393	0.393
2.394	0.394
2.395	0.395
2.396	0.396
2.397	0.397
2.398	0.398
2.399	0.399
2.4	0.4
2.401	0.401
2.402	0.402
2.403	0.403
2.404	0.404
2.405	0.405
2.406	0.406
2.407	0.407
2.408	0.408
2.409	0.409
2.41	0.41
2.411	0.411
2.412	0.412
2.413	0.413
2.414	0.414
2.415	0.415
2.416	0.416
2.417	0.417
2.418	0.418
2.419	0.419
2.42	0.42
2.421	0.421
2.422	0.422
2.423	0.423
2.424	0.424
2.425	0.425
2.426	0.426
2.427	0.427
2.428	0.428
2.429	0.429
2.43	0.43
2.431	0.431
2.432	0.432
2.433	0.433
2.434	0.434
2.435	0.435
2.436	0.436
2.437	0.437
2.438	0.438
2.439	0.439
2.44	0.44
2.441	0.441
2.442	0.442
2.443	0.443
2.444	0.444
2.445	0.445
2.446	0.446
2.447	0.447
2.448	0.448
2.449	0.449
2.45	0.45
2.451	0.451
2.452	0.452
2.453	0.453
2.454	0.454
2.455	0.455
2.456	0.456
2.457	0.457
2.458	0.458
2.459	0.459
2.46	0.46
2.461	0.461
2.462	0.462
2.463	0.463
2.464	0.464
2.465	0.465
2.466	0.466
2.467	0.467
2.468	0.468
2.469	0.469
2.47	0.47
2.471	0.471
2.472	0.472
2.473	0.473
2.474	0.474
2.475	0.475
2.476	0.476
2.477	0.477
2.478	0.478
2.479	0.479
2.48	0.48
2.481	0.481
2.482	0.482
2.483	0.483
2.484	0.484
2.485	0.485
2.486	0.486
2.487	0.487
2.488	0.488
2.489	0.489
2.49	0.49
2.491	0.491
2.492	0.492
2.493	0.493
2.494	0.494
2.495	0.495
2.496	0.496
2.497	0.497
2.498	0.498
2.499	0.499
2.5	0.5
2.501	0.501
2.502	0.502
2.503	0.503
2.504	0.504
2.505	0.505
2.506	0.506
2.507	0.507
2.508	0.508
2.509	0.509
2.51	0.51
2.511	0.511
2.512	0.512
2.513	0.513
2.514	0.514
2.515	0.515
2.516	0.516
2.517	0.517
2.518	0.518
2.519	0.519
2.52	0.52
2.521	0.521
2.522	0.522
2.523	0.523
2.524	0.524
2.525	0.525
2.526	0.526
2.527	0.527
2.528	0.528
2.529	0.529
2.53	0.53
2.531	0.531
2.532	0.532
2.533	0.533
2.534	0.534
2.535	0.535
2.536	0.536
2.537	0.537
2.538	0.538
2.539	0.539
2.54	0.54
2.541	0.541
2.542	0.542
2.543	0.543
2.544	0.544
2.545	0.545
2.546	0.546
2.547	0.547
2.548	0.548
2.549	0.549
2.55	0.55
2.551	0.551
2.552	0.552
2.553	0.553
2.554	0.554
2.555	0.555
2.556	0.556
2.557	0.557
2.558	0.558
2.559	0.559
2.56	0.56
2.561	0.561
2.562	0.562
2.563	0.563
2.564	0.564
2.565	0.565
2.566	0.566
2.567	0.567
2.568	0.568
2.569	0.569
2.57	0.57
2.571	0.571
2.572	0.572
2.573	0.573
2.574	0.574
2.575	0.575
2.576	0.576
2.577	0.577
2.578	0.578
2.579	0.579
2.58	0.58
2.581	0.581
2.582	0.582
2.583	0.583
2.584	0.584
2.585	0.585
2.586	0.586
2.587	0.587
2.588	0.588
2.589	0.589
2.59	0.59
2.591	0.591
2.592	0.592
2.593	0.593
2.594	0.594
2.595	0.595
2.596	0.596
2.597	0.597
2.598	0.598
2.599	0.599
2.6	0.6
2.601	0.601
2.602	0.602
2.603	0.603
2.604	0.604
2.605	0.605
2.606	0.606
2.607	0.607
2.608	0.608
2.609	0.609
2.61	0.61
2.611	0.611
2.612	0.612
2.613	0.613
2.614	0.614
2.615	0.615
2.616	0.616
2.617	0.617
2.618	0.618
2.619	0.619
2.62	0.62
2.621	0.621
2.622	0.622
2.623	0.623
2.624	0.624
2.625	0.625
2.626	0.626
2.627	0.627
2.628	0.628
2.629	0.629
2.63	0.63
2.631	0.631
2.632	0.632
2.633	0.633
2.634	0.634
2.635	0.635
2.636	0.636
2.637	0.637
2.638	0.638
2.639	0.639
2.64	0.64
2.641	0.641
2.642	0.642
2.643	0.643
2.644	0.644
2.645	0.645
2.646	0.646
2.647	0.647
2.648	0.648
2.649	0.649
2.65	0.65
2.651	0.651
2.652	0.652
2.653	0.653
2.654	0.654
2.655	0.655
2.656	0.656
2.657	0.657
2.658	0.658
2.659	0.659
2.66	0.66
2.661	0.661
2.662	0.662
2.663	0.663
2.664	0.664
2.665	0.665
2.666	0.666
2.667	0.667
2.668	0.668
2.669	0.669
2.67	0.67
2.671	0.671
2.672	0.672
2.673	0.673
2.674	0.674
2.675	0.675
2.676	0.676
2.677	0.677
2.678	0.678
2.679	0.679
2.68	0.68
2.681	0.681
2.682	0.682
2.683	0.683
2.684	0.684
2.685	0.685
2.686	0.686
2.687	0.687
2.688	0.688
2.689	0.689
2.69	0.69
2.691	0.691
2.692	0.692
2.693	0.693
2.694	0.694
2.695	0.695
2.696	0.696
2.697	0.697
2.698	0.698
2.699	0.699
2.7	0.7
2.701	0.701
2.702	0.702
2.703	0.703
2.704	0.704
2.705	0.705
2.706	0.706
2.707	0.707
2.708	0.708
2.709	0.709
2.71	0.71
2.711	0.711
2.712	0.712
2.713	0.713
2.714	0.714
2.715	0.715
2.716	0.716
2.717	0.717
2.718	0.718
2.719	0.719
2.72	0.72
2.721	0.721
2.722	0.722
2.723	0.723
2.724	0.724
2.725	0.725
2.726	0.726
2.727	0.727
2.728	0.728
2.729	0.729
2.73	0.73
2.731	0.731
2.732	0.732
2.733	0.733
2.734	0.734
2.735	0.735
2.736	0.736
2.737	0.737
2.738	0.738
2.739	0.739
2.74	0.74
2.741	0.741
2.742	0.742
2.743	0.743
2.744	0.744
2.745	0.745
2.746	0.746
2.747	0.747
2.748	0.748
2.749	0.749
2.75	0.75
2.751	0.751
2.752	0.752
2.753	0.753
2.754	0.754
2.755	0.755
2.756	0.756
2.757	0.757
2.758	0.758
2.759	0.759
2.76	0.76
2.761	0.761
2.762	0.762
2.763	0.763
2.764	0.764
2.765	0.765
2.766	0.766
2.767	0.767
2.768	0.768
2.769	0.769
2.77	0.77
2.771	0.771
2.772	0.772
2.773	0.773
2.774	0.774
2.775	0.775
2.776	0.776
2.777	0.777
2.778	0.778
2.779	0.779
2.78	0.78
2.781	0.781
2.782	0.782
2.783	0.783
2.784	0.784
2.785	0.785
2.786	0.786
2.787	0.787
2.788	0.788
2.789	0.789
2.79	0.79
2.791	0.791
2.792	0.792
2.793	0.793
2.794	0.794
2.795	0.795
2.796	0.796
2.797	0.797
2.798	0.798
2.799	0.799
2.8	0.8
2.801	0.801
2.802	0.802
2.803	0.803
2.804	0.804
2.805	0.805
2.806	0.806
2.807	0.807
2.808	0.808
2.809	0.809
2.81	0.81
2.811	0.811
2.812	0.812
2.813	0.813
2.814	0.814
2.815	0.815
2.816	0.816
2.817	0.817
2.818	0.818
2.819	0.819
2.82	0.82
2.821	0.821
2.822	0.822
2.823	0.823
2.824	0.824
2.825	0.825
2.826	0.826
2.827	0.827
2.828	0.828
2.829	0.829
2.83	0.83
2.831	0.831
2.832	0.832
2.833	0.833
2.834	0.834
2.835	0.835
2.836	0.836
2.837	0.837
2.838	0.838
2.839	0.839
2.84	0.84
2.841	0.841
2.842	0.842
2.843	0.843
2.844	0.844
2.845	0.845
2.846	0.846
2.847	0.847
2.848	0.848
2.849	0.849
2.85	0.85
2.851	0.851
2.852	0.852
2.853	0.853
2.854	0.854
2.855	0.855
2.856	0.856
2.857	0.857
2.858	0.858
2.859	0.859
2.86	0.86
2.861	0.861
2.862	0.862
2.863	0.863
2.864	0.864
2.865	0.865
2.866	0.866
2.867	0.867
2.868	0.868
2.869	0.869
2.87	0.87
2.871	0.871
2.872	0.872
2.873	0.873
2.874	0.874
2.875	0.875
2.876	0.876
2.877	0.877
2.878	0.878
2.879	0.879
2.88	0.88
2.881	0.881
2.882	0.882
2.883	0.883
2.884	0.884
2.885	0.885
2.886	0.886
2.887	0.887
2.888	0.888
2.889	0.889
2.89	0.89
2.891	0.891
2.892	0.892
2.893	0.893
2.894	0.894
2.895	0.895
2.896	0.896
2.897	0.897
2.898	0.898
2.899	0.899
2.9	0.9
2.901	0.901
2.902	0.902
2.903	0.903
2.904	0.904
2.905	0.905
2.906	0.906
2.907	0.907
2.908	0.908
2.909	0.909
2.91	0.91
2.911	0.911
2.912	0.912
2.913	0.913
2.914	0.914
2.915	0.915
2.916	0.916
2.917	0.917
2.918	0.918
2.919	0.919
2.92	0.92
2.921	0.921
2.922	0.922
2.923	0.923
2.924	0.924
2.925	0.925
2.926	0.926
2.927	0.927
2.928	0.928
2.929	0.929
2.93	0.93
2.931	0.931
2.932	0.932
2.933	0.933
2.934	0.934
2.935	0.935
2.936	0.936
2.937	0.937
2.938	0.938
2.939	0.939
2.94	0.94
2.941	0.941
2.942	0.942
2.943	0.943
2.944	0.944
2.945	0.945
2.946	0.946
2.947	0.947
2.948	0.948
2.949	0.949
2.95	0.95
2.951	0.951
2.952	0.952
2.953	0.953
2.954	0.954
2.955	0.955
2.956	0.956
2.957	0.957
2.958	0.958
2.959	0.959
2.96	0.96
2.961	0.961
2.962	0.962
2.963	0.963
2.964	0.964
2.965	0.965
2.966	0.966
2.967	0.967
2.968	0.968
2.969	0.969
2.97	0.97
2.971	0.971
2.972	0.972
2.973	0.973
2.974	0.974
2.975	0.975
2.976	0.976
2.977	0.977
2.978	0.978
2.979	0.979
2.98	0.98
2.981	0.981
2.982	0.982
2.983	0.983
2.984	0.984
2.985	0.985
2.986	0.986
2.987	0.987
2.988	0.988
2.989	0.989
2.99	0.99
2.991	0.991
2.992	0.992
2.993	0.993
2.994	0.994
2.995	0.995
2.996	0.996
2.997	0.997
2.998	0.998
2.999	0.999
3	1
3.001	1.001
3.002	1.002
3.003	1.003
3.004	1.004
3.005	1.005
3.006	1.006
3.007	1.007
3.008	1.008
3.009	1.009
3.01	1.01
3.011	1.011
3.012	1.012
3.013	1.013
3.014	1.014
3.015	1.015
3.016	1.016
3.017	1.017
3.018	1.018
3.019	1.019
3.02	1.02
3.021	1.021
3.022	1.022
3.023	1.023
3.024	1.024
3.025	1.025
3.026	1.026
3.027	1.027
3.028	1.028
3.029	1.029
3.03	1.03
3.031	1.031
3.032	1.032
3.033	1.033
3.034	1.034
3.035	1.035
3.036	1.036
3.037	1.037
3.038	1.038
3.039	1.039
3.04	1.04
3.041	1.041
3.042	1.042
3.043	1.043
3.044	1.044
3.045	1.045
3.046	1.046
3.047	1.047
3.048	1.048
3.049	1.049
3.05	1.05
3.051	1.051
3.052	1.052
3.053	1.053
3.054	1.054
3.055	1.055
3.056	1.056
3.057	1.057
3.058	1.058
3.059	1.059
3.06	1.06
3.061	1.061
3.062	1.062
3.063	1.063
3.064	1.064
3.065	1.065
3.066	1.066
3.067	1.067
3.068	1.068
3.069	1.069
3.07	1.07
3.071	1.071
3.072	1.072
3.073	1.073
3.074	1.074
3.075	1.075
3.076	1.076
3.077	1.077
3.078	1.078
3.079	1.079
3.08	1.08
3.081	1.081
3.082	1.082
3.083	1.083
3.084	1.084
3.085	1.085
3.086	1.086
3.087	1.087
3.088	1.088
3.089	1.089
3.09	1.09
3.091	1.091
3.092	1.092
3.093	1.093
3.094	1.094
3.095	1.095
3.096	1.096
3.097	1.097
3.098	1.098
3.099	1.099
3.1	1.1
3.101	1.101
3.102	1.102
3.103	1.103
3.104	1.104
3.105	1.105
3.106	1.106
3.107	1.107
3.108	1.108
3.109	1.109
3.11	1.11
3.111	1.111
3.112	1.112
3.113	1.113
3.114	1.114
3.115	1.115
3.116	1.116
3.117	1.117
3.118	1.118
3.119	1.119
3.12	1.12
3.121	1.121
3.122	1.122
3.123	1.123
3.124	1.124
3.125	1.125
3.126	1.126
3.127	1.127
3.128	1.128
3.129	1.129
3.13	1.13
3.131	1.131
3.132	1.132
3.133	1.133
3.134	1.134
3.135	1.135
3.136	1.136
3.137	1.137
3.138	1.138
3.139	1.139
3.14	1.14
3.141	1.141
3.142	1.142
3.143	1.143
3.144	1.144
3.145	1.145
3.146	1.146
3.147	1.147
3.148	1.148
3.149	1.149
3.15	1.15
3.151	1.151
3.152	1.152
3.153	1.153
3.154	1.154
3.155	1.155
3.156	1.156
3.157	1.157
3.158	1.158
3.159	1.159
3.16	1.16
3.161	1.161
3.162	1.162
3.163	1.163
3.164	1.164
3.165	1.165
3.166	1.166
3.167	1.167
3.168	1.168
3.169	1.169
3.17	1.17
3.171	1.171
3.172	1.172
3.173	1.173
3.174	1.174
3.175	1.175
3.176	1.176
3.177	1.177
3.178	1.178
3.179	1.179
3.18	1.18
3.181	1.181
3.182	1.182
3.183	1.183
3.184	1.184
3.185	1.185
3.186	1.186
3.187	1.187
3.188	1.188
3.189	1.189
3.19	1.19
3.191	1.191
3.192	1.192
3.193	1.193
3.194	1.194
3.195	1.195
3.196	1.196
3.197	1.197
3.198	1.198
3.199	1.199
3.2	1.2
3.201	1.201
3.202	1.202
3.203	1.203
3.204	1.204
3.205	1.205
3.206	1.206
3.207	1.207
3.208	1.208
3.209	1.209
3.21	1.21
3.211	1.211
3.212	1.212
3.213	1.213
3.214	1.214
3.215	1.215
3.216	1.216
3.217	1.217
3.218	1.218
3.219	1.219
3.22	1.22
3.221	1.221
3.222	1.222
3.223	1.223
3.224	1.224
3.225	1.225
3.226	1.226
3.227	1.227
3.228	1.228
3.229	1.229
3.23	1.23
3.231	1.231
3.232	1.232
3.233	1.233
3.234	1.234
3.235	1.235
3.236	1.236
3.237	1.237
3.238	1.238
3.239	1.239
3.24	1.24
3.241	1.241
3.242	1.242
3.243	1.243
3.244	1.244
3.245	1.245
3.246	1.246
3.247	1.247
3.248	1.248
3.249	1.249
3.25	1.25
3.251	1.251
3.252	1.252
3.253	1.253
3.254	1.254
3.255	1.255
3.256	1.256
3.257	1.257
3.258	1.258
3.259	1.259
3.26	1.26
3.261	1.261
3.262	1.262
3.263	1.263
3.264	1.264
3.265	1.265
3.266	1.266
3.267	1.267
3.268	1.268
3.269	1.269
3.27	1.27
3.271	1.271
3.272	1.272
3.273	1.273
3.274	1.274
3.275	1.275
3.276	1.276
3.277	1.277
3.278	1.278
3.279	1.279
3.28	1.28
3.281	1.281
3.282	1.282
3.283	1.283
3.284	1.284
3.285	1.285
3.286	1.286
3.287	1.287
3.288	1.288
3.289	1.289
3.29	1.29
3.291	1.291
3.292	1.292
3.293	1.293
3.294	1.294
3.295	1.295
3.296	1.296
3.297	1.297
3.298	1.298
3.299	1.299
3.3	1.3
3.301	1.301
3.302	1.302
3.303	1.303
3.304	1.304
3.305	1.305
3.306	1.306
3.307	1.307
3.308	1.308
3.309	1.309
3.31	1.31
3.311	1.311
3.312	1.312
3.313	1.313
3.314	1.314
3.315	1.315
3.316	1.316
3.317	1.317
3.318	1.318
3.319	1.319
3.32	1.32
3.321	1.321
3.322	1.322
3.323	1.323
3.324	1.324
3.325	1.325
3.326	1.326
3.327	1.327
3.328	1.328
3.329	1.329
3.33	1.33
3.331	1.331
3.332	1.332
3.333	1.333
3.334	1.334
3.335	1.335
3.336	1.336
3.337	1.337
3.338	1.338
3.339	1.339
3.34	1.34
3.341	1.341
3.342	1.342
3.343	1.343
3.344	1.344
3.345	1.345
3.346	1.346
3.347	1.347
3.348	1.348
3.349	1.349
3.35	1.35
3.351	1.351
3.352	1.352
3.353	1.353
3.354	1.354
3.355	1.355
3.356	1.356
3.357	1.357
3.358	1.358
3.359	1.359
3.36	1.36
3.361	1.361
3.362	1.362
3.363	1.363
3.364	1.364
3.365	1.365
3.366	1.366
3.367	1.367
3.368	1.368
3.369	1.369
3.37	1.37
3.371	1.371
3.372	1.372
3.373	1.373
3.374	1.374
3.375	1.375
3.376	1.376
3.377	1.377
3.378	1.378
3.379	1.379
3.38	1.38
3.381	1.381
3.382	1.382
3.383	1.383
3.384	1.384
3.385	1.385
3.386	1.386
3.387	1.387
3.388	1.388
3.389	1.389
3.39	1.39
3.391	1.391
3.392	1.392
3.393	1.393
3.394	1.394
3.395	1.395
3.396	1.396
3.397	1.397
3.398	1.398
3.399	1.399
3.4	1.4
3.401	1.401
3.402	1.402
3.403	1.403
3.404	1.404
3.405	1.405
3.406	1.406
3.407	1.407
3.408	1.408
3.409	1.409
3.41	1.41
3.411	1.411
3.412	1.412
3.413	1.413
3.414	1.414
3.415	1.415
3.416	1.416
3.417	1.417
3.418	1.418
3.419	1.419
3.42	1.42
3.421	1.421
3.422	1.422
3.423	1.423
3.424	1.424
3.425	1.425
3.426	1.426
3.427	1.427
3.428	1.428
3.429	1.429
3.43	1.43
3.431	1.431
3.432	1.432
3.433	1.433
3.434	1.434
3.435	1.435
3.436	1.436
3.437	1.437
3.438	1.438
3.439	1.439
3.44	1.44
3.441	1.441
3.442	1.442
3.443	1.443
3.444	1.444
3.445	1.445
3.446	1.446
3.447	1.447
3.448	1.448
3.449	1.449
3.45	1.45
3.451	1.451
3.452	1.452
3.453	1.453
3.454	1.454
3.455	1.455
3.456	1.456
3.457	1.457
3.458	1.458
3.459	1.459
3.46	1.46
3.461	1.461
3.462	1.462
3.463	1.463
3.464	1.464
3.465	1.465
3.466	1.466
3.467	1.467
3.468	1.468
3.469	1.469
3.47	1.47
3.471	1.471
3.472	1.472
3.473	1.473
3.474	1.474
3.475	1.475
3.476	1.476
3.477	1.477
3.478	1.478
3.479	1.479
3.48	1.48
3.481	1.481
3.482	1.482
3.483	1.483
3.484	1.484
3.485	1.485
3.486	1.486
3.487	1.487
3.488	1.488
3.489	1.489
3.49	1.49
3.491	1.491
3.492	1.492
3.493	1.493
3.494	1.494
3.495	1.495
3.496	1.496
3.497	1.497
3.498	1.498
3.499	1.499
3.5	1.5
3.501	1.501
3.502	1.502
3.503	1.503
3.504	1.504
3.505	1.505
3.506	1.506
3.507	1.507
3.508	1.508
3.509	1.509
3.51	1.51
3.511	1.511
3.512	1.512
3.513	1.513
3.514	1.514
3.515	1.515
3.516	1.516
3.517	1.517
3.518	1.518
3.519	1.519
3.52	1.52
3.521	1.521
3.522	1.522
3.523	1.523
3.524	1.524
3.525	1.525
3.526	1.526
3.527	1.527
3.528	1.528
3.529	1.529
3.53	1.53
3.531	1.531
3.532	1.532
3.533	1.533
3.534	1.534
3.535	1.535
3.536	1.536
3.537	1.537
3.538	1.538
3.539	1.539
3.54	1.54
3.541	1.541
3.542	1.542
3.543	1.543
3.544	1.544
3.545	1.545
3.546	1.546
3.547	1.547
3.548	1.548
3.549	1.549
3.55	1.55
3.551	1.551
3.552	1.552
3.553	1.553
3.554	1.554
3.555	1.555
3.556	1.556
3.557	1.557
3.558	1.558
3.559	1.559
3.56	1.56
3.561	1.561
3.562	1.562
3.563	1.563
3.564	1.564
3.565	1.565
3.566	1.566
3.567	1.567
3.568	1.568
3.569	1.569
3.57	1.57
3.571	1.571
3.572	1.572
3.573	1.573
3.574	1.574
3.575	1.575
3.576	1.576
3.577	1.577
3.578	1.578
3.579	1.579
3.58	1.58
3.581	1.581
3.582	1.582
3.583	1.583
3.584	1.584
3.585	1.585
3.586	1.586
3.587	1.587
3.588	1.588
3.589	1.589
3.59	1.59
3.591	1.591
3.592	1.592
3.593	1.593
3.594	1.594
3.595	1.595
3.596	1.596
3.597	1.597
3.598	1.598
3.599	1.599
3.6	1.6
3.601	1.601
3.602	1.602
3.603	1.603
3.604	1.604
3.605	1.605
3.606	1.606
3.607	1.607
3.608	1.608
3.609	1.609
3.61	1.61
3.611	1.611
3.612	1.612
3.613	1.613
3.614	1.614
3.615	1.615
3.616	1.616
3.617	1.617
3.618	1.618
3.619	1.619
3.62	1.62
3.621	1.621
3.622	1.622
3.623	1.623
3.624	1.624
3.625	1.625
3.626	1.626
3.627	1.627
3.628	1.628
3.629	1.629
3.63	1.63
3.631	1.631
3.632	1.632
3.633	1.633
3.634	1.634
3.635	1.635
3.636	1.636
3.637	1.637
3.638	1.638
3.639	1.639
3.64	1.64
3.641	1.641
3.642	1.642
3.643	1.643
3.644	1.644
3.645	1.645
3.646	1.646
3.647	1.647
3.648	1.648
3.649	1.649
3.65	1.65
3.651	1.651
3.652	1.652
3.653	1.653
3.654	1.654
3.655	1.655
3.656	1.656
3.657	1.657
3.658	1.658
3.659	1.659
3.66	1.66
3.661	1.661
3.662	1.662
3.663	1.663
3.664	1.664
3.665	1.665
3.666	1.666
3.667	1.667
3.668	1.668
3.669	1.669
3.67	1.67
3.671	1.671
3.672	1.672
3.673	1.673
3.674	1.674
3.675	1.675
3.676	1.676
3.677	1.677
3.678	1.678
3.679	1.679
3.68	1.68
3.681	1.681
3.682	1.682
3.683	1.683
3.684	1.684
3.685	1.685
3.686	1.686
3.687	1.687
3.688	1.688
3.689	1.689
3.69	1.69
3.691	1.691
3.692	1.692
3.693	1.693
3.694	1.694
3.695	1.695
3.696	1.696
3.697	1.697
3.698	1.698
3.699	1.699
3.7	1.7
3.701	1.701
3.702	1.702
3.703	1.703
3.704	1.704
3.705	1.705
3.706	1.706
3.707	1.707
3.708	1.708
3.709	1.709
3.71	1.71
3.711	1.711
3.712	1.712
3.713	1.713
3.714	1.714
3.715	1.715
3.716	1.716
3.717	1.717
3.718	1.718
3.719	1.719
3.72	1.72
3.721	1.721
3.722	1.722
3.723	1.723
3.724	1.724
3.725	1.725
3.726	1.726
3.727	1.727
3.728	1.728
3.729	1.729
3.73	1.73
3.731	1.731
3.732	1.732
3.733	1.733
3.734	1.734
3.735	1.735
3.736	1.736
3.737	1.737
3.738	1.738
3.739	1.739
3.74	1.74
3.741	1.741
3.742	1.742
3.743	1.743
3.744	1.744
3.745	1.745
3.746	1.746
3.747	1.747
3.748	1.748
3.749	1.749
3.75	1.75
3.751	1.751
3.752	1.752
3.753	1.753
3.754	1.754
3.755	1.755
3.756	1.756
3.757	1.757
3.758	1.758
3.759	1.759
3.76	1.76
3.761	1.761
3.762	1.762
3.763	1.763
3.764	1.764
3.765	1.765
3.766	1.766
3.767	1.767
3.768	1.768
3.769	1.769
3.77	1.77
3.771	1.771
3.772	1.772
3.773	1.773
3.774	1.774
3.775	1.775
3.776	1.776
3.777	1.777
3.778	1.778
3.779	1.779
3.78	1.78
3.781	1.781
3.782	1.782
3.783	1.783
3.784	1.784
3.785	1.785
3.786	1.786
3.787	1.787
3.788	1.788
3.789	1.789
3.79	1.79
3.791	1.791
3.792	1.792
3.793	1.793
3.794	1.794
3.795	1.795
3.796	1.796
3.797	1.797
3.798	1.798
3.799	1.799
3.8	1.8
3.801	1.801
3.802	1.802
3.803	1.803
3.804	1.804
3.805	1.805
3.806	1.806
3.807	1.807
3.808	1.808
3.809	1.809
3.81	1.81
3.811	1.811
3.812	1.812
3.813	1.813
3.814	1.814
3.815	1.815
3.816	1.816
3.817	1.817
3.818	1.818
3.819	1.819
3.82	1.82
3.821	1.821
3.822	1.822
3.823	1.823
3.824	1.824
3.825	1.825
3.826	1.826
3.827	1.827
3.828	1.828
3.829	1.829
3.83	1.83
3.831	1.831
3.832	1.832
3.833	1.833
3.834	1.834
3.835	1.835
3.836	1.836
3.837	1.837
3.838	1.838
3.839	1.839
3.84	1.84
3.841	1.841
3.842	1.842
3.843	1.843
3.844	1.844
3.845	1.845
3.846	1.846
3.847	1.847
3.848	1.848
3.849	1.849
3.85	1.85
3.851	1.851
3.852	1.852
3.853	1.853
3.854	1.854
3.855	1.855
3.856	1.856
3.857	1.857
3.858	1.858
3.859	1.859
3.86	1.86
3.861	1.861
3.862	1.862
3.863	1.863
3.864	1.864
3.865	1.865
3.866	1.866
3.867	1.867
3.868	1.868
3.869	1.869
3.87	1.87
3.871	1.871
3.872	1.872
3.873	1.873
3.874	1.874
3.875	1.875
3.876	1.876
3.877	1.877
3.878	1.878
3.879	1.879
3.88	1.88
3.881	1.881
3.882	1.882
3.883	1.883
3.884	1.884
3.885	1.885
3.886	1.886
3.887	1.887
3.888	1.888
3.889	1.889
3.89	1.89
3.891	1.891
3.892	1.892
3.893	1.893
3.894	1.894
3.895	1.895
3.896	1.896
3.897	1.897
3.898	1.898
3.899	1.899
3.9	1.9
3.901	1.901
3.902	1.902
3.903	1.903
3.904	1.904
3.905	1.905
3.906	1.906
3.907	1.907
3.908	1.908
3.909	1.909
3.91	1.91
3.911	1.911
3.912	1.912
3.913	1.913
3.914	1.914
3.915	1.915
3.916	1.916
3.917	1.917
3.918	1.918
3.919	1.919
3.92	1.92
3.921	1.921
3.922	1.922
3.923	1.923
3.924	1.924
3.925	1.925
3.926	1.926
3.927	1.927
3.928	1.928
3.929	1.929
3.93	1.93
3.931	1.931
3.932	1.932
3.933	1.933
3.934	1.934
3.935	1.935
3.936	1.936
3.937	1.937
3.938	1.938
3.939	1.939
3.94	1.94
3.941	1.941
3.942	1.942
3.943	1.943
3.944	1.944
3.945	1.945
3.946	1.946
3.947	1.947
3.948	1.948
3.949	1.949
3.95	1.95
3.951	1.951
3.952	1.952
3.953	1.953
3.954	1.954
3.955	1.955
3.956	1.956
3.957	1.957
3.958	1.958
3.959	1.959
3.96	1.96
3.961	1.961
3.962	1.962
3.963	1.963
3.964	1.964
3.965	1.965
3.966	1.966
3.967	1.967
3.968	1.968
3.969	1.969
3.97	1.97
3.971	1.971
3.972	1.972
3.973	1.973
3.974	1.974
3.975	1.975
3.976	1.976
3.977	1.977
3.978	1.978
3.979	1.979
3.98	1.98
3.981	1.981
3.982	1.982
3.983	1.983
3.984	1.984
3.985	1.985
3.986	1.986
3.987	1.987
3.988	1.988
3.989	1.989
3.99	1.99
3.991	1.991
3.992	1.992
3.993	1.993
3.994	1.994
3.995	1.995
3.996	1.996
3.997	1.997
3.998	1.998
3.999	1.999
4	2


==> graphics/timer_2-9.tsv <==
2	2
2	0


==> graphics/velocity_2-1.tsv <==
0	0.82296830442292
0.001	0.819592496033968
0.002	0.816230550082462
0.003	0.812882409705063
0.004	0.809548018271938
0.005	0.806227319385801
0.006	0.802920256880959
0.007	0.799626774822362
0.008	0.796346817504657
0.009	0.793080329451246
0.01	0.789827255413349
0.011	0.786587540369067
0.012	0.783361129522452
0.013	0.780147968302582
0.014	0.776948002362637
0.015	0.773761177578979
0.016	0.770587440050235
0.017	0.767426736096391
0.018	0.764279012257879
0.019	0.761144215294674
0.02	0.758022292185393
0.021	0.754913190126402
0.022	0.751816856530916
0.023	0.748733239028116
0.024	0.74566228546226
0.025	0.742603943891802
0.026	0.739558162588513
0.027	0.736524890036604
0.028	0.73350407493186
0.029	0.730495666180765
0.03	0.727499612899647
0.031	0.724515864413807
0.032	0.721544370256671
0.033	0.718585080168929
0.034	0.715637944097691
0.035	0.712702912195638
0.036	0.709779934820176
0.037	0.706868962532601
0.038	0.703969946097262
0.039	0.701082836480724
0.04	0.698207584850945
0.041	0.695344142576444
0.042	0.692492461225483
0.043	0.689652492565246
0.044	0.686824188561023
0.045	0.684007501375397
0.046	0.681202383367437
0.047	0.67840878709189
0.048	0.675626665298381
0.049	0.672855970930611
0.05	0.670096657125562
0.051	0.667348677212706
0.052	0.664611984713214
0.053	0.661886533339169
0.054	0.659172276992787
0.055	0.656469169765632
0.056	0.653777165937842
0.057	0.651096219977359
0.058	0.648426286539153
0.059	0.645767320464459
0.06	0.643119276780011
0.061	0.640482110697283
0.062	0.637855777611731
0.063	0.635240233102037
0.064	0.632635432929361
0.065	0.63004133303659
0.066	0.627457889547592
0.067	0.624885058766477
0.068	0.622322797176857
0.069	0.619771061441108
0.07	0.617229808399638
0.071	0.61469899507016
0.072	0.61217857864696
0.073	0.609668516500175
0.074	0.607168766175075
0.075	0.604679285391339
0.076	0.602200032042346
0.077	0.599730964194457
0.078	0.597272040086312
0.079	0.594823218128119
0.08	0.59238445690095
0.081	0.589955715156046
0.082	0.587536951814112
0.083	0.585128125964628
0.084	0.582729196865156
0.085	0.580340123940647
0.086	0.577960866782758
0.087	0.575591385149171
0.088	0.573231638962906
0.089	0.570881588311649
0.09	0.568541193447073
0.091	0.566210414784167
0.092	0.563889212900568
0.093	0.561577548535892
0.094	0.559275382591072
0.095	0.556982676127694
0.096	0.55469939036734
0.097	0.552425486690934
0.098	0.550160926638084
0.099	0.547905671906436
0.1	0.545659684351026
0.101	0.543422925983629
0.102	0.541195358972125
0.103	0.538976945639854
0.104	0.536767648464978
0.105	0.534567430079849
0.106	0.532376253270376
0.107	0.530194080975395
0.108	0.528020876286045
0.109	0.525856602445138
0.11	0.523701222846544
0.111	0.521554701034565
0.112	0.519417000703326
0.113	0.517288085696154
0.114	0.51516792000497
0.115	0.51305646776968
0.116	0.510953693277567
0.117	0.508859560962689
0.118	0.506774035405275
0.119	0.504697081331128
0.12	0.502628663611025
0.121	0.500568747260129
0.122	0.498517297437392
0.123	0.496474279444967
0.124	0.494439658727621
0.125	0.492413400872153
0.126	0.490395471606807
0.127	0.488385836800698
0.128	0.48638446246323
0.129	0.484391314743524
0.13	0.482406359929844
0.131	0.480429564449029
0.132	0.478460894865921
0.133	0.476500317882803
0.134	0.474547800338835
0.135	0.472603309209492
0.136	0.470666811606009
0.137	0.468738274774818
0.138	0.466817666097001
0.139	0.464904953087734
0.14	0.46300010339574
0.141	0.461103084802739
0.142	0.459213865222907
0.143	0.457332412702328
0.144	0.45545869541846
0.145	0.453592681679592
0.146	0.451734339924308
0.147	0.449883638720957
0.148	0.448040546767117
0.149	0.446205032889068
0.15	0.444377066041264
0.151	0.442556615305809
0.152	0.440743649891933
0.153	0.438938139135469
0.154	0.437140052498341
0.155	0.435349359568038
0.156	0.43356603005711
0.157	0.431790033802647
0.158	0.430021340765773
0.159	0.428259921031139
0.16	0.426505744806414
0.161	0.424758782421781
0.162	0.423019004329439
0.163	0.4212863811031
0.164	0.419560883437491
0.165	0.417842482147862
0.166	0.416131148169486
0.167	0.414426852557175
0.168	0.412729566484785
0.169	0.411039261244728
0.17	0.409355908247494
0.171	0.407679479021156
0.172	0.406009945210897
0.173	0.404347278578529
0.174	0.402691451002012
0.175	0.401042434474982
0.176	0.399400201106276
0.177	0.397764723119457
0.178	0.396135972852352
0.179	0.394513922756577
0.18	0.392898545397072
0.181	0.391289813451642
0.182	0.389687699710488
0.183	0.388092177075752
0.184	0.386503218561056
0.185	0.384920797291047
0.186	0.383344886500941
0.187	0.381775459536071
0.188	0.380212489851437
0.189	0.378655951011256
0.19	0.377105816688515
0.191	0.375562060664526
0.192	0.374024656828481
0.193	0.372493579177014
0.194	0.370968801813758
0.195	0.369450298948908
0.196	0.367938044898783
0.197	0.366432014085396
0.198	0.364932181036018
0.199	0.363438520382746
0.2	0.361951006862079
0.201	0.360469615314483
0.202	0.358994320683975
0.203	0.35752509801769
0.204	0.356061922465466
0.205	0.354604769279419
0.206	0.353153613813527
0.207	0.351708431523211
0.208	0.350269197964923
0.209	0.348835888795731
0.21	0.347408479772905
0.211	0.345986946753511
0.212	0.344571265693998
0.213	0.343161412649798
0.214	0.341757363774913
0.215	0.340359095321518
0.216	0.338966583639556
0.217	0.337579805176339
0.218	0.336198736476151
0.219	0.334823354179848
0.22	0.333453635024467
0.221	0.332089555842827
0.222	0.330731093563143
0.223	0.329378225208633
0.224	0.328030927897129
0.225	0.326689178840692
0.226	0.325352955345223
0.227	0.324022234810082
0.228	0.322696994727707
0.229	0.321377212683228
0.23	0.320062866354095
0.231	0.318753933509693
0.232	0.317450392010973
0.233	0.316152219810071
0.234	0.314859394949942
0.235	0.313571895563981
0.236	0.312289699875661
0.237	0.311012786198158
0.238	0.309741132933987
0.239	0.308474718574639
0.24	0.307213521700212
0.241	0.305957520979054
0.242	0.304706695167398
0.243	0.303461023109005
0.244	0.302220483734807
0.245	0.300985056062547
0.246	0.299754719196427
0.247	0.298529452326757
0.248	0.297309234729595
0.249	0.296094045766404
0.25	0.294883864883702
0.251	0.29367867161271
0.252	0.292478445569009
0.253	0.291283166452197
0.254	0.290092814045541
0.255	0.288907368215638
0.256	0.287726808912075
0.257	0.286551116167087
0.258	0.285380270095223
0.259	0.284214250893007
0.26	0.283053038838602
0.261	0.281896614291482
0.262	0.280744957692093
0.263	0.279598049561526
0.264	0.278455870501187
0.265	0.277318401192469
0.266	0.276185622396423
0.267	0.275057514953436
0.268	0.273934059782907
0.269	0.272815237882919
0.27	0.271701030329924
0.271	0.270591418278419
0.272	0.269486382960629
0.273	0.26838590568619
0.274	0.267289967841829
0.275	0.266198550891055
0.276	0.265111636373841
0.277	0.264029205906316
0.278	0.262951241180445
0.279	0.261877723963733
0.28	0.260808636098906
0.281	0.259743959503607
0.282	0.258683676170091
0.283	0.257627768164921
0.284	0.25657621762866
0.285	0.255529006775576
0.286	0.254486117893337
0.287	0.25344753334271
0.288	0.252413235557267
0.289	0.251383207043084
0.29	0.250357430378447
0.291	0.249335888213558
0.292	0.24831856327024
0.293	0.247305438341645
0.294	0.246296496291963
0.295	0.245291720056133
0.296	0.244291092639553
0.297	0.243294597117796
0.298	0.242302216636317
0.299	0.241313934410175
0.3	0.240329733723746
0.301	0.239349597930439
0.302	0.238373510452417
0.303	0.237401454780314
0.304	0.23643341447296
0.305	0.235469373157098
0.306	0.234509314527108
0.307	0.233553222344737
0.308	0.232601080438814
0.309	0.231652872704987
0.31	0.230708583105443
0.311	0.229768195668641
0.312	0.22883169448904
0.313	0.22789906372683
0.314	0.226970287607666
0.315	0.226045350422397
0.316	0.225124236526807
0.317	0.224206930341342
0.318	0.223293416350855
0.319	0.222383679104337
0.32	0.221477703214658
0.321	0.220575473358309
0.322	0.219676974275137
0.323	0.218782190768096
0.324	0.217891107702979
0.325	0.217003710008172
0.326	0.216119982674392
0.327	0.215239910754436
0.328	0.21436347936293
0.329	0.213490673676073
0.33	0.21262147893139
0.331	0.211755880427479
0.332	0.210893863523767
0.333	0.210035413640257
0.334	0.209180516257284
0.335	0.208329156915272
0.336	0.207481321214483
0.337	0.206636994814782
0.338	0.205796163435384
0.339	0.204958812854621
0.34	0.204124928909701
0.341	0.203294497496461
0.342	0.202467504569138
0.343	0.201643936140123
0.344	0.200823778279733
0.345	0.200007017115966
0.346	0.199193638834274
0.347	0.198383629677326
0.348	0.197576975944774
0.349	0.196773663993025
0.35	0.195973680235009
0.351	0.195177011139946
0.352	0.194383643233121
0.353	0.193593563095654
0.354	0.192806757364275
0.355	0.192023212731095
0.356	0.191242915943384
0.357	0.190465853803345
0.358	0.189692013167891
0.359	0.188921380948424
0.36	0.18815394411061
0.361	0.187389689674164
0.362	0.186628604712627
0.363	0.185870676353146
0.364	0.18511589177626
0.365	0.184364238215681
0.366	0.183615702958078
0.367	0.182870273342862
0.368	0.182127936761974
0.369	0.181388680659669
0.37	0.180652492532304
0.371	0.179919359928128
0.372	0.17918927044707
0.373	0.178462211740531
0.374	0.177738171511173
0.375	0.177017137512711
0.376	0.176299097549709
0.377	0.175584039477371
0.378	0.174871951201333
0.379	0.174162820677468
0.38	0.173456635911669
0.381	0.172753384959658
0.382	0.172053055926777
0.383	0.171355636967787
0.384	0.170661116286674
0.385	0.169969482136441
0.386	0.169280722818915
0.387	0.168594826684546
0.388	0.167911782132213
0.389	0.167231577609026
0.39	0.16655420161013
0.391	0.165879642678511
0.392	0.165207889404803
0.393	0.164538930427094
0.394	0.163872754430734
0.395	0.163209350148144
0.396	0.162548706358626
0.397	0.161890811888172
0.398	0.161235655609276
0.399	0.160583226440743
0.4	0.159933513347505
0.401	0.159286505340436
0.402	0.15864219147616
0.403	0.15800056085687
0.404	0.157361602630143
0.405	0.156725305988756
0.406	0.156091660170506
0.407	0.155460654458022
0.408	0.154832278178589
0.409	0.154206520703967
0.41	0.153583371450207
0.411	0.152962819877477
0.412	0.152344855489882
0.413	0.151729467835285
0.414	0.151116646505131
0.415	0.150506381134274
0.416	0.149898661400796
0.417	0.149293477025838
0.418	0.148690817773419
0.419	0.148090673450274
0.42	0.147493033905671
0.421	0.146897889031244
0.422	0.146305228760821
0.423	0.145715043070256
0.424	0.145127321977254
0.425	0.14454205554121
0.426	0.143959233863034
0.427	0.143378847084987
0.428	0.142800885390513
0.429	0.142225339004073
0.43	0.141652198190982
0.431	0.141081453257242
0.432	0.140513094549375
0.433	0.139947112454268
0.434	0.139383497399002
0.435	0.138822239850697
0.436	0.138263330316344
0.437	0.13770675934265
0.438	0.137152517515876
0.439	0.136600595461675
0.44	0.136050983844942
0.441	0.135503673369643
0.442	0.134958654778671
0.443	0.134415918853681
0.444	0.133875456414936
0.445	0.133337258321155
0.446	0.132801315469353
0.447	0.132267618794689
0.448	0.131736159270319
0.449	0.13120692790723
0.45	0.130679915754102
0.451	0.130155113897147
0.452	0.129632513459963
0.453	0.129112105603382
0.454	0.12859388152532
0.455	0.128077832460629
0.456	0.127563949680952
0.457	0.127052224494569
0.458	0.126542648246251
0.459	0.126035212317123
0.46	0.125529908124503
0.461	0.125026727121772
0.462	0.124525660798215
0.463	0.12402670067889
0.464	0.123529838324476
0.465	0.123035065331134
0.466	0.122542373330365
0.467	0.122051753988867
0.468	0.121563199008392
0.469	0.121076700125613
0.47	0.120592249111977
0.471	0.120109837773566
0.472	0.119629457950964
0.473	0.119151101519116
0.474	0.118674760387186
0.475	0.118200426498431
0.476	0.117728091830051
0.477	0.117257748393066
0.478	0.116789388232171
0.479	0.116323003425611
0.48	0.115858586085037
0.481	0.115396128355379
0.482	0.114935622414712
0.483	0.114477060474123
0.484	0.114020434777579
0.485	0.113565737601796
0.486	0.113112961256109
0.487	0.112662098082345
0.488	0.112213140454684
0.489	0.111766080779538
0.49	0.111320911495423
0.491	0.110877625072828
0.492	0.110436214014085
0.493	0.10999667085325
0.494	0.109558988155972
0.495	0.109123158519362
0.496	0.108689174571881
0.497	0.108257028973201
0.498	0.107826714414093
0.499	0.107398223616294
0.5	0.106971549332389
0.501	0.106546684345687
0.502	0.1061236214701
0.503	0.105702353550021
0.504	0.1052828734602
0.505	0.104865174105628
0.506	0.104449248421414
0.507	0.104035089372668
0.508	0.10362268995438
0.509	0.1032120431913
0.51	0.102803142137825
0.511	0.102395979877877
0.512	0.101990549524789
0.513	0.101586844221185
0.514	0.101184857138868
0.515	0.100784581478704
0.516	0.100386010470499
0.517	0.0999891373729005
0.518	0.0995939554732677
0.519	0.0992004580875663
0.52	0.0988086385602545
0.521	0.0984184902641658
0.522	0.0980300066004056
0.523	0.0976431809982325
0.524	0.0972580069149491
0.525	0.0968744778357902
0.526	0.0964925872738163
0.527	0.0961123287697996
0.528	0.0957336958921178
0.529	0.0953566822366434
0.53	0.0949812814266369
0.531	0.0946074871126377
0.532	0.0942352929723569
0.533	0.0938646927105697
0.534	0.0934956800590139
0.535	0.0931282487762761
0.536	0.092762392647689
0.537	0.092398105485231
0.538	0.0920353811274151
0.539	0.0916742134391879
0.54	0.0913145963118249
0.541	0.0909565236628289
0.542	0.0905999894358231
0.543	0.0902449876004532
0.544	0.0898915121522839
0.545	0.0895395571126971
0.546	0.0891891165287872
0.547	0.088840184473268
0.548	0.0884927550443657
0.549	0.0881468223657245
0.55	0.0878023805862997
0.551	0.0874594238802673
0.552	0.0871179464469209
0.553	0.0867779425105728
0.554	0.0864394063204594
0.555	0.0861023321506398
0.556	0.0857667142999059
0.557	0.0854325470916777
0.558	0.0850998248739119
0.559	0.0847685420190052
0.56	0.084438692923702
0.561	0.084110272008993
0.562	0.0837832737200275
0.563	0.0834576925260162
0.564	0.0831335229201393
0.565	0.082810759419452
0.566	0.0824893965647897
0.567	0.0821694289206789
0.568	0.0818508510752496
0.569	0.081533657640132
0.57	0.0812178432503732
0.571	0.0809034025643482
0.572	0.0805903302636635
0.573	0.0802786210530737
0.574	0.079968269660383
0.575	0.079659270836367
0.576	0.0793516193546768
0.577	0.0790453100117494
0.578	0.0787403376267273
0.579	0.0784366970413615
0.58	0.0781343831199299
0.581	0.0778333907491513
0.582	0.0775337148380979
0.583	0.0772353503181016
0.584	0.0769382921426844
0.585	0.0766425352874549
0.586	0.0763480747500394
0.587	0.0760549055499826
0.588	0.0757630227286752
0.589	0.0754724213492661
0.59	0.0751830964965761
0.591	0.0748950432770172
0.592	0.07460825681851
0.593	0.0743227322704003
0.594	0.0740384648033805
0.595	0.0737554496094015
0.596	0.0734736819015946
0.597	0.0731931569141935
0.598	0.0729138699024503
0.599	0.0726358161425553
0.6	0.0723589909315585
0.601	0.0720833895872879
0.602	0.0718090074482731
0.603	0.0715358398736656
0.604	0.0712638822431577
0.605	0.0709931299569106
0.606	0.0707235784354667
0.607	0.0704552231196827
0.608	0.0701880594706434
0.609	0.0699220829695948
0.61	0.0696572891178588
0.611	0.0693936734367586
0.612	0.069131231467547
0.613	0.068869958771332
0.614	0.0686098509289899
0.615	0.0683509035411083
0.616	0.0680931122278974
0.617	0.0678364726291214
0.618	0.0675809804040259
0.619	0.0673266312312597
0.62	0.0670734208088124
0.621	0.066821344853925
0.622	0.066570399103032
0.623	0.066320579311685
0.624	0.0660718812544738
0.625	0.0658243007249686
0.626	0.0655778335356363
0.627	0.065332475517776
0.628	0.065088222521446
0.629	0.064845070415398
0.63	0.0646030150869992
0.631	0.0643620524421733
0.632	0.0641221784053201
0.633	0.0638833889192529
0.634	0.0636456799451333
0.635	0.0634090474623932
0.636	0.0631734874686742
0.637	0.062938995979759
0.638	0.0627055690294984
0.639	0.0624732026697554
0.64	0.0622418929703255
0.641	0.0620116360188794
0.642	0.0617824279208934
0.643	0.0615542647995824
0.644	0.0613271427958404
0.645	0.0611010580681635
0.646	0.0608760067925989
0.647	0.0606519851626679
0.648	0.0604289893893126
0.649	0.0602070157008212
0.65	0.0599860603427729
0.651	0.0597661195779677
0.652	0.05954718968637
0.653	0.0593292669650367
0.654	0.0591123477280631
0.655	0.0588964283065199
0.656	0.0586815050483844
0.657	0.058467574318481
0.658	0.0582546324984277
0.659	0.058042675986564
0.66	0.0578317011978982
0.661	0.0576217045640393
0.662	0.0574126825331431
0.663	0.0572046315698493
0.664	0.0569975481552234
0.665	0.0567914287866911
0.666	0.0565862699779913
0.667	0.0563820682591034
0.668	0.0561788201761946
0.669	0.0559765222915667
0.67	0.0557751711835923
0.671	0.0555747634466508
0.672	0.0553752956910873
0.673	0.0551767645431367
0.674	0.0549791666448805
0.675	0.0547824986541867
0.676	0.0545867572446461
0.677	0.054391939105523
0.678	0.0541980409417029
0.679	0.0540050594736279
0.68	0.0538129914372396
0.681	0.0536218335839393
0.682	0.0534315826805161
0.683	0.0532422355091011
0.684	0.0530537888671123
0.685	0.0528662395671944
0.686	0.0526795844371755
0.687	0.052493820320004
0.688	0.0523089440737019
0.689	0.0521249525713028
0.69	0.0519418427008116
0.691	0.0517596113651368
0.692	0.0515782554820552
0.693	0.0513977719841465
0.694	0.0512181578187416
0.695	0.051039409947883
0.696	0.0508615253482629
0.697	0.0506845010111716
0.698	0.0505083339424495
0.699	0.0503330211624435
0.7	0.0501585597059453
0.701	0.0499849466221427
0.702	0.0498121789745776
0.703	0.0496402538410878
0.704	0.0494691683137658
0.705	0.0492989194989013
0.706	0.0491295045169338
0.707	0.0489609205024166
0.708	0.0487931646039446
0.709	0.048626233984125
0.71	0.0484601258195276
0.711	0.0482948373006247
0.712	0.0481303656317627
0.713	0.0479667080310922
0.714	0.0478038617305412
0.715	0.0476418239757557
0.716	0.0474805920260621
0.717	0.0473201631544082
0.718	0.0471605346473325
0.719	0.0470017038049075
0.72	0.0468436679406956
0.721	0.0466864243817096
0.722	0.0465299704683577
0.723	0.0463743035544102
0.724	0.046219421006942
0.725	0.0460653202063028
0.726	0.045911998546055
0.727	0.0457594534329449
0.728	0.045607682286855
0.729	0.0454566825407543
0.73	0.0453064516406592
0.731	0.0451569870455977
0.732	0.0450082862275476
0.733	0.0448603466714097
0.734	0.0447131658749615
0.735	0.0445667413488202
0.736	0.0444210706163819
0.737	0.0442761512138024
0.738	0.0441319806899365
0.739	0.0439885566063118
0.74	0.0438458765370857
0.741	0.0437039380689885
0.742	0.0435627388012989
0.743	0.0434222763457974
0.744	0.0432825483267312
0.745	0.0431435523807622
0.746	0.0430052861569408
0.747	0.0428677473166594
0.748	0.0427309335336066
0.749	0.0425948424937417
0.75	0.0424594718952456
0.751	0.0423248194484849
0.752	0.0421908828759712
0.753	0.042057659912329
0.754	0.0419251483042462
0.755	0.0417933458104471
0.756	0.0416622502016502
0.757	0.0415318592605267
0.758	0.0414021707816676
0.759	0.041273182571544
0.76	0.041144892448477
0.761	0.041017298242588
0.762	0.0408903977957742
0.763	0.0407641889616652
0.764	0.0406386696055829
0.765	0.0405138376045198
0.766	0.0403896908470891
0.767	0.040266227233495
0.768	0.0401434446754987
0.769	0.040021341096379
0.77	0.0398999144308956
0.771	0.0397791626252602
0.772	0.0396590836370958
0.773	0.0395396754354191
0.774	0.0394209360005711
0.775	0.0393028633242185
0.776	0.0391854554093012
0.777	0.0390687102700049
0.778	0.0389526259317208
0.779	0.038837200431022
0.78	0.0387224318156214
0.781	0.0386083181443428
0.782	0.0384948574870947
0.783	0.0383820479248147
0.784	0.03826988754947
0.785	0.0381583744639951
0.786	0.0380475067822825
0.787	0.0379372826291302
0.788	0.0378277001402374
0.789	0.0377187574621392
0.79	0.0376104527521992
0.791	0.0375027841785709
0.792	0.0373957499201705
0.793	0.0372893481666399
0.794	0.0371835771183164
0.795	0.0370784349862099
0.796	0.0369739199919668
0.797	0.0368700303678349
0.798	0.0367667643566492
0.799	0.0366641202117854
0.8	0.0365620961971409
0.801	0.036460690587095
0.802	0.0363599016664971
0.803	0.0362597277306218
0.804	0.0361601670851392
0.805	0.0360612180461057
0.806	0.035962878939916
0.807	0.0358651481032748
0.808	0.0357680238831826
0.809	0.0356715046368983
0.81	0.035575588731918
0.811	0.0354802745459253
0.812	0.0353855604668087
0.813	0.0352914448925823
0.814	0.035197926231394
0.815	0.0351050029014832
0.816	0.0350126733311686
0.817	0.0349209359588016
0.818	0.034829789232754
0.819	0.0347392316113826
0.82	0.0346492615630165
0.821	0.0345598775659202
0.822	0.0344710781082629
0.823	0.0343828616881137
0.824	0.0342952268133931
0.825	0.0342081720018594
0.826	0.0341216957810833
0.827	0.0340357966884266
0.828	0.0339504732710036
0.829	0.0338657240856683
0.83	0.0337815476989913
0.831	0.0336979426872279
0.832	0.0336149076363021
0.833	0.0335324411417677
0.834	0.0334505418088078
0.835	0.0333692082521875
0.836	0.0332884390962427
0.837	0.0332082329748697
0.838	0.0331285885314632
0.839	0.0330495044189441
0.84	0.0329709792996908
0.841	0.0328930118455464
0.842	0.0328156007377807
0.843	0.0327387446670819
0.844	0.0326624423335158
0.845	0.0325866924465181
0.846	0.0325114937248738
0.847	0.0324368448966847
0.848	0.0323627446993502
0.849	0.032289191879558
0.85	0.0322161851932439
0.851	0.0321437234055875
0.852	0.0320718052909896
0.853	0.0320004296330296
0.854	0.0319295952244776
0.855	0.0318593008672607
0.856	0.0317895453724226
0.857	0.0317203275601408
0.858	0.0316516462596663
0.859	0.0315835003093436
0.86	0.0315158885565641
0.861	0.0314488098577552
0.862	0.031382263078358
0.863	0.0313162470928194
0.864	0.0312507607845429
0.865	0.031185803045922
0.866	0.0311213727782569
0.867	0.0310574688917988
0.868	0.0309940903056827
0.869	0.0309312359479375
0.87	0.0308689047554545
0.871	0.0308070956739783
0.872	0.0307458076580716
0.873	0.030685039671134
0.874	0.0306247906853372
0.875	0.0305650596816438
0.876	0.0305058456497793
0.877	0.0304471475881982
0.878	0.0303889645041036
0.879	0.0303312954133883
0.88	0.0302741393406478
0.881	0.0302174953191638
0.882	0.0301613623908619
0.883	0.0301057396063236
0.884	0.0300506260247495
0.885	0.0299960207139698
0.886	0.0299419227503872
0.887	0.029888331219011
0.888	0.029835245213393
0.889	0.0297826638356522
0.89	0.0297305861964379
0.891	0.0296790114149097
0.892	0.0296279386187592
0.893	0.0295773669441282
0.894	0.0295272955356687
0.895	0.0294777235464814
0.896	0.0294286501381151
0.897	0.0293800744805566
0.898	0.0293319957521909
0.899	0.029284413139834
0.9	0.0292373258386789
0.901	0.0291907330523031
0.902	0.0291446339926473
0.903	0.0290990278799903
0.904	0.0290539139429633
0.905	0.029009291418518
0.906	0.0289651595519196
0.907	0.028921517596725
0.908	0.028878364814787
0.909	0.0288357004762254
0.91	0.0287935238594201
0.911	0.0287518342510111
0.912	0.0287106309458594
0.913	0.0286699132470645
0.914	0.0286296804659401
0.915	0.0285899319219851
0.916	0.0285506669429054
0.917	0.028511884864578
0.918	0.0284735850310511
0.919	0.0284357667945372
0.92	0.0283984295153701
0.921	0.0283615725620407
0.922	0.0283251953111581
0.923	0.0282892971474489
0.924	0.0282538774637295
0.925	0.0282189356609237
0.926	0.0281844711480304
0.927	0.0281504833421202
0.928	0.0281169716683358
0.929	0.0280839355598559
0.93	0.0280513744579274
0.931	0.0280192878118086
0.932	0.0279876750787942
0.933	0.0279565357241935
0.934	0.0279258692213205
0.935	0.0278956750514894
0.936	0.0278659527039977
0.937	0.0278367016761294
0.938	0.027807921473137
0.939	0.0277796116082385
0.94	0.0277517716026061
0.941	0.0277244009853597
0.942	0.0276974992935557
0.943	0.0276710660721804
0.944	0.0276451008741532
0.945	0.0276196032603053
0.946	0.0275945727993694
0.947	0.0275700090679862
0.948	0.0275459116506909
0.949	0.0275222801398947
0.95	0.0274991141359173
0.951	0.0274764132469194
0.952	0.0274541770889449
0.953	0.027432405285893
0.954	0.0274110974695247
0.955	0.0273902532794423
0.956	0.0273698723630851
0.957	0.0273499543757438
0.958	0.0273304989805219
0.959	0.0273115058483562
0.96	0.0272929746579997
0.961	0.0272749050960321
0.962	0.0272572968567992
0.963	0.0272401496425054
0.964	0.0272234631631108
0.965	0.0272072371363983
0.966	0.0271914712879067
0.967	0.0271761653509799
0.968	0.0271613190667495
0.969	0.0271469321840918
0.97	0.0271330044596745
0.971	0.0271195356579277
0.972	0.0271065255510408
0.973	0.0270939739189728
0.974	0.0270818805494173
0.975	0.0270702452378266
0.976	0.0270590677874125
0.977	0.0270483480091137
0.978	0.0270380857216246
0.979	0.0270282807513667
0.98	0.0270189329325028
0.981	0.0270100421069266
0.982	0.0270016081242588
0.983	0.0269936308418472
0.984	0.0269861101247635
0.985	0.0269790458458061
0.986	0.0269724378854903
0.987	0.0269662861320619
0.988	0.0269605904814476
0.989	0.026955350837337
0.99	0.0269505671110863
0.991	0.0269462392218003
0.992	0.0269423670962645
0.993	0.026938950668999
0.994	0.0269359898822188
0.995	0.0269334846858307
0.996	0.0269314350374721
0.997	0.0269298409024863
0.998	0.026928702253894
0.999	0.0269280190724395
1	0.0269277913465764
1.001	0.0269280190724359
1.002	0.026928702253894
1.003	0.0269298409024898
1.004	0.0269314350374756
1.005	0.0269334846858307
1.006	0.0269359898822117
1.007	0.0269389506690061
1.008	0.0269423670962645
1.009	0.0269462392217967
1.01	0.0269505671110863
1.011	0.0269553508373299
1.012	0.0269605904814476
1.013	0.0269662861320512
1.014	0.0269724378854939
1.015	0.0269790458458132
1.016	0.0269861101247599
1.017	0.0269936308418472
1.018	0.0270016081242588
1.019	0.0270100421069337
1.02	0.0270189329325063
1.021	0.0270282807513738
1.022	0.0270380857216246
1.023	0.0270483480091137
1.024	0.027059067787409
1.025	0.0270702452378266
1.026	0.0270818805494208
1.027	0.0270939739189728
1.028	0.0271065255510443
1.029	0.0271195356579312
1.03	0.0271330044596745
1.031	0.0271469321840918
1.032	0.0271613190667459
1.033	0.0271761653509834
1.034	0.0271914712879138
1.035	0.0272072371363947
1.036	0.0272234631631143
1.037	0.0272401496425161
1.038	0.0272572968568063
1.039	0.027274905096025
1.04	0.0272929746580033
1.041	0.0273115058483633
1.042	0.0273304989805254
1.043	0.0273499543757438
1.044	0.0273698723630922
1.045	0.0273902532794317
1.046	0.0274110974695283
1.047	0.027432405285893
1.048	0.0274541770889485
1.049	0.0274764132469159
1.05	0.0274991141359173
1.051	0.0275222801399018
1.052	0.027545911650698
1.053	0.0275700090679898
1.054	0.0275945727993729
1.055	0.0276196032603089
1.056	0.0276451008741603
1.057	0.0276710660721875
1.058	0.0276974992935592
1.059	0.0277244009853561
1.06	0.0277517716026097
1.061	0.0277796116082456
1.062	0.0278079214731406
1.063	0.0278367016761365
1.064	0.0278659527040048
1.065	0.0278956750514894
1.066	0.0279258692213205
1.067	0.0279565357242006
1.068	0.0279876750788048
1.069	0.0280192878118157
1.07	0.0280513744579309
1.071	0.028083935559863
1.072	0.0281169716683323
1.073	0.0281504833421238
1.074	0.0281844711480304
1.075	0.0282189356609308
1.076	0.0282538774637331
1.077	0.0282892971474595
1.078	0.0283251953111687
1.079	0.0283615725620479
1.08	0.0283984295153701
1.081	0.0284357667945372
1.082	0.0284735850310511
1.083	0.028511884864578
1.084	0.0285506669428983
1.085	0.0285899319219851
1.086	0.0286296804659401
1.087	0.0286699132470787
1.088	0.0287106309458736
1.089	0.0287518342510182
1.09	0.0287935238594272
1.091	0.028835700476229
1.092	0.028878364814787
1.093	0.0289215175967357
1.094	0.0289651595519302
1.095	0.0290092914185323
1.096	0.0290539139429598
1.097	0.0290990278799939
1.098	0.0291446339926509
1.099	0.0291907330523102
1.1	0.029237325838686
1.101	0.0292844131398411
1.102	0.0293319957521945
1.103	0.0293800744805637
1.104	0.0294286501381222
1.105	0.0294777235464849
1.106	0.0295272955356722
1.107	0.0295773669441317
1.108	0.0296279386187592
1.109	0.0296790114149204
1.11	0.0297305861964432
1.111	0.029782663835654
1.112	0.0298352452134054
1.113	0.0298883312190128
1.114	0.0299419227503961
1.115	0.0299960207139804
1.116	0.0300506260247531
1.117	0.0301057396063271
1.118	0.0301613623908636
1.119	0.030217495319171
1.12	0.030274139340662
1.121	0.0303312954133901
1.122	0.0303889645041053
1.123	0.0304471475882053
1.124	0.0305058456497846
1.125	0.0305650596816491
1.126	0.0306247906853443
1.127	0.0306850396711411
1.128	0.0307458076580858
1.129	0.0308070956739783
1.13	0.030868904755458
1.131	0.0309312359479392
1.132	0.0309940903056969
1.133	0.0310574688918095
1.134	0.0311213727782658
1.135	0.031185803045922
1.136	0.0312507607845589
1.137	0.0313162470928177
1.138	0.0313822630783633
1.139	0.0314488098577641
1.14	0.0315158885565694
1.141	0.0315835003093454
1.142	0.0316516462596681
1.143	0.0317203275601372
1.144	0.0317895453724333
1.145	0.0318593008672678
1.146	0.0319295952244971
1.147	0.0320004296330438
1.148	0.0320718052910038
1.149	0.0321437234055963
1.15	0.0322161851932492
1.151	0.0322891918795705
1.152	0.0323627446993555
1.153	0.0324368448966936
1.154	0.0325114937248756
1.155	0.0325866924465217
1.156	0.0326624423335176
1.157	0.0327387446670926
1.158	0.0328156007377913
1.159	0.0328930118455588
1.16	0.0329709792996979
1.161	0.0330495044189547
1.162	0.0331285885314756
1.163	0.0332082329748786
1.164	0.0332884390962462
1.165	0.0333692082521964
1.166	0.0334505418088114
1.167	0.0335324411417801
1.168	0.0336149076362986
1.169	0.0336979426872333
1.17	0.0337815476990073
1.171	0.033865724085679
1.172	0.0339504732710125
1.173	0.0340357966884284
1.174	0.0341216957810957
1.175	0.0342081720018683
1.176	0.0342952268134056
1.177	0.0343828616881297
1.178	0.0344710781082682
1.179	0.0345598775659255
1.18	0.0346492615630183
1.181	0.0347392316113826
1.182	0.0348297892327594
1.183	0.0349209359588158
1.184	0.035012673331174
1.185	0.0351050029014957
1.186	0.0351979262314117
1.187	0.0352914448925858
1.188	0.035385560466807
1.189	0.0354802745459395
1.19	0.0355755887319233
1.191	0.0356715046369089
1.192	0.0357680238831932
1.193	0.0358651481032837
1.194	0.0359628789399267
1.195	0.0360612180461075
1.196	0.0361601670851499
1.197	0.0362597277306307
1.198	0.0363599016665006
1.199	0.0364606905871057
1.2	0.0365620961971516
1.201	0.0366641202117961
1.202	0.0367667643566705
1.203	0.0368700303678366
1.204	0.0369739199919792
1.205	0.0370784349862205
1.206	0.0371835771183271
1.207	0.0372893481666594
1.208	0.0373957499201794
1.209	0.037502784178578
1.21	0.0376104527522116
1.211	0.0377187574621587
1.212	0.0378277001402552
1.213	0.0379372826291444
1.214	0.0380475067822914
1.215	0.0381583744639968
1.216	0.0382698875494825
1.217	0.0383820479248342
1.218	0.0384948574871018
1.219	0.0386083181443553
1.22	0.0387224318156356
1.221	0.0388372004310398
1.222	0.038952625931735
1.223	0.0390687102700156
1.224	0.0391854554093172
1.225	0.039302863324238
1.226	0.0394209360005888
1.227	0.0395396754354351
1.228	0.0396590836370905
1.229	0.0397791626252797
1.23	0.0398999144309045
1.231	0.0400213410963914
1.232	0.040143444675536
1.233	0.0402662272335021
1.234	0.0403896908471069
1.235	0.0405138376045358
1.236	0.0406386696055989
1.237	0.0407641889616883
1.238	0.0408903977957777
1.239	0.0410172982426076
1.24	0.0411448924485001
1.241	0.0412731825715582
1.242	0.0414021707816801
1.243	0.0415318592605445
1.244	0.0416622502016679
1.245	0.0417933458104613
1.246	0.0419251483042586
1.247	0.042057659912345
1.248	0.0421908828759854
1.249	0.0423248194484955
1.25	0.0424594718952704
1.251	0.0425948424937417
1.252	0.042730933533619
1.253	0.042867747316663
1.254	0.043005286156955
1.255	0.0431435523807977
1.256	0.0432825483267578
1.257	0.0434222763458081
1.258	0.0435627388012989
1.259	0.043703938069001
1.26	0.0438458765371053
1.261	0.0439885566063225
1.262	0.0441319806899543
1.263	0.0442761512138219
1.264	0.0444210706163943
1.265	0.0445667413488451
1.266	0.0447131658749811
1.267	0.0448603466714275
1.268	0.0450082862275707
1.269	0.0451569870456154
1.27	0.045306451640684
1.271	0.0454566825407738
1.272	0.045607682286871
1.273	0.0457594534329644
1.274	0.0459119985460603
1.275	0.0460653202063241
1.276	0.0462194210069526
1.277	0.0463743035544155
1.278	0.0465299704683844
1.279	0.0466864243817184
1.28	0.0468436679407063
1.281	0.0470017038049235
1.282	0.0471605346473609
1.283	0.04732016315441
1.284	0.0474805920260906
1.285	0.0476418239757805
1.286	0.047803861730543
1.287	0.0479667080311117
1.288	0.0481303656317777
1.289	0.0482948373006309
1.29	0.0484601258195312
1.291	0.0486262339841517
1.292	0.0487931646039499
1.293	0.0489609205024379
1.294	0.0491295045169551
1.295	0.0492989194989093
1.296	0.0494691683137916
1.297	0.0496402538411047
1.298	0.0498121789745909
1.299	0.0499849466221605
1.3	0.0501585597059488
1.301	0.0503330211624586
1.302	0.0505083339424601
1.303	0.0506845010111903
1.304	0.0508615253482958
1.305	0.0510394099478901
1.306	0.0512181578187665
1.307	0.0513977719841563
1.308	0.0515782554820703
1.309	0.0517596113651706
1.31	0.0519418427008276
1.311	0.0521249525713188
1.312	0.0523089440737152
1.313	0.0524938203200094
1.314	0.0526795844371861
1.315	0.0528662395672086
1.316	0.0530537888671461
1.317	0.0532422355091313
1.318	0.0534315826805312
1.319	0.0536218335839607
1.32	0.0538129914372831
1.321	0.0540050594736528
1.322	0.0541980409417135
1.323	0.0543919391055567
1.324	0.0545867572446639
1.325	0.0547824986541769
1.326	0.054979166644884
1.327	0.0551767645431767
1.328	0.0553752956911069
1.329	0.0555747634466712
1.33	0.0557751711836261
1.331	0.0559765222915729
1.332	0.0561788201762141
1.333	0.0563820682591114
1.334	0.0565862699780126
1.335	0.0567914287866955
1.336	0.0569975481552518
1.337	0.0572046315698742
1.338	0.0574126825331547
1.339	0.0576217045640703
1.34	0.0578317011979408
1.341	0.0580426759866128
1.342	0.0582546324984605
1.343	0.0584675743184846
1.344	0.0586815050484262
1.345	0.0588964283065678
1.346	0.0591123477280604
1.347	0.0593292669650367
1.348	0.05954718968637
1.349	0.0597661195780006
1.35	0.0599860603427942
1.351	0.0602070157008399
1.352	0.0604289893893508
1.353	0.0606519851626928
1.354	0.0608760067926255
1.355	0.0611010580682176
1.356	0.0613271427958608
1.357	0.0615542647996108
1.358	0.0617824279209032
1.359	0.0620116360189087
1.36	0.0622418929703485
1.361	0.0624732026698069
1.362	0.0627055690295322
1.363	0.0629389959797919
1.364	0.0631734874687027
1.365	0.0634090474624145
1.366	0.0636456799451679
1.367	0.0638833889192654
1.368	0.0641221784053698
1.369	0.0643620524422346
1.37	0.0646030150870587
1.371	0.0648450704154442
1.372	0.0650882225214673
1.373	0.0653324755178062
1.374	0.0655778335356558
1.375	0.0658243007249979
1.376	0.0660718812545156
1.377	0.0663205793117072
1.378	0.0665703991030426
1.379	0.0668213448539348
1.38	0.0670734208088248
1.381	0.0673266312312961
1.382	0.0675809804040597
1.383	0.0678364726291676
1.384	0.0680931122279418
1.385	0.0683509035411305
1.386	0.0686098509290076
1.387	0.0688699587713444
1.388	0.069131231467594
1.389	0.0693936734367639
1.39	0.0696572891179272
1.391	0.0699220829696401
1.392	0.0701880594707376
1.393	0.0704552231197226
1.394	0.0707235784354623
1.395	0.0709931299569462
1.396	0.0712638822431586
1.397	0.0715358398737465
1.398	0.0718090074482802
1.399	0.0720833895873056
1.4	0.0723589909315763
1.401	0.0726358161425935
1.402	0.0729138699024929
1.403	0.0731931569142432
1.404	0.0734736819016462
1.405	0.0737554496094504
1.406	0.074038464803408
1.407	0.0743227322704456
1.408	0.07460825681855
1.409	0.0748950432770243
1.41	0.0751830964966302
1.411	0.0754724213493034
1.412	0.0757630227287223
1.413	0.0760549055500519
1.414	0.0763480747500864
1.415	0.0766425352874762
1.416	0.0769382921427564
1.417	0.0772353503181478
1.418	0.0775337148381254
1.419	0.0778333907492197
1.42	0.0781343831199592
1.421	0.0784366970413828
1.422	0.0787403376267548
1.423	0.0790453100117929
1.424	0.0793516193546679
1.425	0.0796592708364301
1.426	0.0799682696603838
1.427	0.080278621053111
1.428	0.0805903302637034
1.429	0.0809034025644166
1.43	0.0812178432503856
1.431	0.0815336576401648
1.432	0.0818508510752736
1.433	0.0821694289206789
1.434	0.0824893965648528
1.435	0.0828107594194591
1.436	0.0831335229201215
1.437	0.0834576925260819
1.438	0.083783273720087
1.439	0.0841102720090419
1.44	0.0844386929237544
1.441	0.0847685420189919
1.442	0.0850998248739359
1.443	0.085432547091699
1.444	0.0857667142999219
1.445	0.0861023321507162
1.446	0.0864394063205225
1.447	0.0867779425106221
1.448	0.0871179464469662
1.449	0.0874594238803184
1.45	0.0878023805863108
1.451	0.0881468223657862
1.452	0.0884927550444559
1.453	0.0888401844733551
1.454	0.0891891165288428
1.455	0.0895395571127438
1.456	0.0898915121523203
1.457	0.0902449876004994
1.458	0.090599989435816
1.459	0.090956523662868
1.46	0.0913145963118325
1.461	0.0916742134392337
1.462	0.0920353811274879
1.463	0.0923981054852732
1.464	0.0927623926477281
1.465	0.0931282487763099
1.466	0.0934956800590214
1.467	0.0938646927106106
1.468	0.0942352929723995
1.469	0.0946074871126541
1.47	0.0949812814266693
1.471	0.0953566822366554
1.472	0.0957336958921644
1.473	0.0961123287698342
1.474	0.0964925872738434
1.475	0.0968744778358541
1.476	0.0972580069150126
1.477	0.0976431809982614
1.478	0.0980300066004531
1.479	0.0984184902642085
1.48	0.0988086385602571
1.481	0.0992004580876085
1.482	0.0995939554732956
1.483	0.0999891373729156
1.484	0.100386010470544
1.485	0.100784581478734
1.486	0.101184857138918
1.487	0.101586844221231
1.488	0.101990549524857
1.489	0.10239597987794
1.49	0.102803142137873
1.491	0.103212043191348
1.492	0.10362268995442
1.493	0.104035089372672
1.494	0.104449248421446
1.495	0.104865174105726
1.496	0.105282873460254
1.497	0.105702353550072
1.498	0.106123621470147
1.499	0.106546684345716
1.5	0.106971549332457
1.501	0.107398223616343
1.502	0.107826714414188
1.503	0.10825702897327
1.504	0.108689174571936
1.505	0.109123158519338
1.506	0.109558988156039
1.507	0.109996670853349
1.508	0.110436214014101
1.509	0.110877625072931
1.51	0.111320911495483
1.511	0.111766080779574
1.512	0.112213140454685
1.513	0.112662098082382
1.514	0.113112961256178
1.515	0.113565737601846
1.516	0.114020434777643
1.517	0.114477060474229
1.518	0.114935622414691
1.519	0.115396128355428
1.52	0.115858586085068
1.521	0.116323003425663
1.522	0.116789388232206
1.523	0.117257748393087
1.524	0.117728091830145
1.525	0.118200426498476
1.526	0.118674760387194
1.527	0.119151101519179
1.528	0.119629457951021
1.529	0.120109837773612
1.53	0.120592249111979
1.531	0.121076700125684
1.532	0.121563199008449
1.533	0.122051753988927
1.534	0.122542373330418
1.535	0.12303506533118
1.536	0.123529838324487
1.537	0.124026700678911
1.538	0.12452566079827
1.539	0.125026727121849
1.54	0.125529908124577
1.541	0.126035212317191
1.542	0.1265426482463
1.543	0.127052224494605
1.544	0.127563949681019
1.545	0.12807783246069
1.546	0.128593881525376
1.547	0.129112105603411
1.548	0.129632513460024
1.549	0.13015511389716
1.55	0.1306799157542
1.551	0.131206927907328
1.552	0.131736159270332
1.553	0.132267618794771
1.554	0.132801315469379
1.555	0.133337258321205
1.556	0.133875456415041
1.557	0.134415918853705
1.558	0.1349586547787
1.559	0.135503673369698
1.56	0.136050983844996
1.561	0.136600595461829
1.562	0.137152517515887
1.563	0.137706759342734
1.564	0.138263330316477
1.565	0.138822239850754
1.566	0.139383497399081
1.567	0.139947112454422
1.568	0.140513094549419
1.569	0.141081453257357
1.57	0.141652198191139
1.571	0.142225339004142
1.572	0.142800885390557
1.573	0.143378847085103
1.574	0.143959233863143
1.575	0.144542055541308
1.576	0.14512732197727
1.577	0.145715043070311
1.578	0.146305228760809
1.579	0.146897889031266
1.58	0.147493033905675
1.581	0.148090673450383
1.582	0.148690817773513
1.583	0.149293477025878
1.584	0.149898661400869
1.585	0.150506381134392
1.586	0.151116646505102
1.587	0.151729467835366
1.588	0.152344855489957
1.589	0.15296281987753
1.59	0.153583371450281
1.591	0.154206520704008
1.592	0.154832278178674
1.593	0.155460654458068
1.594	0.156091660170603
1.595	0.156725305988857
1.596	0.15736160263026
1.597	0.158000560856976
1.598	0.15864219147619
1.599	0.159286505340503
1.6	0.159933513347539
1.601	0.160583226440849
1.602	0.161235655609346
1.603	0.16189081188827
1.604	0.162548706358734
1.605	0.163209350148179
1.606	0.163872754430713
1.607	0.16453893042717
1.608	0.165207889404883
1.609	0.16587964267859
1.61	0.166554201610154
1.611	0.167231577609073
1.612	0.167911782132194
1.613	0.168594826684625
1.614	0.169280722818996
1.615	0.16996948213648
1.616	0.170661116286738
1.617	0.17135563696786
1.618	0.172053055926881
1.619	0.172753384959776
1.62	0.173456635911691
1.621	0.174162820677566
1.622	0.174871951201453
1.623	0.175584039477371
1.624	0.176299097549872
1.625	0.177017137512792
1.626	0.177738171511237
1.627	0.178462211740623
1.628	0.179189270447125
1.629	0.179919359928192
1.63	0.180652492532374
1.631	0.181388680659779
1.632	0.182127936762072
1.633	0.182870273342985
1.634	0.18361570295815
1.635	0.184364238215721
1.636	0.18511589177632
1.637	0.185870676353318
1.638	0.18662860471278
1.639	0.187389689674205
1.64	0.188153944110638
1.641	0.188921380948443
1.642	0.189692013167985
1.643	0.190465853803403
1.644	0.191242915943462
1.645	0.192023212731215
1.646	0.192806757364394
1.647	0.193593563095703
1.648	0.194383643233209
1.649	0.195177011140004
1.65	0.195973680235056
1.651	0.196773663993156
1.652	0.197576975944912
1.653	0.198383629677494
1.654	0.199193638834345
1.655	0.200007017116093
1.656	0.200823778279755
1.657	0.201643936140215
1.658	0.202467504569199
1.659	0.203294497496529
1.66	0.204124928909835
1.661	0.204958812854784
1.662	0.205796163435537
1.663	0.206636994814858
1.664	0.20748132121463
1.665	0.20832915691534
1.666	0.209180516257334
1.667	0.210035413640355
1.668	0.21089386352395
1.669	0.211755880427631
1.67	0.21262147893151
1.671	0.21349067367612
1.672	0.214363479362987
1.673	0.215239910754519
1.674	0.21611998267457
1.675	0.217003710008328
1.676	0.217891107703053
1.677	0.218782190768195
1.678	0.21967697427516
1.679	0.220575473358338
1.68	0.221477703214816
1.681	0.222383679104382
1.682	0.223293416350941
1.683	0.224206930341325
1.684	0.225124236526881
1.685	0.22604535042251
1.686	0.226970287607742
1.687	0.227899063727079
1.688	0.228831694489145
1.689	0.229768195668726
1.69	0.230708583105582
1.691	0.23165287270507
1.692	0.232601080438656
1.693	0.233553222344767
1.694	0.234509314527202
1.695	0.23546937315723
1.696	0.236433414473083
1.697	0.237401454780525
1.698	0.238373510452618
1.699	0.239349597930357
1.7	0.240329733723854
1.701	0.241313934410357
1.702	0.242302216636347
1.703	0.243294597117881
1.704	0.244291092639855
1.705	0.245291720056173
1.706	0.246296496292132
1.707	0.247305438341755
1.708	0.248318563270345
1.709	0.249335888213693
1.71	0.250357430378472
1.711	0.251383207043261
1.712	0.252413235557356
1.713	0.253447533343035
1.714	0.254486117893464
1.715	0.255529006775703
1.716	0.256576217628776
1.717	0.257627768165094
1.718	0.258683676170222
1.719	0.259743959503794
1.72	0.260808636099057
1.721	0.261877723963948
1.722	0.262951241180474
1.723	0.264029205906411
1.724	0.265111636374002
1.725	0.266198550891204
1.726	0.267289967842089
1.727	0.268385905686216
1.728	0.269486382960679
1.729	0.2705914182784
1.73	0.271701030330121
1.731	0.272815237883208
1.732	0.273934059783073
1.733	0.27505751495346
1.734	0.276185622396611
1.735	0.277318401192588
1.736	0.278455870501261
1.737	0.279598049561628
1.738	0.280744957692264
1.739	0.281896614291554
1.74	0.283053038838716
1.741	0.284214250893115
1.742	0.285380270095629
1.743	0.286551116167402
1.744	0.287726808912112
1.745	0.28890736821586
1.746	0.290092814045693
1.747	0.291283166452104
1.748	0.292478445569031
1.749	0.293678671612838
1.75	0.294883864883673
1.751	0.296094045766495
1.752	0.297309234729823
1.753	0.298529452326989
1.754	0.299754719196585
1.755	0.3009850560627
1.756	0.302220483734914
1.757	0.303461023109094
1.758	0.304706695167624
1.759	0.305957520979291
1.76	0.307213521700419
1.761	0.308474718574985
1.762	0.309741132934164
1.763	0.311012786198376
1.764	0.312289699875919
1.765	0.31357189556411
1.766	0.31485939495019
1.767	0.316152219810078
1.768	0.31745039201121
1.769	0.318753933509811
1.77	0.320062866354306
1.771	0.321377212683501
1.772	0.322696994727949
1.773	0.3240222348104
1.774	0.325352955345579
1.775	0.326689178840638
1.776	0.32803092789743
1.777	0.329378225208757
1.778	0.330731093563372
1.779	0.332089555843027
1.78	0.333453635024512
1.781	0.334823354179889
1.782	0.336198736476263
1.783	0.337579805176574
1.784	0.338966583639831
1.785	0.340359095321446
1.786	0.341757363775059
1.787	0.343161412649806
1.788	0.344571265694071
1.789	0.345986946753328
1.79	0.347408479772866
1.791	0.348835888795861
1.792	0.350269197965076
1.793	0.351708431523321
1.794	0.353153613813674
1.795	0.354604769279604
1.796	0.356061922465756
1.797	0.357525098017845
1.798	0.358994320684019
1.799	0.360469615314742
1.8	0.361951006862341
1.801	0.363438520382942
1.802	0.364932181036238
1.803	0.366432014085603
1.804	0.36793804489912
1.805	0.369450298948891
1.806	0.370968801814001
1.807	0.372493579177217
1.808	0.37402465682851
1.809	0.37556206066472
1.81	0.377105816688641
1.811	0.37865595101141
1.812	0.380212489851374
1.813	0.381775459536243
1.814	0.383344886501163
1.815	0.384920797290988
1.816	0.386503218561302
1.817	0.388092177075805
1.818	0.389687699710635
1.819	0.391289813451749
1.82	0.392898545397088
1.821	0.394513922756914
1.822	0.396135972852676
1.823	0.397764723119508
1.824	0.399400201106459
1.825	0.40104243447513
1.826	0.402691451002283
1.827	0.404347278578598
1.828	0.40600994521094
1.829	0.407679479021454
1.83	0.409355908247676
1.831	0.411039261245037
1.832	0.412729566485041
1.833	0.414426852557312
1.834	0.416131148169825
1.835	0.417842482148103
1.836	0.419560883437612
1.837	0.421286381103187
1.838	0.423019004329717
1.839	0.424758782422032
1.84	0.426505744806718
1.841	0.428259921031326
1.842	0.430021340766075
1.843	0.43179003380294
1.844	0.433566030057364
1.845	0.435349359568136
1.846	0.437140052498535
1.847	0.438938139135757
1.848	0.44074364989217
1.849	0.442556615305762
1.85	0.444377066041397
1.851	0.446205032889111
1.852	0.448040546767402
1.853	0.449883638721417
1.854	0.451734339924315
1.855	0.453592681679879
1.856	0.45545869541877
1.857	0.457332412702499
1.858	0.459213865222864
1.859	0.461103084802858
1.86	0.463000103395984
1.861	0.464904953087625
1.862	0.466817666097313
1.863	0.468738274775092
1.864	0.470666811606293
1.865	0.472603309209717
1.866	0.474547800338996
1.867	0.476500317883165
1.868	0.478460894866203
1.869	0.480429564448968
1.87	0.482406359929996
1.871	0.484391314743789
1.872	0.486384462463548
1.873	0.488385836801172
1.874	0.490395471606917
1.875	0.492413400872465
1.876	0.49443965872797
1.877	0.496474279445238
1.878	0.498517297437388
1.879	0.500568747260218
1.88	0.502628663611063
1.881	0.504697081331528
1.882	0.506774035405442
1.883	0.508859560962833
1.884	0.51095369327777
1.885	0.513056467769616
1.886	0.515167920005069
1.887	0.517288085696464
1.888	0.519417000703584
1.889	0.521554701034802
1.89	0.523701222846739
1.891	0.525856602445401
1.892	0.528020876286405
1.893	0.530194080975662
1.894	0.532376253270513
1.895	0.534567430080074
1.896	0.536767648465343
1.897	0.538976945640115
1.898	0.541195358972345
1.899	0.543422925983919
1.9	0.545659684351449
1.901	0.547905671906619
1.902	0.550160926638
1.903	0.552425486691618
1.904	0.554699390367659
1.905	0.556982676127973
1.906	0.559275382591068
1.907	0.561577548536434
1.908	0.563889212900676
1.909	0.566210414784337
1.91	0.568541193447572
1.911	0.570881588311977
1.912	0.573231638963307
1.913	0.575591385149437
1.914	0.577960866783087
1.915	0.580340123940914
1.916	0.582729196865557
1.917	0.585128125965184
1.918	0.587536951813718
1.919	0.589955715156293
1.92	0.5923844569013
1.921	0.594823218127885
1.922	0.597272040086864
1.923	0.599730964194805
1.924	0.602200032042902
1.925	0.604679285391512
1.926	0.607168766175619
1.927	0.609668516500506
1.928	0.61217857864699
1.929	0.614698995070512
1.93	0.617229808400225
1.931	0.619771061441497
1.932	0.622322797177276
1.933	0.624885058766949
1.934	0.627457889547941
1.935	0.63004133303707
1.936	0.632635432929646
1.937	0.635240233102422
1.938	0.637855777612231
1.939	0.640482110697576
1.94	0.643119276780226
1.941	0.645767320464756
1.942	0.648426286539234
1.943	0.651096219977489
1.944	0.653777165938436
1.945	0.656469169765614
1.946	0.659172276992877
1.947	0.661886533339384
1.948	0.664611984713474
1.949	0.667348677212885
1.95	0.670096657125896
1.951	0.672855970930414
1.952	0.675626665298523
1.953	0.678408787092394
1.954	0.681202383368145
1.955	0.684007501375618
1.956	0.686824188561559
1.957	0.689652492565301
1.958	0.692492461225584
1.959	0.695344142576687
1.96	0.698207584850934
1.961	0.701082836480964
1.962	0.703969946097459
1.963	0.706868962533008
1.964	0.70977993482029
1.965	0.712702912196164
1.966	0.715637944098489
1.967	0.718585080169078
1.968	0.721544370257106
1.969	0.724515864414343
1.97	0.727499612899919
1.971	0.730495666181469
1.972	0.733504074931943
1.973	0.736524890037117
1.974	0.739558162588992
1.975	0.742603943892163
1.976	0.745662285462458
1.977	0.748733239028525
1.978	0.751816856531605
1.979	0.754913190127127
1.98	0.75802229218607
1.981	0.761144215294962
1.982	0.764279012258385
1.983	0.767426736096695
1.984	0.770587440050349
1.985	0.773761177579217
1.986	0.77694800236327
1.987	0.780147968303254
1.988	0.783361129522973
1.989	0.786587540369283
1.99	0.789827255413456
1.991	0.793080329451868
1.992	0.796346817504855
1.993	0.799626774822855
1.994	0.80292025688118
1.995	0.806227319385926
1.996	0.80954801827238
1.997	0.81288240970548
1.998	0.816230550082537
1.999	0.819592496034147
2	0.822968304423284
2.001	0.826358032347343
2.002	0.829761737140188
2.003	0.833179476371015
2.004	0.836611307847079
2.005	0.840057289613696
2.006	0.843517479955608
2.007	0.846991937397206
2.008	0.850480720705718
2.009	0.853983888889161
2.01	0.857501501200431
2.011	0.861033617134581
2.012	0.864580296433815
2.013	0.86814159908613
2.014	0.871717585326905
2.015	0.875308315638449
2.016	0.87891385075477
2.017	0.882534251659763
2.018	0.886169579587204
2.019	0.889819896024164
2.02	0.893485262712147
2.021	0.897165741647086
2.022	0.900861395077982
2.023	0.904572285514405
2.024	0.908298475720358
2.025	0.912040028721549
2.026	0.915797007799483
2.027	0.91956947650101
2.028	0.92335749863264
2.029	0.927161138263273
2.03	0.930980459728062
2.031	0.934815527626142
2.032	0.938666406821994
2.033	0.942533162450445
2.034	0.946415859912122
2.035	0.950314564878227
2.036	0.954229343291217
2.037	0.958160261364583
2.038	0.962107385584886
2.039	0.966070782714041
2.04	0.970050519787492
2.041	0.974046664116486
2.042	0.97805928329376
2.043	0.982088445186037
2.044	0.986134217943572
2.045	0.990196669994248
2.046	0.994275870049933
2.047	0.998371887105577
2.048	1.0024847904408
2.049	1.00661464961968
2.05	1.01076153449594
2.051	1.01492551520619
2.052	1.01910666218214
2.053	1.02330504614042
2.054	1.02752073809347
2.055	1.03175380934385
2.056	1.03600433148972
2.057	1.04027237642276
2.058	1.04455801633276
2.059	1.04886132370598
2.06	1.05318237132701
2.061	1.0575212322824
2.062	1.06187797995813
2.063	1.06625268804328
2.064	1.07064543053207
2.065	1.07505628172112
2.066	1.07948531621537
2.067	1.08393260892694
2.068	1.08839823507606
2.069	1.09288227019351
2.07	1.0973847901214
2.071	1.10190587101442
2.072	1.106445589342
2.073	1.11100402188868
2.074	1.11558124575413
2.075	1.12017733835455
2.076	1.12479237743128
2.077	1.12942644104032
2.078	1.13407960755967
2.079	1.13875195569517
2.08	1.14344356447236
2.081	1.14815451324603
2.082	1.15288488169381
2.083	1.15763474982532
2.084	1.16240419797941
2.085	1.16719330682508
2.086	1.17200215736511
2.087	1.17683083093516
2.088	1.18167940920557
2.089	1.18654797418503
2.09	1.1914366082201
2.091	1.19634539399703
2.092	1.20127441453951
2.093	1.20622375321909
2.094	1.21119349374521
2.095	1.21618372017656
2.096	1.22119451691788
2.097	1.22622596871724
2.098	1.23127816067972
2.099	1.23635117825506
2.1	1.24144510724864
2.101	1.24656003381733
2.102	1.25169604447365
2.103	1.25685322608842
2.104	1.26203166588857
2.105	1.2672314514607
2.106	1.27245267075386
2.107	1.27769541207908
2.108	1.28295976410982
2.109	1.28824581588788
2.11	1.29355365681886
2.111	1.29888337668035
2.112	1.30423506561783
2.113	1.30960881414785
2.114	1.31500471316212
2.115	1.32042285392436
2.116	1.32586332807705
2.117	1.3313262276406
2.118	1.33681164501195
2.119	1.34231967297046
2.12	1.34785040467796
2.121	1.35340393368142
2.122	1.35898035391074
2.123	1.36457975968415
2.124	1.37020224571052
2.125	1.37584790708706
2.126	1.38151683930255
2.127	1.38720913824181
2.128	1.39292490018215
2.129	1.39866422179921
2.13	1.40442720016699
2.131	1.41021393275923
2.132	1.41602451745212
2.133	1.42185905252472
2.134	1.42771763665905
2.135	1.43360036894956
2.136	1.43950734889495
2.137	1.44543867640368
2.138	1.45139445179757
2.139	1.45737477581088
2.14	1.46337974959533
2.141	1.46940947471603
2.142	1.47546405316052
2.143	1.48154358733291
2.144	1.48764818006339
2.145	1.49377793460189
2.146	1.49993295462718
2.147	1.50611334424457
2.148	1.51231920798637
2.149	1.51855065081963
2.15	1.5248077781398
2.151	1.53109069577931
2.152	1.53739951000716
2.153	1.54373432752936
2.154	1.55009525549031
2.155	1.55648240148003
2.156	1.56289587352649
2.157	1.5693357801083
2.158	1.57580223014838
2.159	1.58229533301892
2.16	1.58881519854231
2.161	1.5953619369966
2.162	1.60193565910913
2.163	1.60853647606928
2.164	1.61516449951978
2.165	1.62181984156905
2.166	1.62850261478025
2.167	1.6352129321881
2.168	1.64195090728663
2.169	1.64871665404189
2.17	1.65551028689106
2.171	1.6623319207356
2.172	1.66918167095992
2.173	1.67605965341772
2.174	1.68296598444022
2.175	1.68990078084153
2.176	1.696864159916
2.177	1.70385623944048
2.178	1.71087713767656
2.179	1.71792697337651
2.18	1.72500586577644
2.181	1.73211393461179
2.182	1.73925130010412
2.183	1.74641808297611
2.184	1.75361440444203
2.185	1.76084038622184
2.186	1.76809615053389
2.187	1.77538182010039
2.188	1.7826975181506
2.189	1.79004336841945
2.19	1.79741949515392
2.191	1.80482602311258
2.192	1.81226307756879
2.193	1.81973078431201
2.194	1.82722926964743
2.195	1.83475866040362
2.196	1.84231908393303
2.197	1.84991066810926
2.198	1.85753354133612
2.199	1.86518783254542
2.2	1.87287367120052
2.201	1.88059118729825
2.202	1.88834051137064
2.203	1.89612177448953
2.204	1.9039351082647
2.205	1.91178064484848
2.206	1.91965851694204
2.207	1.9275688577859
2.208	1.93551180117765
2.209	1.94348748146331
2.21	1.95149603353775
2.211	1.95953759286158
2.212	1.96761229544336
2.213	1.975720277861
2.214	1.98386167724948
2.215	1.99203663131084
2.216	2.00024527831374
2.217	2.00848775710028
2.218	2.01676420708236
2.219	2.02507476824394
2.22	2.0334195811497
2.221	2.04179878694049
2.222	2.05021252734377
2.223	2.05866094466592
2.224	2.06714418180218
2.225	2.07566238223808
2.226	2.08421569004668
2.227	2.0928042498972
2.228	2.10142820705596
2.229	2.11008770738817
2.23	2.11878289735569
2.231	2.12751392403061
2.232	2.13628093508669
2.233	2.14508407880612
2.234	2.15392350408547
2.235	2.16279936043293
2.236	2.17171179797378
2.237	2.18066096744997
2.238	2.18964702022549
2.239	2.19867010829057
2.24	2.20773038426069
2.241	2.21682800137569
2.242	2.22596311351572
2.243	2.23513587518664
2.244	2.24434644153735
2.245	2.25359496835426
2.246	2.26288161206139
2.247	2.27220652973665
2.248	2.28156987909642
2.249	2.29097181851012
2.25	2.30041250700378
2.251	2.30989210425105
2.252	2.31941077059309
2.253	2.32896866702322
2.254	2.33856595520137
2.255	2.34820279745963
2.256	2.35787935678763
2.257	2.3675957968544
2.258	2.37735228200381
2.259	2.3871489772564
2.26	2.39698604830937
2.261	2.40686366154478
2.262	2.41678198403133
2.263	2.42674118352625
2.264	2.43674142847703
2.265	2.44678288802788
2.266	2.45686573201419
2.267	2.46699013097896
2.268	2.47715625616365
2.269	2.48736427951553
2.27	2.49761437369034
2.271	2.50790671205777
2.272	2.51824146870149
2.273	2.52861881842
2.274	2.53903893673305
2.275	2.54950199988707
2.276	2.56000818485154
2.277	2.57055766932535
2.278	2.58115063174137
2.279	2.5917872512664
2.28	2.60246770780668
2.281	2.6131921820097
2.282	2.62396085526507
2.283	2.63477390971548
2.284	2.64563152824849
2.285	2.65653389451018
2.286	2.66748119289878
2.287	2.6784736085765
2.288	2.6895113274677
2.289	2.70059453625981
2.29	2.71172342241425
2.291	2.72289817416186
2.292	2.73411898051108
2.293	2.74538603124711
2.294	2.7566995169409
2.295	2.76805962894559
2.296	2.77946655940468
2.297	2.79092050125018
2.298	2.8024216482163
2.299	2.81397019482847
2.3	2.82556633641798
2.301	2.83721026911735
2.302	2.84890218987402
2.303	2.86064229644217
2.304	2.8724307873872
2.305	2.88426786210221
2.306	2.89615372079516
2.307	2.90808856449985
2.308	2.92007259508682
2.309	2.93210601524424
2.31	2.94418902850612
2.311	2.95632183924408
2.312	2.96850465266471
2.313	2.98073767483402
2.314	2.99302111265206
2.315	3.0053551738838
2.316	3.01774006714095
2.317	3.03017600189924
2.318	3.04266318850478
2.319	3.05520183815406
2.32	3.06779216292944
2.321	3.08043437577908
2.322	3.09312869053338
2.323	3.10587532189948
2.324	3.118674485474
2.325	3.1315263977358
2.326	3.14443127606046
2.327	3.15738933872217
2.328	3.17040080488914
2.329	3.18346589463454
2.33	3.1965848289401
2.331	3.20975782969526
2.332	3.2229851197053
2.333	3.23626692269863
2.334	3.24960346331773
2.335	3.26299496713455
2.336	3.27644166064965
2.337	3.2899437713013
2.338	3.30350152745814
2.339	3.31711515843472
2.34	3.33078489449144
2.341	3.3445109668346
2.342	3.35829360762273
2.343	3.37213304997204
2.344	3.38602952796737
2.345	3.39998327664307
2.346	3.41399453201393
2.347	3.42806353106334
2.348	3.44219051175241
2.349	3.45637571302086
2.35	3.47061937479612
2.351	3.4849217379915
2.352	3.49928304451623
2.353	3.51370353727361
2.354	3.52818346016829
2.355	3.54272305811082
2.356	3.55732257702584
2.357	3.57198226384207
2.358	3.58670236651233
2.359	3.6014831340126
2.36	3.6163248163366
2.361	3.63122766451852
2.362	3.64619193061844
2.363	3.66121786773965
2.364	3.67630573003225
2.365	3.69145577268682
2.366	3.70666825194894
2.367	3.7219434251183
2.368	3.73728155055778
2.369	3.75268288769348
2.37	3.76814769702105
2.371	3.78367624011025
2.372	3.79926877960315
2.373	3.8149255792332
2.374	3.83064690381707
2.375	3.84643301926371
2.376	3.86228419256895
2.377	3.87820069184727
2.378	3.89418278630001
2.379	3.91023074625082
2.38	3.92634484312111
2.381	3.94252534947736
2.382	3.95877253898016
2.383	3.97508668643968
2.384	3.99146806778663
2.385	4.00791696009583
2.386	4.02443364157534
2.387	4.04101839159284
2.388	4.05767149065287
2.389	4.07439322042774
2.39	4.09118386373939
2.391	4.10804370459209
2.392	4.12497302813699
2.393	4.14197212072668
2.394	4.15904126987243
2.395	4.17618076428062
2.396	4.19339089384539
2.397	4.21067194965508
2.398	4.22802422400309
2.399	4.24544801037518
2.4	4.26294360348038


==> graphics/velocity_2-2.tsv <==
2.4	0.159933513347506
2.401	0.159286505340436
2.402	0.15864219147616
2.403	0.15800056085687
2.404	0.157361602630143
2.405	0.156725305988757
2.406	0.156091660170506
2.407	0.155460654458022
2.408	0.154832278178589
2.409	0.154206520703967
2.41	0.153583371450207
2.411	0.152962819877477
2.412	0.152344855489882
2.413	0.151729467835285
2.414	0.151116646505132
2.415	0.150506381134274
2.416	0.149898661400796
2.417	0.149293477025838
2.418	0.148690817773419
2.419	0.148090673450274
2.42	0.147493033905671
2.421	0.146897889031244
2.422	0.146305228760821
2.423	0.145715043070255
2.424	0.145127321977254
2.425	0.14454205554121
2.426	0.143959233863034
2.427	0.143378847084987
2.428	0.142800885390513
2.429	0.142225339004073
2.43	0.141652198190983
2.431	0.141081453257242
2.432	0.140513094549375
2.433	0.139947112454268
2.434	0.139383497399003
2.435	0.138822239850698
2.436	0.138263330316344
2.437	0.13770675934265
2.438	0.137152517515875
2.439	0.136600595461676
2.44	0.136050983844942
2.441	0.135503673369643
2.442	0.134958654778671
2.443	0.13441591885368
2.444	0.133875456414937
2.445	0.133337258321155
2.446	0.132801315469353
2.447	0.132267618794689
2.448	0.131736159270318
2.449	0.13120692790723
2.45	0.130679915754102
2.451	0.130155113897148
2.452	0.129632513459963
2.453	0.129112105603381
2.454	0.12859388152532
2.455	0.12807783246063
2.456	0.127563949680952
2.457	0.127052224494568
2.458	0.126542648246252
2.459	0.126035212317123
2.46	0.125529908124503
2.461	0.125026727121772
2.462	0.124525660798215
2.463	0.124026700678889
2.464	0.123529838324475
2.465	0.123035065331134
2.466	0.122542373330365
2.467	0.122051753988866
2.468	0.121563199008392
2.469	0.121076700125614
2.47	0.120592249111977
2.471	0.120109837773566
2.472	0.119629457950964
2.473	0.119151101519116
2.474	0.118674760387186
2.475	0.118200426498431
2.476	0.117728091830051
2.477	0.117257748393065
2.478	0.116789388232171
2.479	0.116323003425611
2.48	0.115858586085037
2.481	0.115396128355379
2.482	0.114935622414712
2.483	0.114477060474123
2.484	0.114020434777579
2.485	0.113565737601796
2.486	0.11311296125611
2.487	0.112662098082344
2.488	0.112213140454684
2.489	0.111766080779538
2.49	0.111320911495423
2.491	0.110877625072827
2.492	0.110436214014085
2.493	0.10999667085325
2.494	0.109558988155972
2.495	0.109123158519363
2.496	0.108689174571881
2.497	0.108257028973202
2.498	0.107826714414093
2.499	0.107398223616293
2.5	0.106971549332389
2.501	0.106546684345687
2.502	0.1061236214701
2.503	0.10570235355002
2.504	0.1052828734602
2.505	0.104865174105627
2.506	0.104449248421414
2.507	0.104035089372668
2.508	0.10362268995438
2.509	0.1032120431913
2.51	0.102803142137824
2.511	0.102395979877877
2.512	0.101990549524789
2.513	0.101586844221186
2.514	0.101184857138869
2.515	0.100784581478703
2.516	0.100386010470499
2.517	0.0999891373729005
2.518	0.0995939554732681
2.519	0.0992004580875658
2.52	0.0988086385602545
2.521	0.0984184902641649
2.522	0.0980300066004065
2.523	0.0976431809982325
2.524	0.0972580069149491
2.525	0.0968744778357902
2.526	0.0964925872738163
2.527	0.0961123287697996
2.528	0.0957336958921178
2.529	0.0953566822366438
2.53	0.0949812814266369
2.531	0.0946074871126386
2.532	0.0942352929723569
2.533	0.0938646927105706
2.534	0.0934956800590139
2.535	0.0931282487762757
2.536	0.092762392647689
2.537	0.0923981054852305
2.538	0.0920353811274151
2.539	0.0916742134391879
2.54	0.0913145963118249
2.541	0.090956523662828
2.542	0.0905999894358223
2.543	0.0902449876004536
2.544	0.0898915121522839
2.545	0.0895395571126971
2.546	0.0891891165287872
2.547	0.0888401844732685
2.548	0.0884927550443657
2.549	0.0881468223657254
2.55	0.0878023805863002
2.551	0.0874594238802677
2.552	0.0871179464469209
2.553	0.0867779425105728
2.554	0.086439406320459
2.555	0.0861023321506411
2.556	0.0857667142999059
2.557	0.0854325470916777
2.558	0.0850998248739128
2.559	0.0847685420190061
2.56	0.084438692923702
2.561	0.0841102720089921
2.562	0.0837832737200266
2.563	0.0834576925260162
2.564	0.0831335229201393
2.565	0.0828107594194512
2.566	0.0824893965647888
2.567	0.0821694289206798
2.568	0.0818508510752496
2.569	0.081533657640132
2.57	0.0812178432503723
2.571	0.0809034025643482
2.572	0.0805903302636635
2.573	0.0802786210530728
2.574	0.079968269660383
2.575	0.0796592708363679
2.576	0.0793516193546768
2.577	0.0790453100117494
2.578	0.0787403376267273
2.579	0.0784366970413615
2.58	0.0781343831199299
2.581	0.0778333907491513
2.582	0.0775337148380979
2.583	0.0772353503181016
2.584	0.0769382921426844
2.585	0.0766425352874549
2.586	0.0763480747500394
2.587	0.0760549055499817
2.588	0.0757630227286752
2.589	0.0754724213492661
2.59	0.075183096496577
2.591	0.0748950432770172
2.592	0.0746082568185091
2.593	0.0743227322704003
2.594	0.0740384648033805
2.595	0.0737554496094006
2.596	0.0734736819015955
2.597	0.0731931569141935
2.598	0.0729138699024512
2.599	0.0726358161425562
2.6	0.0723589909315585
2.601	0.0720833895872879
2.602	0.0718090074482731
2.603	0.0715358398736665
2.604	0.0712638822431577
2.605	0.0709931299569106
2.606	0.0707235784354676
2.607	0.0704552231196818
2.608	0.0701880594706434
2.609	0.0699220829695948
2.61	0.0696572891178588
2.611	0.0693936734367595
2.612	0.069131231467547
2.613	0.068869958771332
2.614	0.0686098509289899
2.615	0.0683509035411092
2.616	0.0680931122278974
2.617	0.0678364726291214
2.618	0.067580980404025
2.619	0.0673266312312606
2.62	0.0670734208088124
2.621	0.066821344853925
2.622	0.0665703991030329
2.623	0.066320579311685
2.624	0.0660718812544738
2.625	0.0658243007249686
2.626	0.0655778335356363
2.627	0.065332475517776
2.628	0.0650882225214469
2.629	0.064845070415398
2.63	0.0646030150870001
2.631	0.0643620524421733
2.632	0.0641221784053192
2.633	0.0638833889192529
2.634	0.0636456799451333
2.635	0.0634090474623923
2.636	0.0631734874686751
2.637	0.062938995979759
2.638	0.0627055690294984
2.639	0.0624732026697554
2.64	0.0622418929703246
2.641	0.0620116360188794
2.642	0.0617824279208934
2.643	0.0615542647995833
2.644	0.0613271427958386
2.645	0.0611010580681635
2.646	0.060876006792598
2.647	0.0606519851626679
2.648	0.0604289893893135
2.649	0.0602070157008212
2.65	0.0599860603427729
2.651	0.0597661195779695
2.652	0.0595471896863691
2.653	0.0593292669650367
2.654	0.059112347728064
2.655	0.0588964283065208
2.656	0.0586815050483844
2.657	0.058467574318481
2.658	0.0582546324984277
2.659	0.0580426759865658
2.66	0.0578317011978982
2.661	0.0576217045640393
2.662	0.0574126825331422
2.663	0.0572046315698485
2.664	0.0569975481552234
2.665	0.0567914287866911
2.666	0.0565862699779913
2.667	0.0563820682591025
2.668	0.0561788201761937
2.669	0.0559765222915667
2.67	0.0557751711835914
2.671	0.0555747634466517
2.672	0.0553752956910865
2.673	0.0551767645431367
2.674	0.0549791666448805
2.675	0.0547824986541867
2.676	0.0545867572446443
2.677	0.054391939105523
2.678	0.0541980409417038
2.679	0.0540050594736261
2.68	0.0538129914372405
2.681	0.0536218335839393
2.682	0.053431582680517
2.683	0.0532422355091002
2.684	0.0530537888671114
2.685	0.0528662395671944
2.686	0.0526795844371746
2.687	0.0524938203200067
2.688	0.0523089440737001
2.689	0.0521249525713028
2.69	0.0519418427008098
2.691	0.0517596113651386
2.692	0.051578255482057
2.693	0.0513977719841465
2.694	0.0512181578187416
2.695	0.0510394099478848
2.696	0.0508615253482629
2.697	0.0506845010111716
2.698	0.0505083339424495
2.699	0.0503330211624444
2.7	0.0501585597059462
2.701	0.0499849466221427
2.702	0.0498121789745767
2.703	0.0496402538410878
2.704	0.0494691683137658
2.705	0.0492989194989004
2.706	0.0491295045169338
2.707	0.0489609205024157
2.708	0.0487931646039437
2.709	0.0486262339841241
2.71	0.0484601258195276
2.711	0.0482948373006247
2.712	0.0481303656317618
2.713	0.0479667080310922
2.714	0.0478038617305412
2.715	0.0476418239757566
2.716	0.047480592026063
2.717	0.0473201631544082
2.718	0.0471605346473325
2.719	0.0470017038049066
2.72	0.0468436679406965
2.721	0.0466864243817078
2.722	0.0465299704683577
2.723	0.0463743035544102
2.724	0.046219421006942
2.725	0.0460653202062993
2.726	0.045911998546055
2.727	0.0457594534329449
2.728	0.0456076822868532
2.729	0.0454566825407525
2.73	0.0453064516406592
2.731	0.0451569870455977
2.732	0.0450082862275458
2.733	0.0448603466714097
2.734	0.0447131658749615
2.735	0.0445667413488202
2.736	0.0444210706163801
2.737	0.0442761512138024
2.738	0.0441319806899365
2.739	0.0439885566063136
2.74	0.0438458765370857
2.741	0.0437039380689885
2.742	0.0435627388012989
2.743	0.0434222763457974
2.744	0.0432825483267294
2.745	0.0431435523807622
2.746	0.0430052861569408
2.747	0.0428677473166577
2.748	0.0427309335336084
2.749	0.0425948424937417
2.75	0.0424594718952456
2.751	0.0423248194484849
2.752	0.0421908828759729
2.753	0.0420576599123272
2.754	0.0419251483042462
2.755	0.0417933458104489
2.756	0.0416622502016519
2.757	0.0415318592605249
2.758	0.0414021707816676
2.759	0.041273182571544
2.76	0.041144892448477
2.761	0.041017298242588
2.762	0.0408903977957742
2.763	0.0407641889616617
2.764	0.0406386696055812
2.765	0.0405138376045198
2.766	0.0403896908470891
2.767	0.0402662272334968
2.768	0.0401434446755022
2.769	0.0400213410963808
2.77	0.0398999144308956
2.771	0.0397791626252584
2.772	0.0396590836370994
2.773	0.0395396754354156
2.774	0.0394209360005711
2.775	0.0393028633242203
2.776	0.0391854554093012
2.777	0.0390687102700049
2.778	0.0389526259317208
2.779	0.038837200431022
2.78	0.0387224318156232
2.781	0.0386083181443446
2.782	0.0384948574870947
2.783	0.0383820479248129
2.784	0.03826988754947
2.785	0.0381583744639933
2.786	0.0380475067822825
2.787	0.037937282629132
2.788	0.0378277001402374
2.789	0.0377187574621374
2.79	0.0376104527521992
2.791	0.0375027841785709
2.792	0.0373957499201705
2.793	0.0372893481666399
2.794	0.0371835771183164
2.795	0.0370784349862117
2.796	0.036973919991965
2.797	0.0368700303678366
2.798	0.0367667643566492
2.799	0.0366641202117872
2.8	0.0365620961971409
2.801	0.0364606905870968
2.802	0.0363599016664971
2.803	0.0362597277306183
2.804	0.0361601670851392
2.805	0.0360612180461057
2.806	0.035962878939916
2.807	0.0358651481032712
2.808	0.0357680238831808
2.809	0.0356715046368983
2.81	0.035575588731918
2.811	0.0354802745459288
2.812	0.0353855604668087
2.813	0.0352914448925787
2.814	0.035197926231394
2.815	0.035105002901485
2.816	0.0350126733311704
2.817	0.0349209359588034
2.818	0.034829789232754
2.819	0.0347392316113844
2.82	0.0346492615630201
2.821	0.0345598775659237
2.822	0.0344710781082629
2.823	0.0343828616881154
2.824	0.0342952268133914
2.825	0.0342081720018577
2.826	0.0341216957810833
2.827	0.034035796688423
2.828	0.0339504732710019
2.829	0.0338657240856683
2.83	0.0337815476989913
2.831	0.0336979426872333
2.832	0.0336149076363039
2.833	0.0335324411417712
2.834	0.0334505418088096
2.835	0.0333692082521875
2.836	0.0332884390962445
2.837	0.0332082329748662
2.838	0.0331285885314685
2.839	0.0330495044189441
2.84	0.0329709792996926
2.841	0.0328930118455482
2.842	0.032815600737786
2.843	0.0327387446670819
2.844	0.0326624423335193
2.845	0.0325866924465235
2.846	0.0325114937248738
2.847	0.0324368448966847
2.848	0.032362744699352
2.849	0.0322891918795598
2.85	0.0322161851932421
2.851	0.0321437234055875
2.852	0.0320718052909914
2.853	0.0320004296330278
2.854	0.0319295952244811
2.855	0.0318593008672607
2.856	0.0317895453724208
2.857	0.0317203275601354
2.858	0.0316516462596645
2.859	0.0315835003093436
2.86	0.0315158885565658
2.861	0.0314488098577534
2.862	0.031382263078358
2.863	0.0313162470928194
2.864	0.0312507607845447
2.865	0.0311858030459184
2.866	0.0311213727782569
2.867	0.0310574688917988
2.868	0.0309940903056809
2.869	0.0309312359479357
2.87	0.0308689047554562
2.871	0.0308070956739783
2.872	0.0307458076580716
2.873	0.0306850396711358
2.874	0.030624790685339
2.875	0.0305650596816438
2.876	0.0305058456497793
2.877	0.0304471475882018
2.878	0.0303889645041018
2.879	0.0303312954133883
2.88	0.0302741393406478
2.881	0.0302174953191638
2.882	0.0301613623908636
2.883	0.0301057396063236
2.884	0.0300506260247513
2.885	0.029996020713968
2.886	0.0299419227503872
2.887	0.029888331219011
2.888	0.029835245213393
2.889	0.0297826638356504
2.89	0.0297305861964361
2.891	0.0296790114149097
2.892	0.0296279386187592
2.893	0.0295773669441282
2.894	0.0295272955356687
2.895	0.0294777235464814
2.896	0.0294286501381187
2.897	0.029380074480553
2.898	0.0293319957521909
2.899	0.029284413139834
2.9	0.0292373258386824
2.901	0.0291907330523067
2.902	0.0291446339926438
2.903	0.0290990278799903
2.904	0.0290539139429633
2.905	0.029009291418518
2.906	0.0289651595519196
2.907	0.028921517596725
2.908	0.028878364814787
2.909	0.0288357004762254
2.91	0.0287935238594237
2.911	0.0287518342510111
2.912	0.0287106309458594
2.913	0.0286699132470645
2.914	0.0286296804659365
2.915	0.0285899319219851
2.916	0.0285506669429054
2.917	0.028511884864578
2.918	0.0284735850310547
2.919	0.0284357667945372
2.92	0.0283984295153701
2.921	0.0283615725620443
2.922	0.0283251953111616
2.923	0.0282892971474489
2.924	0.0282538774637331
2.925	0.0282189356609273
2.926	0.0281844711480304
2.927	0.0281504833421202
2.928	0.0281169716683323
2.929	0.0280839355598559
2.93	0.0280513744579238
2.931	0.0280192878118086
2.932	0.0279876750787942
2.933	0.0279565357241935
2.934	0.027925869221324
2.935	0.0278956750514894
2.936	0.0278659527039977
2.937	0.0278367016761329
2.938	0.027807921473137
2.939	0.0277796116082385
2.94	0.0277517716026061
2.941	0.0277244009853632
2.942	0.0276974992935557
2.943	0.0276710660721804
2.944	0.0276451008741567
2.945	0.0276196032603053
2.946	0.0275945727993694
2.947	0.0275700090679862
2.948	0.0275459116506873
2.949	0.0275222801398982
2.95	0.0274991141359138
2.951	0.0274764132469194
2.952	0.0274541770889414
2.953	0.027432405285893
2.954	0.0274110974695212
2.955	0.0273902532794423
2.956	0.0273698723630851
2.957	0.0273499543757438
2.958	0.0273304989805219
2.959	0.0273115058483562
2.96	0.0272929746579997
2.961	0.027274905096025
2.962	0.0272572968568028
2.963	0.0272401496425054
2.964	0.0272234631631108
2.965	0.0272072371363983
2.966	0.0271914712879102
2.967	0.0271761653509834
2.968	0.0271613190667495
2.969	0.0271469321840883
2.97	0.027133004459678
2.971	0.0271195356579241
2.972	0.0271065255510408
2.973	0.0270939739189728
2.974	0.0270818805494137
2.975	0.0270702452378266
2.976	0.0270590677874125
2.977	0.0270483480091173
2.978	0.0270380857216281
2.979	0.0270282807513667
2.98	0.0270189329325028
2.981	0.0270100421069301
2.982	0.0270016081242588
2.983	0.0269936308418472
2.984	0.0269861101247635
2.985	0.0269790458458061
2.986	0.0269724378854903
2.987	0.0269662861320619
2.988	0.0269605904814476
2.989	0.0269553508373335
2.99	0.0269505671110899
2.991	0.0269462392217932
2.992	0.0269423670962645
2.993	0.026938950668999
2.994	0.0269359898822081
2.995	0.0269334846858307
2.996	0.0269314350374721
2.997	0.0269298409024827
2.998	0.0269287022538904
2.999	0.0269280190724395
3	0.0269277913465764
3.001	0.0269280190724359
3.002	0.026928702253894
3.003	0.0269298409024898
3.004	0.0269314350374756
3.005	0.0269334846858307
3.006	0.0269359898822152
3.007	0.026938950668999
3.008	0.0269423670962645
3.009	0.0269462392217967
3.01	0.0269505671110792
3.011	0.0269553508373299
3.012	0.0269605904814476
3.013	0.0269662861320548
3.014	0.0269724378854974
3.015	0.0269790458458026
3.016	0.0269861101247599
3.017	0.0269936308418437
3.018	0.0270016081242588
3.019	0.0270100421069337
3.02	0.0270189329325063
3.021	0.0270282807513667
3.022	0.0270380857216246
3.023	0.0270483480091173
3.024	0.027059067787409
3.025	0.0270702452378266
3.026	0.0270818805494208
3.027	0.0270939739189657
3.028	0.0271065255510443
3.029	0.0271195356579312
3.03	0.0271330044596709
3.031	0.0271469321840918
3.032	0.0271613190667459
3.033	0.0271761653509834
3.034	0.0271914712879138
3.035	0.0272072371363983
3.036	0.0272234631631143
3.037	0.0272401496425161
3.038	0.0272572968568099
3.039	0.0272749050960286
3.04	0.0272929746580033
3.041	0.0273115058483633
3.042	0.0273304989805254
3.043	0.0273499543757438
3.044	0.0273698723630922
3.045	0.0273902532794317
3.046	0.0274110974695247
3.047	0.0274324052858859
3.048	0.0274541770889485
3.049	0.0274764132469159
3.05	0.0274991141359173
3.051	0.0275222801398982
3.052	0.027545911650698
3.053	0.0275700090679898
3.054	0.0275945727993765
3.055	0.0276196032603124
3.056	0.0276451008741603
3.057	0.0276710660721875
3.058	0.0276974992935521
3.059	0.0277244009853632
3.06	0.0277517716026097
3.061	0.0277796116082456
3.062	0.0278079214731406
3.063	0.0278367016761365
3.064	0.0278659527040048
3.065	0.0278956750514894
3.066	0.0279258692213276
3.067	0.0279565357242006
3.068	0.0279876750788048
3.069	0.0280192878118157
3.07	0.0280513744579309
3.071	0.0280839355598559
3.072	0.0281169716683323
3.073	0.0281504833421238
3.074	0.0281844711480375
3.075	0.0282189356609237
3.076	0.0282538774637331
3.077	0.0282892971474595
3.078	0.0283251953111687
3.079	0.0283615725620479
3.08	0.0283984295153701
3.081	0.0284357667945372
3.082	0.0284735850310582
3.083	0.0285118848645851
3.084	0.0285506669428983
3.085	0.0285899319219851
3.086	0.0286296804659472
3.087	0.0286699132470787
3.088	0.0287106309458736
3.089	0.0287518342510182
3.09	0.0287935238594343
3.091	0.028835700476229
3.092	0.028878364814787
3.093	0.0289215175967357
3.094	0.028965159551916
3.095	0.029009291418518
3.096	0.0290539139429598
3.097	0.0290990278799939
3.098	0.0291446339926509
3.099	0.0291907330523102
3.1	0.029237325838686
3.101	0.0292844131398411
3.102	0.0293319957521945
3.103	0.0293800744805566
3.104	0.0294286501381222
3.105	0.0294777235464849
3.106	0.0295272955356722
3.107	0.0295773669441246
3.108	0.0296279386187592
3.109	0.0296790114149204
3.11	0.0297305861964432
3.111	0.029782663835654
3.112	0.0298352452134054
3.113	0.0298883312190128
3.114	0.029941922750389
3.115	0.0299960207139733
3.116	0.0300506260247531
3.117	0.0301057396063271
3.118	0.0301613623908707
3.119	0.030217495319171
3.12	0.030274139340662
3.121	0.0303312954133901
3.122	0.0303889645041124
3.123	0.0304471475882124
3.124	0.0305058456497775
3.125	0.0305650596816491
3.126	0.0306247906853443
3.127	0.0306850396711411
3.128	0.0307458076580858
3.129	0.0308070956739783
3.13	0.030868904755458
3.131	0.0309312359479463
3.132	0.0309940903056898
3.133	0.0310574688918095
3.134	0.0311213727782658
3.135	0.0311858030459291
3.136	0.0312507607845589
3.137	0.0313162470928177
3.138	0.0313822630783633
3.139	0.0314488098577641
3.14	0.0315158885565694
3.141	0.0315835003093454
3.142	0.0316516462596681
3.143	0.0317203275601372
3.144	0.0317895453724333
3.145	0.0318593008672678
3.146	0.03192959522449
3.147	0.0320004296330367
3.148	0.0320718052909967
3.149	0.0321437234055963
3.15	0.0322161851932563
3.151	0.0322891918795634
3.152	0.0323627446993555
3.153	0.0324368448966936
3.154	0.0325114937248756
3.155	0.0325866924465288
3.156	0.0326624423335247
3.157	0.0327387446670926
3.158	0.0328156007377913
3.159	0.0328930118455517
3.16	0.0329709792996979
3.161	0.0330495044189547
3.162	0.0331285885314756
3.163	0.0332082329748715
3.164	0.0332884390962533
3.165	0.0333692082521964
3.166	0.0334505418088114
3.167	0.033532441141773
3.168	0.0336149076363128
3.169	0.0336979426872333
3.17	0.0337815476990073
3.171	0.033865724085679
3.172	0.0339504732710125
3.173	0.0340357966884284
3.174	0.0341216957810957
3.175	0.0342081720018683
3.176	0.0342952268134056
3.177	0.0343828616881297
3.178	0.0344710781082682
3.179	0.0345598775659326
3.18	0.0346492615630254
3.181	0.0347392316113826
3.182	0.0348297892327594
3.183	0.0349209359588087
3.184	0.0350126733311811
3.185	0.0351050029014957
3.186	0.0351979262314117
3.187	0.0352914448926001
3.188	0.0353855604668212
3.189	0.0354802745459395
3.19	0.0355755887319233
3.191	0.0356715046369089
3.192	0.0357680238831861
3.193	0.0358651481032837
3.194	0.0359628789399267
3.195	0.0360612180461217
3.196	0.0361601670851499
3.197	0.0362597277306307
3.198	0.0363599016665006
3.199	0.0364606905871057
3.2	0.0365620961971516
3.201	0.036664120211789
3.202	0.0367667643566705
3.203	0.0368700303678366
3.204	0.0369739199919792
3.205	0.0370784349862205
3.206	0.0371835771183271
3.207	0.0372893481666594
3.208	0.0373957499201722
3.209	0.0375027841785851
3.21	0.0376104527522116
3.211	0.0377187574621587
3.212	0.0378277001402552
3.213	0.0379372826291444
3.214	0.0380475067822914
3.215	0.0381583744639968
3.216	0.0382698875494825
3.217	0.03838204792482
3.218	0.0384948574871018
3.219	0.0386083181443553
3.22	0.0387224318156356
3.221	0.0388372004310398
3.222	0.038952625931735
3.223	0.0390687102700156
3.224	0.0391854554093101
3.225	0.0393028633242238
3.226	0.0394209360005888
3.227	0.0395396754354351
3.228	0.0396590836371331
3.229	0.0397791626252655
3.23	0.0398999144309045
3.231	0.0400213410963914
3.232	0.0401434446755218
3.233	0.0402662272335021
3.234	0.0403896908471069
3.235	0.0405138376045358
3.236	0.0406386696055989
3.237	0.0407641889616741
3.238	0.0408903977957777
3.239	0.0410172982426076
3.24	0.0411448924485001
3.241	0.0412731825715582
3.242	0.0414021707816801
3.243	0.0415318592605445
3.244	0.0416622502016679
3.245	0.0417933458104613
3.246	0.0419251483042586
3.247	0.042057659912345
3.248	0.0421908828759854
3.249	0.0423248194485097
3.25	0.0424594718952562
3.251	0.0425948424937417
3.252	0.042730933533619
3.253	0.0428677473166772
3.254	0.0430052861569692
3.255	0.0431435523807977
3.256	0.0432825483267436
3.257	0.0434222763458223
3.258	0.0435627388013131
3.259	0.043703938069001
3.26	0.0438458765371053
3.261	0.0439885566063367
3.262	0.0441319806899543
3.263	0.0442761512138219
3.264	0.0444210706164085
3.265	0.0445667413488451
3.266	0.0447131658749669
3.267	0.0448603466714275
3.268	0.0450082862275707
3.269	0.0451569870456012
3.27	0.0453064516406556
3.271	0.0454566825407738
3.272	0.045607682286871
3.273	0.0457594534329502
3.274	0.0459119985460603
3.275	0.0460653202063241
3.276	0.0462194210069526
3.277	0.0463743035544155
3.278	0.0465299704683559
3.279	0.0466864243817184
3.28	0.0468436679407063
3.281	0.0470017038049093
3.282	0.0471605346473609
3.283	0.04732016315441
3.284	0.0474805920260906
3.285	0.0476418239757663
3.286	0.0478038617305572
3.287	0.0479667080311117
3.288	0.048130365631792
3.289	0.0482948373006309
3.29	0.0484601258195454
3.291	0.0486262339841517
3.292	0.0487931646039499
3.293	0.0489609205024379
3.294	0.0491295045169551
3.295	0.0492989194989093
3.296	0.0494691683137631
3.297	0.0496402538410905
3.298	0.0498121789745909
3.299	0.0499849466221605
3.3	0.0501585597059488
3.301	0.0503330211624586
3.302	0.0505083339424743
3.303	0.0506845010111903
3.304	0.0508615253482958
3.305	0.0510394099479043
3.306	0.0512181578187665
3.307	0.0513977719841563
3.308	0.0515782554820703
3.309	0.0517596113651422
3.31	0.0519418427008276
3.311	0.0521249525713188
3.312	0.0523089440737152
3.313	0.0524938203200236
3.314	0.0526795844371861
3.315	0.0528662395672086
3.316	0.0530537888671461
3.317	0.0532422355091029
3.318	0.0534315826805312
3.319	0.0536218335839607
3.32	0.0538129914372831
3.321	0.0540050594736528
3.322	0.054198040941742
3.323	0.0543919391055567
3.324	0.0545867572446639
3.325	0.0547824986542196
3.326	0.0549791666449124
3.327	0.0551767645431767
3.328	0.0553752956911069
3.329	0.0555747634466854
3.33	0.0557751711836119
3.331	0.0559765222915729
3.332	0.0561788201762141
3.333	0.0563820682591256
3.334	0.0565862699780126
3.335	0.0567914287866955
3.336	0.0569975481552518
3.337	0.0572046315698884
3.338	0.0574126825331547
3.339	0.0576217045640703
3.34	0.0578317011979408
3.341	0.0580426759865844
3.342	0.0582546324984463
3.343	0.0584675743184846
3.344	0.0586815050484262
3.345	0.0588964283065536
3.346	0.0591123477280888
3.347	0.0593292669650367
3.348	0.05954718968637
3.349	0.0597661195779722
3.35	0.0599860603427942
3.351	0.0602070157008399
3.352	0.0604289893893508
3.353	0.0606519851626786
3.354	0.0608760067926397
3.355	0.0611010580682176
3.356	0.0613271427958608
3.357	0.0615542647996108
3.358	0.0617824279209316
3.359	0.0620116360189087
3.36	0.0622418929703485
3.361	0.0624732026697785
3.362	0.0627055690295322
3.363	0.0629389959797919
3.364	0.0631734874687027
3.365	0.0634090474624287
3.366	0.0636456799451537
3.367	0.0638833889192654
3.368	0.0641221784053698
3.369	0.064362052442192
3.37	0.064603015087016
3.371	0.0648450704154442
3.372	0.0650882225214673
3.373	0.0653324755178346
3.374	0.06557783353567
3.375	0.0658243007249979
3.376	0.0660718812545156
3.377	0.0663205793117072
3.378	0.0665703991030711
3.379	0.0668213448539632
3.38	0.0670734208088248
3.381	0.0673266312313103
3.382	0.0675809804040313
3.383	0.0678364726291534
3.384	0.0680931122279418
3.385	0.0683509035411305
3.386	0.0686098509290503
3.387	0.0688699587713444
3.388	0.069131231467594
3.389	0.0693936734367497
3.39	0.0696572891178704
3.391	0.0699220829696117
3.392	0.0701880594707376
3.393	0.0704552231197226
3.394	0.0707235784355049
3.395	0.070993129956932
3.396	0.0712638822431586
3.397	0.0715358398736612
3.398	0.0718090074483086
3.399	0.0720833895873341
3.4	0.0723589909315763
3.401	0.0726358161425935
3.402	0.0729138699024929
3.403	0.0731931569142432
3.404	0.0734736819016462
3.405	0.0737554496094504
3.406	0.074038464803408
3.407	0.0743227322704456
3.408	0.07460825681855
3.409	0.0748950432770243
3.41	0.0751830964965734
3.411	0.0754724213493034
3.412	0.0757630227287223
3.413	0.0760549055499951
3.414	0.0763480747500864
3.415	0.0766425352874762
3.416	0.0769382921427564
3.417	0.0772353503181478
3.418	0.077533714838097
3.419	0.0778333907492197
3.42	0.0781343831199592
3.421	0.0784366970414112
3.422	0.0787403376267548
3.423	0.0790453100117929
3.424	0.0793516193546679
3.425	0.0796592708364301
3.426	0.0799682696604407
3.427	0.080278621053111
3.428	0.0805903302637034
3.429	0.0809034025644166
3.43	0.081217843250414
3.431	0.0815336576401648
3.432	0.0818508510752736
3.433	0.0821694289206789
3.434	0.0824893965648528
3.435	0.0828107594194591
3.436	0.0831335229201215
3.437	0.0834576925260819
3.438	0.0837832737200586
3.439	0.0841102720090419
3.44	0.0844386929237544
3.441	0.0847685420189919
3.442	0.0850998248739074
3.443	0.085432547091699
3.444	0.0857667142999219
3.445	0.0861023321507162
3.446	0.0864394063205225
3.447	0.0867779425105653
3.448	0.0871179464469662
3.449	0.0874594238803184
3.45	0.0878023805862824
3.451	0.0881468223657578
3.452	0.0884927550444559
3.453	0.0888401844733551
3.454	0.0891891165288428
3.455	0.0895395571127153
3.456	0.0898915121523203
3.457	0.0902449876004994
3.458	0.0905999894359013
3.459	0.090956523662868
3.46	0.0913145963118325
3.461	0.0916742134392337
3.462	0.0920353811274879
3.463	0.0923981054852732
3.464	0.0927623926477281
3.465	0.0931282487763099
3.466	0.0934956800591067
3.467	0.0938646927105822
3.468	0.0942352929723995
3.469	0.0946074871126541
3.47	0.0949812814266693
3.471	0.0953566822366838
3.472	0.0957336958921644
3.473	0.0961123287698342
3.474	0.0964925872739002
3.475	0.0968744778357973
3.476	0.0972580069150126
3.477	0.0976431809982614
3.478	0.0980300066004531
3.479	0.0984184902642085
3.48	0.0988086385602571
3.481	0.0992004580876085
3.482	0.0995939554733241
3.483	0.0999891373729156
3.484	0.100386010470544
3.485	0.100784581478734
3.486	0.101184857138918
3.487	0.101586844221231
3.488	0.101990549524857
3.489	0.10239597987794
3.49	0.102803142137844
3.491	0.10321204319132
3.492	0.10362268995442
3.493	0.104035089372672
3.494	0.104449248421446
3.495	0.104865174105669
3.496	0.105282873460254
3.497	0.105702353550072
3.498	0.106123621470147
3.499	0.106546684345687
3.5	0.106971549332457
3.501	0.107398223616343
3.502	0.107826714414188
3.503	0.10825702897327
3.504	0.108689174571936
3.505	0.109123158519338
3.506	0.109558988155982
3.507	0.10999667085332
3.508	0.110436214014101
3.509	0.110877625072931
3.51	0.111320911495483
3.511	0.111766080779603
3.512	0.112213140454685
3.513	0.112662098082382
3.514	0.113112961256149
3.515	0.113565737601817
3.516	0.114020434777643
3.517	0.114477060474229
3.518	0.114935622414691
3.519	0.115396128355457
3.52	0.115858586085068
3.521	0.116323003425663
3.522	0.116789388232206
3.523	0.117257748393058
3.524	0.117728091830145
3.525	0.118200426498476
3.526	0.118674760387194
3.527	0.119151101519179
3.528	0.119629457951021
3.529	0.120109837773612
3.53	0.120592249111979
3.531	0.121076700125712
3.532	0.121563199008449
3.533	0.122051753988927
3.534	0.122542373330418
3.535	0.12303506533118
3.536	0.123529838324487
3.537	0.124026700678911
3.538	0.12452566079827
3.539	0.125026727121821
3.54	0.125529908124577
3.541	0.126035212317191
3.542	0.1265426482463
3.543	0.127052224494633
3.544	0.127563949681019
3.545	0.12807783246069
3.546	0.128593881525376
3.547	0.129112105603383
3.548	0.129632513460024
3.549	0.13015511389716
3.55	0.1306799157542
3.551	0.1312069279073
3.552	0.131736159270332
3.553	0.132267618794771
3.554	0.132801315469379
3.555	0.133337258321234
3.556	0.133875456415041
3.557	0.134415918853705
3.558	0.1349586547787
3.559	0.135503673369755
3.56	0.136050983844996
3.561	0.136600595461829
3.562	0.137152517515887
3.563	0.137706759342763
3.564	0.138263330316477
3.565	0.138822239850754
3.566	0.139383497399081
3.567	0.139947112454422
3.568	0.140513094549476
3.569	0.141081453257357
3.57	0.141652198191139
3.571	0.142225339004199
3.572	0.142800885390557
3.573	0.143378847085103
3.574	0.143959233863143
3.575	0.144542055541308
3.576	0.145127321977327
3.577	0.145715043070311
3.578	0.146305228760809
3.579	0.146897889031322
3.58	0.147493033905732
3.581	0.148090673450383
3.582	0.148690817773513
3.583	0.149293477025935
3.584	0.149898661400869
3.585	0.150506381134392
3.586	0.151116646505102
3.587	0.151729467835366
3.588	0.152344855489957
3.589	0.15296281987753
3.59	0.153583371450281
3.591	0.154206520704065
3.592	0.154832278178617
3.593	0.155460654458068
3.594	0.156091660170603
3.595	0.156725305988857
3.596	0.157361602630203
3.597	0.158000560856976
3.598	0.15864219147619
3.599	0.159286505340503
3.6	0.159933513347596
3.601	0.160583226440849
3.602	0.161235655609346
3.603	0.16189081188827
3.604	0.162548706358677
3.605	0.163209350148179
3.606	0.163872754430713
3.607	0.16453893042717
3.608	0.165207889404769
3.609	0.16587964267859
3.61	0.166554201610154
3.611	0.167231577609073
3.612	0.167911782132308
3.613	0.168594826684625
3.614	0.169280722818996
3.615	0.169969482136423
3.616	0.170661116286738
3.617	0.17135563696786
3.618	0.172053055926881
3.619	0.172753384959776
3.62	0.173456635911748
3.621	0.174162820677566
3.622	0.174871951201453
3.623	0.175584039477428
3.624	0.176299097549816
3.625	0.177017137512792
3.626	0.177738171511237
3.627	0.178462211740623
3.628	0.179189270447239
3.629	0.179919359928192
3.63	0.180652492532374
3.631	0.181388680659722
3.632	0.182127936762072
3.633	0.182870273342985
3.634	0.18361570295815
3.635	0.184364238215721
3.636	0.185115891776377
3.637	0.185870676353318
3.638	0.18662860471278
3.639	0.187389689674319
3.64	0.188153944110809
3.641	0.188921380948443
3.642	0.189692013167985
3.643	0.190465853803403
3.644	0.191242915943462
3.645	0.192023212731215
3.646	0.192806757364394
3.647	0.193593563095817
3.648	0.194383643233323
3.649	0.195177011140004
3.65	0.195973680235056
3.651	0.196773663993156
3.652	0.197576975944855
3.653	0.198383629677494
3.654	0.199193638834345
3.655	0.200007017116093
3.656	0.200823778279869
3.657	0.201643936140215
3.658	0.202467504569199
3.659	0.203294497496529
3.66	0.204124928909778
3.661	0.204958812854784
3.662	0.205796163435537
3.663	0.206636994814858
3.664	0.20748132121463
3.665	0.20832915691534
3.666	0.209180516257334
3.667	0.210035413640355
3.668	0.21089386352395
3.669	0.211755880427631
3.67	0.21262147893151
3.671	0.21349067367612
3.672	0.214363479362987
3.673	0.215239910754519
3.674	0.21611998267457
3.675	0.217003710008328
3.676	0.217891107703167
3.677	0.218782190768195
3.678	0.21967697427516
3.679	0.220575473358338
3.68	0.221477703214873
3.681	0.222383679104382
3.682	0.223293416350941
3.683	0.224206930341325
3.684	0.225124236527108
3.685	0.22604535042251
3.686	0.226970287607742
3.687	0.227899063727079
3.688	0.228831694489145
3.689	0.229768195668726
3.69	0.230708583105582
3.691	0.23165287270507
3.692	0.232601080438769
3.693	0.233553222344767
3.694	0.234509314527202
3.695	0.23546937315723
3.696	0.236433414473026
3.697	0.237401454780468
3.698	0.238373510452618
3.699	0.239349597930357
3.7	0.240329733723968
3.701	0.241313934410357
3.702	0.242302216636347
3.703	0.243294597117881
3.704	0.244291092639685
3.705	0.24529172005623
3.706	0.246296496292132
3.707	0.247305438341755
3.708	0.248318563270402
3.709	0.249335888213579
3.71	0.250357430378472
3.711	0.251383207043261
3.712	0.252413235557356
3.713	0.253447533342751
3.714	0.254486117893464
3.715	0.255529006775703
3.716	0.256576217628776
3.717	0.257627768165094
3.718	0.258683676170222
3.719	0.259743959503794
3.72	0.260808636099057
3.721	0.261877723963948
3.722	0.262951241180474
3.723	0.264029205906411
3.724	0.265111636373831
3.725	0.266198550891204
3.726	0.267289967842089
3.727	0.268385905686216
3.728	0.269486382960679
3.729	0.270591418278514
3.73	0.271701030330121
3.731	0.272815237883208
3.732	0.273934059782903
3.733	0.275057514953573
3.734	0.276185622396611
3.735	0.277318401192588
3.736	0.278455870501261
3.737	0.279598049561741
3.738	0.280744957692264
3.739	0.281896614291554
3.74	0.283053038838716
3.741	0.284214250893115
3.742	0.285380270095629
3.743	0.286551116167402
3.744	0.287726808912112
3.745	0.288907368215973
3.746	0.290092814045693
3.747	0.291283166452104
3.748	0.292478445569145
3.749	0.293678671612838
3.75	0.294883864883673
3.751	0.296094045766495
3.752	0.297309234729823
3.753	0.298529452326875
3.754	0.299754719196585
3.755	0.3009850560627
3.756	0.302220483734914
3.757	0.303461023109094
3.758	0.304706695167624
3.759	0.305957520979291
3.76	0.307213521700419
3.761	0.308474718574871
3.762	0.309741132934164
3.763	0.311012786198376
3.764	0.312289699875919
3.765	0.31357189556411
3.766	0.31485939495019
3.767	0.316152219810078
3.768	0.31745039201121
3.769	0.318753933509925
3.77	0.320062866354306
3.771	0.321377212683501
3.772	0.322696994727949
3.773	0.324022234810286
3.774	0.325352955345579
3.775	0.326689178840638
3.776	0.32803092789743
3.777	0.329378225208757
3.778	0.330731093563372
3.779	0.332089555843027
3.78	0.333453635024512
3.781	0.334823354180003
3.782	0.336198736476263
3.783	0.337579805176574
3.784	0.338966583639831
3.785	0.340359095321674
3.786	0.341757363775059
3.787	0.343161412649806
3.788	0.344571265694071
3.789	0.345986946753555
3.79	0.347408479772866
3.791	0.348835888795861
3.792	0.350269197965076
3.793	0.351708431523321
3.794	0.353153613813674
3.795	0.354604769279604
3.796	0.356061922465756
3.797	0.357525098017618
3.798	0.358994320684019
3.799	0.360469615314742
3.8	0.361951006862341
3.801	0.363438520382829
3.802	0.364932181036238
3.803	0.366432014085603
3.804	0.36793804489912
3.805	0.369450298949005
3.806	0.370968801814001
3.807	0.372493579177217
3.808	0.37402465682851
3.809	0.375562060664606
3.81	0.377105816688641
3.811	0.37865595101141
3.812	0.380212489851374
3.813	0.381775459536129
3.814	0.383344886501163
3.815	0.384920797290988
3.816	0.386503218561302
3.817	0.388092177075919
3.818	0.389687699710635
3.819	0.391289813451749
3.82	0.392898545397088
3.821	0.394513922756687
3.822	0.396135972852676
3.823	0.397764723119508
3.824	0.399400201106459
3.825	0.40104243447513
3.826	0.40269145100217
3.827	0.404347278578598
3.828	0.40600994521094
3.829	0.407679479021454
3.83	0.409355908247676
3.831	0.411039261245037
3.832	0.412729566485041
3.833	0.414426852557312
3.834	0.416131148169711
3.835	0.417842482148103
3.836	0.419560883437612
3.837	0.421286381103187
3.838	0.423019004329603
3.839	0.424758782422032
3.84	0.426505744806718
3.841	0.42825992103144
3.842	0.430021340765961
3.843	0.43179003380294
3.844	0.433566030057364
3.845	0.435349359568363
3.846	0.437140052498535
3.847	0.438938139135757
3.848	0.44074364989217
3.849	0.442556615306216
3.85	0.444377066041397
3.851	0.446205032889111
3.852	0.448040546767402
3.853	0.44988363872119
3.854	0.451734339924428
3.855	0.453592681679879
3.856	0.45545869541877
3.857	0.457332412702613
3.858	0.459213865223205
3.859	0.461103084802858
3.86	0.463000103395984
3.861	0.464904953087625
3.862	0.466817666097199
3.863	0.468738274775092
3.864	0.470666811606293
3.865	0.472603309209376
3.866	0.47454780033911
3.867	0.476500317883165
3.868	0.478460894866203
3.869	0.480429564448968
3.87	0.482406359929996
3.871	0.484391314743789
3.872	0.486384462463548
3.873	0.488385836800944
3.874	0.49039547160703
3.875	0.492413400872465
3.876	0.49443965872797
3.877	0.496474279445238
3.878	0.498517297437616
3.879	0.500568747260218
3.88	0.502628663611063
3.881	0.504697081331528
3.882	0.50677403540567
3.883	0.508859560962833
3.884	0.51095369327777
3.885	0.513056467769616
3.886	0.515167920005297
3.887	0.517288085696464
3.888	0.519417000703584
3.889	0.521554701034802
3.89	0.523701222846739
3.891	0.525856602445401
3.892	0.528020876286405
3.893	0.530194080975662
3.894	0.532376253270627
3.895	0.534567430080074
3.896	0.536767648465343
3.897	0.538976945640115
3.898	0.541195358972345
3.899	0.543422925983919
3.9	0.545659684351449
3.901	0.547905671906619
3.902	0.550160926638227
3.903	0.552425486691618
3.904	0.554699390367659
3.905	0.556982676127973
3.906	0.559275382591295
3.907	0.561577548536434
3.908	0.563889212900676
3.909	0.566210414784337
3.91	0.568541193447572
3.911	0.570881588311977
3.912	0.573231638963307
3.913	0.575591385149437
3.914	0.577960866783087
3.915	0.580340123940914
3.916	0.582729196865557
3.917	0.585128125965184
3.918	0.5875369518144
3.919	0.589955715156293
3.92	0.5923844569013
3.921	0.594823218127885
3.922	0.597272040086409
3.923	0.599730964194578
3.924	0.602200032042902
3.925	0.604679285391512
3.926	0.607168766175391
3.927	0.60966851650096
3.928	0.61217857864699
3.929	0.614698995070512
3.93	0.61722980839977
3.931	0.619771061441043
3.932	0.622322797177276
3.933	0.624885058766949
3.934	0.627457889547941
3.935	0.63004133303707
3.936	0.632635432929646
3.937	0.635240233102422
3.938	0.637855777611776
3.939	0.640482110697803
3.94	0.643119276780226
3.941	0.645767320464756
3.942	0.648426286539689
3.943	0.651096219977717
3.944	0.653777165938436
3.945	0.656469169765614
3.946	0.659172276992877
3.947	0.661886533339612
3.948	0.664611984713474
3.949	0.667348677212885
3.95	0.670096657125896
3.951	0.672855970930641
3.952	0.675626665298523
3.953	0.678408787092394
3.954	0.681202383367463
3.955	0.684007501375618
3.956	0.686824188561559
3.957	0.689652492565301
3.958	0.692492461225584
3.959	0.695344142576687
3.96	0.698207584850934
3.961	0.701082836480964
3.962	0.703969946097686
3.963	0.706868962532553
3.964	0.70977993482029
3.965	0.712702912196164
3.966	0.715637944098489
3.967	0.718585080169078
3.968	0.721544370257106
3.969	0.724515864414343
3.97	0.727499612899692
3.971	0.730495666181241
3.972	0.733504074931943
3.973	0.736524890037117
3.974	0.739558162588764
3.975	0.742603943892391
3.976	0.745662285462458
3.977	0.748733239028525
3.978	0.75181685653115
3.979	0.754913190126899
3.98	0.75802229218607
3.981	0.761144215294962
3.982	0.764279012258157
3.983	0.767426736096468
3.984	0.770587440050349
3.985	0.773761177579217
3.986	0.776948002362815
3.987	0.780147968303027
3.988	0.783361129522973
3.989	0.786587540369283
3.99	0.789827255413684
3.991	0.793080329451868
3.992	0.796346817504855
3.993	0.799626774822855
3.994	0.802920256881407
3.995	0.806227319385698
3.996	0.80954801827238
3.997	0.81288240970548
3.998	0.816230550082992
3.999	0.819592496034375
4	0.822968304423284


==> graphics/velocity_2-3.tsv <==
2.4	4.26294360348038
2.4	0.159933513347506


==> graphics/velocity_2-4.tsv <==
0	0.82296830442292
0.001	0.819592496033968
0.002	0.816230550082462
0.003	0.812882409705063
0.004	0.809548018271938
0.005	0.806227319385801
0.006	0.802920256880959
0.007	0.799626774822362
0.008	0.796346817504657
0.009	0.793080329451246
0.01	0.789827255413349
0.011	0.786587540369067
0.012	0.783361129522452
0.013	0.780147968302582
0.014	0.776948002362637
0.015	0.773761177578979
0.016	0.770587440050235
0.017	0.767426736096391
0.018	0.764279012257879
0.019	0.761144215294674
0.02	0.758022292185393
0.021	0.754913190126402
0.022	0.751816856530916
0.023	0.748733239028116
0.024	0.74566228546226
0.025	0.742603943891802
0.026	0.739558162588513
0.027	0.736524890036604
0.028	0.73350407493186
0.029	0.730495666180765
0.03	0.727499612899647
0.031	0.724515864413807
0.032	0.721544370256671
0.033	0.718585080168929
0.034	0.715637944097691
0.035	0.712702912195638
0.036	0.709779934820176
0.037	0.706868962532601
0.038	0.703969946097262
0.039	0.701082836480724
0.04	0.698207584850945
0.041	0.695344142576444
0.042	0.692492461225483
0.043	0.689652492565246
0.044	0.686824188561023
0.045	0.684007501375397
0.046	0.681202383367437
0.047	0.67840878709189
0.048	0.675626665298381
0.049	0.672855970930611
0.05	0.670096657125562
0.051	0.667348677212706
0.052	0.664611984713214
0.053	0.661886533339169
0.054	0.659172276992787
0.055	0.656469169765632
0.056	0.653777165937842
0.057	0.651096219977359
0.058	0.648426286539153
0.059	0.645767320464459
0.06	0.643119276780011
0.061	0.640482110697283
0.062	0.637855777611731
0.063	0.635240233102037
0.064	0.632635432929361
0.065	0.63004133303659
0.066	0.627457889547592
0.067	0.624885058766477
0.068	0.622322797176857
0.069	0.619771061441108
0.07	0.617229808399638
0.071	0.61469899507016
0.072	0.61217857864696
0.073	0.609668516500175
0.074	0.607168766175075
0.075	0.604679285391339
0.076	0.602200032042346
0.077	0.599730964194457
0.078	0.597272040086312
0.079	0.594823218128119
0.08	0.59238445690095
0.081	0.589955715156046
0.082	0.587536951814112
0.083	0.585128125964628
0.084	0.582729196865156
0.085	0.580340123940647
0.086	0.577960866782758
0.087	0.575591385149171
0.088	0.573231638962906
0.089	0.570881588311649
0.09	0.568541193447073
0.091	0.566210414784167
0.092	0.563889212900568
0.093	0.561577548535892
0.094	0.559275382591072
0.095	0.556982676127694
0.096	0.55469939036734
0.097	0.552425486690934
0.098	0.550160926638084
0.099	0.547905671906436
0.1	0.545659684351026
0.101	0.543422925983629
0.102	0.541195358972125
0.103	0.538976945639854
0.104	0.536767648464978
0.105	0.534567430079849
0.106	0.532376253270376
0.107	0.530194080975395
0.108	0.528020876286045
0.109	0.525856602445138
0.11	0.523701222846544
0.111	0.521554701034565
0.112	0.519417000703326
0.113	0.517288085696154
0.114	0.51516792000497
0.115	0.51305646776968
0.116	0.510953693277567
0.117	0.508859560962689
0.118	0.506774035405275
0.119	0.504697081331128
0.12	0.502628663611025
0.121	0.500568747260129
0.122	0.498517297437392
0.123	0.496474279444967
0.124	0.494439658727621
0.125	0.492413400872153
0.126	0.490395471606807
0.127	0.488385836800698
0.128	0.48638446246323
0.129	0.484391314743524
0.13	0.482406359929844
0.131	0.480429564449029
0.132	0.478460894865921
0.133	0.476500317882803
0.134	0.474547800338835
0.135	0.472603309209492
0.136	0.470666811606009
0.137	0.468738274774818
0.138	0.466817666097001
0.139	0.464904953087734
0.14	0.46300010339574
0.141	0.461103084802739
0.142	0.459213865222907
0.143	0.457332412702328
0.144	0.45545869541846
0.145	0.453592681679592
0.146	0.451734339924308
0.147	0.449883638720957
0.148	0.448040546767117
0.149	0.446205032889068
0.15	0.444377066041264
0.151	0.442556615305809
0.152	0.440743649891933
0.153	0.438938139135469
0.154	0.437140052498341
0.155	0.435349359568038
0.156	0.43356603005711
0.157	0.431790033802647
0.158	0.430021340765773
0.159	0.428259921031139
0.16	0.426505744806414
0.161	0.424758782421781
0.162	0.423019004329439
0.163	0.4212863811031
0.164	0.419560883437491
0.165	0.417842482147862
0.166	0.416131148169486
0.167	0.414426852557175
0.168	0.412729566484785
0.169	0.411039261244728
0.17	0.409355908247494
0.171	0.407679479021156
0.172	0.406009945210897
0.173	0.404347278578529
0.174	0.402691451002012
0.175	0.401042434474982
0.176	0.399400201106276
0.177	0.397764723119457
0.178	0.396135972852352
0.179	0.394513922756577
0.18	0.392898545397072
0.181	0.391289813451642
0.182	0.389687699710488
0.183	0.388092177075752
0.184	0.386503218561056
0.185	0.384920797291047
0.186	0.383344886500941
0.187	0.381775459536071
0.188	0.380212489851437
0.189	0.378655951011256
0.19	0.377105816688515
0.191	0.375562060664526
0.192	0.374024656828481
0.193	0.372493579177014
0.194	0.370968801813758
0.195	0.369450298948908
0.196	0.367938044898783
0.197	0.366432014085396
0.198	0.364932181036018
0.199	0.363438520382746
0.2	0.361951006862079
0.201	0.360469615314483
0.202	0.358994320683975
0.203	0.35752509801769
0.204	0.356061922465466
0.205	0.354604769279419
0.206	0.353153613813527
0.207	0.351708431523211
0.208	0.350269197964923
0.209	0.348835888795731
0.21	0.347408479772905
0.211	0.345986946753511
0.212	0.344571265693998
0.213	0.343161412649798
0.214	0.341757363774913
0.215	0.340359095321518
0.216	0.338966583639556
0.217	0.337579805176339
0.218	0.336198736476151
0.219	0.334823354179848
0.22	0.333453635024467
0.221	0.332089555842827
0.222	0.330731093563143
0.223	0.329378225208633
0.224	0.328030927897129
0.225	0.326689178840692
0.226	0.325352955345223
0.227	0.324022234810082
0.228	0.322696994727707
0.229	0.321377212683228
0.23	0.320062866354095
0.231	0.318753933509693
0.232	0.317450392010973
0.233	0.316152219810071
0.234	0.314859394949942
0.235	0.313571895563981
0.236	0.312289699875661
0.237	0.311012786198158
0.238	0.309741132933987
0.239	0.308474718574639
0.24	0.307213521700212
0.241	0.305957520979054
0.242	0.304706695167398
0.243	0.303461023109005
0.244	0.302220483734807
0.245	0.300985056062547
0.246	0.299754719196427
0.247	0.298529452326757
0.248	0.297309234729595
0.249	0.296094045766404
0.25	0.294883864883702
0.251	0.29367867161271
0.252	0.292478445569009
0.253	0.291283166452197
0.254	0.290092814045541
0.255	0.288907368215638
0.256	0.287726808912075
0.257	0.286551116167087
0.258	0.285380270095223
0.259	0.284214250893007
0.26	0.283053038838602
0.261	0.281896614291482
0.262	0.280744957692093
0.263	0.279598049561526
0.264	0.278455870501187
0.265	0.277318401192469
0.266	0.276185622396423
0.267	0.275057514953436
0.268	0.273934059782907
0.269	0.272815237882919
0.27	0.271701030329924
0.271	0.270591418278419
0.272	0.269486382960629
0.273	0.26838590568619
0.274	0.267289967841829
0.275	0.266198550891055
0.276	0.265111636373841
0.277	0.264029205906316
0.278	0.262951241180445
0.279	0.261877723963733
0.28	0.260808636098906
0.281	0.259743959503607
0.282	0.258683676170091
0.283	0.257627768164921
0.284	0.25657621762866
0.285	0.255529006775576
0.286	0.254486117893337
0.287	0.25344753334271
0.288	0.252413235557267
0.289	0.251383207043084
0.29	0.250357430378447
0.291	0.249335888213558
0.292	0.24831856327024
0.293	0.247305438341645
0.294	0.246296496291963
0.295	0.245291720056133
0.296	0.244291092639553
0.297	0.243294597117796
0.298	0.242302216636317
0.299	0.241313934410175
0.3	0.240329733723746
0.301	0.239349597930439
0.302	0.238373510452417
0.303	0.237401454780314
0.304	0.23643341447296
0.305	0.235469373157098
0.306	0.234509314527108
0.307	0.233553222344737
0.308	0.232601080438814
0.309	0.231652872704987
0.31	0.230708583105443
0.311	0.229768195668641
0.312	0.22883169448904
0.313	0.22789906372683
0.314	0.226970287607666
0.315	0.226045350422397
0.316	0.225124236526807
0.317	0.224206930341342
0.318	0.223293416350855
0.319	0.222383679104337
0.32	0.221477703214658
0.321	0.220575473358309
0.322	0.219676974275137
0.323	0.218782190768096
0.324	0.217891107702979
0.325	0.217003710008172
0.326	0.216119982674392
0.327	0.215239910754436
0.328	0.21436347936293
0.329	0.213490673676073
0.33	0.21262147893139
0.331	0.211755880427479
0.332	0.210893863523767
0.333	0.210035413640257
0.334	0.209180516257284
0.335	0.208329156915272
0.336	0.207481321214483
0.337	0.206636994814782
0.338	0.205796163435384
0.339	0.204958812854621
0.34	0.204124928909701
0.341	0.203294497496461
0.342	0.202467504569138
0.343	0.201643936140123
0.344	0.200823778279733
0.345	0.200007017115966
0.346	0.199193638834274
0.347	0.198383629677326
0.348	0.197576975944774
0.349	0.196773663993025
0.35	0.195973680235009
0.351	0.195177011139946
0.352	0.194383643233121
0.353	0.193593563095654
0.354	0.192806757364275
0.355	0.192023212731095
0.356	0.191242915943384
0.357	0.190465853803345
0.358	0.189692013167891
0.359	0.188921380948424
0.36	0.18815394411061
0.361	0.187389689674164
0.362	0.186628604712627
0.363	0.185870676353146
0.364	0.18511589177626
0.365	0.184364238215681
0.366	0.183615702958078
0.367	0.182870273342862
0.368	0.182127936761974
0.369	0.181388680659669
0.37	0.180652492532304
0.371	0.179919359928128
0.372	0.17918927044707
0.373	0.178462211740531
0.374	0.177738171511173
0.375	0.177017137512711
0.376	0.176299097549709
0.377	0.175584039477371
0.378	0.174871951201333
0.379	0.174162820677468
0.38	0.173456635911669
0.381	0.172753384959658
0.382	0.172053055926777
0.383	0.171355636967787
0.384	0.170661116286674
0.385	0.169969482136441
0.386	0.169280722818915
0.387	0.168594826684546
0.388	0.167911782132213
0.389	0.167231577609026
0.39	0.16655420161013
0.391	0.165879642678511
0.392	0.165207889404803
0.393	0.164538930427094
0.394	0.163872754430734
0.395	0.163209350148144
0.396	0.162548706358626
0.397	0.161890811888172
0.398	0.161235655609276
0.399	0.160583226440743
0.4	0.159933513347505
0.401	0.159286505340436
0.402	0.15864219147616
0.403	0.15800056085687
0.404	0.157361602630143
0.405	0.156725305988756
0.406	0.156091660170506
0.407	0.155460654458022
0.408	0.154832278178589
0.409	0.154206520703967
0.41	0.153583371450207
0.411	0.152962819877477
0.412	0.152344855489882
0.413	0.151729467835285
0.414	0.151116646505131
0.415	0.150506381134274
0.416	0.149898661400796
0.417	0.149293477025838
0.418	0.148690817773419
0.419	0.148090673450274
0.42	0.147493033905671
0.421	0.146897889031244
0.422	0.146305228760821
0.423	0.145715043070256
0.424	0.145127321977254
0.425	0.14454205554121
0.426	0.143959233863034
0.427	0.143378847084987
0.428	0.142800885390513
0.429	0.142225339004073
0.43	0.141652198190982
0.431	0.141081453257242
0.432	0.140513094549375
0.433	0.139947112454268
0.434	0.139383497399002
0.435	0.138822239850697
0.436	0.138263330316344
0.437	0.13770675934265
0.438	0.137152517515876
0.439	0.136600595461675
0.44	0.136050983844942
0.441	0.135503673369643
0.442	0.134958654778671
0.443	0.134415918853681
0.444	0.133875456414936
0.445	0.133337258321155
0.446	0.132801315469353
0.447	0.132267618794689
0.448	0.131736159270319
0.449	0.13120692790723
0.45	0.130679915754102
0.451	0.130155113897147
0.452	0.129632513459963
0.453	0.129112105603382
0.454	0.12859388152532
0.455	0.128077832460629
0.456	0.127563949680952
0.457	0.127052224494569
0.458	0.126542648246251
0.459	0.126035212317123
0.46	0.125529908124503
0.461	0.125026727121772
0.462	0.124525660798215
0.463	0.12402670067889
0.464	0.123529838324476
0.465	0.123035065331134
0.466	0.122542373330365
0.467	0.122051753988867
0.468	0.121563199008392
0.469	0.121076700125613
0.47	0.120592249111977
0.471	0.120109837773566
0.472	0.119629457950964
0.473	0.119151101519116
0.474	0.118674760387186
0.475	0.118200426498431
0.476	0.117728091830051
0.477	0.117257748393066
0.478	0.116789388232171
0.479	0.116323003425611
0.48	0.115858586085037
0.481	0.115396128355379
0.482	0.114935622414712
0.483	0.114477060474123
0.484	0.114020434777579
0.485	0.113565737601796
0.486	0.113112961256109
0.487	0.112662098082345
0.488	0.112213140454684
0.489	0.111766080779538
0.49	0.111320911495423
0.491	0.110877625072828
0.492	0.110436214014085
0.493	0.10999667085325
0.494	0.109558988155972
0.495	0.109123158519362
0.496	0.108689174571881
0.497	0.108257028973201
0.498	0.107826714414093
0.499	0.107398223616294
0.5	0.106971549332389
0.501	0.106546684345687
0.502	0.1061236214701
0.503	0.105702353550021
0.504	0.1052828734602
0.505	0.104865174105628
0.506	0.104449248421414
0.507	0.104035089372668
0.508	0.10362268995438
0.509	0.1032120431913
0.51	0.102803142137825
0.511	0.102395979877877
0.512	0.101990549524789
0.513	0.101586844221185
0.514	0.101184857138868
0.515	0.100784581478704
0.516	0.100386010470499
0.517	0.0999891373729005
0.518	0.0995939554732677
0.519	0.0992004580875663
0.52	0.0988086385602545
0.521	0.0984184902641658
0.522	0.0980300066004056
0.523	0.0976431809982325
0.524	0.0972580069149491
0.525	0.0968744778357902
0.526	0.0964925872738163
0.527	0.0961123287697996
0.528	0.0957336958921178
0.529	0.0953566822366434
0.53	0.0949812814266369
0.531	0.0946074871126377
0.532	0.0942352929723569
0.533	0.0938646927105697
0.534	0.0934956800590139
0.535	0.0931282487762761
0.536	0.092762392647689
0.537	0.092398105485231
0.538	0.0920353811274151
0.539	0.0916742134391879
0.54	0.0913145963118249
0.541	0.0909565236628289
0.542	0.0905999894358231
0.543	0.0902449876004532
0.544	0.0898915121522839
0.545	0.0895395571126971
0.546	0.0891891165287872
0.547	0.088840184473268
0.548	0.0884927550443657
0.549	0.0881468223657245
0.55	0.0878023805862997
0.551	0.0874594238802673
0.552	0.0871179464469209
0.553	0.0867779425105728
0.554	0.0864394063204594
0.555	0.0861023321506398
0.556	0.0857667142999059
0.557	0.0854325470916777
0.558	0.0850998248739119
0.559	0.0847685420190052
0.56	0.084438692923702
0.561	0.084110272008993
0.562	0.0837832737200275
0.563	0.0834576925260162
0.564	0.0831335229201393
0.565	0.082810759419452
0.566	0.0824893965647897
0.567	0.0821694289206789
0.568	0.0818508510752496
0.569	0.081533657640132
0.57	0.0812178432503732
0.571	0.0809034025643482
0.572	0.0805903302636635
0.573	0.0802786210530737
0.574	0.079968269660383
0.575	0.079659270836367
0.576	0.0793516193546768
0.577	0.0790453100117494
0.578	0.0787403376267273
0.579	0.0784366970413615
0.58	0.0781343831199299
0.581	0.0778333907491513
0.582	0.0775337148380979
0.583	0.0772353503181016
0.584	0.0769382921426844
0.585	0.0766425352874549
0.586	0.0763480747500394
0.587	0.0760549055499826
0.588	0.0757630227286752
0.589	0.0754724213492661
0.59	0.0751830964965761
0.591	0.0748950432770172
0.592	0.07460825681851
0.593	0.0743227322704003
0.594	0.0740384648033805
0.595	0.0737554496094015
0.596	0.0734736819015946
0.597	0.0731931569141935
0.598	0.0729138699024503
0.599	0.0726358161425553
0.6	0.0723589909315585
0.601	0.0720833895872879
0.602	0.0718090074482731
0.603	0.0715358398736656
0.604	0.0712638822431577
0.605	0.0709931299569106
0.606	0.0707235784354667
0.607	0.0704552231196827
0.608	0.0701880594706434
0.609	0.0699220829695948
0.61	0.0696572891178588
0.611	0.0693936734367586
0.612	0.069131231467547
0.613	0.068869958771332
0.614	0.0686098509289899
0.615	0.0683509035411083
0.616	0.0680931122278974
0.617	0.0678364726291214
0.618	0.0675809804040259
0.619	0.0673266312312597
0.62	0.0670734208088124
0.621	0.066821344853925
0.622	0.066570399103032
0.623	0.066320579311685
0.624	0.0660718812544738
0.625	0.0658243007249686
0.626	0.0655778335356363
0.627	0.065332475517776
0.628	0.065088222521446
0.629	0.064845070415398
0.63	0.0646030150869992
0.631	0.0643620524421733
0.632	0.0641221784053201
0.633	0.0638833889192529
0.634	0.0636456799451333
0.635	0.0634090474623932
0.636	0.0631734874686742
0.637	0.062938995979759
0.638	0.0627055690294984
0.639	0.0624732026697554
0.64	0.0622418929703255
0.641	0.0620116360188794
0.642	0.0617824279208934
0.643	0.0615542647995824
0.644	0.0613271427958404
0.645	0.0611010580681635
0.646	0.0608760067925989
0.647	0.0606519851626679
0.648	0.0604289893893126
0.649	0.0602070157008212
0.65	0.0599860603427729
0.651	0.0597661195779677
0.652	0.05954718968637
0.653	0.0593292669650367
0.654	0.0591123477280631
0.655	0.0588964283065199
0.656	0.0586815050483844
0.657	0.058467574318481
0.658	0.0582546324984277
0.659	0.058042675986564
0.66	0.0578317011978982
0.661	0.0576217045640393
0.662	0.0574126825331431
0.663	0.0572046315698493
0.664	0.0569975481552234
0.665	0.0567914287866911
0.666	0.0565862699779913
0.667	0.0563820682591034
0.668	0.0561788201761946
0.669	0.0559765222915667
0.67	0.0557751711835923
0.671	0.0555747634466508
0.672	0.0553752956910873
0.673	0.0551767645431367
0.674	0.0549791666448805
0.675	0.0547824986541867
0.676	0.0545867572446461
0.677	0.054391939105523
0.678	0.0541980409417029
0.679	0.0540050594736279
0.68	0.0538129914372396
0.681	0.0536218335839393
0.682	0.0534315826805161
0.683	0.0532422355091011
0.684	0.0530537888671123
0.685	0.0528662395671944
0.686	0.0526795844371755
0.687	0.052493820320004
0.688	0.0523089440737019
0.689	0.0521249525713028
0.69	0.0519418427008116
0.691	0.0517596113651368
0.692	0.0515782554820552
0.693	0.0513977719841465
0.694	0.0512181578187416
0.695	0.051039409947883
0.696	0.0508615253482629
0.697	0.0506845010111716
0.698	0.0505083339424495
0.699	0.0503330211624435
0.7	0.0501585597059453
0.701	0.0499849466221427
0.702	0.0498121789745776
0.703	0.0496402538410878
0.704	0.0494691683137658
0.705	0.0492989194989013
0.706	0.0491295045169338
0.707	0.0489609205024166
0.708	0.0487931646039446
0.709	0.048626233984125
0.71	0.0484601258195276
0.711	0.0482948373006247
0.712	0.0481303656317627
0.713	0.0479667080310922
0.714	0.0478038617305412
0.715	0.0476418239757557
0.716	0.0474805920260621
0.717	0.0473201631544082
0.718	0.0471605346473325
0.719	0.0470017038049075
0.72	0.0468436679406956
0.721	0.0466864243817096
0.722	0.0465299704683577
0.723	0.0463743035544102
0.724	0.046219421006942
0.725	0.0460653202063028
0.726	0.045911998546055
0.727	0.0457594534329449
0.728	0.045607682286855
0.729	0.0454566825407543
0.73	0.0453064516406592
0.731	0.0451569870455977
0.732	0.0450082862275476
0.733	0.0448603466714097
0.734	0.0447131658749615
0.735	0.0445667413488202
0.736	0.0444210706163819
0.737	0.0442761512138024
0.738	0.0441319806899365
0.739	0.0439885566063118
0.74	0.0438458765370857
0.741	0.0437039380689885
0.742	0.0435627388012989
0.743	0.0434222763457974
0.744	0.0432825483267312
0.745	0.0431435523807622
0.746	0.0430052861569408
0.747	0.0428677473166594
0.748	0.0427309335336066
0.749	0.0425948424937417
0.75	0.0424594718952456
0.751	0.0423248194484849
0.752	0.0421908828759712
0.753	0.042057659912329
0.754	0.0419251483042462
0.755	0.0417933458104471
0.756	0.0416622502016502
0.757	0.0415318592605267
0.758	0.0414021707816676
0.759	0.041273182571544
0.76	0.041144892448477
0.761	0.041017298242588
0.762	0.0408903977957742
0.763	0.0407641889616652
0.764	0.0406386696055829
0.765	0.0405138376045198
0.766	0.0403896908470891
0.767	0.040266227233495
0.768	0.0401434446754987
0.769	0.040021341096379
0.77	0.0398999144308956
0.771	0.0397791626252602
0.772	0.0396590836370958
0.773	0.0395396754354191
0.774	0.0394209360005711
0.775	0.0393028633242185
0.776	0.0391854554093012
0.777	0.0390687102700049
0.778	0.0389526259317208
0.779	0.038837200431022
0.78	0.0387224318156214
0.781	0.0386083181443428
0.782	0.0384948574870947
0.783	0.0383820479248147
0.784	0.03826988754947
0.785	0.0381583744639951
0.786	0.0380475067822825
0.787	0.0379372826291302
0.788	0.0378277001402374
0.789	0.0377187574621392
0.79	0.0376104527521992
0.791	0.0375027841785709
0.792	0.0373957499201705
0.793	0.0372893481666399
0.794	0.0371835771183164
0.795	0.0370784349862099
0.796	0.0369739199919668
0.797	0.0368700303678349
0.798	0.0367667643566492
0.799	0.0366641202117854
0.8	0.0365620961971409
0.801	0.036460690587095
0.802	0.0363599016664971
0.803	0.0362597277306218
0.804	0.0361601670851392
0.805	0.0360612180461057
0.806	0.035962878939916
0.807	0.0358651481032748
0.808	0.0357680238831826
0.809	0.0356715046368983
0.81	0.035575588731918
0.811	0.0354802745459253
0.812	0.0353855604668087
0.813	0.0352914448925823
0.814	0.035197926231394
0.815	0.0351050029014832
0.816	0.0350126733311686
0.817	0.0349209359588016
0.818	0.034829789232754
0.819	0.0347392316113826
0.82	0.0346492615630165
0.821	0.0345598775659202
0.822	0.0344710781082629
0.823	0.0343828616881137
0.824	0.0342952268133931
0.825	0.0342081720018594
0.826	0.0341216957810833
0.827	0.0340357966884266
0.828	0.0339504732710036
0.829	0.0338657240856683
0.83	0.0337815476989913
0.831	0.0336979426872279
0.832	0.0336149076363021
0.833	0.0335324411417677
0.834	0.0334505418088078
0.835	0.0333692082521875
0.836	0.0332884390962427
0.837	0.0332082329748697
0.838	0.0331285885314632
0.839	0.0330495044189441
0.84	0.0329709792996908
0.841	0.0328930118455464
0.842	0.0328156007377807
0.843	0.0327387446670819
0.844	0.0326624423335158
0.845	0.0325866924465181
0.846	0.0325114937248738
0.847	0.0324368448966847
0.848	0.0323627446993502
0.849	0.032289191879558
0.85	0.0322161851932439
0.851	0.0321437234055875
0.852	0.0320718052909896
0.853	0.0320004296330296
0.854	0.0319295952244776
0.855	0.0318593008672607
0.856	0.0317895453724226
0.857	0.0317203275601408
0.858	0.0316516462596663
0.859	0.0315835003093436
0.86	0.0315158885565641
0.861	0.0314488098577552
0.862	0.031382263078358
0.863	0.0313162470928194
0.864	0.0312507607845429
0.865	0.031185803045922
0.866	0.0311213727782569
0.867	0.0310574688917988
0.868	0.0309940903056827
0.869	0.0309312359479375
0.87	0.0308689047554545
0.871	0.0308070956739783
0.872	0.0307458076580716
0.873	0.030685039671134
0.874	0.0306247906853372
0.875	0.0305650596816438
0.876	0.0305058456497793
0.877	0.0304471475881982
0.878	0.0303889645041036
0.879	0.0303312954133883
0.88	0.0302741393406478
0.881	0.0302174953191638
0.882	0.0301613623908619
0.883	0.0301057396063236
0.884	0.0300506260247495
0.885	0.0299960207139698
0.886	0.0299419227503872
0.887	0.029888331219011
0.888	0.029835245213393
0.889	0.0297826638356522
0.89	0.0297305861964379
0.891	0.0296790114149097
0.892	0.0296279386187592
0.893	0.0295773669441282
0.894	0.0295272955356687
0.895	0.0294777235464814
0.896	0.0294286501381151
0.897	0.0293800744805566
0.898	0.0293319957521909
0.899	0.029284413139834
0.9	0.0292373258386789
0.901	0.0291907330523031
0.902	0.0291446339926473
0.903	0.0290990278799903
0.904	0.0290539139429633
0.905	0.029009291418518
0.906	0.0289651595519196
0.907	0.028921517596725
0.908	0.028878364814787
0.909	0.0288357004762254
0.91	0.0287935238594201
0.911	0.0287518342510111
0.912	0.0287106309458594
0.913	0.0286699132470645
0.914	0.0286296804659401
0.915	0.0285899319219851
0.916	0.0285506669429054
0.917	0.028511884864578
0.918	0.0284735850310511
0.919	0.0284357667945372
0.92	0.0283984295153701
0.921	0.0283615725620407
0.922	0.0283251953111581
0.923	0.0282892971474489
0.924	0.0282538774637295
0.925	0.0282189356609237
0.926	0.0281844711480304
0.927	0.0281504833421202
0.928	0.0281169716683358
0.929	0.0280839355598559
0.93	0.0280513744579274
0.931	0.0280192878118086
0.932	0.0279876750787942
0.933	0.0279565357241935
0.934	0.0279258692213205
0.935	0.0278956750514894
0.936	0.0278659527039977
0.937	0.0278367016761294
0.938	0.027807921473137
0.939	0.0277796116082385
0.94	0.0277517716026061
0.941	0.0277244009853597
0.942	0.0276974992935557
0.943	0.0276710660721804
0.944	0.0276451008741532
0.945	0.0276196032603053
0.946	0.0275945727993694
0.947	0.0275700090679862
0.948	0.0275459116506909
0.949	0.0275222801398947
0.95	0.0274991141359173
0.951	0.0274764132469194
0.952	0.0274541770889449
0.953	0.027432405285893
0.954	0.0274110974695247
0.955	0.0273902532794423
0.956	0.0273698723630851
0.957	0.0273499543757438
0.958	0.0273304989805219
0.959	0.0273115058483562
0.96	0.0272929746579997
0.961	0.0272749050960286
0.962	0.0272572968567992
0.963	0.0272401496425054
0.964	0.0272234631631179
0.965	0.0272072371363912
0.966	0.0271914712879102
0.967	0.0271761653509834
0.968	0.0271613190667495
0.969	0.0271469321840918
0.97	0.0271330044596745
0.971	0.0271195356579277
0.972	0.0271065255510408
0.973	0.0270939739189728
0.974	0.0270818805494173
0.975	0.0270702452378266
0.976	0.0270590677874125
0.977	0.0270483480091137
0.978	0.0270380857216246
0.979	0.0270282807513667
0.98	0.0270189329325028
0.981	0.0270100421069266
0.982	0.0270016081242588
0.983	0.0269936308418472
0.984	0.0269861101247635
0.985	0.0269790458458061
0.986	0.0269724378854903
0.987	0.0269662861320619
0.988	0.0269605904814476
0.989	0.026955350837337
0.99	0.0269505671110863
0.991	0.0269462392218003
0.992	0.0269423670962645
0.993	0.026938950668999
0.994	0.0269359898822188
0.995	0.0269334846858307
0.996	0.0269314350374721
0.997	0.0269298409024863
0.998	0.026928702253894
0.999	0.0269280190724395
1	0.0269277913465764
1.001	0.0269280190724359
1.002	0.026928702253894
1.003	0.0269298409024898
1.004	0.0269314350374756
1.005	0.0269334846858307
1.006	0.0269359898822117
1.007	0.0269389506690061
1.008	0.0269423670962645
1.009	0.0269462392217967
1.01	0.0269505671110863
1.011	0.0269553508373299
1.012	0.0269605904814476
1.013	0.0269662861320548
1.014	0.0269724378854939
1.015	0.0269790458458132
1.016	0.0269861101247599
1.017	0.0269936308418437
1.018	0.0270016081242588
1.019	0.0270100421069337
1.02	0.0270189329325063
1.021	0.0270282807513667
1.022	0.0270380857216246
1.023	0.0270483480091137
1.024	0.027059067787409
1.025	0.0270702452378266
1.026	0.0270818805494208
1.027	0.0270939739189657
1.028	0.0271065255510443
1.029	0.0271195356579312
1.03	0.0271330044596745
1.031	0.0271469321840989
1.032	0.0271613190667459
1.033	0.0271761653509834
1.034	0.0271914712879138
1.035	0.0272072371363983
1.036	0.0272234631631143
1.037	0.0272401496425161
1.038	0.0272572968568063
1.039	0.0272749050960321
1.04	0.0272929746580033
1.041	0.0273115058483633
1.042	0.0273304989805254
1.043	0.0273499543757438
1.044	0.0273698723630922
1.045	0.0273902532794317
1.046	0.0274110974695283
1.047	0.027432405285893
1.048	0.0274541770889485
1.049	0.0274764132469159
1.05	0.0274991141359173
1.051	0.0275222801398982
1.052	0.027545911650698
1.053	0.0275700090679898
1.054	0.0275945727993729
1.055	0.0276196032603089
1.056	0.0276451008741603
1.057	0.0276710660721875
1.058	0.0276974992935592
1.059	0.0277244009853632
1.06	0.0277517716026097
1.061	0.0277796116082456
1.062	0.0278079214731406
1.063	0.0278367016761294
1.064	0.0278659527040048
1.065	0.0278956750514894
1.066	0.0279258692213205
1.067	0.0279565357242006
1.068	0.0279876750788048
1.069	0.0280192878118157
1.07	0.0280513744579309
1.071	0.0280839355598559
1.072	0.0281169716683323
1.073	0.0281504833421238
1.074	0.0281844711480304
1.075	0.0282189356609237
1.076	0.0282538774637331
1.077	0.0282892971474595
1.078	0.0283251953111687
1.079	0.0283615725620479
1.08	0.0283984295153701
1.081	0.0284357667945372
1.082	0.0284735850310511
1.083	0.0285118848645851
1.084	0.0285506669428983
1.085	0.0285899319219851
1.086	0.0286296804659401
1.087	0.0286699132470716
1.088	0.0287106309458736
1.089	0.0287518342510182
1.09	0.0287935238594272
1.091	0.028835700476229
1.092	0.028878364814787
1.093	0.0289215175967357
1.094	0.0289651595519302
1.095	0.0290092914185252
1.096	0.0290539139429598
1.097	0.0290990278799939
1.098	0.0291446339926509
1.099	0.0291907330523102
1.1	0.029237325838686
1.101	0.0292844131398411
1.102	0.0293319957521945
1.103	0.0293800744805637
1.104	0.0294286501381222
1.105	0.0294777235464849
1.106	0.0295272955356722
1.107	0.0295773669441317
1.108	0.0296279386187592
1.109	0.0296790114149204
1.11	0.0297305861964432
1.111	0.029782663835654
1.112	0.0298352452134054
1.113	0.0298883312190128
1.114	0.029941922750389
1.115	0.0299960207139804
1.116	0.0300506260247531
1.117	0.0301057396063271
1.118	0.0301613623908707
1.119	0.030217495319171
1.12	0.030274139340662
1.121	0.0303312954133901
1.122	0.0303889645041124
1.123	0.0304471475882053
1.124	0.0305058456497846
1.125	0.0305650596816491
1.126	0.0306247906853443
1.127	0.0306850396711411
1.128	0.0307458076580858
1.129	0.0308070956739783
1.13	0.030868904755458
1.131	0.0309312359479392
1.132	0.0309940903056969
1.133	0.0310574688918095
1.134	0.0311213727782658
1.135	0.031185803045922
1.136	0.0312507607845589
1.137	0.0313162470928177
1.138	0.0313822630783633
1.139	0.0314488098577641
1.14	0.0315158885565694
1.141	0.0315835003093454
1.142	0.0316516462596681
1.143	0.0317203275601372
1.144	0.0317895453724333
1.145	0.0318593008672678
1.146	0.03192959522449
1.147	0.0320004296330438
1.148	0.0320718052910038
1.149	0.0321437234055963
1.15	0.0322161851932563
1.151	0.0322891918795705
1.152	0.0323627446993555
1.153	0.0324368448966936
1.154	0.0325114937248756
1.155	0.0325866924465217
1.156	0.0326624423335318
1.157	0.0327387446670926
1.158	0.0328156007377913
1.159	0.0328930118455588
1.16	0.0329709792996979
1.161	0.0330495044189547
1.162	0.0331285885314756
1.163	0.0332082329748786
1.164	0.0332884390962533
1.165	0.0333692082521964
1.166	0.0334505418088114
1.167	0.0335324411417801
1.168	0.0336149076363128
1.169	0.0336979426872333
1.17	0.0337815476990073
1.171	0.033865724085679
1.172	0.0339504732710054
1.173	0.0340357966884284
1.174	0.0341216957810957
1.175	0.0342081720018683
1.176	0.0342952268134056
1.177	0.0343828616881297
1.178	0.0344710781082682
1.179	0.0345598775659255
1.18	0.0346492615630396
1.181	0.0347392316113826
1.182	0.0348297892327594
1.183	0.0349209359588158
1.184	0.0350126733311811
1.185	0.0351050029014957
1.186	0.0351979262314117
1.187	0.0352914448925858
1.188	0.0353855604668141
1.189	0.0354802745459395
1.19	0.0355755887319233
1.191	0.0356715046369089
1.192	0.0357680238831861
1.193	0.0358651481032837
1.194	0.0359628789399267
1.195	0.0360612180461075
1.196	0.0361601670851357
1.197	0.0362597277306307
1.198	0.0363599016665006
1.199	0.0364606905871057
1.2	0.0365620961971516
1.201	0.036664120211789
1.202	0.0367667643566705
1.203	0.0368700303678509
1.204	0.0369739199919792
1.205	0.0370784349862205
1.206	0.0371835771183271
1.207	0.0372893481666523
1.208	0.0373957499201722
1.209	0.0375027841785851
1.21	0.0376104527522116
1.211	0.0377187574621587
1.212	0.0378277001402409
1.213	0.0379372826291444
1.214	0.0380475067822914
1.215	0.038158374464011
1.216	0.0382698875494825
1.217	0.03838204792482
1.218	0.0384948574871018
1.219	0.0386083181443553
1.22	0.0387224318156356
1.221	0.0388372004310398
1.222	0.038952625931735
1.223	0.0390687102700227
1.224	0.0391854554093172
1.225	0.0393028633242238
1.226	0.0394209360005888
1.227	0.0395396754354351
1.228	0.0396590836370905
1.229	0.0397791626252655
1.23	0.0398999144309045
1.231	0.0400213410963914
1.232	0.040143444675536
1.233	0.0402662272335021
1.234	0.0403896908471069
1.235	0.0405138376045358
1.236	0.0406386696055989
1.237	0.0407641889616741
1.238	0.0408903977957777
1.239	0.0410172982426076
1.24	0.0411448924485001
1.241	0.0412731825715582
1.242	0.0414021707816801
1.243	0.0415318592605445
1.244	0.0416622502016679
1.245	0.0417933458104613
1.246	0.0419251483042586
1.247	0.042057659912345
1.248	0.0421908828759854
1.249	0.0423248194485097
1.25	0.0424594718952562
1.251	0.0425948424937417
1.252	0.0427309335336332
1.253	0.0428677473166772
1.254	0.0430052861569692
1.255	0.0431435523807977
1.256	0.0432825483267436
1.257	0.0434222763458223
1.258	0.0435627388013131
1.259	0.043703938069001
1.26	0.043845876537091
1.261	0.0439885566063367
1.262	0.0441319806899543
1.263	0.0442761512138219
1.264	0.0444210706163943
1.265	0.0445667413488451
1.266	0.0447131658749669
1.267	0.0448603466714275
1.268	0.0450082862275565
1.269	0.0451569870456012
1.27	0.0453064516406556
1.271	0.0454566825407738
1.272	0.0456076822868567
1.273	0.0457594534329502
1.274	0.0459119985460603
1.275	0.0460653202063241
1.276	0.0462194210069526
1.277	0.0463743035544155
1.278	0.0465299704683559
1.279	0.0466864243817184
1.28	0.0468436679407063
1.281	0.0470017038049093
1.282	0.0471605346473609
1.283	0.04732016315441
1.284	0.0474805920260764
1.285	0.0476418239757663
1.286	0.0478038617305572
1.287	0.0479667080311117
1.288	0.0481303656317777
1.289	0.0482948373006309
1.29	0.0484601258195454
1.291	0.0486262339841517
1.292	0.0487931646039641
1.293	0.0489609205024379
1.294	0.0491295045169551
1.295	0.0492989194989093
1.296	0.0494691683137773
1.297	0.0496402538411189
1.298	0.0498121789745909
1.299	0.0499849466221605
1.3	0.0501585597059631
1.301	0.0503330211624586
1.302	0.0505083339424743
1.303	0.0506845010111903
1.304	0.0508615253482816
1.305	0.0510394099479043
1.306	0.0512181578187665
1.307	0.0513977719841563
1.308	0.0515782554820419
1.309	0.0517596113651422
1.31	0.0519418427008276
1.311	0.0521249525713188
1.312	0.0523089440737152
1.313	0.0524938203200236
1.314	0.0526795844371861
1.315	0.0528662395672086
1.316	0.0530537888671176
1.317	0.0532422355091029
1.318	0.0534315826805312
1.319	0.0536218335839607
1.32	0.0538129914372547
1.321	0.0540050594736528
1.322	0.054198040941742
1.323	0.0543919391055567
1.324	0.0545867572446781
1.325	0.0547824986541769
1.326	0.0549791666449124
1.327	0.0551767645431767
1.328	0.0553752956911069
1.329	0.0555747634466712
1.33	0.0557751711836119
1.331	0.0559765222915729
1.332	0.0561788201762141
1.333	0.0563820682591114
1.334	0.0565862699780126
1.335	0.0567914287866955
1.336	0.0569975481552376
1.337	0.0572046315698742
1.338	0.0574126825331547
1.339	0.0576217045640703
1.34	0.0578317011979408
1.341	0.0580426759866128
1.342	0.0582546324984463
1.343	0.0584675743184846
1.344	0.0586815050484262
1.345	0.0588964283065678
1.346	0.0591123477280888
1.347	0.0593292669650367
1.348	0.0595471896864126
1.349	0.0597661195780006
1.35	0.0599860603427942
1.351	0.0602070157008399
1.352	0.0604289893893508
1.353	0.0606519851626928
1.354	0.0608760067926397
1.355	0.0611010580682176
1.356	0.061327142795875
1.357	0.0615542647996108
1.358	0.0617824279209316
1.359	0.0620116360189087
1.36	0.0622418929703485
1.361	0.0624732026698069
1.362	0.0627055690295322
1.363	0.0629389959797919
1.364	0.0631734874687027
1.365	0.0634090474624145
1.366	0.0636456799451537
1.367	0.0638833889192654
1.368	0.0641221784053698
1.369	0.0643620524422346
1.37	0.064603015087016
1.371	0.0648450704154442
1.372	0.0650882225214673
1.373	0.0653324755178062
1.374	0.06557783353567
1.375	0.0658243007249979
1.376	0.0660718812545156
1.377	0.0663205793116788
1.378	0.0665703991030711
1.379	0.0668213448539632
1.38	0.0670734208088106
1.381	0.0673266312312961
1.382	0.0675809804040313
1.383	0.0678364726291534
1.384	0.0680931122279418
1.385	0.0683509035411447
1.386	0.0686098509290503
1.387	0.0688699587713444
1.388	0.069131231467594
1.389	0.0693936734367782
1.39	0.0696572891178704
1.391	0.0699220829696117
1.392	0.0701880594707376
1.393	0.0704552231197368
1.394	0.0707235784355049
1.395	0.070993129956932
1.396	0.0712638822431586
1.397	0.0715358398736896
1.398	0.0718090074483086
1.399	0.0720833895873341
1.4	0.0723589909315763
1.401	0.0726358161426219
1.402	0.0729138699024929
1.403	0.0731931569142432
1.404	0.0734736819016462
1.405	0.0737554496094504
1.406	0.074038464803408
1.407	0.0743227322704456
1.408	0.07460825681855
1.409	0.0748950432770243
1.41	0.0751830964965734
1.411	0.0754724213493034
1.412	0.0757630227287223
1.413	0.0760549055500235
1.414	0.0763480747500864
1.415	0.0766425352874762
1.416	0.0769382921427564
1.417	0.0772353503181478
1.418	0.077533714838097
1.419	0.0778333907492197
1.42	0.0781343831199592
1.421	0.0784366970413828
1.422	0.0787403376267548
1.423	0.0790453100117929
1.424	0.0793516193546679
1.425	0.0796592708364301
1.426	0.0799682696604407
1.427	0.080278621053111
1.428	0.0805903302637034
1.429	0.0809034025643882
1.43	0.081217843250414
1.431	0.0815336576401648
1.432	0.0818508510752736
1.433	0.0821694289207358
1.434	0.0824893965648528
1.435	0.0828107594194591
1.436	0.0831335229201215
1.437	0.0834576925260535
1.438	0.083783273720087
1.439	0.0841102720090419
1.44	0.0844386929237544
1.441	0.0847685420189919
1.442	0.0850998248739074
1.443	0.085432547091699
1.444	0.0857667142999219
1.445	0.0861023321506877
1.446	0.0864394063204941
1.447	0.0867779425105653
1.448	0.0871179464469662
1.449	0.0874594238802899
1.45	0.0878023805863677
1.451	0.0881468223657578
1.452	0.0884927550444559
1.453	0.0888401844733551
1.454	0.0891891165288143
1.455	0.0895395571127153
1.456	0.0898915121523203
1.457	0.0902449876004709
1.458	0.0905999894358729
1.459	0.090956523662868
1.46	0.0913145963118325
1.461	0.0916742134392621
1.462	0.0920353811274879
1.463	0.0923981054852732
1.464	0.0927623926477281
1.465	0.0931282487763383
1.466	0.0934956800590783
1.467	0.0938646927105822
1.468	0.0942352929723995
1.469	0.0946074871126825
1.47	0.0949812814266977
1.471	0.0953566822366838
1.472	0.0957336958921644
1.473	0.0961123287698626
1.474	0.0964925872738718
1.475	0.0968744778357973
1.476	0.0972580069150126
1.477	0.0976431809982898
1.478	0.0980300066004531
1.479	0.0984184902642085
1.48	0.0988086385602571
1.481	0.0992004580876369
1.482	0.0995939554733241
1.483	0.0999891373729156
1.484	0.100386010470544
1.485	0.100784581478734
1.486	0.101184857138918
1.487	0.101586844221231
1.488	0.101990549524857
1.489	0.102395979877969
1.49	0.102803142137873
1.491	0.10321204319132
1.492	0.10362268995442
1.493	0.104035089372729
1.494	0.104449248421503
1.495	0.104865174105669
1.496	0.105282873460254
1.497	0.105702353550043
1.498	0.106123621470175
1.499	0.106546684345687
1.5	0.106971549332457
1.501	0.107398223616372
1.502	0.107826714414131
1.503	0.10825702897327
1.504	0.108689174571936
1.505	0.109123158519424
1.506	0.109558988156039
1.507	0.10999667085332
1.508	0.110436214014101
1.509	0.110877625072931
1.51	0.111320911495454
1.511	0.111766080779603
1.512	0.112213140454685
1.513	0.112662098082382
1.514	0.113112961256121
1.515	0.113565737601817
1.516	0.114020434777643
1.517	0.114477060474229
1.518	0.11493562241472
1.519	0.115396128355457
1.52	0.115858586085068
1.521	0.116323003425663
1.522	0.116789388232206
1.523	0.117257748393058
1.524	0.117728091830145
1.525	0.118200426498476
1.526	0.11867476038725
1.527	0.119151101519179
1.528	0.119629457951021
1.529	0.120109837773612
1.53	0.120592249112036
1.531	0.121076700125712
1.532	0.121563199008449
1.533	0.122051753988927
1.534	0.122542373330418
1.535	0.12303506533118
1.536	0.123529838324487
1.537	0.124026700678911
1.538	0.124525660798326
1.539	0.125026727121821
1.54	0.125529908124577
1.541	0.126035212317191
1.542	0.1265426482463
1.543	0.127052224494633
1.544	0.127563949681019
1.545	0.12807783246069
1.546	0.128593881525319
1.547	0.129112105603383
1.548	0.129632513460024
1.549	0.13015511389716
1.55	0.1306799157542
1.551	0.1312069279073
1.552	0.131736159270332
1.553	0.132267618794771
1.554	0.132801315469408
1.555	0.133337258321234
1.556	0.133875456415041
1.557	0.134415918853705
1.558	0.134958654778757
1.559	0.135503673369755
1.56	0.136050983844996
1.561	0.136600595461829
1.562	0.137152517515943
1.563	0.137706759342734
1.564	0.138263330316477
1.565	0.138822239850754
1.566	0.139383497399024
1.567	0.139947112454422
1.568	0.140513094549476
1.569	0.141081453257357
1.57	0.141652198191082
1.571	0.142225339004199
1.572	0.142800885390557
1.573	0.143378847085103
1.574	0.143959233863029
1.575	0.144542055541251
1.576	0.145127321977327
1.577	0.145715043070311
1.578	0.146305228760866
1.579	0.146897889031322
1.58	0.147493033905732
1.581	0.148090673450383
1.582	0.148690817773456
1.583	0.149293477025935
1.584	0.149898661400869
1.585	0.150506381134392
1.586	0.151116646505159
1.587	0.15172946783531
1.588	0.152344855489957
1.589	0.15296281987753
1.59	0.153583371450281
1.591	0.154206520704122
1.592	0.154832278178617
1.593	0.155460654458068
1.594	0.156091660170603
1.595	0.156725305988857
1.596	0.157361602630203
1.597	0.158000560856976
1.598	0.15864219147619
1.599	0.159286505340503
1.6	0.159933513347596
1.601	0.160583226440849
1.602	0.161235655609346
1.603	0.161890811888213
1.604	0.162548706358677
1.605	0.163209350148179
1.606	0.163872754430884
1.607	0.16453893042717
1.608	0.165207889404769
1.609	0.16587964267859
1.61	0.166554201610154
1.611	0.167231577609186
1.612	0.167911782132308
1.613	0.168594826684625
1.614	0.169280722819053
1.615	0.169969482136594
1.616	0.170661116286738
1.617	0.17135563696786
1.618	0.172053055926824
1.619	0.172753384959776
1.62	0.173456635911748
1.621	0.174162820677566
1.622	0.174871951201339
1.623	0.175584039477428
1.624	0.176299097549816
1.625	0.177017137512792
1.626	0.177738171511237
1.627	0.178462211740623
1.628	0.179189270447239
1.629	0.179919359928192
1.63	0.180652492532261
1.631	0.181388680659722
1.632	0.182127936762072
1.633	0.182870273342985
1.634	0.183615702958093
1.635	0.184364238215721
1.636	0.185115891776377
1.637	0.185870676353318
1.638	0.186628604712723
1.639	0.187389689674262
1.64	0.188153944110809
1.641	0.188921380948443
1.642	0.189692013167928
1.643	0.190465853803289
1.644	0.191242915943462
1.645	0.192023212731215
1.646	0.192806757364451
1.647	0.193593563095874
1.648	0.194383643233323
1.649	0.195177011140004
1.65	0.19597368023517
1.651	0.196773663993213
1.652	0.197576975944855
1.653	0.198383629677494
1.654	0.199193638834345
1.655	0.200007017116036
1.656	0.200823778279869
1.657	0.201643936140215
1.658	0.202467504569199
1.659	0.203294497496586
1.66	0.204124928909778
1.661	0.204958812854784
1.662	0.205796163435537
1.663	0.206636994814914
1.664	0.20748132121463
1.665	0.20832915691534
1.666	0.209180516257334
1.667	0.210035413640412
1.668	0.21089386352395
1.669	0.211755880427631
1.67	0.21262147893151
1.671	0.21349067367612
1.672	0.214363479362987
1.673	0.215239910754519
1.674	0.21611998267457
1.675	0.217003710008271
1.676	0.217891107703167
1.677	0.218782190768195
1.678	0.21967697427516
1.679	0.220575473358394
1.68	0.221477703214873
1.681	0.222383679104382
1.682	0.223293416350941
1.683	0.224206930341438
1.684	0.225124236526881
1.685	0.22604535042251
1.686	0.226970287607742
1.687	0.227899063726795
1.688	0.228831694489145
1.689	0.229768195668726
1.69	0.230708583105582
1.691	0.23165287270507
1.692	0.232601080438656
1.693	0.233553222344767
1.694	0.234509314527202
1.695	0.23546937315723
1.696	0.236433414473083
1.697	0.237401454780468
1.698	0.238373510452618
1.699	0.239349597930584
1.7	0.240329733723911
1.701	0.241313934410357
1.702	0.242302216636347
1.703	0.243294597117938
1.704	0.244291092639628
1.705	0.24529172005623
1.706	0.246296496292132
1.707	0.247305438341641
1.708	0.248318563270288
1.709	0.249335888213579
1.71	0.250357430378472
1.711	0.251383207043204
1.712	0.252413235557299
1.713	0.253447533342751
1.714	0.254486117893464
1.715	0.255529006775532
1.716	0.256576217628776
1.717	0.257627768165094
1.718	0.258683676170222
1.719	0.259743959503737
1.72	0.260808636099114
1.721	0.261877723963948
1.722	0.262951241180474
1.723	0.264029205906468
1.724	0.265111636374002
1.725	0.266198550891204
1.726	0.267289967842089
1.727	0.26838590568633
1.728	0.269486382960736
1.729	0.270591418278514
1.73	0.271701030330121
1.731	0.272815237883037
1.732	0.27393405978296
1.733	0.275057514953573
1.734	0.276185622396611
1.735	0.277318401192701
1.736	0.278455870501261
1.737	0.279598049561741
1.738	0.280744957692264
1.739	0.281896614291782
1.74	0.283053038838716
1.741	0.284214250893115
1.742	0.285380270095629
1.743	0.286551116167402
1.744	0.287726808912112
1.745	0.288907368215973
1.746	0.290092814045693
1.747	0.291283166452558
1.748	0.292478445569259
1.749	0.293678671612838
1.75	0.294883864883673
1.751	0.296094045766495
1.752	0.29730923472971
1.753	0.298529452326875
1.754	0.299754719196585
1.755	0.300985056062814
1.756	0.302220483735027
1.757	0.303461023109094
1.758	0.304706695167624
1.759	0.305957520979064
1.76	0.307213521700191
1.761	0.308474718574871
1.762	0.309741132934164
1.763	0.311012786198148
1.764	0.312289699875805
1.765	0.31357189556411
1.766	0.31485939495019
1.767	0.316152219810192
1.768	0.317450392010983
1.769	0.318753933509925
1.77	0.320062866354306
1.771	0.321377212683387
1.772	0.322696994727835
1.773	0.324022234810286
1.774	0.325352955345579
1.775	0.326689178840752
1.776	0.328030927897316
1.777	0.329378225208757
1.778	0.330731093563372
1.779	0.33208955584314
1.78	0.333453635024625
1.781	0.334823354180003
1.782	0.336198736476263
1.783	0.33757980517646
1.784	0.338966583639944
1.785	0.340359095321674
1.786	0.341757363775059
1.787	0.34316141264992
1.788	0.344571265694071
1.789	0.345986946753555
1.79	0.347408479772866
1.791	0.348835888795975
1.792	0.350269197965076
1.793	0.351708431523321
1.794	0.353153613813674
1.795	0.35460476927949
1.796	0.356061922465756
1.797	0.357525098017618
1.798	0.358994320684019
1.799	0.360469615314855
1.8	0.361951006862114


==> graphics/velocity_2-5.tsv <==
1.8	1.87287367119984
1.801	1.8651878325449
1.802	1.85753354133552
1.803	1.84991066810842
1.804	1.84231908393173
1.805	1.83475866040277
1.806	1.82722926964593
1.807	1.81973078431047
1.808	1.81226307756838
1.809	1.80482602311224
1.81	1.79741949515306
1.811	1.7900433684182
1.812	1.78269751814919
1.813	1.77538182009967
1.814	1.76809615053326
1.815	1.76084038622147
1.816	1.75361440444165
1.817	1.74641808297485
1.818	1.73925130010381
1.819	1.73211393461088
1.82	1.72500586577596
1.821	1.71792697337449
1.822	1.71087713767536
1.823	1.70385623943895
1.824	1.69686415991508
1.825	1.68990078084098
1.826	1.68296598443934
1.827	1.67605965341629
1.828	1.66918167095939
1.829	1.66233192073573
1.83	1.65551028688987
1.831	1.64871665404195
1.832	1.64195090728571
1.833	1.63521293218654
1.834	1.62850261477957
1.835	1.62181984156772
1.836	1.61516449951979
1.837	1.60853647606853
1.838	1.60193565910878
1.839	1.59536193699552
1.84	1.58881519854201
1.841	1.58229533301794
1.842	1.57580223014747
1.843	1.56933578010747
1.844	1.56289587352557
1.845	1.55648240147838
1.846	1.5500952554896
1.847	1.54373432752822
1.848	1.53739951000667
1.849	1.53109069577899
1.85	1.52480777813906
1.851	1.51855065081877
1.852	1.51231920798621
1.853	1.50611334424389
1.854	1.49993295462697
1.855	1.49377793460147
1.856	1.48764818006251
1.857	1.48154358733254
1.858	1.47546405315961
1.859	1.46940947471557
1.86	1.4633797495944
1.861	1.45737477581044
1.862	1.45139445179665
1.863	1.44543867640294
1.864	1.4395073488944
1.865	1.43360036894964
1.866	1.4277176366591
1.867	1.42185905252331
1.868	1.41602451745125
1.869	1.41021393275867
1.87	1.40442720016639
1.871	1.39866422179869
1.872	1.39292490018161
1.873	1.3872091382413
1.874	1.38151683930241
1.875	1.37584790708645
1.876	1.37020224571013
1.877	1.36457975968378
1.878	1.35898035390968
1.879	1.35340393368051
1.88	1.34785040467773
1.881	1.34231967296997
1.882	1.33681164501143
1.883	1.33132622764034
1.884	1.32586332807735
1.885	1.32042285392399
1.886	1.31500471316107
1.887	1.30960881414715
1.888	1.30423506561697
1.889	1.29888337667995
1.89	1.29355365681859
1.891	1.28824581588699
1.892	1.2829597641093
1.893	1.2776954120782
1.894	1.27245267075341
1.895	1.26723145146016
1.896	1.26203166588771
1.897	1.25685322608783
1.898	1.25169604447334
1.899	1.24656003381661
1.9	1.24144510724811
1.901	1.23635117825489
1.902	1.23127816067919
1.903	1.22622596871689
1.904	1.22119451691617
1.905	1.21618372017595
1.906	1.21119349374455
1.907	1.20622375321818
1.908	1.20127441453957
1.909	1.1963453939965
1.91	1.19143660822043
1.911	1.18654797418505
1.912	1.18167940920489
1.913	1.17683083093396
1.914	1.17200215736426
1.915	1.16719330682452
1.916	1.1624041979787
1.917	1.15763474982471
1.918	1.15288488169295
1.919	1.14815451324505
1.92	1.1434435644724
1.921	1.13875195569489
1.922	1.1340796075595
1.923	1.12942644103899
1.924	1.12479237743056
1.925	1.12017733835449
1.926	1.11558124575287
1.927	1.11100402188823
1.928	1.10644558934224
1.929	1.1019058710144
1.93	1.09738479012075
1.931	1.09288227019256
1.932	1.08839823507503
1.933	1.08393260892601
1.934	1.07948531621471
1.935	1.07505628172045
1.936	1.07064543053133
1.937	1.06625268804304
1.938	1.06187797995753
1.939	1.05752123228179
1.94	1.05318237132659
1.941	1.04886132370522
1.942	1.04455801633228
1.943	1.04027237642242
1.944	1.0360043314891
1.945	1.0317538093434
1.946	1.02752073809276
1.947	1.02330504613978
1.948	1.01910666218104
1.949	1.01492551520582
1.95	1.01076153449498
1.951	1.00661464961971
1.952	1.00248479044035
1.953	0.99837188710523
1.954	0.994275870049447
1.955	0.99019666999372
1.956	0.986134217943208
1.957	0.98208844518634
1.958	0.978059283293655
1.959	0.974046664116647
1.96	0.970050519786611
1.961	0.966070782713492
1.962	0.962107385584746
1.963	0.958160261364199
1.964	0.954229343290915
1.965	0.950314564878065
1.966	0.946415859911805
1.967	0.94253316245015
1.968	0.938666406821869
1.969	0.934815527625362
1.97	0.930980459727567
1.971	0.927161138262843
1.972	0.923357498631891
1.973	0.919569476500642
1.974	0.915797007799186
1.975	0.912040028720676
1.976	0.908298475720258
1.977	0.904572285513987
1.978	0.900861395077766
1.979	0.897165741646271
1.98	0.8934852627119
1.981	0.889819896023702
1.982	0.886169579586339
1.983	0.882534251659025
1.984	0.87891385075449
1.985	0.875308315637936
1.986	0.871717585326001
1.987	0.86814159908573
1.988	0.864580296433547
1.989	0.86103361713423
1.99	0.857501501199896
1.991	0.853983888888981
1.992	0.850480720705236
1.993	0.846991937396713
1.994	0.843517479954773
1.995	0.840057289613077
1.996	0.836611307846599
1.997	0.833179476370634
1.998	0.829761737139815
1.999	0.826358032347123
2	0.82296830442292
2.001	0.819592496033968
2.002	0.816230550082461
2.003	0.812882409705062
2.004	0.809548018271938
2.005	0.806227319385802
2.006	0.802920256880958
2.007	0.799626774822361
2.008	0.796346817504657
2.009	0.793080329451246
2.01	0.789827255413348
2.011	0.786587540369066
2.012	0.783361129522452
2.013	0.780147968302583
2.014	0.776948002362637
2.015	0.773761177578978
2.016	0.770587440050235
2.017	0.767426736096391
2.018	0.764279012257878
2.019	0.761144215294673
2.02	0.758022292185393
2.021	0.754913190126402
2.022	0.751816856530915
2.023	0.748733239028116
2.024	0.74566228546226
2.025	0.742603943891803
2.026	0.739558162588512
2.027	0.736524890036604
2.028	0.73350407493186
2.029	0.730495666180766
2.03	0.727499612899646
2.031	0.724515864413807
2.032	0.721544370256671
2.033	0.718585080168929
2.034	0.71563794409769
2.035	0.712702912195637
2.036	0.709779934820176
2.037	0.706868962532601
2.038	0.703969946097261
2.039	0.701082836480724
2.04	0.698207584850945
2.041	0.695344142576444
2.042	0.692492461225484
2.043	0.689652492565246
2.044	0.686824188561023
2.045	0.684007501375397
2.046	0.681202383367436
2.047	0.67840878709189
2.048	0.675626665298381
2.049	0.672855970930611
2.05	0.670096657125563
2.051	0.667348677212706
2.052	0.664611984713214
2.053	0.66188653333917
2.054	0.659172276992786
2.055	0.656469169765631
2.056	0.653777165937842
2.057	0.651096219977359
2.058	0.648426286539154
2.059	0.645767320464459
2.06	0.643119276780011
2.061	0.640482110697283
2.062	0.63785577761173
2.063	0.635240233102037
2.064	0.632635432929362
2.065	0.63004133303659
2.066	0.627457889547592
2.067	0.624885058766477
2.068	0.622322797176857
2.069	0.619771061441108
2.07	0.617229808399638
2.071	0.61469899507016
2.072	0.61217857864696
2.073	0.609668516500175
2.074	0.607168766175075
2.075	0.604679285391339
2.076	0.602200032042345
2.077	0.599730964194457
2.078	0.597272040086312
2.079	0.594823218128118
2.08	0.59238445690095
2.081	0.589955715156046
2.082	0.587536951814112
2.083	0.585128125964628
2.084	0.582729196865156
2.085	0.580340123940647
2.086	0.577960866782758
2.087	0.575591385149171
2.088	0.573231638962906
2.089	0.570881588311649
2.09	0.568541193447073
2.091	0.566210414784166
2.092	0.563889212900568
2.093	0.561577548535893
2.094	0.559275382591073
2.095	0.556982676127693
2.096	0.55469939036734
2.097	0.552425486690934
2.098	0.550160926638084
2.099	0.547905671906436
2.1	0.545659684351025
2.101	0.543422925983629
2.102	0.541195358972126
2.103	0.538976945639853
2.104	0.536767648464977
2.105	0.534567430079849
2.106	0.532376253270376
2.107	0.530194080975395
2.108	0.528020876286045
2.109	0.525856602445138
2.11	0.523701222846544
2.111	0.521554701034565
2.112	0.519417000703326
2.113	0.517288085696154
2.114	0.51516792000497
2.115	0.51305646776968
2.116	0.510953693277567
2.117	0.508859560962689
2.118	0.506774035405275
2.119	0.504697081331127
2.12	0.502628663611025
2.121	0.500568747260129
2.122	0.498517297437392
2.123	0.496474279444967
2.124	0.494439658727621
2.125	0.492413400872153
2.126	0.490395471606807
2.127	0.488385836800697
2.128	0.48638446246323
2.129	0.484391314743524
2.13	0.482406359929845
2.131	0.480429564449029
2.132	0.478460894865921
2.133	0.476500317882803
2.134	0.474547800338835
2.135	0.472603309209492
2.136	0.470666811606009
2.137	0.468738274774818
2.138	0.466817666097001
2.139	0.464904953087734
2.14	0.46300010339574
2.141	0.461103084802739
2.142	0.459213865222907
2.143	0.457332412702328
2.144	0.45545869541846
2.145	0.453592681679592
2.146	0.451734339924308
2.147	0.449883638720956
2.148	0.448040546767117
2.149	0.446205032889068
2.15	0.444377066041264
2.151	0.442556615305809
2.152	0.440743649891932
2.153	0.438938139135469
2.154	0.437140052498341
2.155	0.435349359568038
2.156	0.43356603005711
2.157	0.431790033802647
2.158	0.430021340765774
2.159	0.42825992103114
2.16	0.426505744806413
2.161	0.424758782421781
2.162	0.423019004329439
2.163	0.421286381103099
2.164	0.419560883437491
2.165	0.417842482147861
2.166	0.416131148169486
2.167	0.414426852557175
2.168	0.412729566484784
2.169	0.411039261244728
2.17	0.409355908247494
2.171	0.407679479021155
2.172	0.406009945210897
2.173	0.404347278578529
2.174	0.402691451002012
2.175	0.401042434474982
2.176	0.399400201106275
2.177	0.397764723119457
2.178	0.396135972852352
2.179	0.394513922756576
2.18	0.392898545397072
2.181	0.391289813451642
2.182	0.389687699710488
2.183	0.388092177075752
2.184	0.386503218561056
2.185	0.384920797291047
2.186	0.383344886500941
2.187	0.38177545953607
2.188	0.380212489851437
2.189	0.378655951011256
2.19	0.377105816688515
2.191	0.375562060664526
2.192	0.374024656828481
2.193	0.372493579177014
2.194	0.370968801813758
2.195	0.369450298948907
2.196	0.367938044898783
2.197	0.366432014085396
2.198	0.364932181036018
2.199	0.363438520382746
2.2	0.361951006862078
2.201	0.360469615314483
2.202	0.358994320683975
2.203	0.35752509801769
2.204	0.356061922465466
2.205	0.354604769279419
2.206	0.353153613813527
2.207	0.351708431523211
2.208	0.350269197964923
2.209	0.348835888795731
2.21	0.347408479772905
2.211	0.34598694675351
2.212	0.344571265693998
2.213	0.343161412649798
2.214	0.341757363774913
2.215	0.340359095321518
2.216	0.338966583639555
2.217	0.337579805176339
2.218	0.336198736476151
2.219	0.334823354179848
2.22	0.333453635024466
2.221	0.332089555842826
2.222	0.330731093563143
2.223	0.329378225208633
2.224	0.328030927897129
2.225	0.326689178840692
2.226	0.325352955345223
2.227	0.324022234810082
2.228	0.322696994727706
2.229	0.321377212683228
2.23	0.320062866354095
2.231	0.318753933509693
2.232	0.317450392010972
2.233	0.316152219810071
2.234	0.314859394949942
2.235	0.313571895563981
2.236	0.312289699875661
2.237	0.311012786198158
2.238	0.309741132933987
2.239	0.308474718574639
2.24	0.307213521700212
2.241	0.305957520979054
2.242	0.304706695167398
2.243	0.303461023109005
2.244	0.302220483734806
2.245	0.300985056062547
2.246	0.299754719196427
2.247	0.298529452326757
2.248	0.297309234729594
2.249	0.296094045766404
2.25	0.294883864883702
2.251	0.29367867161271
2.252	0.292478445569009
2.253	0.291283166452197
2.254	0.290092814045541
2.255	0.288907368215639
2.256	0.287726808912075
2.257	0.286551116167087
2.258	0.285380270095223
2.259	0.284214250893007
2.26	0.283053038838602
2.261	0.281896614291482
2.262	0.280744957692093
2.263	0.279598049561526
2.264	0.278455870501187
2.265	0.277318401192469
2.266	0.276185622396423
2.267	0.275057514953437
2.268	0.273934059782906
2.269	0.272815237882919
2.27	0.271701030329924
2.271	0.270591418278419
2.272	0.269486382960629
2.273	0.26838590568619
2.274	0.267289967841829
2.275	0.266198550891056
2.276	0.265111636373841
2.277	0.264029205906315
2.278	0.262951241180445
2.279	0.261877723963733
2.28	0.260808636098906
2.281	0.259743959503607
2.282	0.258683676170091
2.283	0.257627768164921
2.284	0.25657621762866
2.285	0.255529006775576
2.286	0.254486117893337
2.287	0.25344753334271
2.288	0.252413235557266
2.289	0.251383207043083
2.29	0.250357430378447
2.291	0.249335888213558
2.292	0.24831856327024
2.293	0.247305438341645
2.294	0.246296496291963
2.295	0.245291720056133
2.296	0.244291092639553
2.297	0.243294597117796
2.298	0.242302216636316
2.299	0.241313934410175
2.3	0.240329733723746
2.301	0.239349597930439
2.302	0.238373510452417
2.303	0.237401454780314
2.304	0.23643341447296
2.305	0.235469373157098
2.306	0.234509314527109
2.307	0.233553222344737
2.308	0.232601080438815
2.309	0.231652872704987
2.31	0.230708583105443
2.311	0.229768195668641
2.312	0.228831694489039
2.313	0.227899063726829
2.314	0.226970287607665
2.315	0.226045350422397
2.316	0.225124236526807
2.317	0.224206930341342
2.318	0.223293416350855
2.319	0.222383679104337
2.32	0.221477703214658
2.321	0.220575473358309
2.322	0.219676974275137
2.323	0.218782190768096
2.324	0.217891107702979
2.325	0.217003710008172
2.326	0.216119982674391
2.327	0.215239910754436
2.328	0.21436347936293
2.329	0.213490673676073
2.33	0.21262147893139
2.331	0.211755880427479
2.332	0.210893863523767
2.333	0.210035413640256
2.334	0.209180516257284
2.335	0.208329156915272
2.336	0.207481321214484
2.337	0.206636994814782
2.338	0.205796163435384
2.339	0.204958812854621
2.34	0.204124928909701
2.341	0.203294497496461
2.342	0.202467504569138
2.343	0.201643936140123
2.344	0.200823778279733
2.345	0.200007017115966
2.346	0.199193638834274
2.347	0.198383629677326
2.348	0.197576975944774
2.349	0.196773663993025
2.35	0.195973680235009
2.351	0.195177011139946
2.352	0.19438364323312
2.353	0.193593563095654
2.354	0.192806757364274
2.355	0.192023212731095
2.356	0.191242915943384
2.357	0.190465853803345
2.358	0.189692013167891
2.359	0.188921380948424
2.36	0.18815394411061
2.361	0.187389689674164
2.362	0.186628604712627
2.363	0.185870676353146
2.364	0.18511589177626
2.365	0.184364238215681
2.366	0.183615702958077
2.367	0.182870273342862
2.368	0.182127936761974
2.369	0.181388680659669
2.37	0.180652492532304
2.371	0.179919359928128
2.372	0.179189270447071
2.373	0.178462211740531
2.374	0.177738171511173
2.375	0.177017137512711
2.376	0.176299097549709
2.377	0.175584039477371
2.378	0.174871951201333
2.379	0.174162820677468
2.38	0.173456635911669
2.381	0.172753384959658
2.382	0.172053055926776
2.383	0.171355636967787
2.384	0.170661116286674
2.385	0.169969482136441
2.386	0.169280722818914
2.387	0.168594826684546
2.388	0.167911782132213
2.389	0.167231577609026
2.39	0.16655420161013
2.391	0.165879642678511
2.392	0.165207889404804
2.393	0.164538930427094
2.394	0.163872754430734
2.395	0.163209350148144
2.396	0.162548706358627
2.397	0.161890811888173
2.398	0.161235655609276
2.399	0.160583226440743
2.4	0.159933513347506
2.401	0.159286505340436
2.402	0.158642191476161
2.403	0.15800056085687
2.404	0.157361602630143
2.405	0.156725305988756
2.406	0.156091660170506
2.407	0.155460654458022
2.408	0.154832278178589
2.409	0.154206520703967
2.41	0.153583371450207
2.411	0.152962819877477
2.412	0.152344855489882
2.413	0.151729467835285
2.414	0.151116646505131
2.415	0.150506381134274
2.416	0.149898661400796
2.417	0.149293477025838
2.418	0.148690817773419
2.419	0.148090673450274
2.42	0.147493033905671
2.421	0.146897889031244
2.422	0.146305228760821
2.423	0.145715043070255
2.424	0.145127321977254
2.425	0.14454205554121
2.426	0.143959233863034
2.427	0.143378847084987
2.428	0.142800885390513
2.429	0.142225339004073
2.43	0.141652198190983
2.431	0.141081453257242
2.432	0.140513094549375
2.433	0.139947112454268
2.434	0.139383497399003
2.435	0.138822239850698
2.436	0.138263330316344
2.437	0.13770675934265
2.438	0.137152517515875
2.439	0.136600595461676
2.44	0.136050983844942
2.441	0.135503673369643
2.442	0.134958654778671
2.443	0.13441591885368
2.444	0.133875456414937
2.445	0.133337258321155
2.446	0.132801315469353
2.447	0.132267618794689
2.448	0.131736159270318
2.449	0.13120692790723
2.45	0.130679915754102
2.451	0.130155113897148
2.452	0.129632513459963
2.453	0.129112105603382
2.454	0.128593881525319
2.455	0.12807783246063
2.456	0.127563949680952
2.457	0.127052224494568
2.458	0.126542648246251
2.459	0.126035212317123
2.46	0.125529908124503
2.461	0.125026727121771
2.462	0.124525660798215
2.463	0.124026700678889
2.464	0.123529838324475
2.465	0.123035065331134
2.466	0.122542373330365
2.467	0.122051753988866
2.468	0.121563199008392
2.469	0.121076700125614
2.47	0.120592249111976
2.471	0.120109837773566
2.472	0.119629457950964
2.473	0.119151101519116
2.474	0.118674760387187
2.475	0.118200426498431
2.476	0.117728091830051
2.477	0.117257748393065
2.478	0.116789388232171
2.479	0.116323003425611
2.48	0.115858586085037
2.481	0.115396128355379
2.482	0.114935622414712
2.483	0.114477060474123
2.484	0.114020434777579
2.485	0.113565737601796
2.486	0.113112961256109
2.487	0.112662098082344
2.488	0.112213140454684
2.489	0.111766080779538
2.49	0.111320911495422
2.491	0.110877625072827
2.492	0.110436214014085
2.493	0.10999667085325
2.494	0.109558988155971
2.495	0.109123158519363
2.496	0.108689174571881
2.497	0.108257028973202
2.498	0.107826714414093
2.499	0.107398223616293
2.5	0.106971549332389
2.501	0.106546684345687
2.502	0.1061236214701
2.503	0.10570235355002
2.504	0.1052828734602
2.505	0.104865174105627
2.506	0.104449248421414
2.507	0.104035089372668
2.508	0.10362268995438
2.509	0.1032120431913
2.51	0.102803142137824
2.511	0.102395979877877
2.512	0.101990549524789
2.513	0.101586844221186
2.514	0.101184857138869
2.515	0.100784581478703
2.516	0.100386010470499
2.517	0.0999891373729005
2.518	0.0995939554732681
2.519	0.0992004580875658
2.52	0.0988086385602545
2.521	0.0984184902641649
2.522	0.0980300066004065
2.523	0.097643180998233
2.524	0.0972580069149491
2.525	0.0968744778357902
2.526	0.0964925872738163
2.527	0.0961123287697996
2.528	0.0957336958921178
2.529	0.0953566822366438
2.53	0.0949812814266369
2.531	0.0946074871126368
2.532	0.0942352929723569
2.533	0.0938646927105706
2.534	0.0934956800590139
2.535	0.0931282487762757
2.536	0.092762392647689
2.537	0.0923981054852305
2.538	0.0920353811274142
2.539	0.091674213439187
2.54	0.0913145963118249
2.541	0.090956523662828
2.542	0.0905999894358223
2.543	0.0902449876004536
2.544	0.0898915121522839
2.545	0.0895395571126971
2.546	0.0891891165287872
2.547	0.088840184473268
2.548	0.0884927550443657
2.549	0.0881468223657254
2.55	0.0878023805863002
2.551	0.0874594238802677
2.552	0.0871179464469209
2.553	0.0867779425105728
2.554	0.0864394063204594
2.555	0.0861023321506416
2.556	0.0857667142999059
2.557	0.0854325470916777
2.558	0.0850998248739128
2.559	0.0847685420190052
2.56	0.084438692923702
2.561	0.0841102720089921
2.562	0.0837832737200275
2.563	0.0834576925260162
2.564	0.0831335229201393
2.565	0.0828107594194512
2.566	0.0824893965647888
2.567	0.0821694289206798
2.568	0.0818508510752496
2.569	0.081533657640132
2.57	0.0812178432503732
2.571	0.0809034025643465
2.572	0.0805903302636635
2.573	0.0802786210530728
2.574	0.079968269660383
2.575	0.0796592708363679
2.576	0.0793516193546768
2.577	0.0790453100117494
2.578	0.0787403376267264
2.579	0.0784366970413597
2.58	0.0781343831199299
2.581	0.0778333907491513
2.582	0.0775337148380979
2.583	0.0772353503181034
2.584	0.0769382921426844
2.585	0.0766425352874549
2.586	0.0763480747500385
2.587	0.0760549055499826
2.588	0.0757630227286752
2.589	0.0754724213492661
2.59	0.075183096496577
2.591	0.0748950432770163
2.592	0.0746082568185091
2.593	0.0743227322704003
2.594	0.0740384648033814
2.595	0.0737554496094015
2.596	0.0734736819015955
2.597	0.0731931569141935
2.598	0.0729138699024512
2.599	0.0726358161425553
2.6	0.0723589909315585
2.601	0.0720833895872879
2.602	0.0718090074482722
2.603	0.0715358398736656
2.604	0.0712638822431577
2.605	0.0709931299569106
2.606	0.0707235784354676
2.607	0.0704552231196818
2.608	0.0701880594706434
2.609	0.0699220829695948
2.61	0.0696572891178588
2.611	0.0693936734367577
2.612	0.069131231467547
2.613	0.068869958771332
2.614	0.0686098509289899
2.615	0.0683509035411083
2.616	0.0680931122278974
2.617	0.0678364726291214
2.618	0.067580980404025
2.619	0.0673266312312606
2.62	0.0670734208088124
2.621	0.066821344853925
2.622	0.0665703991030329
2.623	0.0663205793116841
2.624	0.0660718812544738
2.625	0.0658243007249686
2.626	0.0655778335356354
2.627	0.0653324755177751
2.628	0.0650882225214469
2.629	0.064845070415398
2.63	0.0646030150870001
2.631	0.0643620524421724
2.632	0.0641221784053192
2.633	0.0638833889192529
2.634	0.0636456799451333
2.635	0.0634090474623923
2.636	0.0631734874686751
2.637	0.062938995979759
2.638	0.0627055690294984
2.639	0.0624732026697554
2.64	0.0622418929703255
2.641	0.0620116360188794
2.642	0.0617824279208934
2.643	0.0615542647995833
2.644	0.0613271427958386
2.645	0.0611010580681635
2.646	0.060876006792598
2.647	0.0606519851626679
2.648	0.0604289893893126
2.649	0.0602070157008212
2.65	0.0599860603427729
2.651	0.0597661195779695
2.652	0.0595471896863691
2.653	0.0593292669650367
2.654	0.059112347728064
2.655	0.0588964283065199
2.656	0.0586815050483835
2.657	0.058467574318481
2.658	0.0582546324984277
2.659	0.0580426759865658
2.66	0.0578317011978982
2.661	0.0576217045640393
2.662	0.0574126825331422
2.663	0.0572046315698493
2.664	0.0569975481552216
2.665	0.0567914287866911
2.666	0.0565862699779913
2.667	0.0563820682591025
2.668	0.0561788201761937
2.669	0.0559765222915667
2.67	0.0557751711835914
2.671	0.0555747634466517
2.672	0.0553752956910865
2.673	0.0551767645431367
2.674	0.0549791666448805
2.675	0.0547824986541867
2.676	0.0545867572446443
2.677	0.054391939105523
2.678	0.0541980409417038
2.679	0.0540050594736252
2.68	0.0538129914372396
2.681	0.0536218335839393
2.682	0.053431582680517
2.683	0.0532422355091002
2.684	0.0530537888671114
2.685	0.0528662395671944
2.686	0.0526795844371746
2.687	0.0524938203200049
2.688	0.0523089440737019
2.689	0.0521249525713028
2.69	0.0519418427008098
2.691	0.0517596113651386
2.692	0.0515782554820543
2.693	0.0513977719841465
2.694	0.0512181578187416
2.695	0.0510394099478848
2.696	0.050861525348262
2.697	0.0506845010111716
2.698	0.0505083339424495
2.699	0.0503330211624444
2.7	0.0501585597059435
2.701	0.0499849466221427
2.702	0.0498121789745767
2.703	0.0496402538410887
2.704	0.0494691683137667
2.705	0.0492989194989004
2.706	0.0491295045169338
2.707	0.0489609205024157
2.708	0.0487931646039428
2.709	0.0486262339841241
2.71	0.0484601258195276
2.711	0.0482948373006247
2.712	0.0481303656317627
2.713	0.0479667080310922
2.714	0.0478038617305412
2.715	0.0476418239757566
2.716	0.0474805920260613
2.717	0.0473201631544082
2.718	0.0471605346473325
2.719	0.0470017038049066
2.72	0.0468436679406983
2.721	0.0466864243817078
2.722	0.0465299704683577
2.723	0.0463743035544102
2.724	0.046219421006942
2.725	0.0460653202062993
2.726	0.045911998546055
2.727	0.0457594534329449
2.728	0.0456076822868532
2.729	0.0454566825407525
2.73	0.0453064516406592
2.731	0.0451569870455977
2.732	0.0450082862275458
2.733	0.0448603466714097
2.734	0.0447131658749615
2.735	0.0445667413488202
2.736	0.0444210706163819
2.737	0.0442761512138024
2.738	0.0441319806899365
2.739	0.0439885566063136
2.74	0.0438458765370857
2.741	0.0437039380689885
2.742	0.0435627388012989
2.743	0.0434222763457957
2.744	0.0432825483267312
2.745	0.0431435523807622
2.746	0.0430052861569408
2.747	0.0428677473166577
2.748	0.0427309335336066
2.749	0.0425948424937417
2.75	0.0424594718952456
2.751	0.0423248194484849
2.752	0.0421908828759729
2.753	0.0420576599123272
2.754	0.0419251483042462
2.755	0.0417933458104489
2.756	0.0416622502016502
2.757	0.0415318592605267
2.758	0.0414021707816676
2.759	0.041273182571544
2.76	0.041144892448477
2.761	0.041017298242588
2.762	0.0408903977957742
2.763	0.0407641889616617
2.764	0.0406386696055812
2.765	0.0405138376045198
2.766	0.0403896908470891
2.767	0.0402662272334968
2.768	0.0401434446755022
2.769	0.0400213410963808
2.77	0.0398999144308956
2.771	0.0397791626252584
2.772	0.0396590836370994
2.773	0.0395396754354174
2.774	0.0394209360005711
2.775	0.0393028633242203
2.776	0.0391854554093012
2.777	0.0390687102700049
2.778	0.0389526259317208
2.779	0.038837200431022
2.78	0.0387224318156214
2.781	0.0386083181443428
2.782	0.0384948574870947
2.783	0.0383820479248129
2.784	0.03826988754947
2.785	0.0381583744639933
2.786	0.0380475067822825
2.787	0.037937282629132
2.788	0.0378277001402374
2.789	0.0377187574621374
2.79	0.0376104527521992
2.791	0.0375027841785709
2.792	0.0373957499201705
2.793	0.0372893481666399
2.794	0.0371835771183164
2.795	0.0370784349862117
2.796	0.036973919991965
2.797	0.0368700303678331
2.798	0.0367667643566492
2.799	0.0366641202117872
2.8	0.0365620961971409
2.801	0.0364606905870968
2.802	0.0363599016664971
2.803	0.0362597277306183
2.804	0.036160167085141
2.805	0.0360612180461057
2.806	0.035962878939916
2.807	0.0358651481032748
2.808	0.0357680238831808
2.809	0.0356715046368983
2.81	0.035575588731918
2.811	0.0354802745459288
2.812	0.0353855604668105
2.813	0.0352914448925805
2.814	0.035197926231394
2.815	0.035105002901485
2.816	0.0350126733311704
2.817	0.0349209359588034
2.818	0.034829789232754
2.819	0.0347392316113844
2.82	0.0346492615630183
2.821	0.0345598775659202
2.822	0.0344710781082629
2.823	0.0343828616881137
2.824	0.0342952268133914
2.825	0.0342081720018577
2.826	0.0341216957810833
2.827	0.034035796688423
2.828	0.0339504732710019
2.829	0.0338657240856683
2.83	0.0337815476989913
2.831	0.0336979426872333
2.832	0.0336149076363039
2.833	0.0335324411417712
2.834	0.0334505418088096
2.835	0.0333692082521875
2.836	0.0332884390962427
2.837	0.0332082329748662
2.838	0.0331285885314685
2.839	0.0330495044189441
2.84	0.0329709792996926
2.841	0.0328930118455464
2.842	0.032815600737786
2.843	0.0327387446670819
2.844	0.0326624423335176
2.845	0.0325866924465235
2.846	0.0325114937248738
2.847	0.0324368448966847
2.848	0.032362744699352
2.849	0.0322891918795563
2.85	0.0322161851932421
2.851	0.0321437234055875
2.852	0.0320718052909879
2.853	0.0320004296330278
2.854	0.0319295952244811
2.855	0.0318593008672607
2.856	0.0317895453724208
2.857	0.031720327560139
2.858	0.0316516462596645
2.859	0.0315835003093436
2.86	0.0315158885565623
2.861	0.0314488098577534
2.862	0.031382263078358
2.863	0.0313162470928194
2.864	0.0312507607845447
2.865	0.0311858030459184
2.866	0.0311213727782569
2.867	0.0310574688917988
2.868	0.0309940903056827
2.869	0.0309312359479357
2.87	0.0308689047554562
2.871	0.0308070956739783
2.872	0.0307458076580716
2.873	0.0306850396711322
2.874	0.030624790685339
2.875	0.0305650596816438
2.876	0.0305058456497793
2.877	0.0304471475882018
2.878	0.0303889645041018
2.879	0.0303312954133883
2.88	0.0302741393406478
2.881	0.0302174953191638
2.882	0.0301613623908636
2.883	0.0301057396063236
2.884	0.0300506260247477
2.885	0.029996020713968
2.886	0.0299419227503872
2.887	0.029888331219011
2.888	0.029835245213393
2.889	0.0297826638356522
2.89	0.0297305861964343
2.891	0.0296790114149097
2.892	0.0296279386187592
2.893	0.0295773669441282
2.894	0.0295272955356687
2.895	0.0294777235464814
2.896	0.0294286501381187
2.897	0.029380074480553
2.898	0.0293319957521909
2.899	0.029284413139834
2.9	0.0292373258386789
2.901	0.0291907330523067
2.902	0.0291446339926438
2.903	0.0290990278799903
2.904	0.0290539139429633
2.905	0.029009291418518
2.906	0.0289651595519196
2.907	0.028921517596725
2.908	0.028878364814787
2.909	0.0288357004762254
2.91	0.0287935238594237
2.911	0.0287518342510111
2.912	0.0287106309458594
2.913	0.028669913247068
2.914	0.0286296804659365
2.915	0.0285899319219851
2.916	0.0285506669429054
2.917	0.028511884864578
2.918	0.0284735850310547
2.919	0.0284357667945372
2.92	0.0283984295153701
2.921	0.0283615725620443
2.922	0.0283251953111616
2.923	0.0282892971474489
2.924	0.0282538774637331
2.925	0.0282189356609273
2.926	0.0281844711480304
2.927	0.0281504833421202
2.928	0.0281169716683323
2.929	0.0280839355598559
2.93	0.0280513744579238
2.931	0.0280192878118086
2.932	0.0279876750787942
2.933	0.0279565357241935
2.934	0.027925869221324
2.935	0.0278956750514894
2.936	0.0278659527039977
2.937	0.0278367016761329
2.938	0.027807921473137
2.939	0.0277796116082385
2.94	0.0277517716026061
2.941	0.0277244009853632
2.942	0.0276974992935557
2.943	0.0276710660721804
2.944	0.0276451008741567
2.945	0.0276196032603089
2.946	0.0275945727993694
2.947	0.0275700090679862
2.948	0.0275459116506873
2.949	0.0275222801398982
2.95	0.0274991141359138
2.951	0.0274764132469194
2.952	0.0274541770889414
2.953	0.027432405285893
2.954	0.0274110974695212
2.955	0.0273902532794423
2.956	0.0273698723630851
2.957	0.0273499543757438
2.958	0.0273304989805219
2.959	0.0273115058483562
2.96	0.0272929746579997
2.961	0.0272749050960286
2.962	0.0272572968568028
2.963	0.0272401496425054
2.964	0.0272234631631108
2.965	0.0272072371363983
2.966	0.0271914712879102
2.967	0.0271761653509834
2.968	0.0271613190667495
2.969	0.0271469321840883
2.97	0.027133004459678
2.971	0.0271195356579241
2.972	0.0271065255510408
2.973	0.0270939739189728
2.974	0.0270818805494137
2.975	0.0270702452378266
2.976	0.0270590677874125
2.977	0.0270483480091173
2.978	0.0270380857216281
2.979	0.0270282807513667
2.98	0.0270189329325028
2.981	0.0270100421069301
2.982	0.0270016081242588
2.983	0.0269936308418472
2.984	0.0269861101247635
2.985	0.0269790458458061
2.986	0.0269724378854903
2.987	0.0269662861320619
2.988	0.0269605904814476
2.989	0.0269553508373335
2.99	0.0269505671110863
2.991	0.0269462392217932
2.992	0.0269423670962645
2.993	0.026938950668999
2.994	0.0269359898822081
2.995	0.0269334846858307
2.996	0.0269314350374721
2.997	0.0269298409024827
2.998	0.026928702253894
2.999	0.0269280190724395
3	0.0269277913465764
3.001	0.0269280190724359
3.002	0.026928702253894
3.003	0.0269298409024898
3.004	0.0269314350374756
3.005	0.0269334846858307
3.006	0.0269359898822117
3.007	0.0269389506690061
3.008	0.0269423670962645
3.009	0.0269462392217967
3.01	0.0269505671110792
3.011	0.0269553508373299
3.012	0.0269605904814476
3.013	0.0269662861320548
3.014	0.0269724378854903
3.015	0.0269790458458132
3.016	0.0269861101247599
3.017	0.0269936308418437
3.018	0.0270016081242588
3.019	0.0270100421069337
3.02	0.0270189329325063
3.021	0.0270282807513667
3.022	0.0270380857216317
3.023	0.0270483480091137
3.024	0.027059067787409
3.025	0.0270702452378266
3.026	0.0270818805494208
3.027	0.0270939739189657
3.028	0.0271065255510443
3.029	0.0271195356579312
3.03	0.0271330044596745
3.031	0.0271469321840989
3.032	0.0271613190667459
3.033	0.0271761653509834
3.034	0.0271914712879138
3.035	0.0272072371363983
3.036	0.0272234631631143
3.037	0.0272401496425161
3.038	0.0272572968567992
3.039	0.0272749050960321
3.04	0.0272929746580033
3.041	0.0273115058483633
3.042	0.0273304989805254
3.043	0.0273499543757438
3.044	0.0273698723630922
3.045	0.0273902532794317
3.046	0.0274110974695247
3.047	0.0274324052858859
3.048	0.0274541770889485
3.049	0.0274764132469159
3.05	0.0274991141359173
3.051	0.0275222801398982
3.052	0.027545911650698
3.053	0.0275700090679898
3.054	0.0275945727993765
3.055	0.0276196032603124
3.056	0.0276451008741603
3.057	0.0276710660721875
3.058	0.0276974992935521
3.059	0.0277244009853632
3.06	0.0277517716026097
3.061	0.0277796116082456
3.062	0.0278079214731406
3.063	0.0278367016761365
3.064	0.0278659527040048
3.065	0.0278956750514894
3.066	0.0279258692213276
3.067	0.0279565357242006
3.068	0.0279876750788048
3.069	0.0280192878118157
3.07	0.0280513744579309
3.071	0.0280839355598559
3.072	0.0281169716683323
3.073	0.0281504833421238
3.074	0.0281844711480375
3.075	0.0282189356609237
3.076	0.0282538774637331
3.077	0.0282892971474595
3.078	0.0283251953111687
3.079	0.0283615725620479
3.08	0.0283984295153701
3.081	0.0284357667945372
3.082	0.0284735850310582
3.083	0.0285118848645851
3.084	0.0285506669428983
3.085	0.0285899319219851
3.086	0.0286296804659472
3.087	0.0286699132470787
3.088	0.0287106309458736
3.089	0.0287518342510182
3.09	0.0287935238594343
3.091	0.028835700476229
3.092	0.028878364814787
3.093	0.0289215175967357
3.094	0.028965159551916
3.095	0.029009291418518
3.096	0.0290539139429598
3.097	0.0290990278799939
3.098	0.0291446339926509
3.099	0.0291907330523102
3.1	0.029237325838686
3.101	0.0292844131398411
3.102	0.0293319957521945
3.103	0.0293800744805566
3.104	0.0294286501381222
3.105	0.0294777235464849
3.106	0.0295272955356722
3.107	0.0295773669441317
3.108	0.0296279386187592
3.109	0.0296790114149204
3.11	0.0297305861964432
3.111	0.029782663835654
3.112	0.0298352452134054
3.113	0.0298883312190128
3.114	0.029941922750389
3.115	0.0299960207139804
3.116	0.0300506260247531
3.117	0.0301057396063271
3.118	0.0301613623908707
3.119	0.030217495319171
3.12	0.030274139340662
3.121	0.0303312954133901
3.122	0.0303889645041124
3.123	0.0304471475882124
3.124	0.0305058456497846
3.125	0.0305650596816491
3.126	0.0306247906853443
3.127	0.0306850396711411
3.128	0.0307458076580858
3.129	0.0308070956739783
3.13	0.030868904755458
3.131	0.0309312359479463
3.132	0.0309940903056969
3.133	0.0310574688918095
3.134	0.0311213727782658
3.135	0.0311858030459291
3.136	0.0312507607845589
3.137	0.0313162470928177
3.138	0.0313822630783633
3.139	0.0314488098577641
3.14	0.0315158885565694
3.141	0.0315835003093454
3.142	0.0316516462596681
3.143	0.0317203275601372
3.144	0.0317895453724333
3.145	0.0318593008672678
3.146	0.03192959522449
3.147	0.0320004296330367
3.148	0.0320718052910038
3.149	0.0321437234055963
3.15	0.0322161851932563
3.151	0.0322891918795634
3.152	0.0323627446993555
3.153	0.0324368448966936
3.154	0.0325114937248756
3.155	0.0325866924465217
3.156	0.0326624423335318
3.157	0.0327387446670926
3.158	0.0328156007377913
3.159	0.0328930118455517
3.16	0.0329709792996979
3.161	0.0330495044189547
3.162	0.0331285885314756
3.163	0.0332082329748786
3.164	0.0332884390962533
3.165	0.0333692082521964
3.166	0.0334505418088114
3.167	0.033532441141773
3.168	0.0336149076363128
3.169	0.0336979426872333
3.17	0.0337815476990073
3.171	0.033865724085679
3.172	0.0339504732710125
3.173	0.0340357966884284
3.174	0.0341216957810957
3.175	0.0342081720018683
3.176	0.0342952268134056
3.177	0.0343828616881297
3.178	0.0344710781082682
3.179	0.0345598775659326
3.18	0.0346492615630254
3.181	0.0347392316113826
3.182	0.0348297892327594
3.183	0.0349209359588087
3.184	0.0350126733311811
3.185	0.0351050029014957
3.186	0.0351979262314117
3.187	0.0352914448926001
3.188	0.0353855604668212
3.189	0.0354802745459395
3.19	0.0355755887319233
3.191	0.0356715046369089
3.192	0.0357680238831861
3.193	0.0358651481032837
3.194	0.0359628789399267
3.195	0.0360612180461217
3.196	0.0361601670851499
3.197	0.0362597277306307
3.198	0.0363599016665006
3.199	0.0364606905871057
3.2	0.0365620961971516
3.201	0.036664120211789
3.202	0.0367667643566705
3.203	0.0368700303678366
3.204	0.0369739199919792
3.205	0.0370784349862205
3.206	0.0371835771183271
3.207	0.0372893481666594
3.208	0.0373957499201722
3.209	0.0375027841785851
3.21	0.0376104527522116
3.211	0.0377187574621587
3.212	0.0378277001402552
3.213	0.0379372826291444
3.214	0.0380475067822914
3.215	0.0381583744639968
3.216	0.0382698875494825
3.217	0.03838204792482
3.218	0.0384948574871018
3.219	0.0386083181443553
3.22	0.0387224318156356
3.221	0.0388372004310398
3.222	0.038952625931735
3.223	0.0390687102700156
3.224	0.0391854554093101
3.225	0.0393028633242238
3.226	0.0394209360005888
3.227	0.0395396754354351
3.228	0.0396590836371331
3.229	0.0397791626252655
3.23	0.0398999144309045
3.231	0.0400213410963914
3.232	0.0401434446755218
3.233	0.0402662272335021
3.234	0.0403896908471069
3.235	0.0405138376045358
3.236	0.0406386696055989
3.237	0.0407641889616741
3.238	0.0408903977957777
3.239	0.0410172982426076
3.24	0.0411448924485001
3.241	0.0412731825715582
3.242	0.0414021707816801
3.243	0.0415318592605445
3.244	0.0416622502016679
3.245	0.0417933458104613
3.246	0.0419251483042586
3.247	0.042057659912345
3.248	0.0421908828759854
3.249	0.0423248194485097
3.25	0.0424594718952562
3.251	0.0425948424937417
3.252	0.042730933533619
3.253	0.0428677473166772
3.254	0.0430052861569692
3.255	0.0431435523807977
3.256	0.0432825483267436
3.257	0.0434222763458223
3.258	0.0435627388013131
3.259	0.043703938069001
3.26	0.0438458765371053
3.261	0.0439885566063367
3.262	0.0441319806899543
3.263	0.0442761512138219
3.264	0.0444210706164085
3.265	0.0445667413488451
3.266	0.0447131658749669
3.267	0.0448603466714275
3.268	0.0450082862275707
3.269	0.0451569870456012
3.27	0.0453064516406556
3.271	0.0454566825407738
3.272	0.045607682286871
3.273	0.0457594534329502
3.274	0.0459119985460603
3.275	0.0460653202063241
3.276	0.0462194210069526
3.277	0.0463743035544155
3.278	0.0465299704683559
3.279	0.0466864243817184
3.28	0.0468436679407063
3.281	0.0470017038049093
3.282	0.0471605346473609
3.283	0.04732016315441
3.284	0.0474805920260906
3.285	0.0476418239757663
3.286	0.0478038617305572
3.287	0.0479667080311117
3.288	0.048130365631792
3.289	0.0482948373006309
3.29	0.0484601258195454
3.291	0.0486262339841517
3.292	0.0487931646039499
3.293	0.0489609205024379
3.294	0.0491295045169551
3.295	0.0492989194989093
3.296	0.0494691683137631
3.297	0.0496402538410905
3.298	0.0498121789745909
3.299	0.0499849466221605
3.3	0.0501585597059488
3.301	0.0503330211624586
3.302	0.0505083339424743
3.303	0.0506845010111903
3.304	0.0508615253482958
3.305	0.0510394099479043
3.306	0.0512181578187665
3.307	0.0513977719841563
3.308	0.0515782554820703
3.309	0.0517596113651422
3.31	0.0519418427008276
3.311	0.0521249525713188
3.312	0.0523089440737152
3.313	0.0524938203200236
3.314	0.0526795844371861
3.315	0.0528662395672086
3.316	0.0530537888671461
3.317	0.0532422355091029
3.318	0.0534315826805312
3.319	0.0536218335839607
3.32	0.0538129914372831
3.321	0.0540050594736528
3.322	0.054198040941742
3.323	0.0543919391055567
3.324	0.0545867572446639
3.325	0.0547824986542196
3.326	0.0549791666449124
3.327	0.0551767645431767
3.328	0.0553752956911069
3.329	0.0555747634466854
3.33	0.0557751711836119
3.331	0.0559765222915729
3.332	0.0561788201762141
3.333	0.0563820682591256
3.334	0.0565862699780126
3.335	0.0567914287866955
3.336	0.0569975481552518
3.337	0.0572046315698884
3.338	0.0574126825331547
3.339	0.0576217045640703
3.34	0.0578317011979408
3.341	0.0580426759865844
3.342	0.0582546324984463
3.343	0.0584675743184846
3.344	0.0586815050484262
3.345	0.0588964283065536
3.346	0.0591123477280888
3.347	0.0593292669650367
3.348	0.05954718968637
3.349	0.0597661195779722
3.35	0.0599860603427942
3.351	0.0602070157008399
3.352	0.0604289893893508
3.353	0.0606519851626786
3.354	0.0608760067926397
3.355	0.0611010580682176
3.356	0.0613271427958608
3.357	0.0615542647996108
3.358	0.0617824279209316
3.359	0.0620116360189087
3.36	0.0622418929703485
3.361	0.0624732026697785
3.362	0.0627055690295322
3.363	0.0629389959797919
3.364	0.0631734874687027
3.365	0.0634090474624287
3.366	0.0636456799451537
3.367	0.0638833889192654
3.368	0.0641221784053698
3.369	0.064362052442192
3.37	0.064603015087016
3.371	0.0648450704154442
3.372	0.0650882225214673
3.373	0.0653324755178346
3.374	0.06557783353567
3.375	0.0658243007249979
3.376	0.0660718812545156
3.377	0.0663205793117072
3.378	0.0665703991030711
3.379	0.0668213448539632
3.38	0.0670734208088248
3.381	0.0673266312313103
3.382	0.0675809804040313
3.383	0.0678364726291534
3.384	0.0680931122279418
3.385	0.0683509035411305
3.386	0.0686098509290503
3.387	0.0688699587713444
3.388	0.069131231467594
3.389	0.0693936734367497
3.39	0.0696572891178704
3.391	0.0699220829696117
3.392	0.0701880594707376
3.393	0.0704552231197226
3.394	0.0707235784355049
3.395	0.070993129956932
3.396	0.0712638822431586
3.397	0.0715358398736612
3.398	0.0718090074483086
3.399	0.0720833895873341
3.4	0.0723589909315763
3.401	0.0726358161425935
3.402	0.0729138699024929
3.403	0.0731931569142432
3.404	0.0734736819016462
3.405	0.0737554496094504
3.406	0.074038464803408
3.407	0.0743227322704456
3.408	0.07460825681855
3.409	0.0748950432770243
3.41	0.0751830964965734
3.411	0.0754724213493034
3.412	0.0757630227287223
3.413	0.0760549055499951
3.414	0.0763480747500864
3.415	0.0766425352874762
3.416	0.0769382921427564
3.417	0.0772353503181478
3.418	0.077533714838097
3.419	0.0778333907492197
3.42	0.0781343831199592
3.421	0.0784366970414112
3.422	0.0787403376267548
3.423	0.0790453100117929
3.424	0.0793516193546679
3.425	0.0796592708364301
3.426	0.0799682696604407
3.427	0.080278621053111
3.428	0.0805903302637034
3.429	0.0809034025644166
3.43	0.081217843250414
3.431	0.0815336576401648
3.432	0.0818508510752736
3.433	0.0821694289206789
3.434	0.0824893965648528
3.435	0.0828107594194591
3.436	0.0831335229201215
3.437	0.0834576925260819
3.438	0.0837832737200586
3.439	0.0841102720090419
3.44	0.0844386929237544
3.441	0.0847685420189919
3.442	0.0850998248739074
3.443	0.085432547091699
3.444	0.0857667142999219
3.445	0.0861023321507162
3.446	0.0864394063205225
3.447	0.0867779425105653
3.448	0.0871179464469662
3.449	0.0874594238803184
3.45	0.0878023805862824
3.451	0.0881468223657578
3.452	0.0884927550444559
3.453	0.0888401844733551
3.454	0.0891891165288428
3.455	0.0895395571127153
3.456	0.0898915121523203
3.457	0.0902449876004994
3.458	0.0905999894359013
3.459	0.090956523662868
3.46	0.0913145963118325
3.461	0.0916742134392337
3.462	0.0920353811274879
3.463	0.0923981054852732
3.464	0.0927623926477281
3.465	0.0931282487763099
3.466	0.0934956800591067
3.467	0.0938646927105822
3.468	0.0942352929723995
3.469	0.0946074871126541
3.47	0.0949812814266693
3.471	0.0953566822366838
3.472	0.0957336958921644
3.473	0.0961123287698342
3.474	0.0964925872739002
3.475	0.0968744778357973
3.476	0.0972580069150126
3.477	0.0976431809982614
3.478	0.0980300066004531
3.479	0.0984184902642085
3.48	0.0988086385602571
3.481	0.0992004580876085
3.482	0.0995939554733241
3.483	0.0999891373729156
3.484	0.100386010470544
3.485	0.100784581478734
3.486	0.101184857138918
3.487	0.101586844221231
3.488	0.101990549524857
3.489	0.10239597987794
3.49	0.102803142137844
3.491	0.10321204319132
3.492	0.10362268995442
3.493	0.104035089372672
3.494	0.104449248421446
3.495	0.104865174105669
3.496	0.105282873460254
3.497	0.105702353550072
3.498	0.106123621470147
3.499	0.106546684345687
3.5	0.106971549332457
3.501	0.107398223616343
3.502	0.107826714414188
3.503	0.10825702897327
3.504	0.108689174571936
3.505	0.109123158519338
3.506	0.109558988155982
3.507	0.10999667085332
3.508	0.110436214014101
3.509	0.110877625072931
3.51	0.111320911495483
3.511	0.111766080779603
3.512	0.112213140454685
3.513	0.112662098082382
3.514	0.113112961256149
3.515	0.113565737601817
3.516	0.114020434777643
3.517	0.114477060474229
3.518	0.114935622414691
3.519	0.115396128355457
3.52	0.115858586085068
3.521	0.116323003425663
3.522	0.116789388232206
3.523	0.117257748393058
3.524	0.117728091830145
3.525	0.118200426498476
3.526	0.118674760387194
3.527	0.119151101519179
3.528	0.119629457951021
3.529	0.120109837773612
3.53	0.120592249111979
3.531	0.121076700125712
3.532	0.121563199008449
3.533	0.122051753988927
3.534	0.122542373330418
3.535	0.12303506533118
3.536	0.123529838324487
3.537	0.124026700678911
3.538	0.12452566079827
3.539	0.125026727121821
3.54	0.125529908124577
3.541	0.126035212317191
3.542	0.1265426482463
3.543	0.127052224494633
3.544	0.127563949681019
3.545	0.12807783246069
3.546	0.128593881525376
3.547	0.129112105603383
3.548	0.129632513460024
3.549	0.13015511389716
3.55	0.1306799157542
3.551	0.1312069279073
3.552	0.131736159270332
3.553	0.132267618794771
3.554	0.132801315469379
3.555	0.133337258321234
3.556	0.133875456415041
3.557	0.134415918853705
3.558	0.1349586547787
3.559	0.135503673369755
3.56	0.136050983844996
3.561	0.136600595461829
3.562	0.137152517515887
3.563	0.137706759342763
3.564	0.138263330316477
3.565	0.138822239850754
3.566	0.139383497399081
3.567	0.139947112454422
3.568	0.140513094549476
3.569	0.141081453257357
3.57	0.141652198191139
3.571	0.142225339004199
3.572	0.142800885390557
3.573	0.143378847085103
3.574	0.143959233863143
3.575	0.144542055541308
3.576	0.145127321977327
3.577	0.145715043070311
3.578	0.146305228760809
3.579	0.146897889031322
3.58	0.147493033905732
3.581	0.148090673450383
3.582	0.148690817773513
3.583	0.149293477025935
3.584	0.149898661400869
3.585	0.150506381134392
3.586	0.151116646505102
3.587	0.151729467835366
3.588	0.152344855489957
3.589	0.15296281987753
3.59	0.153583371450281
3.591	0.154206520704065
3.592	0.154832278178617
3.593	0.155460654458068
3.594	0.156091660170603
3.595	0.156725305988857
3.596	0.157361602630203
3.597	0.158000560856976
3.598	0.15864219147619
3.599	0.159286505340503
3.6	0.159933513347596
3.601	0.160583226440849
3.602	0.161235655609346
3.603	0.16189081188827
3.604	0.162548706358677
3.605	0.163209350148179
3.606	0.163872754430713
3.607	0.16453893042717
3.608	0.165207889404769
3.609	0.16587964267859
3.61	0.166554201610154
3.611	0.167231577609073
3.612	0.167911782132308
3.613	0.168594826684625
3.614	0.169280722818996
3.615	0.169969482136423
3.616	0.170661116286738
3.617	0.17135563696786
3.618	0.172053055926881
3.619	0.172753384959776
3.62	0.173456635911748
3.621	0.174162820677566
3.622	0.174871951201453
3.623	0.175584039477428
3.624	0.176299097549816
3.625	0.177017137512792
3.626	0.177738171511237
3.627	0.178462211740623
3.628	0.179189270447239
3.629	0.179919359928192
3.63	0.180652492532374
3.631	0.181388680659722
3.632	0.182127936762072
3.633	0.182870273342985
3.634	0.18361570295815
3.635	0.184364238215721
3.636	0.185115891776377
3.637	0.185870676353318
3.638	0.18662860471278
3.639	0.187389689674319
3.64	0.188153944110809
3.641	0.188921380948443
3.642	0.189692013167985
3.643	0.190465853803403
3.644	0.191242915943462
3.645	0.192023212731215
3.646	0.192806757364394
3.647	0.193593563095817
3.648	0.194383643233323
3.649	0.195177011140004
3.65	0.195973680235056
3.651	0.196773663993156
3.652	0.197576975944855
3.653	0.198383629677494
3.654	0.199193638834345
3.655	0.200007017116093
3.656	0.200823778279869
3.657	0.201643936140215
3.658	0.202467504569199
3.659	0.203294497496529
3.66	0.204124928909778
3.661	0.204958812854784
3.662	0.205796163435537
3.663	0.206636994814858
3.664	0.20748132121463
3.665	0.20832915691534
3.666	0.209180516257334
3.667	0.210035413640355
3.668	0.21089386352395
3.669	0.211755880427631
3.67	0.21262147893151
3.671	0.21349067367612
3.672	0.214363479362987
3.673	0.215239910754519
3.674	0.21611998267457
3.675	0.217003710008328
3.676	0.217891107703167
3.677	0.218782190768195
3.678	0.21967697427516
3.679	0.220575473358338
3.68	0.221477703214873
3.681	0.222383679104382
3.682	0.223293416350941
3.683	0.224206930341325
3.684	0.225124236527108
3.685	0.22604535042251
3.686	0.226970287607742
3.687	0.227899063727079
3.688	0.228831694489145
3.689	0.229768195668726
3.69	0.230708583105582
3.691	0.23165287270507
3.692	0.232601080438769
3.693	0.233553222344767
3.694	0.234509314527202
3.695	0.23546937315723
3.696	0.236433414473026
3.697	0.237401454780468
3.698	0.238373510452618
3.699	0.239349597930357
3.7	0.240329733723968
3.701	0.241313934410357
3.702	0.242302216636347
3.703	0.243294597117881
3.704	0.244291092639685
3.705	0.24529172005623
3.706	0.246296496292132
3.707	0.247305438341755
3.708	0.248318563270402
3.709	0.249335888213579
3.71	0.250357430378472
3.711	0.251383207043261
3.712	0.252413235557356
3.713	0.253447533342751
3.714	0.254486117893464
3.715	0.255529006775703
3.716	0.256576217628776
3.717	0.257627768165094
3.718	0.258683676170222
3.719	0.259743959503794
3.72	0.260808636099057
3.721	0.261877723963948
3.722	0.262951241180474
3.723	0.264029205906411
3.724	0.265111636373831
3.725	0.266198550891204
3.726	0.267289967842089
3.727	0.268385905686216
3.728	0.269486382960679
3.729	0.270591418278514
3.73	0.271701030330121
3.731	0.272815237883208
3.732	0.273934059782903
3.733	0.275057514953573
3.734	0.276185622396611
3.735	0.277318401192588
3.736	0.278455870501261
3.737	0.279598049561741
3.738	0.280744957692264
3.739	0.281896614291554
3.74	0.283053038838716
3.741	0.284214250893115
3.742	0.285380270095629
3.743	0.286551116167402
3.744	0.287726808912112
3.745	0.288907368215973
3.746	0.290092814045693
3.747	0.291283166452104
3.748	0.292478445569145
3.749	0.293678671612838
3.75	0.294883864883673
3.751	0.296094045766495
3.752	0.297309234729823
3.753	0.298529452326875
3.754	0.299754719196585
3.755	0.3009850560627
3.756	0.302220483734914
3.757	0.303461023109094
3.758	0.304706695167624
3.759	0.305957520979291
3.76	0.307213521700419
3.761	0.308474718574871
3.762	0.309741132934164
3.763	0.311012786198376
3.764	0.312289699875919
3.765	0.31357189556411
3.766	0.31485939495019
3.767	0.316152219810078
3.768	0.31745039201121
3.769	0.318753933509925
3.77	0.320062866354306
3.771	0.321377212683501
3.772	0.322696994727949
3.773	0.324022234810286
3.774	0.325352955345579
3.775	0.326689178840638
3.776	0.32803092789743
3.777	0.329378225208757
3.778	0.330731093563372
3.779	0.332089555843027
3.78	0.333453635024512
3.781	0.334823354180003
3.782	0.336198736476263
3.783	0.337579805176574
3.784	0.338966583639831
3.785	0.340359095321674
3.786	0.341757363775059
3.787	0.343161412649806
3.788	0.344571265694071
3.789	0.345986946753555
3.79	0.347408479772866
3.791	0.348835888795861
3.792	0.350269197965076
3.793	0.351708431523321
3.794	0.353153613813674
3.795	0.354604769279604
3.796	0.356061922465756
3.797	0.357525098017618
3.798	0.358994320684019
3.799	0.360469615314742
3.8	0.361951006862341
3.801	0.363438520382829
3.802	0.364932181036238
3.803	0.366432014085603
3.804	0.36793804489912
3.805	0.369450298949005
3.806	0.370968801814001
3.807	0.372493579177217
3.808	0.37402465682851
3.809	0.375562060664606
3.81	0.377105816688641
3.811	0.37865595101141
3.812	0.380212489851374
3.813	0.381775459536129
3.814	0.383344886501163
3.815	0.384920797290988
3.816	0.386503218561302
3.817	0.388092177075919
3.818	0.389687699710635
3.819	0.391289813451749
3.82	0.392898545397088
3.821	0.394513922756687
3.822	0.396135972852676
3.823	0.397764723119508
3.824	0.399400201106459
3.825	0.40104243447513
3.826	0.40269145100217
3.827	0.404347278578598
3.828	0.40600994521094
3.829	0.407679479021454
3.83	0.409355908247676
3.831	0.411039261245037
3.832	0.412729566485041
3.833	0.414426852557312
3.834	0.416131148169711
3.835	0.417842482148103
3.836	0.419560883437612
3.837	0.421286381103187
3.838	0.423019004329603
3.839	0.424758782422032
3.84	0.426505744806718
3.841	0.42825992103144
3.842	0.430021340765961
3.843	0.43179003380294
3.844	0.433566030057364
3.845	0.435349359568363
3.846	0.437140052498535
3.847	0.438938139135757
3.848	0.44074364989217
3.849	0.442556615306216
3.85	0.444377066041397
3.851	0.446205032889111
3.852	0.448040546767402
3.853	0.44988363872119
3.854	0.451734339924428
3.855	0.453592681679879
3.856	0.45545869541877
3.857	0.457332412702613
3.858	0.459213865223205
3.859	0.461103084802858
3.86	0.463000103395984
3.861	0.464904953087625
3.862	0.466817666097199
3.863	0.468738274775092
3.864	0.470666811606293
3.865	0.472603309209376
3.866	0.47454780033911
3.867	0.476500317883165
3.868	0.478460894866203
3.869	0.480429564448968
3.87	0.482406359929996
3.871	0.484391314743789
3.872	0.486384462463548
3.873	0.488385836800944
3.874	0.49039547160703
3.875	0.492413400872465
3.876	0.49443965872797
3.877	0.496474279445238
3.878	0.498517297437616
3.879	0.500568747260218
3.88	0.502628663611063
3.881	0.504697081331528
3.882	0.50677403540567
3.883	0.508859560962833
3.884	0.51095369327777
3.885	0.513056467769616
3.886	0.515167920005297
3.887	0.517288085696464
3.888	0.519417000703584
3.889	0.521554701034802
3.89	0.523701222846739
3.891	0.525856602445401
3.892	0.528020876286405
3.893	0.530194080975662
3.894	0.532376253270627
3.895	0.534567430080074
3.896	0.536767648465343
3.897	0.538976945640115
3.898	0.541195358972345
3.899	0.543422925983919
3.9	0.545659684351449
3.901	0.547905671906619
3.902	0.550160926638227
3.903	0.552425486691618
3.904	0.554699390367659
3.905	0.556982676127973
3.906	0.559275382591295
3.907	0.561577548536434
3.908	0.563889212900676
3.909	0.566210414784337
3.91	0.568541193447572
3.911	0.570881588311977
3.912	0.573231638963307
3.913	0.575591385149437
3.914	0.577960866783087
3.915	0.580340123940914
3.916	0.582729196865557
3.917	0.585128125965184
3.918	0.5875369518144
3.919	0.589955715156293
3.92	0.5923844569013
3.921	0.594823218127885
3.922	0.597272040086409
3.923	0.599730964194578
3.924	0.602200032042902
3.925	0.604679285391512
3.926	0.607168766175391
3.927	0.60966851650096
3.928	0.61217857864699
3.929	0.614698995070512
3.93	0.61722980839977
3.931	0.619771061441043
3.932	0.622322797177276
3.933	0.624885058766949
3.934	0.627457889547941
3.935	0.63004133303707
3.936	0.632635432929646
3.937	0.635240233102422
3.938	0.637855777611776
3.939	0.640482110697803
3.94	0.643119276780226
3.941	0.645767320464756
3.942	0.648426286539689
3.943	0.651096219977717
3.944	0.653777165938436
3.945	0.656469169765614
3.946	0.659172276992877
3.947	0.661886533339612
3.948	0.664611984713474
3.949	0.667348677212885
3.95	0.670096657125896
3.951	0.672855970930641
3.952	0.675626665298523
3.953	0.678408787092394
3.954	0.681202383367463
3.955	0.684007501375618
3.956	0.686824188561559
3.957	0.689652492565301
3.958	0.692492461225584
3.959	0.695344142576687
3.96	0.698207584850934
3.961	0.701082836480964
3.962	0.703969946097686
3.963	0.706868962532553
3.964	0.70977993482029
3.965	0.712702912196164
3.966	0.715637944098489
3.967	0.718585080169078
3.968	0.721544370257106
3.969	0.724515864414343
3.97	0.727499612899692
3.971	0.730495666181241
3.972	0.733504074931943
3.973	0.736524890037117
3.974	0.739558162588764
3.975	0.742603943892391
3.976	0.745662285462458
3.977	0.748733239028525
3.978	0.75181685653115
3.979	0.754913190126899
3.98	0.75802229218607
3.981	0.761144215294962
3.982	0.764279012258157
3.983	0.767426736096468
3.984	0.770587440050349
3.985	0.773761177579217
3.986	0.776948002362815
3.987	0.780147968303027
3.988	0.783361129522973
3.989	0.786587540369283
3.99	0.789827255413684
3.991	0.793080329451868
3.992	0.796346817504855
3.993	0.799626774822855
3.994	0.802920256881407
3.995	0.806227319385698
3.996	0.80954801827238
3.997	0.81288240970548
3.998	0.816230550082992
3.999	0.819592496034375
4	0.822968304423284


==> graphics/velocity_2-6.tsv <==
1.8	0.361951006862114
1.8	1.87287367119984


==> graphics/velocity_2-7.tsv <==
0	0.82296830442292
0.001	0.819592496033968
0.002	0.816230550082462
0.003	0.812882409705063
0.004	0.809548018271938
0.005	0.806227319385801
0.006	0.802920256880959
0.007	0.799626774822362
0.008	0.796346817504657
0.009	0.793080329451246
0.01	0.789827255413349
0.011	0.786587540369067
0.012	0.783361129522452
0.013	0.780147968302582
0.014	0.776948002362637
0.015	0.773761177578979
0.016	0.770587440050235
0.017	0.767426736096391
0.018	0.764279012257879
0.019	0.761144215294674
0.02	0.758022292185393
0.021	0.754913190126402
0.022	0.751816856530916
0.023	0.748733239028116
0.024	0.74566228546226
0.025	0.742603943891802
0.026	0.739558162588513
0.027	0.736524890036604
0.028	0.73350407493186
0.029	0.730495666180765
0.03	0.727499612899647
0.031	0.724515864413807
0.032	0.721544370256671
0.033	0.718585080168929
0.034	0.715637944097691
0.035	0.712702912195638
0.036	0.709779934820176
0.037	0.706868962532601
0.038	0.703969946097262
0.039	0.701082836480724
0.04	0.698207584850945
0.041	0.695344142576444
0.042	0.692492461225483
0.043	0.689652492565246
0.044	0.686824188561023
0.045	0.684007501375397
0.046	0.681202383367437
0.047	0.67840878709189
0.048	0.675626665298381
0.049	0.672855970930611
0.05	0.670096657125562
0.051	0.667348677212706
0.052	0.664611984713214
0.053	0.661886533339169
0.054	0.659172276992787
0.055	0.656469169765632
0.056	0.653777165937842
0.057	0.651096219977359
0.058	0.648426286539153
0.059	0.645767320464459
0.06	0.643119276780011
0.061	0.640482110697283
0.062	0.637855777611731
0.063	0.635240233102037
0.064	0.632635432929361
0.065	0.63004133303659
0.066	0.627457889547592
0.067	0.624885058766477
0.068	0.622322797176857
0.069	0.619771061441108
0.07	0.617229808399638
0.071	0.61469899507016
0.072	0.61217857864696
0.073	0.609668516500175
0.074	0.607168766175075
0.075	0.604679285391339
0.076	0.602200032042346
0.077	0.599730964194457
0.078	0.597272040086312
0.079	0.594823218128119
0.08	0.59238445690095
0.081	0.589955715156046
0.082	0.587536951814112
0.083	0.585128125964628
0.084	0.582729196865156
0.085	0.580340123940647
0.086	0.577960866782758
0.087	0.575591385149171
0.088	0.573231638962906
0.089	0.570881588311649
0.09	0.568541193447073
0.091	0.566210414784167
0.092	0.563889212900568
0.093	0.561577548535892
0.094	0.559275382591072
0.095	0.556982676127694
0.096	0.55469939036734
0.097	0.552425486690934
0.098	0.550160926638084
0.099	0.547905671906436
0.1	0.545659684351026
0.101	0.543422925983629
0.102	0.541195358972125
0.103	0.538976945639854
0.104	0.536767648464978
0.105	0.534567430079849
0.106	0.532376253270376
0.107	0.530194080975395
0.108	0.528020876286045
0.109	0.525856602445138
0.11	0.523701222846544
0.111	0.521554701034565
0.112	0.519417000703326
0.113	0.517288085696154
0.114	0.51516792000497
0.115	0.51305646776968
0.116	0.510953693277567
0.117	0.508859560962689
0.118	0.506774035405275
0.119	0.504697081331128
0.12	0.502628663611025
0.121	0.500568747260129
0.122	0.498517297437392
0.123	0.496474279444967
0.124	0.494439658727621
0.125	0.492413400872153
0.126	0.490395471606807
0.127	0.488385836800698
0.128	0.48638446246323
0.129	0.484391314743524
0.13	0.482406359929844
0.131	0.480429564449029
0.132	0.478460894865921
0.133	0.476500317882803
0.134	0.474547800338835
0.135	0.472603309209492
0.136	0.470666811606009
0.137	0.468738274774818
0.138	0.466817666097001
0.139	0.464904953087734
0.14	0.46300010339574
0.141	0.461103084802739
0.142	0.459213865222907
0.143	0.457332412702328
0.144	0.45545869541846
0.145	0.453592681679592
0.146	0.451734339924308
0.147	0.449883638720957
0.148	0.448040546767117
0.149	0.446205032889068
0.15	0.444377066041264
0.151	0.442556615305809
0.152	0.440743649891933
0.153	0.438938139135469
0.154	0.437140052498341
0.155	0.435349359568038
0.156	0.43356603005711
0.157	0.431790033802647
0.158	0.430021340765773
0.159	0.428259921031139
0.16	0.426505744806414
0.161	0.424758782421781
0.162	0.423019004329439
0.163	0.4212863811031
0.164	0.419560883437491
0.165	0.417842482147862
0.166	0.416131148169486
0.167	0.414426852557175
0.168	0.412729566484785
0.169	0.411039261244728
0.17	0.409355908247494
0.171	0.407679479021156
0.172	0.406009945210897
0.173	0.404347278578529
0.174	0.402691451002012
0.175	0.401042434474982
0.176	0.399400201106276
0.177	0.397764723119457
0.178	0.396135972852352
0.179	0.394513922756577
0.18	0.392898545397072
0.181	0.391289813451642
0.182	0.389687699710488
0.183	0.388092177075752
0.184	0.386503218561056
0.185	0.384920797291047
0.186	0.383344886500941
0.187	0.381775459536071
0.188	0.380212489851437
0.189	0.378655951011256
0.19	0.377105816688515
0.191	0.375562060664526
0.192	0.374024656828481
0.193	0.372493579177014
0.194	0.370968801813758
0.195	0.369450298948908
0.196	0.367938044898783
0.197	0.366432014085396
0.198	0.364932181036018
0.199	0.363438520382746
0.2	0.361951006862079
0.201	0.360469615314483
0.202	0.358994320683975
0.203	0.35752509801769
0.204	0.356061922465466
0.205	0.354604769279419
0.206	0.353153613813527
0.207	0.351708431523211
0.208	0.350269197964923
0.209	0.348835888795731
0.21	0.347408479772905
0.211	0.345986946753511
0.212	0.344571265693998
0.213	0.343161412649798
0.214	0.341757363774913
0.215	0.340359095321518
0.216	0.338966583639556
0.217	0.337579805176339
0.218	0.336198736476151
0.219	0.334823354179848
0.22	0.333453635024467
0.221	0.332089555842827
0.222	0.330731093563143
0.223	0.329378225208633
0.224	0.328030927897129
0.225	0.326689178840692
0.226	0.325352955345223
0.227	0.324022234810082
0.228	0.322696994727707
0.229	0.321377212683228
0.23	0.320062866354095
0.231	0.318753933509693
0.232	0.317450392010973
0.233	0.316152219810071
0.234	0.314859394949942
0.235	0.313571895563981
0.236	0.312289699875661
0.237	0.311012786198158
0.238	0.309741132933987
0.239	0.308474718574639
0.24	0.307213521700212
0.241	0.305957520979054
0.242	0.304706695167398
0.243	0.303461023109005
0.244	0.302220483734807
0.245	0.300985056062547
0.246	0.299754719196427
0.247	0.298529452326757
0.248	0.297309234729595
0.249	0.296094045766404
0.25	0.294883864883702
0.251	0.29367867161271
0.252	0.292478445569009
0.253	0.291283166452197
0.254	0.290092814045541
0.255	0.288907368215638
0.256	0.287726808912075
0.257	0.286551116167087
0.258	0.285380270095223
0.259	0.284214250893007
0.26	0.283053038838602
0.261	0.281896614291482
0.262	0.280744957692093
0.263	0.279598049561526
0.264	0.278455870501187
0.265	0.277318401192469
0.266	0.276185622396423
0.267	0.275057514953436
0.268	0.273934059782907
0.269	0.272815237882919
0.27	0.271701030329924
0.271	0.270591418278419
0.272	0.269486382960629
0.273	0.26838590568619
0.274	0.267289967841829
0.275	0.266198550891055
0.276	0.265111636373841
0.277	0.264029205906316
0.278	0.262951241180445
0.279	0.261877723963733
0.28	0.260808636098906
0.281	0.259743959503607
0.282	0.258683676170091
0.283	0.257627768164921
0.284	0.25657621762866
0.285	0.255529006775576
0.286	0.254486117893337
0.287	0.25344753334271
0.288	0.252413235557267
0.289	0.251383207043084
0.29	0.250357430378447
0.291	0.249335888213558
0.292	0.24831856327024
0.293	0.247305438341645
0.294	0.246296496291963
0.295	0.245291720056133
0.296	0.244291092639553
0.297	0.243294597117796
0.298	0.242302216636317
0.299	0.241313934410175
0.3	0.240329733723746
0.301	0.239349597930439
0.302	0.238373510452417
0.303	0.237401454780314
0.304	0.23643341447296
0.305	0.235469373157098
0.306	0.234509314527108
0.307	0.233553222344737
0.308	0.232601080438814
0.309	0.231652872704987
0.31	0.230708583105443
0.311	0.229768195668641
0.312	0.22883169448904
0.313	0.22789906372683
0.314	0.226970287607666
0.315	0.226045350422397
0.316	0.225124236526807
0.317	0.224206930341342
0.318	0.223293416350855
0.319	0.222383679104337
0.32	0.221477703214658
0.321	0.220575473358309
0.322	0.219676974275137
0.323	0.218782190768096
0.324	0.217891107702979
0.325	0.217003710008172
0.326	0.216119982674392
0.327	0.215239910754436
0.328	0.21436347936293
0.329	0.213490673676073
0.33	0.21262147893139
0.331	0.211755880427479
0.332	0.210893863523767
0.333	0.210035413640257
0.334	0.209180516257284
0.335	0.208329156915272
0.336	0.207481321214483
0.337	0.206636994814782
0.338	0.205796163435384
0.339	0.204958812854621
0.34	0.204124928909701
0.341	0.203294497496461
0.342	0.202467504569138
0.343	0.201643936140123
0.344	0.200823778279733
0.345	0.200007017115966
0.346	0.199193638834274
0.347	0.198383629677326
0.348	0.197576975944774
0.349	0.196773663993025
0.35	0.195973680235009
0.351	0.195177011139946
0.352	0.194383643233121
0.353	0.193593563095654
0.354	0.192806757364275
0.355	0.192023212731095
0.356	0.191242915943384
0.357	0.190465853803345
0.358	0.189692013167891
0.359	0.188921380948424
0.36	0.18815394411061
0.361	0.187389689674164
0.362	0.186628604712627
0.363	0.185870676353146
0.364	0.18511589177626
0.365	0.184364238215681
0.366	0.183615702958078
0.367	0.182870273342862
0.368	0.182127936761974
0.369	0.181388680659669
0.37	0.180652492532304
0.371	0.179919359928128
0.372	0.17918927044707
0.373	0.178462211740531
0.374	0.177738171511173
0.375	0.177017137512711
0.376	0.176299097549709
0.377	0.175584039477371
0.378	0.174871951201333
0.379	0.174162820677468
0.38	0.173456635911669
0.381	0.172753384959658
0.382	0.172053055926777
0.383	0.171355636967787
0.384	0.170661116286674
0.385	0.169969482136441
0.386	0.169280722818915
0.387	0.168594826684546
0.388	0.167911782132213
0.389	0.167231577609026
0.39	0.16655420161013
0.391	0.165879642678511
0.392	0.165207889404803
0.393	0.164538930427094
0.394	0.163872754430734
0.395	0.163209350148144
0.396	0.162548706358626
0.397	0.161890811888172
0.398	0.161235655609276
0.399	0.160583226440743
0.4	0.159933513347505
0.401	0.159286505340436
0.402	0.15864219147616
0.403	0.15800056085687
0.404	0.157361602630143
0.405	0.156725305988756
0.406	0.156091660170506
0.407	0.155460654458022
0.408	0.154832278178589
0.409	0.154206520703967
0.41	0.153583371450207
0.411	0.152962819877477
0.412	0.152344855489882
0.413	0.151729467835285
0.414	0.151116646505131
0.415	0.150506381134274
0.416	0.149898661400796
0.417	0.149293477025838
0.418	0.148690817773419
0.419	0.148090673450274
0.42	0.147493033905671
0.421	0.146897889031244
0.422	0.146305228760821
0.423	0.145715043070256
0.424	0.145127321977254
0.425	0.14454205554121
0.426	0.143959233863034
0.427	0.143378847084987
0.428	0.142800885390513
0.429	0.142225339004073
0.43	0.141652198190982
0.431	0.141081453257242
0.432	0.140513094549375
0.433	0.139947112454268
0.434	0.139383497399002
0.435	0.138822239850697
0.436	0.138263330316344
0.437	0.13770675934265
0.438	0.137152517515876
0.439	0.136600595461675
0.44	0.136050983844942
0.441	0.135503673369643
0.442	0.134958654778671
0.443	0.134415918853681
0.444	0.133875456414936
0.445	0.133337258321155
0.446	0.132801315469353
0.447	0.132267618794689
0.448	0.131736159270319
0.449	0.13120692790723
0.45	0.130679915754102
0.451	0.130155113897147
0.452	0.129632513459963
0.453	0.129112105603382
0.454	0.12859388152532
0.455	0.128077832460629
0.456	0.127563949680952
0.457	0.127052224494569
0.458	0.126542648246251
0.459	0.126035212317123
0.46	0.125529908124503
0.461	0.125026727121772
0.462	0.124525660798215
0.463	0.12402670067889
0.464	0.123529838324476
0.465	0.123035065331134
0.466	0.122542373330365
0.467	0.122051753988867
0.468	0.121563199008392
0.469	0.121076700125613
0.47	0.120592249111977
0.471	0.120109837773566
0.472	0.119629457950964
0.473	0.119151101519116
0.474	0.118674760387186
0.475	0.118200426498431
0.476	0.117728091830051
0.477	0.117257748393066
0.478	0.116789388232171
0.479	0.116323003425611
0.48	0.115858586085037
0.481	0.115396128355379
0.482	0.114935622414712
0.483	0.114477060474123
0.484	0.114020434777579
0.485	0.113565737601796
0.486	0.113112961256109
0.487	0.112662098082345
0.488	0.112213140454684
0.489	0.111766080779538
0.49	0.111320911495423
0.491	0.110877625072828
0.492	0.110436214014085
0.493	0.10999667085325
0.494	0.109558988155972
0.495	0.109123158519362
0.496	0.108689174571881
0.497	0.108257028973201
0.498	0.107826714414093
0.499	0.107398223616294
0.5	0.106971549332389
0.501	0.106546684345687
0.502	0.1061236214701
0.503	0.105702353550021
0.504	0.1052828734602
0.505	0.104865174105628
0.506	0.104449248421414
0.507	0.104035089372668
0.508	0.10362268995438
0.509	0.1032120431913
0.51	0.102803142137825
0.511	0.102395979877877
0.512	0.101990549524789
0.513	0.101586844221185
0.514	0.101184857138868
0.515	0.100784581478704
0.516	0.100386010470499
0.517	0.0999891373729005
0.518	0.0995939554732677
0.519	0.0992004580875663
0.52	0.0988086385602545
0.521	0.0984184902641658
0.522	0.0980300066004056
0.523	0.0976431809982325
0.524	0.0972580069149491
0.525	0.0968744778357902
0.526	0.0964925872738163
0.527	0.0961123287697996
0.528	0.0957336958921178
0.529	0.0953566822366434
0.53	0.0949812814266369
0.531	0.0946074871126377
0.532	0.0942352929723569
0.533	0.0938646927105697
0.534	0.0934956800590139
0.535	0.0931282487762761
0.536	0.092762392647689
0.537	0.092398105485231
0.538	0.0920353811274151
0.539	0.0916742134391879
0.54	0.0913145963118249
0.541	0.0909565236628289
0.542	0.0905999894358231
0.543	0.0902449876004532
0.544	0.0898915121522839
0.545	0.0895395571126971
0.546	0.0891891165287872
0.547	0.088840184473268
0.548	0.0884927550443657
0.549	0.0881468223657245
0.55	0.0878023805862997
0.551	0.0874594238802673
0.552	0.0871179464469209
0.553	0.0867779425105728
0.554	0.0864394063204594
0.555	0.0861023321506398
0.556	0.0857667142999059
0.557	0.0854325470916777
0.558	0.0850998248739119
0.559	0.0847685420190052
0.56	0.084438692923702
0.561	0.084110272008993
0.562	0.0837832737200275
0.563	0.0834576925260162
0.564	0.0831335229201393
0.565	0.082810759419452
0.566	0.0824893965647897
0.567	0.0821694289206789
0.568	0.0818508510752496
0.569	0.081533657640132
0.57	0.0812178432503732
0.571	0.0809034025643482
0.572	0.0805903302636635
0.573	0.0802786210530737
0.574	0.079968269660383
0.575	0.079659270836367
0.576	0.0793516193546768
0.577	0.0790453100117494
0.578	0.0787403376267273
0.579	0.0784366970413615
0.58	0.0781343831199299
0.581	0.0778333907491513
0.582	0.0775337148380979
0.583	0.0772353503181016
0.584	0.0769382921426844
0.585	0.0766425352874549
0.586	0.0763480747500394
0.587	0.0760549055499826
0.588	0.0757630227286752
0.589	0.0754724213492661
0.59	0.0751830964965761
0.591	0.0748950432770172
0.592	0.07460825681851
0.593	0.0743227322704003
0.594	0.0740384648033805
0.595	0.0737554496094015
0.596	0.0734736819015946
0.597	0.0731931569141935
0.598	0.0729138699024503
0.599	0.0726358161425553
0.6	0.0723589909315585
0.601	0.0720833895872879
0.602	0.0718090074482731
0.603	0.0715358398736656
0.604	0.0712638822431577
0.605	0.0709931299569106
0.606	0.0707235784354667
0.607	0.0704552231196827
0.608	0.0701880594706434
0.609	0.0699220829695948
0.61	0.0696572891178588
0.611	0.0693936734367586
0.612	0.069131231467547
0.613	0.068869958771332
0.614	0.0686098509289899
0.615	0.0683509035411083
0.616	0.0680931122278974
0.617	0.0678364726291214
0.618	0.0675809804040259
0.619	0.0673266312312597
0.62	0.0670734208088124
0.621	0.066821344853925
0.622	0.066570399103032
0.623	0.066320579311685
0.624	0.0660718812544738
0.625	0.0658243007249686
0.626	0.0655778335356363
0.627	0.065332475517776
0.628	0.065088222521446
0.629	0.064845070415398
0.63	0.0646030150869992
0.631	0.0643620524421733
0.632	0.0641221784053201
0.633	0.0638833889192529
0.634	0.0636456799451333
0.635	0.0634090474623932
0.636	0.0631734874686742
0.637	0.062938995979759
0.638	0.0627055690294984
0.639	0.0624732026697554
0.64	0.0622418929703255
0.641	0.0620116360188794
0.642	0.0617824279208934
0.643	0.0615542647995824
0.644	0.0613271427958404
0.645	0.0611010580681635
0.646	0.0608760067925989
0.647	0.0606519851626679
0.648	0.0604289893893126
0.649	0.0602070157008212
0.65	0.0599860603427729
0.651	0.0597661195779677
0.652	0.05954718968637
0.653	0.0593292669650367
0.654	0.0591123477280631
0.655	0.0588964283065199
0.656	0.0586815050483844
0.657	0.058467574318481
0.658	0.0582546324984277
0.659	0.058042675986564
0.66	0.0578317011978982
0.661	0.0576217045640393
0.662	0.0574126825331431
0.663	0.0572046315698493
0.664	0.0569975481552234
0.665	0.0567914287866911
0.666	0.0565862699779913
0.667	0.0563820682591034
0.668	0.0561788201761946
0.669	0.0559765222915667
0.67	0.0557751711835923
0.671	0.0555747634466508
0.672	0.0553752956910873
0.673	0.0551767645431367
0.674	0.0549791666448805
0.675	0.0547824986541867
0.676	0.0545867572446461
0.677	0.054391939105523
0.678	0.0541980409417029
0.679	0.0540050594736279
0.68	0.0538129914372396
0.681	0.0536218335839393
0.682	0.0534315826805161
0.683	0.0532422355091011
0.684	0.0530537888671123
0.685	0.0528662395671944
0.686	0.0526795844371755
0.687	0.052493820320004
0.688	0.0523089440737019
0.689	0.0521249525713028
0.69	0.0519418427008116
0.691	0.0517596113651368
0.692	0.0515782554820552
0.693	0.0513977719841465
0.694	0.0512181578187416
0.695	0.051039409947883
0.696	0.0508615253482629
0.697	0.0506845010111716
0.698	0.0505083339424495
0.699	0.0503330211624435
0.7	0.0501585597059453
0.701	0.0499849466221427
0.702	0.0498121789745776
0.703	0.0496402538410878
0.704	0.0494691683137658
0.705	0.0492989194989013
0.706	0.0491295045169338
0.707	0.0489609205024166
0.708	0.0487931646039446
0.709	0.048626233984125
0.71	0.0484601258195276
0.711	0.0482948373006247
0.712	0.0481303656317627
0.713	0.0479667080310922
0.714	0.0478038617305412
0.715	0.0476418239757557
0.716	0.0474805920260621
0.717	0.0473201631544082
0.718	0.0471605346473325
0.719	0.0470017038049075
0.72	0.0468436679406956
0.721	0.0466864243817096
0.722	0.0465299704683577
0.723	0.0463743035544102
0.724	0.046219421006942
0.725	0.0460653202063028
0.726	0.045911998546055
0.727	0.0457594534329449
0.728	0.045607682286855
0.729	0.0454566825407543
0.73	0.0453064516406592
0.731	0.0451569870455977
0.732	0.0450082862275476
0.733	0.0448603466714097
0.734	0.0447131658749615
0.735	0.0445667413488202
0.736	0.0444210706163819
0.737	0.0442761512138024
0.738	0.0441319806899365
0.739	0.0439885566063118
0.74	0.0438458765370857
0.741	0.0437039380689885
0.742	0.0435627388012989
0.743	0.0434222763457974
0.744	0.0432825483267312
0.745	0.0431435523807622
0.746	0.0430052861569408
0.747	0.0428677473166594
0.748	0.0427309335336066
0.749	0.0425948424937417
0.75	0.0424594718952456
0.751	0.0423248194484849
0.752	0.0421908828759712
0.753	0.042057659912329
0.754	0.0419251483042462
0.755	0.0417933458104471
0.756	0.0416622502016502
0.757	0.0415318592605267
0.758	0.0414021707816676
0.759	0.041273182571544
0.76	0.041144892448477
0.761	0.041017298242588
0.762	0.0408903977957742
0.763	0.0407641889616652
0.764	0.0406386696055829
0.765	0.0405138376045198
0.766	0.0403896908470891
0.767	0.040266227233495
0.768	0.0401434446754987
0.769	0.040021341096379
0.77	0.0398999144308956
0.771	0.0397791626252602
0.772	0.0396590836370958
0.773	0.0395396754354191
0.774	0.0394209360005711
0.775	0.0393028633242185
0.776	0.0391854554093012
0.777	0.0390687102700049
0.778	0.0389526259317208
0.779	0.038837200431022
0.78	0.0387224318156214
0.781	0.0386083181443428
0.782	0.0384948574870947
0.783	0.0383820479248147
0.784	0.03826988754947
0.785	0.0381583744639951
0.786	0.0380475067822825
0.787	0.0379372826291302
0.788	0.0378277001402374
0.789	0.0377187574621392
0.79	0.0376104527521992
0.791	0.0375027841785709
0.792	0.0373957499201705
0.793	0.0372893481666399
0.794	0.0371835771183164
0.795	0.0370784349862099
0.796	0.0369739199919668
0.797	0.0368700303678349
0.798	0.0367667643566492
0.799	0.0366641202117854
0.8	0.0365620961971409
0.801	0.036460690587095
0.802	0.0363599016664971
0.803	0.0362597277306218
0.804	0.0361601670851392
0.805	0.0360612180461057
0.806	0.035962878939916
0.807	0.0358651481032748
0.808	0.0357680238831826
0.809	0.0356715046368983
0.81	0.035575588731918
0.811	0.0354802745459253
0.812	0.0353855604668087
0.813	0.0352914448925823
0.814	0.035197926231394
0.815	0.0351050029014832
0.816	0.0350126733311686
0.817	0.0349209359588016
0.818	0.034829789232754
0.819	0.0347392316113826
0.82	0.0346492615630165
0.821	0.0345598775659202
0.822	0.0344710781082629
0.823	0.0343828616881137
0.824	0.0342952268133931
0.825	0.0342081720018594
0.826	0.0341216957810833
0.827	0.0340357966884266
0.828	0.0339504732710036
0.829	0.0338657240856683
0.83	0.0337815476989913
0.831	0.0336979426872279
0.832	0.0336149076363021
0.833	0.0335324411417677
0.834	0.0334505418088078
0.835	0.0333692082521875
0.836	0.0332884390962427
0.837	0.0332082329748697
0.838	0.0331285885314632
0.839	0.0330495044189441
0.84	0.0329709792996908
0.841	0.0328930118455464
0.842	0.0328156007377807
0.843	0.0327387446670819
0.844	0.0326624423335158
0.845	0.0325866924465181
0.846	0.0325114937248738
0.847	0.0324368448966847
0.848	0.0323627446993502
0.849	0.032289191879558
0.85	0.0322161851932439
0.851	0.0321437234055875
0.852	0.0320718052909896
0.853	0.0320004296330296
0.854	0.0319295952244776
0.855	0.0318593008672607
0.856	0.0317895453724226
0.857	0.0317203275601408
0.858	0.0316516462596663
0.859	0.0315835003093436
0.86	0.0315158885565641
0.861	0.0314488098577552
0.862	0.031382263078358
0.863	0.0313162470928194
0.864	0.0312507607845429
0.865	0.031185803045922
0.866	0.0311213727782569
0.867	0.0310574688917988
0.868	0.0309940903056827
0.869	0.0309312359479375
0.87	0.0308689047554545
0.871	0.0308070956739783
0.872	0.0307458076580716
0.873	0.030685039671134
0.874	0.0306247906853372
0.875	0.0305650596816438
0.876	0.0305058456497793
0.877	0.0304471475881982
0.878	0.0303889645041036
0.879	0.0303312954133883
0.88	0.0302741393406478
0.881	0.0302174953191638
0.882	0.0301613623908619
0.883	0.0301057396063236
0.884	0.0300506260247495
0.885	0.0299960207139698
0.886	0.0299419227503872
0.887	0.029888331219011
0.888	0.029835245213393
0.889	0.0297826638356522
0.89	0.0297305861964379
0.891	0.0296790114149097
0.892	0.0296279386187592
0.893	0.0295773669441282
0.894	0.0295272955356687
0.895	0.0294777235464814
0.896	0.0294286501381151
0.897	0.0293800744805566
0.898	0.0293319957521909
0.899	0.029284413139834
0.9	0.0292373258386789
0.901	0.0291907330523031
0.902	0.0291446339926473
0.903	0.0290990278799903
0.904	0.0290539139429633
0.905	0.029009291418518
0.906	0.0289651595519196
0.907	0.028921517596725
0.908	0.028878364814787
0.909	0.0288357004762254
0.91	0.0287935238594201
0.911	0.0287518342510111
0.912	0.0287106309458594
0.913	0.0286699132470645
0.914	0.0286296804659401
0.915	0.0285899319219851
0.916	0.0285506669429054
0.917	0.028511884864578
0.918	0.0284735850310511
0.919	0.0284357667945372
0.92	0.0283984295153701
0.921	0.0283615725620407
0.922	0.0283251953111581
0.923	0.0282892971474489
0.924	0.0282538774637295
0.925	0.0282189356609237
0.926	0.0281844711480304
0.927	0.0281504833421202
0.928	0.0281169716683358
0.929	0.0280839355598559
0.93	0.0280513744579274
0.931	0.0280192878118086
0.932	0.0279876750787942
0.933	0.0279565357241935
0.934	0.0279258692213205
0.935	0.0278956750514894
0.936	0.0278659527039977
0.937	0.0278367016761294
0.938	0.027807921473137
0.939	0.0277796116082385
0.94	0.0277517716026061
0.941	0.0277244009853597
0.942	0.0276974992935557
0.943	0.0276710660721804
0.944	0.0276451008741532
0.945	0.0276196032603053
0.946	0.0275945727993694
0.947	0.0275700090679862
0.948	0.0275459116506909
0.949	0.0275222801398947
0.95	0.0274991141359173
0.951	0.0274764132469194
0.952	0.0274541770889449
0.953	0.027432405285893
0.954	0.0274110974695247
0.955	0.0273902532794423
0.956	0.0273698723630851
0.957	0.0273499543757438
0.958	0.0273304989805219
0.959	0.0273115058483562
0.96	0.0272929746579997
0.961	0.0272749050960321
0.962	0.0272572968567992
0.963	0.0272401496425054
0.964	0.0272234631631108
0.965	0.0272072371363983
0.966	0.0271914712879067
0.967	0.0271761653509799
0.968	0.0271613190667495
0.969	0.0271469321840918
0.97	0.0271330044596745
0.971	0.0271195356579277
0.972	0.0271065255510408
0.973	0.0270939739189728
0.974	0.0270818805494173
0.975	0.0270702452378266
0.976	0.0270590677874125
0.977	0.0270483480091137
0.978	0.0270380857216246
0.979	0.0270282807513667
0.98	0.0270189329325028
0.981	0.0270100421069266
0.982	0.0270016081242588
0.983	0.0269936308418472
0.984	0.0269861101247635
0.985	0.0269790458458061
0.986	0.0269724378854903
0.987	0.0269662861320619
0.988	0.0269605904814476
0.989	0.026955350837337
0.99	0.0269505671110863
0.991	0.0269462392218003
0.992	0.0269423670962645
0.993	0.026938950668999
0.994	0.0269359898822188
0.995	0.0269334846858307
0.996	0.0269314350374721
0.997	0.0269298409024863
0.998	0.026928702253894
0.999	0.0269280190724395
1	0.0269277913465764
1.001	0.0269280190724359
1.002	0.026928702253894
1.003	0.0269298409024898
1.004	0.0269314350374756
1.005	0.0269334846858307
1.006	0.0269359898822117
1.007	0.0269389506690061
1.008	0.0269423670962645
1.009	0.0269462392217967
1.01	0.0269505671110863
1.011	0.0269553508373299
1.012	0.0269605904814476
1.013	0.0269662861320548
1.014	0.0269724378854939
1.015	0.0269790458458132
1.016	0.0269861101247599
1.017	0.0269936308418437
1.018	0.0270016081242588
1.019	0.0270100421069337
1.02	0.0270189329325063
1.021	0.0270282807513667
1.022	0.0270380857216246
1.023	0.0270483480091137
1.024	0.027059067787409
1.025	0.0270702452378266
1.026	0.0270818805494208
1.027	0.0270939739189657
1.028	0.0271065255510443
1.029	0.0271195356579312
1.03	0.0271330044596745
1.031	0.0271469321840989
1.032	0.0271613190667459
1.033	0.0271761653509834
1.034	0.0271914712879138
1.035	0.0272072371363983
1.036	0.0272234631631143
1.037	0.0272401496425161
1.038	0.0272572968568063
1.039	0.0272749050960321
1.04	0.0272929746580033
1.041	0.0273115058483633
1.042	0.0273304989805254
1.043	0.0273499543757438
1.044	0.0273698723630922
1.045	0.0273902532794317
1.046	0.0274110974695247
1.047	0.027432405285893
1.048	0.0274541770889485
1.049	0.0274764132469159
1.05	0.0274991141359173
1.051	0.0275222801399018
1.052	0.027545911650698
1.053	0.0275700090679898
1.054	0.0275945727993765
1.055	0.0276196032603089
1.056	0.0276451008741603
1.057	0.0276710660721875
1.058	0.0276974992935521
1.059	0.0277244009853561
1.06	0.0277517716026097
1.061	0.0277796116082456
1.062	0.0278079214731406
1.063	0.0278367016761365
1.064	0.0278659527040048
1.065	0.0278956750514894
1.066	0.0279258692213276
1.067	0.0279565357242006
1.068	0.0279876750788048
1.069	0.0280192878118157
1.07	0.0280513744579309
1.071	0.028083935559863
1.072	0.0281169716683323
1.073	0.0281504833421238
1.074	0.0281844711480375
1.075	0.0282189356609308
1.076	0.0282538774637331
1.077	0.0282892971474595
1.078	0.0283251953111687
1.079	0.0283615725620479
1.08	0.0283984295153701
1.081	0.0284357667945372
1.082	0.0284735850310582
1.083	0.028511884864578
1.084	0.0285506669428983
1.085	0.0285899319219851
1.086	0.0286296804659472
1.087	0.0286699132470787
1.088	0.0287106309458736
1.089	0.0287518342510182
1.09	0.0287935238594343
1.091	0.028835700476229
1.092	0.028878364814787
1.093	0.0289215175967357
1.094	0.028965159551916
1.095	0.0290092914185323
1.096	0.0290539139429598
1.097	0.0290990278799939
1.098	0.0291446339926509
1.099	0.0291907330523102
1.1	0.029237325838686
1.101	0.0292844131398411
1.102	0.0293319957521945
1.103	0.0293800744805637
1.104	0.0294286501381222
1.105	0.0294777235464849
1.106	0.0295272955356722
1.107	0.0295773669441317
1.108	0.0296279386187592
1.109	0.0296790114149204
1.11	0.0297305861964432
1.111	0.029782663835654
1.112	0.0298352452134054
1.113	0.0298883312190128
1.114	0.029941922750389
1.115	0.0299960207139804
1.116	0.0300506260247531
1.117	0.0301057396063271
1.118	0.0301613623908707
1.119	0.030217495319171
1.12	0.030274139340662
1.121	0.0303312954133901
1.122	0.0303889645041124
1.123	0.0304471475882053
1.124	0.0305058456497846
1.125	0.0305650596816491
1.126	0.0306247906853443
1.127	0.0306850396711411
1.128	0.0307458076580858
1.129	0.0308070956739783
1.13	0.030868904755458
1.131	0.0309312359479392
1.132	0.0309940903056969
1.133	0.0310574688918095
1.134	0.0311213727782658
1.135	0.031185803045922
1.136	0.0312507607845589
1.137	0.0313162470928177
1.138	0.0313822630783633
1.139	0.0314488098577641
1.14	0.0315158885565694
1.141	0.0315835003093454
1.142	0.0316516462596681
1.143	0.0317203275601372
1.144	0.0317895453724333
1.145	0.0318593008672678
1.146	0.03192959522449
1.147	0.0320004296330438
1.148	0.0320718052910038
1.149	0.0321437234055963
1.15	0.0322161851932563
1.151	0.0322891918795705
1.152	0.0323627446993555
1.153	0.0324368448966936
1.154	0.0325114937248756
1.155	0.0325866924465217
1.156	0.0326624423335318
1.157	0.0327387446670926
1.158	0.0328156007377913
1.159	0.0328930118455588
1.16	0.0329709792996979
1.161	0.0330495044189547
1.162	0.0331285885314756
1.163	0.0332082329748786
1.164	0.0332884390962533
1.165	0.0333692082521964
1.166	0.0334505418088114
1.167	0.0335324411417801
1.168	0.0336149076362986
1.169	0.0336979426872333
1.17	0.0337815476990073
1.171	0.033865724085679
1.172	0.0339504732710125
1.173	0.0340357966884284
1.174	0.0341216957810957
1.175	0.0342081720018683
1.176	0.0342952268134056
1.177	0.0343828616881297
1.178	0.0344710781082682
1.179	0.0345598775659326
1.18	0.0346492615630183
1.181	0.0347392316113826
1.182	0.0348297892327594
1.183	0.0349209359588087
1.184	0.035012673331174
1.185	0.0351050029014957
1.186	0.0351979262314117
1.187	0.0352914448926001
1.188	0.035385560466807
1.189	0.0354802745459395
1.19	0.0355755887319233
1.191	0.0356715046369089
1.192	0.0357680238831932
1.193	0.0358651481032837
1.194	0.0359628789399267
1.195	0.0360612180461217
1.196	0.0361601670851499
1.197	0.0362597277306307
1.198	0.0363599016665006
1.199	0.0364606905871057
1.2	0.0365620961971516
1.201	0.036664120211789
1.202	0.0367667643566705
1.203	0.0368700303678366
1.204	0.0369739199919792
1.205	0.0370784349862205
1.206	0.0371835771183271
1.207	0.0372893481666594
1.208	0.0373957499201794
1.209	0.0375027841785851
1.21	0.0376104527522116
1.211	0.0377187574621587
1.212	0.0378277001402552
1.213	0.0379372826291444
1.214	0.0380475067822914
1.215	0.0381583744639968
1.216	0.0382698875494825
1.217	0.03838204792482
1.218	0.0384948574871018
1.219	0.0386083181443553
1.22	0.0387224318156356
1.221	0.0388372004310398
1.222	0.038952625931735
1.223	0.0390687102700156
1.224	0.0391854554093172
1.225	0.0393028633242238
1.226	0.0394209360005888
1.227	0.0395396754354351
1.228	0.0396590836370905
1.229	0.0397791626252655
1.23	0.0398999144309045
1.231	0.0400213410963914
1.232	0.040143444675536
1.233	0.0402662272335021
1.234	0.0403896908471069
1.235	0.0405138376045358
1.236	0.0406386696055989
1.237	0.0407641889616741
1.238	0.0408903977957777
1.239	0.0410172982426076
1.24	0.0411448924485001
1.241	0.0412731825715582
1.242	0.0414021707816801
1.243	0.0415318592605445
1.244	0.0416622502016679
1.245	0.0417933458104613
1.246	0.0419251483042586
1.247	0.042057659912345
1.248	0.0421908828759854
1.249	0.0423248194485097
1.25	0.0424594718952562
1.251	0.0425948424937417
1.252	0.0427309335336332
1.253	0.0428677473166772
1.254	0.0430052861569692
1.255	0.0431435523807977
1.256	0.0432825483267436
1.257	0.0434222763458223
1.258	0.0435627388013131
1.259	0.043703938069001
1.26	0.043845876537091
1.261	0.0439885566063367
1.262	0.0441319806899543
1.263	0.0442761512138219
1.264	0.0444210706163943
1.265	0.0445667413488451
1.266	0.0447131658749669
1.267	0.0448603466714275
1.268	0.0450082862275565
1.269	0.0451569870456012
1.27	0.0453064516406556
1.271	0.0454566825407738
1.272	0.0456076822868567
1.273	0.0457594534329502
1.274	0.0459119985460603
1.275	0.0460653202063241
1.276	0.0462194210069526
1.277	0.0463743035544155
1.278	0.0465299704683559
1.279	0.0466864243817184
1.28	0.0468436679407063
1.281	0.0470017038049093
1.282	0.0471605346473609
1.283	0.04732016315441
1.284	0.0474805920260764
1.285	0.0476418239757663
1.286	0.0478038617305572
1.287	0.0479667080311117
1.288	0.0481303656317777
1.289	0.0482948373006309
1.29	0.0484601258195454
1.291	0.0486262339841517
1.292	0.0487931646039641
1.293	0.0489609205024379
1.294	0.0491295045169551
1.295	0.0492989194989093
1.296	0.0494691683137773
1.297	0.0496402538411047
1.298	0.0498121789745909
1.299	0.0499849466221605
1.3	0.0501585597059488
1.301	0.0503330211624586
1.302	0.0505083339424743
1.303	0.0506845010111903
1.304	0.0508615253482958
1.305	0.0510394099478901
1.306	0.0512181578187665
1.307	0.0513977719841563
1.308	0.0515782554820703
1.309	0.0517596113651706
1.31	0.0519418427008276
1.311	0.0521249525713188
1.312	0.0523089440737152
1.313	0.0524938203200094
1.314	0.0526795844371861
1.315	0.0528662395672086
1.316	0.0530537888671461
1.317	0.0532422355091313
1.318	0.0534315826805312
1.319	0.0536218335839607
1.32	0.0538129914372831
1.321	0.0540050594736528
1.322	0.054198040941742
1.323	0.0543919391055567
1.324	0.0545867572446639
1.325	0.0547824986541769
1.326	0.0549791666449124
1.327	0.0551767645431767
1.328	0.0553752956911069
1.329	0.0555747634466712
1.33	0.0557751711836119
1.331	0.0559765222915729
1.332	0.0561788201762141
1.333	0.0563820682591114
1.334	0.0565862699780126
1.335	0.0567914287866955
1.336	0.0569975481552518
1.337	0.0572046315698742
1.338	0.0574126825331547
1.339	0.0576217045640703
1.34	0.0578317011979408
1.341	0.0580426759866128
1.342	0.0582546324984463
1.343	0.0584675743184846
1.344	0.0586815050484262
1.345	0.0588964283065678
1.346	0.0591123477280888
1.347	0.0593292669650367
1.348	0.05954718968637
1.349	0.0597661195780006
1.35	0.0599860603427942
1.351	0.0602070157008399
1.352	0.0604289893893508
1.353	0.0606519851626928
1.354	0.0608760067926397
1.355	0.0611010580682176
1.356	0.0613271427958608
1.357	0.0615542647996108
1.358	0.0617824279209316
1.359	0.0620116360189087
1.36	0.0622418929703485
1.361	0.0624732026698069
1.362	0.0627055690295322
1.363	0.0629389959797919
1.364	0.0631734874687027
1.365	0.0634090474624145
1.366	0.0636456799451537
1.367	0.0638833889192654
1.368	0.0641221784053698
1.369	0.0643620524422346
1.37	0.064603015087016
1.371	0.0648450704154442
1.372	0.0650882225214673
1.373	0.0653324755178062
1.374	0.06557783353567
1.375	0.0658243007249979
1.376	0.0660718812545156
1.377	0.0663205793116788
1.378	0.0665703991030711
1.379	0.0668213448539632
1.38	0.0670734208088248
1.381	0.0673266312312961
1.382	0.0675809804040313
1.383	0.0678364726291534
1.384	0.0680931122279418
1.385	0.0683509035411447
1.386	0.0686098509290503
1.387	0.0688699587713444
1.388	0.069131231467594
1.389	0.0693936734367782
1.39	0.0696572891178704
1.391	0.0699220829696117
1.392	0.0701880594707376
1.393	0.0704552231197368
1.394	0.0707235784355049
1.395	0.070993129956932
1.396	0.0712638822431586
1.397	0.0715358398736896
1.398	0.0718090074483086
1.399	0.0720833895873341
1.4	0.0723589909315763
1.401	0.0726358161426219
1.402	0.0729138699024929
1.403	0.0731931569142432
1.404	0.0734736819016462
1.405	0.0737554496094504
1.406	0.074038464803408
1.407	0.0743227322704456
1.408	0.07460825681855
1.409	0.0748950432770243
1.41	0.0751830964965734
1.411	0.0754724213493034
1.412	0.0757630227287223
1.413	0.0760549055500235
1.414	0.0763480747500864
1.415	0.0766425352874762
1.416	0.0769382921427564
1.417	0.0772353503181478
1.418	0.077533714838097
1.419	0.0778333907492197
1.42	0.0781343831199592
1.421	0.0784366970413828
1.422	0.0787403376267548
1.423	0.0790453100117929
1.424	0.0793516193546679
1.425	0.0796592708364301
1.426	0.0799682696603838
1.427	0.080278621053111
1.428	0.0805903302637034
1.429	0.0809034025644166
1.43	0.0812178432503856
1.431	0.0815336576401648
1.432	0.0818508510752736
1.433	0.0821694289206789
1.434	0.0824893965648528
1.435	0.0828107594194591
1.436	0.0831335229201215
1.437	0.0834576925260819
1.438	0.083783273720087
1.439	0.0841102720090419
1.44	0.0844386929237544
1.441	0.0847685420189919
1.442	0.0850998248739643
1.443	0.085432547091699
1.444	0.0857667142999219
1.445	0.0861023321507162
1.446	0.0864394063204941
1.447	0.0867779425105653
1.448	0.0871179464469662
1.449	0.0874594238803184
1.45	0.0878023805863677
1.451	0.0881468223657578
1.452	0.0884927550444559
1.453	0.0888401844733551
1.454	0.0891891165288143
1.455	0.0895395571127153
1.456	0.0898915121523203
1.457	0.0902449876004994
1.458	0.0905999894358729
1.459	0.090956523662868
1.46	0.0913145963118325
1.461	0.0916742134392337
1.462	0.0920353811274879
1.463	0.0923981054852732
1.464	0.0927623926477281
1.465	0.0931282487763099
1.466	0.0934956800590783
1.467	0.0938646927105822
1.468	0.0942352929723995
1.469	0.0946074871126541
1.47	0.0949812814266977
1.471	0.0953566822366838
1.472	0.0957336958921644
1.473	0.0961123287698342
1.474	0.0964925872738718
1.475	0.0968744778357973
1.476	0.0972580069150126
1.477	0.0976431809982614
1.478	0.0980300066004531
1.479	0.0984184902642085
1.48	0.0988086385602571
1.481	0.0992004580876085
1.482	0.0995939554733241
1.483	0.0999891373729156
1.484	0.100386010470544
1.485	0.100784581478734
1.486	0.101184857138918
1.487	0.101586844221231
1.488	0.101990549524857
1.489	0.10239597987794
1.49	0.102803142137873
1.491	0.10321204319132
1.492	0.10362268995442
1.493	0.104035089372672
1.494	0.104449248421503
1.495	0.104865174105669
1.496	0.105282873460254
1.497	0.105702353550072
1.498	0.106123621470175
1.499	0.106546684345687
1.5	0.106971549332457
1.501	0.107398223616343
1.502	0.107826714414131
1.503	0.10825702897327
1.504	0.108689174571936
1.505	0.109123158519338
1.506	0.109558988156039
1.507	0.10999667085332
1.508	0.110436214014101
1.509	0.110877625072931
1.51	0.111320911495454
1.511	0.111766080779603
1.512	0.112213140454685
1.513	0.112662098082382
1.514	0.113112961256121
1.515	0.113565737601817
1.516	0.114020434777643
1.517	0.114477060474229
1.518	0.11493562241472
1.519	0.115396128355457
1.52	0.115858586085068
1.521	0.116323003425663
1.522	0.116789388232206
1.523	0.117257748393087
1.524	0.117728091830145
1.525	0.118200426498476
1.526	0.11867476038725
1.527	0.119151101519179
1.528	0.119629457951021
1.529	0.120109837773612
1.53	0.120592249112036
1.531	0.121076700125684
1.532	0.121563199008449
1.533	0.122051753988927
1.534	0.122542373330418
1.535	0.12303506533118
1.536	0.123529838324487
1.537	0.124026700678911
1.538	0.124525660798326
1.539	0.125026727121849
1.54	0.125529908124577
1.541	0.126035212317191
1.542	0.1265426482463
1.543	0.127052224494605
1.544	0.127563949681019
1.545	0.12807783246069
1.546	0.128593881525319
1.547	0.129112105603411
1.548	0.129632513460024
1.549	0.13015511389716
1.55	0.1306799157542
1.551	0.131206927907328
1.552	0.131736159270332
1.553	0.132267618794771
1.554	0.132801315469408
1.555	0.133337258321205
1.556	0.133875456415041
1.557	0.134415918853705
1.558	0.134958654778757
1.559	0.135503673369698
1.56	0.136050983844996
1.561	0.136600595461829
1.562	0.137152517515943
1.563	0.137706759342734
1.564	0.138263330316477
1.565	0.138822239850754
1.566	0.139383497399024
1.567	0.139947112454422
1.568	0.140513094549476
1.569	0.141081453257357
1.57	0.141652198191082
1.571	0.142225339004199
1.572	0.142800885390557
1.573	0.143378847085103
1.574	0.143959233863029
1.575	0.144542055541251
1.576	0.145127321977327
1.577	0.145715043070311
1.578	0.146305228760866
1.579	0.146897889031322
1.58	0.147493033905732
1.581	0.148090673450383
1.582	0.148690817773456
1.583	0.149293477025935
1.584	0.149898661400869
1.585	0.150506381134392
1.586	0.151116646505102
1.587	0.15172946783531
1.588	0.152344855489957
1.589	0.15296281987753
1.59	0.153583371450281
1.591	0.154206520704122
1.592	0.154832278178617
1.593	0.155460654458068
1.594	0.156091660170603
1.595	0.156725305988857
1.596	0.157361602630203
1.597	0.158000560856976
1.598	0.15864219147619
1.599	0.159286505340503
1.6	0.159933513347596
1.601	0.160583226440849
1.602	0.161235655609346
1.603	0.161890811888213
1.604	0.162548706358677
1.605	0.163209350148179
1.606	0.163872754430713
1.607	0.16453893042717
1.608	0.165207889404769
1.609	0.16587964267859
1.61	0.166554201610154
1.611	0.167231577609186
1.612	0.167911782132308
1.613	0.168594826684625
1.614	0.169280722818996
1.615	0.169969482136594
1.616	0.170661116286738
1.617	0.17135563696786
1.618	0.172053055926881
1.619	0.172753384959776
1.62	0.173456635911748
1.621	0.174162820677566
1.622	0.174871951201453
1.623	0.175584039477428
1.624	0.176299097549816
1.625	0.177017137512792
1.626	0.177738171511237
1.627	0.178462211740623
1.628	0.179189270447239
1.629	0.179919359928192
1.63	0.180652492532374
1.631	0.181388680659722
1.632	0.182127936762072
1.633	0.182870273342985
1.634	0.18361570295815
1.635	0.184364238215721
1.636	0.185115891776377
1.637	0.185870676353318
1.638	0.18662860471278
1.639	0.187389689674262
1.64	0.188153944110809
1.641	0.188921380948443
1.642	0.189692013167985
1.643	0.190465853803289
1.644	0.191242915943462
1.645	0.192023212731215
1.646	0.192806757364394
1.647	0.193593563095874
1.648	0.194383643233323
1.649	0.195177011140004
1.65	0.195973680235056
1.651	0.196773663993213
1.652	0.197576975944912
1.653	0.198383629677494
1.654	0.199193638834345
1.655	0.200007017116036
1.656	0.200823778279755
1.657	0.201643936140215
1.658	0.202467504569199
1.659	0.203294497496586
1.66	0.204124928909835
1.661	0.204958812854784
1.662	0.205796163435537
1.663	0.206636994814914
1.664	0.20748132121463
1.665	0.20832915691534
1.666	0.209180516257334
1.667	0.210035413640412
1.668	0.21089386352395
1.669	0.211755880427631
1.67	0.21262147893151
1.671	0.21349067367612
1.672	0.214363479362987
1.673	0.215239910754519
1.674	0.21611998267457
1.675	0.217003710008271
1.676	0.217891107703053
1.677	0.218782190768195
1.678	0.21967697427516
1.679	0.220575473358394
1.68	0.221477703214816
1.681	0.222383679104382
1.682	0.223293416350941
1.683	0.224206930341438
1.684	0.225124236526881
1.685	0.22604535042251
1.686	0.226970287607742
1.687	0.227899063726795
1.688	0.228831694489145
1.689	0.229768195668726
1.69	0.230708583105582
1.691	0.23165287270507
1.692	0.232601080438656
1.693	0.233553222344767
1.694	0.234509314527202
1.695	0.23546937315723
1.696	0.236433414473083
1.697	0.237401454780468
1.698	0.238373510452618
1.699	0.239349597930584
1.7	0.240329733723911
1.701	0.241313934410357
1.702	0.242302216636347
1.703	0.243294597117938
1.704	0.244291092639628
1.705	0.24529172005623
1.706	0.246296496292132
1.707	0.247305438341641
1.708	0.248318563270288
1.709	0.249335888213579
1.71	0.250357430378472
1.711	0.251383207043204
1.712	0.252413235557299
1.713	0.253447533342751
1.714	0.254486117893464
1.715	0.255529006775703
1.716	0.256576217628776
1.717	0.257627768165094
1.718	0.258683676170222
1.719	0.259743959503794
1.72	0.260808636099114
1.721	0.261877723963948
1.722	0.262951241180474
1.723	0.264029205906411
1.724	0.265111636374002
1.725	0.266198550891204
1.726	0.267289967842089
1.727	0.268385905686216
1.728	0.269486382960736
1.729	0.270591418278514
1.73	0.271701030330121
1.731	0.272815237883208
1.732	0.27393405978296
1.733	0.275057514953573
1.734	0.276185622396611
1.735	0.277318401192588
1.736	0.278455870501261
1.737	0.279598049561741
1.738	0.280744957692264
1.739	0.281896614291554
1.74	0.283053038838716
1.741	0.284214250893115
1.742	0.285380270095629
1.743	0.286551116167402
1.744	0.287726808912112
1.745	0.288907368215973
1.746	0.290092814045693
1.747	0.291283166452104
1.748	0.292478445569259
1.749	0.293678671612838
1.75	0.294883864883673
1.751	0.296094045766495
1.752	0.29730923472971
1.753	0.298529452326875
1.754	0.299754719196585
1.755	0.3009850560627
1.756	0.302220483735027
1.757	0.303461023109094
1.758	0.304706695167624
1.759	0.305957520979291
1.76	0.307213521700191
1.761	0.308474718574985
1.762	0.309741132934164
1.763	0.311012786198376
1.764	0.312289699875805
1.765	0.31357189556411
1.766	0.31485939495019
1.767	0.316152219810078
1.768	0.317450392010983
1.769	0.318753933509811
1.77	0.320062866354306
1.771	0.321377212683501
1.772	0.322696994727835
1.773	0.3240222348104
1.774	0.325352955345579
1.775	0.326689178840638
1.776	0.328030927897316
1.777	0.329378225208757
1.778	0.330731093563372
1.779	0.332089555843027
1.78	0.333453635024625
1.781	0.334823354179889
1.782	0.336198736476263
1.783	0.337579805176574
1.784	0.338966583639944
1.785	0.340359095321446
1.786	0.341757363775059
1.787	0.343161412649806
1.788	0.344571265694071
1.789	0.345986946753328
1.79	0.347408479772866
1.791	0.348835888795861
1.792	0.350269197965076
1.793	0.351708431523321
1.794	0.353153613813674
1.795	0.354604769279604
1.796	0.356061922465756
1.797	0.357525098017845
1.798	0.358994320684019
1.799	0.360469615314742
1.8	0.361951006862114
1.801	0.363438520382942
1.802	0.364932181036238
1.803	0.366432014085603
1.804	0.36793804489912
1.805	0.369450298948891
1.806	0.370968801814001
1.807	0.372493579177217
1.808	0.374024656828624
1.809	0.37556206066472
1.81	0.377105816688641
1.811	0.37865595101141
1.812	0.380212489851715
1.813	0.381775459536243
1.814	0.383344886501163
1.815	0.384920797290988
1.816	0.386503218561415
1.817	0.388092177075805
1.818	0.389687699710635
1.819	0.391289813451749
1.82	0.392898545397088
1.821	0.394513922756914
1.822	0.396135972852676
1.823	0.397764723119508
1.824	0.399400201106346
1.825	0.401042434475244
1.826	0.40269145100217
1.827	0.404347278578598
1.828	0.406009945211053
1.829	0.407679479021454
1.83	0.409355908247676
1.831	0.411039261245037
1.832	0.412729566484927
1.833	0.414426852557312
1.834	0.416131148169711
1.835	0.417842482148103
1.836	0.419560883437612
1.837	0.4212863811033
1.838	0.423019004329603
1.839	0.424758782422032
1.84	0.426505744806605
1.841	0.428259921031099
1.842	0.430021340765961
1.843	0.43179003380294
1.844	0.433566030057136
1.845	0.435349359568363
1.846	0.437140052498535
1.847	0.438938139135757
1.848	0.440743649891942
1.849	0.442556615305875
1.85	0.444377066041397
1.851	0.446205032889111
1.852	0.448040546767402
1.853	0.449883638721076
1.854	0.451734339924428
1.855	0.453592681679879
1.856	0.45545869541877
1.857	0.457332412702385
1.858	0.459213865223205
1.859	0.461103084802858
1.86	0.463000103395984
1.861	0.464904953087739
1.862	0.466817666097199
1.863	0.468738274775092
1.864	0.470666811606293
1.865	0.472603309209489
1.866	0.47454780033911
1.867	0.476500317883165
1.868	0.478460894866203
1.869	0.480429564449196
1.87	0.482406359929996
1.871	0.484391314743789
1.872	0.486384462463548
1.873	0.488385836800944
1.874	0.49039547160703
1.875	0.492413400872465
1.876	0.49443965872797
1.877	0.496474279445124
1.878	0.498517297437616
1.879	0.500568747260218
1.88	0.502628663611063
1.881	0.504697081331415
1.882	0.506774035405442
1.883	0.508859560962833
1.884	0.51095369327777
1.885	0.51305646777007
1.886	0.515167920005069
1.887	0.517288085696464
1.888	0.519417000703584
1.889	0.521554701034802
1.89	0.523701222846739
1.891	0.525856602445401
1.892	0.528020876286405
1.893	0.530194080975889
1.894	0.532376253270513
1.895	0.534567430080074
1.896	0.536767648465343
1.897	0.538976945640229
1.898	0.541195358972345
1.899	0.543422925983919
1.9	0.545659684351449
1.901	0.547905671906847
1.902	0.550160926638
1.903	0.552425486691618
1.904	0.554699390367659
1.905	0.556982676127745
1.906	0.559275382591068
1.907	0.561577548536434
1.908	0.563889212900676
1.909	0.566210414784337
1.91	0.568541193447572
1.911	0.570881588311977
1.912	0.573231638963307
1.913	0.575591385149664
1.914	0.577960866783087
1.915	0.580340123940914
1.916	0.582729196865557
1.917	0.585128125964957
1.918	0.587536951813718
1.919	0.589955715156293
1.92	0.5923844569013
1.921	0.59482321812834
1.922	0.597272040086864
1.923	0.599730964194578
1.924	0.602200032042902
1.925	0.604679285391285
1.926	0.607168766175619
1.927	0.60966851650096
1.928	0.61217857864699
1.929	0.614698995070285
1.93	0.617229808400225
1.931	0.619771061441043
1.932	0.622322797177276
1.933	0.624885058766722
1.934	0.627457889547941
1.935	0.63004133303707
1.936	0.632635432929646
1.937	0.635240233102195
1.938	0.637855777612231
1.939	0.640482110697803
1.94	0.643119276780226
1.941	0.645767320464529
1.942	0.648426286539234
1.943	0.651096219977717
1.944	0.653777165938436
1.945	0.656469169766297
1.946	0.659172276992877
1.947	0.661886533339612
1.948	0.664611984713474
1.949	0.667348677212885
1.95	0.670096657125896
1.951	0.672855970930641
1.952	0.675626665298523
1.953	0.678408787092394
1.954	0.681202383368145
1.955	0.684007501375618
1.956	0.686824188561559
1.957	0.689652492565529
1.958	0.692492461225584
1.959	0.695344142576687
1.96	0.698207584850934
1.961	0.701082836480964
1.962	0.703969946097459
1.963	0.706868962532553
1.964	0.70977993482029
1.965	0.712702912195937
1.966	0.715637944098489
1.967	0.718585080169078
1.968	0.721544370257106
1.969	0.724515864414116
1.97	0.727499612899919
1.971	0.730495666181241
1.972	0.733504074931943
1.973	0.73652489003689
1.974	0.739558162588992
1.975	0.742603943892391
1.976	0.745662285462458
1.977	0.748733239028297
1.978	0.751816856531605
1.979	0.754913190126899
1.98	0.75802229218607
1.981	0.761144215294962
1.982	0.764279012258385
1.983	0.767426736096468
1.984	0.770587440050349
1.985	0.773761177579217
1.986	0.77694800236327
1.987	0.780147968303027
1.988	0.783361129522973
1.989	0.786587540369283
1.99	0.789827255414139
1.991	0.793080329451868
1.992	0.796346817504855
1.993	0.7996267748224
1.994	0.80292025688118
1.995	0.806227319385698
1.996	0.80954801827238
1.997	0.812882409705708
1.998	0.816230550082764
1.999	0.819592496034375
2	0.822968304423284


==> graphics/velocity_2-8.tsv <==
2	0.82296830442292
2.001	0.819592496033968
2.002	0.816230550082462
2.003	0.812882409705062
2.004	0.809548018271938
2.005	0.806227319385802
2.006	0.80292025688096
2.007	0.799626774822361
2.008	0.796346817504657
2.009	0.793080329451246
2.01	0.78982725541335
2.011	0.786587540369066
2.012	0.783361129522452
2.013	0.780147968302583
2.014	0.776948002362638
2.015	0.773761177578978
2.016	0.770587440050235
2.017	0.767426736096391
2.018	0.76427901225788
2.019	0.761144215294673
2.02	0.758022292185393
2.021	0.754913190126402
2.022	0.751816856530916
2.023	0.748733239028116
2.024	0.74566228546226
2.025	0.742603943891803
2.026	0.739558162588513
2.027	0.736524890036604
2.028	0.73350407493186
2.029	0.730495666180766
2.03	0.727499612899647
2.031	0.724515864413807
2.032	0.721544370256671
2.033	0.718585080168929
2.034	0.715637944097692
2.035	0.712702912195637
2.036	0.709779934820176
2.037	0.706868962532601
2.038	0.703969946097262
2.039	0.701082836480724
2.04	0.698207584850945
2.041	0.695344142576444
2.042	0.692492461225484
2.043	0.689652492565246
2.044	0.686824188561023
2.045	0.684007501375397
2.046	0.681202383367437
2.047	0.67840878709189
2.048	0.675626665298381
2.049	0.672855970930611
2.05	0.670096657125563
2.051	0.667348677212706
2.052	0.664611984713214
2.053	0.66188653333917
2.054	0.659172276992787
2.055	0.656469169765631
2.056	0.653777165937842
2.057	0.651096219977359
2.058	0.648426286539154
2.059	0.645767320464459
2.06	0.643119276780011
2.061	0.640482110697283
2.062	0.637855777611732
2.063	0.635240233102037
2.064	0.632635432929362
2.065	0.63004133303659
2.066	0.627457889547592
2.067	0.624885058766477
2.068	0.622322797176857
2.069	0.619771061441108
2.07	0.617229808399639
2.071	0.61469899507016
2.072	0.61217857864696
2.073	0.609668516500175
2.074	0.607168766175075
2.075	0.604679285391339
2.076	0.602200032042345
2.077	0.599730964194457
2.078	0.597272040086313
2.079	0.594823218128118
2.08	0.59238445690095
2.081	0.589955715156046
2.082	0.587536951814112
2.083	0.585128125964628
2.084	0.582729196865156
2.085	0.580340123940647
2.086	0.577960866782758
2.087	0.575591385149171
2.088	0.573231638962906
2.089	0.570881588311649
2.09	0.568541193447073
2.091	0.566210414784166
2.092	0.563889212900568
2.093	0.561577548535893
2.094	0.559275382591073
2.095	0.556982676127693
2.096	0.55469939036734
2.097	0.552425486690934
2.098	0.550160926638084
2.099	0.547905671906436
2.1	0.545659684351025
2.101	0.543422925983629
2.102	0.541195358972126
2.103	0.538976945639853
2.104	0.536767648464977
2.105	0.534567430079849
2.106	0.532376253270376
2.107	0.530194080975395
2.108	0.528020876286045
2.109	0.525856602445138
2.11	0.523701222846544
2.111	0.521554701034565
2.112	0.519417000703326
2.113	0.517288085696154
2.114	0.51516792000497
2.115	0.51305646776968
2.116	0.510953693277567
2.117	0.508859560962689
2.118	0.506774035405275
2.119	0.504697081331127
2.12	0.502628663611025
2.121	0.500568747260129
2.122	0.498517297437392
2.123	0.496474279444967
2.124	0.494439658727621
2.125	0.492413400872153
2.126	0.490395471606807
2.127	0.488385836800698
2.128	0.48638446246323
2.129	0.484391314743524
2.13	0.482406359929845
2.131	0.480429564449029
2.132	0.478460894865921
2.133	0.476500317882803
2.134	0.474547800338835
2.135	0.472603309209493
2.136	0.470666811606009
2.137	0.468738274774818
2.138	0.466817666097001
2.139	0.464904953087734
2.14	0.46300010339574
2.141	0.461103084802739
2.142	0.459213865222907
2.143	0.457332412702328
2.144	0.45545869541846
2.145	0.453592681679592
2.146	0.451734339924308
2.147	0.449883638720957
2.148	0.448040546767117
2.149	0.446205032889068
2.15	0.444377066041264
2.151	0.44255661530581
2.152	0.440743649891932
2.153	0.438938139135469
2.154	0.437140052498341
2.155	0.435349359568039
2.156	0.43356603005711
2.157	0.431790033802647
2.158	0.430021340765774
2.159	0.42825992103114
2.16	0.426505744806413
2.161	0.424758782421781
2.162	0.423019004329439
2.163	0.4212863811031
2.164	0.419560883437491
2.165	0.417842482147861
2.166	0.416131148169486
2.167	0.414426852557175
2.168	0.412729566484784
2.169	0.411039261244728
2.17	0.409355908247494
2.171	0.407679479021156
2.172	0.406009945210897
2.173	0.404347278578529
2.174	0.402691451002012
2.175	0.401042434474982
2.176	0.399400201106275
2.177	0.397764723119457
2.178	0.396135972852352
2.179	0.394513922756577
2.18	0.392898545397072
2.181	0.391289813451642
2.182	0.389687699710488
2.183	0.388092177075752
2.184	0.386503218561056
2.185	0.384920797291047
2.186	0.383344886500941
2.187	0.381775459536071
2.188	0.380212489851437
2.189	0.378655951011256
2.19	0.377105816688515
2.191	0.375562060664526
2.192	0.374024656828481
2.193	0.372493579177014
2.194	0.370968801813758
2.195	0.369450298948908
2.196	0.367938044898783
2.197	0.366432014085396
2.198	0.364932181036018
2.199	0.363438520382746
2.2	0.361951006862078
2.201	0.360469615314483
2.202	0.358994320683975
2.203	0.357525098017691
2.204	0.356061922465466
2.205	0.354604769279419
2.206	0.353153613813527
2.207	0.351708431523211
2.208	0.350269197964923
2.209	0.348835888795731
2.21	0.347408479772905
2.211	0.345986946753511
2.212	0.344571265693998
2.213	0.343161412649798
2.214	0.341757363774913
2.215	0.340359095321518
2.216	0.338966583639555
2.217	0.337579805176339
2.218	0.336198736476151
2.219	0.334823354179848
2.22	0.333453635024466
2.221	0.332089555842826
2.222	0.330731093563143
2.223	0.329378225208633
2.224	0.328030927897129
2.225	0.326689178840692
2.226	0.325352955345223
2.227	0.324022234810082
2.228	0.322696994727706
2.229	0.321377212683228
2.23	0.320062866354095
2.231	0.318753933509693
2.232	0.317450392010972
2.233	0.316152219810071
2.234	0.314859394949942
2.235	0.313571895563981
2.236	0.312289699875661
2.237	0.311012786198158
2.238	0.309741132933987
2.239	0.308474718574639
2.24	0.307213521700212
2.241	0.305957520979054
2.242	0.304706695167398
2.243	0.303461023109005
2.244	0.302220483734807
2.245	0.300985056062547
2.246	0.299754719196427
2.247	0.298529452326757
2.248	0.297309234729594
2.249	0.296094045766404
2.25	0.294883864883702
2.251	0.29367867161271
2.252	0.29247844556901
2.253	0.291283166452197
2.254	0.290092814045541
2.255	0.288907368215639
2.256	0.287726808912075
2.257	0.286551116167087
2.258	0.285380270095223
2.259	0.284214250893007
2.26	0.283053038838603
2.261	0.281896614291482
2.262	0.280744957692093
2.263	0.279598049561526
2.264	0.278455870501187
2.265	0.277318401192469
2.266	0.276185622396423
2.267	0.275057514953437
2.268	0.273934059782907
2.269	0.272815237882919
2.27	0.271701030329924
2.271	0.270591418278419
2.272	0.269486382960629
2.273	0.26838590568619
2.274	0.267289967841829
2.275	0.266198550891056
2.276	0.265111636373842
2.277	0.264029205906315
2.278	0.262951241180445
2.279	0.261877723963733
2.28	0.260808636098906
2.281	0.259743959503607
2.282	0.258683676170091
2.283	0.257627768164921
2.284	0.25657621762866
2.285	0.255529006775576
2.286	0.254486117893337
2.287	0.25344753334271
2.288	0.252413235557266
2.289	0.251383207043083
2.29	0.250357430378447
2.291	0.249335888213558
2.292	0.24831856327024
2.293	0.247305438341645
2.294	0.246296496291963
2.295	0.245291720056133
2.296	0.244291092639553
2.297	0.243294597117796
2.298	0.242302216636316
2.299	0.241313934410175
2.3	0.240329733723746
2.301	0.239349597930439
2.302	0.238373510452417
2.303	0.237401454780314
2.304	0.23643341447296
2.305	0.235469373157098
2.306	0.234509314527109
2.307	0.233553222344737
2.308	0.232601080438815
2.309	0.231652872704987
2.31	0.230708583105443
2.311	0.229768195668641
2.312	0.22883169448904
2.313	0.227899063726829
2.314	0.226970287607665
2.315	0.226045350422397
2.316	0.225124236526807
2.317	0.224206930341342
2.318	0.223293416350855
2.319	0.222383679104337
2.32	0.221477703214658
2.321	0.220575473358309
2.322	0.219676974275137
2.323	0.218782190768096
2.324	0.217891107702979
2.325	0.217003710008172
2.326	0.216119982674391
2.327	0.215239910754436
2.328	0.21436347936293
2.329	0.213490673676073
2.33	0.21262147893139
2.331	0.211755880427479
2.332	0.210893863523767
2.333	0.210035413640256
2.334	0.209180516257284
2.335	0.208329156915272
2.336	0.207481321214484
2.337	0.206636994814782
2.338	0.205796163435384
2.339	0.204958812854621
2.34	0.204124928909701
2.341	0.203294497496461
2.342	0.202467504569138
2.343	0.201643936140123
2.344	0.200823778279733
2.345	0.200007017115966
2.346	0.199193638834274
2.347	0.198383629677326
2.348	0.197576975944774
2.349	0.196773663993025
2.35	0.195973680235009
2.351	0.195177011139946
2.352	0.194383643233121
2.353	0.193593563095654
2.354	0.192806757364274
2.355	0.192023212731095
2.356	0.191242915943384
2.357	0.190465853803345
2.358	0.189692013167891
2.359	0.188921380948424
2.36	0.188153944110611
2.361	0.187389689674165
2.362	0.186628604712627
2.363	0.185870676353146
2.364	0.18511589177626
2.365	0.184364238215681
2.366	0.183615702958077
2.367	0.182870273342862
2.368	0.182127936761974
2.369	0.181388680659669
2.37	0.180652492532304
2.371	0.179919359928128
2.372	0.179189270447071
2.373	0.178462211740531
2.374	0.177738171511173
2.375	0.177017137512711
2.376	0.176299097549709
2.377	0.175584039477371
2.378	0.174871951201333
2.379	0.174162820677468
2.38	0.173456635911669
2.381	0.172753384959658
2.382	0.172053055926776
2.383	0.171355636967787
2.384	0.170661116286674
2.385	0.169969482136441
2.386	0.169280722818914
2.387	0.168594826684546
2.388	0.167911782132213
2.389	0.167231577609026
2.39	0.16655420161013
2.391	0.165879642678511
2.392	0.165207889404804
2.393	0.164538930427094
2.394	0.163872754430734
2.395	0.163209350148144
2.396	0.162548706358627
2.397	0.161890811888173
2.398	0.161235655609276
2.399	0.160583226440743
2.4	0.159933513347506
2.401	0.159286505340436
2.402	0.158642191476161
2.403	0.15800056085687
2.404	0.157361602630143
2.405	0.156725305988756
2.406	0.156091660170506
2.407	0.155460654458022
2.408	0.154832278178589
2.409	0.154206520703967
2.41	0.153583371450207
2.411	0.152962819877477
2.412	0.152344855489882
2.413	0.151729467835285
2.414	0.151116646505131
2.415	0.150506381134274
2.416	0.149898661400796
2.417	0.149293477025838
2.418	0.148690817773419
2.419	0.148090673450274
2.42	0.147493033905671
2.421	0.146897889031244
2.422	0.146305228760821
2.423	0.145715043070255
2.424	0.145127321977254
2.425	0.14454205554121
2.426	0.143959233863034
2.427	0.143378847084987
2.428	0.142800885390513
2.429	0.142225339004073
2.43	0.141652198190983
2.431	0.141081453257242
2.432	0.140513094549375
2.433	0.139947112454268
2.434	0.139383497399003
2.435	0.138822239850698
2.436	0.138263330316344
2.437	0.13770675934265
2.438	0.137152517515875
2.439	0.136600595461676
2.44	0.136050983844942
2.441	0.135503673369643
2.442	0.134958654778671
2.443	0.13441591885368
2.444	0.133875456414937
2.445	0.133337258321155
2.446	0.132801315469353
2.447	0.132267618794689
2.448	0.131736159270318
2.449	0.13120692790723
2.45	0.130679915754102
2.451	0.130155113897148
2.452	0.129632513459963
2.453	0.129112105603381
2.454	0.128593881525319
2.455	0.12807783246063
2.456	0.127563949680952
2.457	0.127052224494568
2.458	0.126542648246251
2.459	0.126035212317123
2.46	0.125529908124503
2.461	0.125026727121772
2.462	0.124525660798215
2.463	0.124026700678889
2.464	0.123529838324475
2.465	0.123035065331134
2.466	0.122542373330365
2.467	0.122051753988866
2.468	0.121563199008392
2.469	0.121076700125614
2.47	0.120592249111976
2.471	0.120109837773566
2.472	0.119629457950964
2.473	0.119151101519116
2.474	0.118674760387187
2.475	0.118200426498431
2.476	0.117728091830051
2.477	0.117257748393065
2.478	0.116789388232171
2.479	0.116323003425611
2.48	0.115858586085037
2.481	0.115396128355379
2.482	0.114935622414712
2.483	0.114477060474123
2.484	0.114020434777579
2.485	0.113565737601796
2.486	0.11311296125611
2.487	0.112662098082344
2.488	0.112213140454684
2.489	0.111766080779538
2.49	0.111320911495422
2.491	0.110877625072827
2.492	0.110436214014085
2.493	0.10999667085325
2.494	0.109558988155972
2.495	0.109123158519363
2.496	0.108689174571881
2.497	0.108257028973202
2.498	0.107826714414093
2.499	0.107398223616293
2.5	0.106971549332389
2.501	0.106546684345687
2.502	0.1061236214701
2.503	0.10570235355002
2.504	0.1052828734602
2.505	0.104865174105627
2.506	0.104449248421414
2.507	0.104035089372668
2.508	0.10362268995438
2.509	0.1032120431913
2.51	0.102803142137824
2.511	0.102395979877877
2.512	0.101990549524789
2.513	0.101586844221186
2.514	0.101184857138869
2.515	0.100784581478703
2.516	0.100386010470499
2.517	0.0999891373729005
2.518	0.0995939554732681
2.519	0.0992004580875658
2.52	0.0988086385602545
2.521	0.0984184902641649
2.522	0.0980300066004065
2.523	0.097643180998233
2.524	0.0972580069149491
2.525	0.0968744778357902
2.526	0.0964925872738163
2.527	0.0961123287697996
2.528	0.0957336958921178
2.529	0.0953566822366438
2.53	0.0949812814266369
2.531	0.0946074871126368
2.532	0.0942352929723569
2.533	0.0938646927105706
2.534	0.0934956800590139
2.535	0.0931282487762757
2.536	0.092762392647689
2.537	0.0923981054852305
2.538	0.0920353811274142
2.539	0.091674213439187
2.54	0.0913145963118249
2.541	0.090956523662828
2.542	0.0905999894358223
2.543	0.0902449876004536
2.544	0.0898915121522839
2.545	0.0895395571126971
2.546	0.0891891165287872
2.547	0.088840184473268
2.548	0.0884927550443657
2.549	0.0881468223657254
2.55	0.0878023805863002
2.551	0.0874594238802677
2.552	0.0871179464469209
2.553	0.0867779425105728
2.554	0.0864394063204594
2.555	0.0861023321506416
2.556	0.0857667142999059
2.557	0.0854325470916777
2.558	0.0850998248739128
2.559	0.0847685420190052
2.56	0.084438692923702
2.561	0.0841102720089921
2.562	0.0837832737200275
2.563	0.0834576925260162
2.564	0.0831335229201393
2.565	0.0828107594194512
2.566	0.0824893965647888
2.567	0.0821694289206798
2.568	0.0818508510752496
2.569	0.081533657640132
2.57	0.0812178432503732
2.571	0.0809034025643465
2.572	0.0805903302636635
2.573	0.0802786210530728
2.574	0.079968269660383
2.575	0.0796592708363679
2.576	0.0793516193546768
2.577	0.0790453100117494
2.578	0.0787403376267273
2.579	0.0784366970413615
2.58	0.0781343831199299
2.581	0.0778333907491513
2.582	0.0775337148380979
2.583	0.0772353503181034
2.584	0.0769382921426844
2.585	0.0766425352874549
2.586	0.0763480747500394
2.587	0.0760549055499817
2.588	0.0757630227286752
2.589	0.0754724213492661
2.59	0.075183096496577
2.591	0.0748950432770163
2.592	0.0746082568185091
2.593	0.0743227322704003
2.594	0.0740384648033805
2.595	0.0737554496094006
2.596	0.0734736819015955
2.597	0.0731931569141935
2.598	0.0729138699024512
2.599	0.0726358161425553
2.6	0.0723589909315585
2.601	0.0720833895872879
2.602	0.0718090074482731
2.603	0.0715358398736665
2.604	0.0712638822431577
2.605	0.0709931299569106
2.606	0.0707235784354676
2.607	0.0704552231196818
2.608	0.0701880594706434
2.609	0.0699220829695948
2.61	0.0696572891178588
2.611	0.0693936734367595
2.612	0.069131231467547
2.613	0.068869958771332
2.614	0.0686098509289899
2.615	0.0683509035411083
2.616	0.0680931122278974
2.617	0.0678364726291214
2.618	0.067580980404025
2.619	0.0673266312312606
2.62	0.0670734208088124
2.621	0.066821344853925
2.622	0.0665703991030329
2.623	0.0663205793116841
2.624	0.0660718812544738
2.625	0.0658243007249686
2.626	0.0655778335356363
2.627	0.065332475517776
2.628	0.0650882225214469
2.629	0.064845070415398
2.63	0.0646030150870001
2.631	0.0643620524421724
2.632	0.0641221784053192
2.633	0.0638833889192529
2.634	0.0636456799451333
2.635	0.0634090474623923
2.636	0.0631734874686751
2.637	0.062938995979759
2.638	0.0627055690294984
2.639	0.0624732026697554
2.64	0.0622418929703255
2.641	0.0620116360188794
2.642	0.0617824279208934
2.643	0.0615542647995833
2.644	0.0613271427958386
2.645	0.0611010580681635
2.646	0.060876006792598
2.647	0.0606519851626679
2.648	0.0604289893893126
2.649	0.0602070157008212
2.65	0.0599860603427729
2.651	0.0597661195779695
2.652	0.0595471896863691
2.653	0.0593292669650367
2.654	0.059112347728064
2.655	0.0588964283065199
2.656	0.0586815050483835
2.657	0.058467574318481
2.658	0.0582546324984277
2.659	0.0580426759865658
2.66	0.0578317011978982
2.661	0.0576217045640393
2.662	0.0574126825331422
2.663	0.0572046315698493
2.664	0.0569975481552216
2.665	0.0567914287866911
2.666	0.0565862699779913
2.667	0.0563820682591025
2.668	0.0561788201761937
2.669	0.0559765222915667
2.67	0.0557751711835914
2.671	0.0555747634466517
2.672	0.0553752956910865
2.673	0.0551767645431367
2.674	0.0549791666448805
2.675	0.0547824986541867
2.676	0.0545867572446443
2.677	0.054391939105523
2.678	0.0541980409417038
2.679	0.0540050594736252
2.68	0.0538129914372396
2.681	0.0536218335839393
2.682	0.053431582680517
2.683	0.0532422355091002
2.684	0.0530537888671114
2.685	0.0528662395671944
2.686	0.0526795844371746
2.687	0.0524938203200049
2.688	0.0523089440737019
2.689	0.0521249525713028
2.69	0.0519418427008098
2.691	0.0517596113651386
2.692	0.0515782554820543
2.693	0.0513977719841465
2.694	0.0512181578187416
2.695	0.0510394099478848
2.696	0.050861525348262
2.697	0.0506845010111716
2.698	0.0505083339424495
2.699	0.0503330211624444
2.7	0.0501585597059435
2.701	0.0499849466221427
2.702	0.0498121789745767
2.703	0.0496402538410887
2.704	0.0494691683137658
2.705	0.0492989194989004
2.706	0.0491295045169338
2.707	0.0489609205024157
2.708	0.0487931646039428
2.709	0.0486262339841241
2.71	0.0484601258195276
2.711	0.0482948373006247
2.712	0.0481303656317618
2.713	0.0479667080310922
2.714	0.0478038617305412
2.715	0.0476418239757566
2.716	0.0474805920260613
2.717	0.0473201631544082
2.718	0.0471605346473325
2.719	0.0470017038049066
2.72	0.0468436679406965
2.721	0.0466864243817078
2.722	0.0465299704683577
2.723	0.0463743035544102
2.724	0.046219421006942
2.725	0.0460653202062993
2.726	0.045911998546055
2.727	0.0457594534329449
2.728	0.0456076822868532
2.729	0.0454566825407525
2.73	0.0453064516406592
2.731	0.0451569870455977
2.732	0.0450082862275458
2.733	0.0448603466714097
2.734	0.0447131658749615
2.735	0.0445667413488202
2.736	0.0444210706163801
2.737	0.0442761512138024
2.738	0.0441319806899365
2.739	0.0439885566063136
2.74	0.0438458765370857
2.741	0.0437039380689885
2.742	0.0435627388012989
2.743	0.0434222763457974
2.744	0.0432825483267294
2.745	0.0431435523807622
2.746	0.0430052861569408
2.747	0.0428677473166577
2.748	0.0427309335336066
2.749	0.0425948424937417
2.75	0.0424594718952456
2.751	0.0423248194484849
2.752	0.0421908828759729
2.753	0.0420576599123272
2.754	0.0419251483042462
2.755	0.0417933458104489
2.756	0.0416622502016502
2.757	0.0415318592605267
2.758	0.0414021707816676
2.759	0.041273182571544
2.76	0.041144892448477
2.761	0.041017298242588
2.762	0.0408903977957742
2.763	0.0407641889616617
2.764	0.0406386696055812
2.765	0.0405138376045198
2.766	0.0403896908470891
2.767	0.0402662272334968
2.768	0.0401434446755022
2.769	0.0400213410963808
2.77	0.0398999144308956
2.771	0.0397791626252584
2.772	0.0396590836370994
2.773	0.0395396754354174
2.774	0.0394209360005711
2.775	0.0393028633242203
2.776	0.0391854554093012
2.777	0.0390687102700049
2.778	0.0389526259317208
2.779	0.038837200431022
2.78	0.0387224318156214
2.781	0.0386083181443428
2.782	0.0384948574870947
2.783	0.0383820479248129
2.784	0.03826988754947
2.785	0.0381583744639933
2.786	0.0380475067822825
2.787	0.037937282629132
2.788	0.0378277001402374
2.789	0.0377187574621374
2.79	0.0376104527521992
2.791	0.0375027841785709
2.792	0.0373957499201705
2.793	0.0372893481666399
2.794	0.0371835771183164
2.795	0.0370784349862117
2.796	0.036973919991965
2.797	0.0368700303678331
2.798	0.0367667643566492
2.799	0.0366641202117872
2.8	0.0365620961971409
2.801	0.0364606905870968
2.802	0.0363599016664971
2.803	0.0362597277306183
2.804	0.036160167085141
2.805	0.0360612180461057
2.806	0.035962878939916
2.807	0.0358651481032712
2.808	0.0357680238831808
2.809	0.0356715046368983
2.81	0.035575588731918
2.811	0.0354802745459288
2.812	0.0353855604668105
2.813	0.0352914448925805
2.814	0.035197926231394
2.815	0.035105002901485
2.816	0.0350126733311704
2.817	0.0349209359588034
2.818	0.034829789232754
2.819	0.0347392316113844
2.82	0.0346492615630183
2.821	0.0345598775659202
2.822	0.0344710781082629
2.823	0.0343828616881154
2.824	0.0342952268133914
2.825	0.0342081720018577
2.826	0.0341216957810833
2.827	0.034035796688423
2.828	0.0339504732710019
2.829	0.0338657240856701
2.83	0.0337815476989913
2.831	0.0336979426872333
2.832	0.0336149076363039
2.833	0.0335324411417712
2.834	0.0334505418088096
2.835	0.0333692082521875
2.836	0.0332884390962445
2.837	0.0332082329748662
2.838	0.0331285885314685
2.839	0.0330495044189441
2.84	0.0329709792996926
2.841	0.0328930118455464
2.842	0.032815600737786
2.843	0.0327387446670819
2.844	0.0326624423335193
2.845	0.0325866924465235
2.846	0.0325114937248738
2.847	0.0324368448966847
2.848	0.032362744699352
2.849	0.0322891918795563
2.85	0.0322161851932421
2.851	0.0321437234055875
2.852	0.0320718052909914
2.853	0.0320004296330278
2.854	0.0319295952244811
2.855	0.0318593008672607
2.856	0.0317895453724208
2.857	0.031720327560139
2.858	0.0316516462596645
2.859	0.0315835003093436
2.86	0.0315158885565658
2.861	0.0314488098577534
2.862	0.031382263078358
2.863	0.0313162470928194
2.864	0.0312507607845447
2.865	0.0311858030459184
2.866	0.0311213727782569
2.867	0.0310574688917988
2.868	0.0309940903056809
2.869	0.0309312359479357
2.87	0.0308689047554562
2.871	0.0308070956739783
2.872	0.0307458076580716
2.873	0.0306850396711322
2.874	0.030624790685339
2.875	0.0305650596816438
2.876	0.0305058456497793
2.877	0.0304471475882018
2.878	0.0303889645041018
2.879	0.0303312954133883
2.88	0.0302741393406478
2.881	0.0302174953191638
2.882	0.0301613623908636
2.883	0.0301057396063236
2.884	0.0300506260247513
2.885	0.029996020713968
2.886	0.0299419227503872
2.887	0.029888331219011
2.888	0.029835245213393
2.889	0.0297826638356522
2.89	0.0297305861964343
2.891	0.0296790114149097
2.892	0.0296279386187592
2.893	0.0295773669441282
2.894	0.0295272955356687
2.895	0.0294777235464814
2.896	0.0294286501381187
2.897	0.029380074480553
2.898	0.0293319957521909
2.899	0.029284413139834
2.9	0.0292373258386824
2.901	0.0291907330523067
2.902	0.0291446339926438
2.903	0.0290990278799903
2.904	0.0290539139429633
2.905	0.029009291418518
2.906	0.0289651595519196
2.907	0.028921517596725
2.908	0.028878364814787
2.909	0.0288357004762254
2.91	0.0287935238594237
2.911	0.0287518342510111
2.912	0.0287106309458594
2.913	0.028669913247068
2.914	0.0286296804659365
2.915	0.0285899319219851
2.916	0.0285506669429054
2.917	0.028511884864578
2.918	0.0284735850310547
2.919	0.0284357667945372
2.92	0.0283984295153701
2.921	0.0283615725620443
2.922	0.0283251953111581
2.923	0.0282892971474489
2.924	0.0282538774637331
2.925	0.0282189356609273
2.926	0.0281844711480304
2.927	0.0281504833421202
2.928	0.0281169716683323
2.929	0.0280839355598559
2.93	0.0280513744579274
2.931	0.0280192878118086
2.932	0.0279876750787942
2.933	0.0279565357241935
2.934	0.027925869221324
2.935	0.0278956750514894
2.936	0.0278659527039977
2.937	0.0278367016761329
2.938	0.027807921473137
2.939	0.0277796116082385
2.94	0.0277517716026061
2.941	0.0277244009853632
2.942	0.0276974992935557
2.943	0.0276710660721804
2.944	0.0276451008741567
2.945	0.0276196032603089
2.946	0.0275945727993729
2.947	0.0275700090679862
2.948	0.0275459116506873
2.949	0.0275222801398982
2.95	0.0274991141359138
2.951	0.0274764132469194
2.952	0.0274541770889414
2.953	0.027432405285893
2.954	0.0274110974695212
2.955	0.0273902532794423
2.956	0.0273698723630851
2.957	0.0273499543757438
2.958	0.0273304989805219
2.959	0.0273115058483562
2.96	0.0272929746579997
2.961	0.027274905096025
2.962	0.0272572968568028
2.963	0.0272401496425054
2.964	0.0272234631631108
2.965	0.0272072371363983
2.966	0.0271914712879102
2.967	0.0271761653509834
2.968	0.0271613190667495
2.969	0.0271469321840883
2.97	0.027133004459678
2.971	0.0271195356579241
2.972	0.0271065255510408
2.973	0.0270939739189728
2.974	0.0270818805494137
2.975	0.0270702452378266
2.976	0.0270590677874125
2.977	0.0270483480091173
2.978	0.0270380857216281
2.979	0.0270282807513667
2.98	0.0270189329325028
2.981	0.0270100421069301
2.982	0.0270016081242588
2.983	0.0269936308418472
2.984	0.0269861101247635
2.985	0.0269790458458061
2.986	0.0269724378854903
2.987	0.0269662861320619
2.988	0.0269605904814476
2.989	0.0269553508373335
2.99	0.0269505671110863
2.991	0.0269462392217967
2.992	0.0269423670962645
2.993	0.026938950668999
2.994	0.0269359898822081
2.995	0.0269334846858307
2.996	0.0269314350374721
2.997	0.0269298409024827
2.998	0.026928702253894
2.999	0.0269280190724395
3	0.0269277913465764
3.001	0.0269280190724359
3.002	0.026928702253894
3.003	0.0269298409024898
3.004	0.0269314350374756
3.005	0.0269334846858307
3.006	0.0269359898822117
3.007	0.0269389506690061
3.008	0.0269423670962645
3.009	0.0269462392217967
3.01	0.0269505671110792
3.011	0.0269553508373299
3.012	0.0269605904814476
3.013	0.0269662861320548
3.014	0.0269724378854903
3.015	0.0269790458458132
3.016	0.0269861101247599
3.017	0.0269936308418437
3.018	0.0270016081242588
3.019	0.0270100421069337
3.02	0.0270189329325063
3.021	0.0270282807513667
3.022	0.0270380857216317
3.023	0.0270483480091137
3.024	0.027059067787409
3.025	0.0270702452378266
3.026	0.0270818805494208
3.027	0.0270939739189657
3.028	0.0271065255510443
3.029	0.0271195356579312
3.03	0.0271330044596745
3.031	0.0271469321840989
3.032	0.0271613190667459
3.033	0.0271761653509834
3.034	0.0271914712879138
3.035	0.0272072371363983
3.036	0.0272234631631143
3.037	0.0272401496425161
3.038	0.0272572968567992
3.039	0.0272749050960321
3.04	0.0272929746580033
3.041	0.0273115058483633
3.042	0.0273304989805254
3.043	0.0273499543757438
3.044	0.0273698723630922
3.045	0.0273902532794317
3.046	0.0274110974695247
3.047	0.0274324052858859
3.048	0.0274541770889485
3.049	0.0274764132469159
3.05	0.0274991141359173
3.051	0.0275222801398982
3.052	0.027545911650698
3.053	0.0275700090679898
3.054	0.0275945727993765
3.055	0.0276196032603124
3.056	0.0276451008741603
3.057	0.0276710660721875
3.058	0.0276974992935521
3.059	0.0277244009853632
3.06	0.0277517716026097
3.061	0.0277796116082456
3.062	0.0278079214731406
3.063	0.0278367016761365
3.064	0.0278659527040048
3.065	0.0278956750514894
3.066	0.0279258692213276
3.067	0.0279565357242006
3.068	0.0279876750788048
3.069	0.0280192878118157
3.07	0.0280513744579309
3.071	0.0280839355598559
3.072	0.0281169716683323
3.073	0.0281504833421238
3.074	0.0281844711480375
3.075	0.0282189356609237
3.076	0.0282538774637331
3.077	0.0282892971474595
3.078	0.0283251953111687
3.079	0.0283615725620479
3.08	0.0283984295153701
3.081	0.0284357667945372
3.082	0.0284735850310582
3.083	0.0285118848645851
3.084	0.0285506669428983
3.085	0.0285899319219851
3.086	0.0286296804659472
3.087	0.0286699132470787
3.088	0.0287106309458736
3.089	0.0287518342510182
3.09	0.0287935238594343
3.091	0.028835700476229
3.092	0.028878364814787
3.093	0.0289215175967357
3.094	0.028965159551916
3.095	0.029009291418518
3.096	0.0290539139429598
3.097	0.0290990278799939
3.098	0.0291446339926509
3.099	0.0291907330523102
3.1	0.029237325838686
3.101	0.0292844131398411
3.102	0.0293319957521945
3.103	0.0293800744805566
3.104	0.0294286501381222
3.105	0.0294777235464849
3.106	0.0295272955356722
3.107	0.0295773669441317
3.108	0.0296279386187592
3.109	0.0296790114149204
3.11	0.0297305861964432
3.111	0.029782663835654
3.112	0.0298352452134054
3.113	0.0298883312190128
3.114	0.029941922750389
3.115	0.0299960207139804
3.116	0.0300506260247531
3.117	0.0301057396063271
3.118	0.0301613623908707
3.119	0.030217495319171
3.12	0.030274139340662
3.121	0.0303312954133901
3.122	0.0303889645041124
3.123	0.0304471475882124
3.124	0.0305058456497846
3.125	0.0305650596816491
3.126	0.0306247906853443
3.127	0.0306850396711411
3.128	0.0307458076580858
3.129	0.0308070956739783
3.13	0.030868904755458
3.131	0.0309312359479463
3.132	0.0309940903056969
3.133	0.0310574688918095
3.134	0.0311213727782658
3.135	0.0311858030459291
3.136	0.0312507607845589
3.137	0.0313162470928177
3.138	0.0313822630783633
3.139	0.0314488098577641
3.14	0.0315158885565694
3.141	0.0315835003093454
3.142	0.0316516462596681
3.143	0.0317203275601372
3.144	0.0317895453724333
3.145	0.0318593008672678
3.146	0.03192959522449
3.147	0.0320004296330367
3.148	0.0320718052910038
3.149	0.0321437234055963
3.15	0.0322161851932563
3.151	0.0322891918795634
3.152	0.0323627446993555
3.153	0.0324368448966936
3.154	0.0325114937248756
3.155	0.0325866924465217
3.156	0.0326624423335318
3.157	0.0327387446670926
3.158	0.0328156007377913
3.159	0.0328930118455517
3.16	0.0329709792996979
3.161	0.0330495044189547
3.162	0.0331285885314756
3.163	0.0332082329748786
3.164	0.0332884390962533
3.165	0.0333692082521964
3.166	0.0334505418088114
3.167	0.033532441141773
3.168	0.0336149076363128
3.169	0.0336979426872333
3.17	0.0337815476990073
3.171	0.033865724085679
3.172	0.0339504732710125
3.173	0.0340357966884284
3.174	0.0341216957810957
3.175	0.0342081720018683
3.176	0.0342952268134056
3.177	0.0343828616881297
3.178	0.0344710781082682
3.179	0.0345598775659326
3.18	0.0346492615630254
3.181	0.0347392316113826
3.182	0.0348297892327594
3.183	0.0349209359588087
3.184	0.0350126733311811
3.185	0.0351050029014957
3.186	0.0351979262314117
3.187	0.0352914448926001
3.188	0.0353855604668212
3.189	0.0354802745459395
3.19	0.0355755887319233
3.191	0.0356715046369089
3.192	0.0357680238831861
3.193	0.0358651481032837
3.194	0.0359628789399267
3.195	0.0360612180461217
3.196	0.0361601670851499
3.197	0.0362597277306307
3.198	0.0363599016665006
3.199	0.0364606905871057
3.2	0.0365620961971516
3.201	0.036664120211789
3.202	0.0367667643566705
3.203	0.0368700303678366
3.204	0.0369739199919792
3.205	0.0370784349862205
3.206	0.0371835771183271
3.207	0.0372893481666594
3.208	0.0373957499201722
3.209	0.0375027841785851
3.21	0.0376104527522116
3.211	0.0377187574621587
3.212	0.0378277001402552
3.213	0.0379372826291444
3.214	0.0380475067822914
3.215	0.0381583744639968
3.216	0.0382698875494825
3.217	0.03838204792482
3.218	0.0384948574871018
3.219	0.0386083181443553
3.22	0.0387224318156356
3.221	0.0388372004310398
3.222	0.038952625931735
3.223	0.0390687102700156
3.224	0.0391854554093101
3.225	0.0393028633242238
3.226	0.0394209360005888
3.227	0.0395396754354351
3.228	0.0396590836371331
3.229	0.0397791626252655
3.23	0.0398999144309045
3.231	0.0400213410963914
3.232	0.0401434446755218
3.233	0.0402662272335021
3.234	0.0403896908471069
3.235	0.0405138376045358
3.236	0.0406386696055989
3.237	0.0407641889616741
3.238	0.0408903977957777
3.239	0.0410172982426076
3.24	0.0411448924485001
3.241	0.0412731825715582
3.242	0.0414021707816801
3.243	0.0415318592605445
3.244	0.0416622502016679
3.245	0.0417933458104613
3.246	0.0419251483042586
3.247	0.042057659912345
3.248	0.0421908828759854
3.249	0.0423248194485097
3.25	0.0424594718952562
3.251	0.0425948424937417
3.252	0.042730933533619
3.253	0.0428677473166772
3.254	0.0430052861569692
3.255	0.0431435523807977
3.256	0.0432825483267436
3.257	0.0434222763458223
3.258	0.0435627388013131
3.259	0.043703938069001
3.26	0.0438458765371053
3.261	0.0439885566063367
3.262	0.0441319806899543
3.263	0.0442761512138219
3.264	0.0444210706164085
3.265	0.0445667413488451
3.266	0.0447131658749669
3.267	0.0448603466714275
3.268	0.0450082862275707
3.269	0.0451569870456012
3.27	0.0453064516406556
3.271	0.0454566825407738
3.272	0.045607682286871
3.273	0.0457594534329502
3.274	0.0459119985460603
3.275	0.0460653202063241
3.276	0.0462194210069526
3.277	0.0463743035544155
3.278	0.0465299704683559
3.279	0.0466864243817184
3.28	0.0468436679407063
3.281	0.0470017038049093
3.282	0.0471605346473609
3.283	0.04732016315441
3.284	0.0474805920260906
3.285	0.0476418239757663
3.286	0.0478038617305572
3.287	0.0479667080311117
3.288	0.048130365631792
3.289	0.0482948373006309
3.29	0.0484601258195454
3.291	0.0486262339841517
3.292	0.0487931646039499
3.293	0.0489609205024379
3.294	0.0491295045169551
3.295	0.0492989194989093
3.296	0.0494691683137631
3.297	0.0496402538410905
3.298	0.0498121789745909
3.299	0.0499849466221605
3.3	0.0501585597059488
3.301	0.0503330211624586
3.302	0.0505083339424743
3.303	0.0506845010111903
3.304	0.0508615253482958
3.305	0.0510394099479043
3.306	0.0512181578187665
3.307	0.0513977719841563
3.308	0.0515782554820703
3.309	0.0517596113651422
3.31	0.0519418427008276
3.311	0.0521249525713188
3.312	0.0523089440737152
3.313	0.0524938203200236
3.314	0.0526795844371861
3.315	0.0528662395672086
3.316	0.0530537888671461
3.317	0.0532422355091029
3.318	0.0534315826805312
3.319	0.0536218335839607
3.32	0.0538129914372831
3.321	0.0540050594736528
3.322	0.054198040941742
3.323	0.0543919391055567
3.324	0.0545867572446639
3.325	0.0547824986542196
3.326	0.0549791666449124
3.327	0.0551767645431767
3.328	0.0553752956911069
3.329	0.0555747634466854
3.33	0.0557751711836119
3.331	0.0559765222915729
3.332	0.0561788201762141
3.333	0.0563820682591256
3.334	0.0565862699780126
3.335	0.0567914287866955
3.336	0.0569975481552518
3.337	0.0572046315698884
3.338	0.0574126825331547
3.339	0.0576217045640703
3.34	0.0578317011979408
3.341	0.0580426759865844
3.342	0.0582546324984463
3.343	0.0584675743184846
3.344	0.0586815050484262
3.345	0.0588964283065536
3.346	0.0591123477280888
3.347	0.0593292669650367
3.348	0.05954718968637
3.349	0.0597661195779722
3.35	0.0599860603427942
3.351	0.0602070157008399
3.352	0.0604289893893508
3.353	0.0606519851626786
3.354	0.0608760067926397
3.355	0.0611010580682176
3.356	0.0613271427958608
3.357	0.0615542647996108
3.358	0.0617824279209316
3.359	0.0620116360189087
3.36	0.0622418929703485
3.361	0.0624732026697785
3.362	0.0627055690295322
3.363	0.0629389959797919
3.364	0.0631734874687027
3.365	0.0634090474624287
3.366	0.0636456799451537
3.367	0.0638833889192654
3.368	0.0641221784053698
3.369	0.064362052442192
3.37	0.064603015087016
3.371	0.0648450704154442
3.372	0.0650882225214673
3.373	0.0653324755178346
3.374	0.06557783353567
3.375	0.0658243007249979
3.376	0.0660718812545156
3.377	0.0663205793117072
3.378	0.0665703991030711
3.379	0.0668213448539632
3.38	0.0670734208088248
3.381	0.0673266312313103
3.382	0.0675809804040313
3.383	0.0678364726291534
3.384	0.0680931122279418
3.385	0.0683509035411305
3.386	0.0686098509290503
3.387	0.0688699587713444
3.388	0.069131231467594
3.389	0.0693936734367497
3.39	0.0696572891178704
3.391	0.0699220829696117
3.392	0.0701880594707376
3.393	0.0704552231197226
3.394	0.0707235784355049
3.395	0.070993129956932
3.396	0.0712638822431586
3.397	0.0715358398736612
3.398	0.0718090074483086
3.399	0.0720833895873341
3.4	0.0723589909315763
3.401	0.0726358161425935
3.402	0.0729138699024929
3.403	0.0731931569142432
3.404	0.0734736819016462
3.405	0.0737554496094504
3.406	0.074038464803408
3.407	0.0743227322704456
3.408	0.07460825681855
3.409	0.0748950432770243
3.41	0.0751830964965734
3.411	0.0754724213493034
3.412	0.0757630227287223
3.413	0.0760549055499951
3.414	0.0763480747500864
3.415	0.0766425352874762
3.416	0.0769382921427564
3.417	0.0772353503181478
3.418	0.077533714838097
3.419	0.0778333907492197
3.42	0.0781343831199592
3.421	0.0784366970414112
3.422	0.0787403376267548
3.423	0.0790453100117929
3.424	0.0793516193546679
3.425	0.0796592708364301
3.426	0.0799682696604407
3.427	0.080278621053111
3.428	0.0805903302637034
3.429	0.0809034025644166
3.43	0.081217843250414
3.431	0.0815336576401648
3.432	0.0818508510752736
3.433	0.0821694289206789
3.434	0.0824893965648528
3.435	0.0828107594194591
3.436	0.0831335229201215
3.437	0.0834576925260819
3.438	0.0837832737200586
3.439	0.0841102720090419
3.44	0.0844386929237544
3.441	0.0847685420189919
3.442	0.0850998248739074
3.443	0.085432547091699
3.444	0.0857667142999219
3.445	0.0861023321507162
3.446	0.0864394063205225
3.447	0.0867779425105653
3.448	0.0871179464469662
3.449	0.0874594238803184
3.45	0.0878023805862824
3.451	0.0881468223657578
3.452	0.0884927550444559
3.453	0.0888401844733551
3.454	0.0891891165288428
3.455	0.0895395571127153
3.456	0.0898915121523203
3.457	0.0902449876004994
3.458	0.0905999894359013
3.459	0.090956523662868
3.46	0.0913145963118325
3.461	0.0916742134392337
3.462	0.0920353811274879
3.463	0.0923981054852732
3.464	0.0927623926477281
3.465	0.0931282487763099
3.466	0.0934956800591067
3.467	0.0938646927105822
3.468	0.0942352929723995
3.469	0.0946074871126541
3.47	0.0949812814266693
3.471	0.0953566822366838
3.472	0.0957336958921644
3.473	0.0961123287698342
3.474	0.0964925872739002
3.475	0.0968744778357973
3.476	0.0972580069150126
3.477	0.0976431809982614
3.478	0.0980300066004531
3.479	0.0984184902642085
3.48	0.0988086385602571
3.481	0.0992004580876085
3.482	0.0995939554733241
3.483	0.0999891373729156
3.484	0.100386010470544
3.485	0.100784581478734
3.486	0.101184857138918
3.487	0.101586844221231
3.488	0.101990549524857
3.489	0.10239597987794
3.49	0.102803142137844
3.491	0.10321204319132
3.492	0.10362268995442
3.493	0.104035089372672
3.494	0.104449248421446
3.495	0.104865174105669
3.496	0.105282873460254
3.497	0.105702353550072
3.498	0.106123621470147
3.499	0.106546684345687
3.5	0.106971549332457
3.501	0.107398223616343
3.502	0.107826714414188
3.503	0.10825702897327
3.504	0.108689174571936
3.505	0.109123158519338
3.506	0.109558988155982
3.507	0.10999667085332
3.508	0.110436214014101
3.509	0.110877625072931
3.51	0.111320911495483
3.511	0.111766080779603
3.512	0.112213140454685
3.513	0.112662098082382
3.514	0.113112961256149
3.515	0.113565737601817
3.516	0.114020434777643
3.517	0.114477060474229
3.518	0.114935622414691
3.519	0.115396128355457
3.52	0.115858586085068
3.521	0.116323003425663
3.522	0.116789388232206
3.523	0.117257748393058
3.524	0.117728091830145
3.525	0.118200426498476
3.526	0.118674760387194
3.527	0.119151101519179
3.528	0.119629457951021
3.529	0.120109837773612
3.53	0.120592249111979
3.531	0.121076700125712
3.532	0.121563199008449
3.533	0.122051753988927
3.534	0.122542373330418
3.535	0.12303506533118
3.536	0.123529838324487
3.537	0.124026700678911
3.538	0.12452566079827
3.539	0.125026727121821
3.54	0.125529908124577
3.541	0.126035212317191
3.542	0.1265426482463
3.543	0.127052224494633
3.544	0.127563949681019
3.545	0.12807783246069
3.546	0.128593881525376
3.547	0.129112105603383
3.548	0.129632513460024
3.549	0.13015511389716
3.55	0.1306799157542
3.551	0.1312069279073
3.552	0.131736159270332
3.553	0.132267618794771
3.554	0.132801315469379
3.555	0.133337258321234
3.556	0.133875456415041
3.557	0.134415918853705
3.558	0.1349586547787
3.559	0.135503673369755
3.56	0.136050983844996
3.561	0.136600595461829
3.562	0.137152517515887
3.563	0.137706759342763
3.564	0.138263330316477
3.565	0.138822239850754
3.566	0.139383497399081
3.567	0.139947112454422
3.568	0.140513094549476
3.569	0.141081453257357
3.57	0.141652198191139
3.571	0.142225339004199
3.572	0.142800885390557
3.573	0.143378847085103
3.574	0.143959233863143
3.575	0.144542055541308
3.576	0.145127321977327
3.577	0.145715043070311
3.578	0.146305228760809
3.579	0.146897889031322
3.58	0.147493033905732
3.581	0.148090673450383
3.582	0.148690817773513
3.583	0.149293477025935
3.584	0.149898661400869
3.585	0.150506381134392
3.586	0.151116646505102
3.587	0.151729467835366
3.588	0.152344855489957
3.589	0.15296281987753
3.59	0.153583371450281
3.591	0.154206520704065
3.592	0.154832278178617
3.593	0.155460654458068
3.594	0.156091660170603
3.595	0.156725305988857
3.596	0.157361602630203
3.597	0.158000560856976
3.598	0.15864219147619
3.599	0.159286505340503
3.6	0.159933513347596
3.601	0.160583226440849
3.602	0.161235655609346
3.603	0.16189081188827
3.604	0.162548706358677
3.605	0.163209350148179
3.606	0.163872754430713
3.607	0.16453893042717
3.608	0.165207889404769
3.609	0.16587964267859
3.61	0.166554201610154
3.611	0.167231577609073
3.612	0.167911782132308
3.613	0.168594826684625
3.614	0.169280722818996
3.615	0.169969482136423
3.616	0.170661116286738
3.617	0.17135563696786
3.618	0.172053055926881
3.619	0.172753384959776
3.62	0.173456635911748
3.621	0.174162820677566
3.622	0.174871951201453
3.623	0.175584039477428
3.624	0.176299097549816
3.625	0.177017137512792
3.626	0.177738171511237
3.627	0.178462211740623
3.628	0.179189270447239
3.629	0.179919359928192
3.63	0.180652492532374
3.631	0.181388680659722
3.632	0.182127936762072
3.633	0.182870273342985
3.634	0.18361570295815
3.635	0.184364238215721
3.636	0.185115891776377
3.637	0.185870676353318
3.638	0.18662860471278
3.639	0.187389689674319
3.64	0.188153944110809
3.641	0.188921380948443
3.642	0.189692013167985
3.643	0.190465853803403
3.644	0.191242915943462
3.645	0.192023212731215
3.646	0.192806757364394
3.647	0.193593563095817
3.648	0.194383643233323
3.649	0.195177011140004
3.65	0.195973680235056
3.651	0.196773663993156
3.652	0.197576975944855
3.653	0.198383629677494
3.654	0.199193638834345
3.655	0.200007017116093
3.656	0.200823778279869
3.657	0.201643936140215
3.658	0.202467504569199
3.659	0.203294497496529
3.66	0.204124928909778
3.661	0.204958812854784
3.662	0.205796163435537
3.663	0.206636994814858
3.664	0.20748132121463
3.665	0.20832915691534
3.666	0.209180516257334
3.667	0.210035413640355
3.668	0.21089386352395
3.669	0.211755880427631
3.67	0.21262147893151
3.671	0.21349067367612
3.672	0.214363479362987
3.673	0.215239910754519
3.674	0.21611998267457
3.675	0.217003710008328
3.676	0.217891107703167
3.677	0.218782190768195
3.678	0.21967697427516
3.679	0.220575473358338
3.68	0.221477703214873
3.681	0.222383679104382
3.682	0.223293416350941
3.683	0.224206930341325
3.684	0.225124236527108
3.685	0.22604535042251
3.686	0.226970287607742
3.687	0.227899063727079
3.688	0.228831694489145
3.689	0.229768195668726
3.69	0.230708583105582
3.691	0.23165287270507
3.692	0.232601080438769
3.693	0.233553222344767
3.694	0.234509314527202
3.695	0.23546937315723
3.696	0.236433414473026
3.697	0.237401454780468
3.698	0.238373510452618
3.699	0.239349597930357
3.7	0.240329733723968
3.701	0.241313934410357
3.702	0.242302216636347
3.703	0.243294597117881
3.704	0.244291092639685
3.705	0.24529172005623
3.706	0.246296496292132
3.707	0.247305438341755
3.708	0.248318563270402
3.709	0.249335888213579
3.71	0.250357430378472
3.711	0.251383207043261
3.712	0.252413235557356
3.713	0.253447533342751
3.714	0.254486117893464
3.715	0.255529006775703
3.716	0.256576217628776
3.717	0.257627768165094
3.718	0.258683676170222
3.719	0.259743959503794
3.72	0.260808636099057
3.721	0.261877723963948
3.722	0.262951241180474
3.723	0.264029205906411
3.724	0.265111636373831
3.725	0.266198550891204
3.726	0.267289967842089
3.727	0.268385905686216
3.728	0.269486382960679
3.729	0.270591418278514
3.73	0.271701030330121
3.731	0.272815237883208
3.732	0.273934059782903
3.733	0.275057514953573
3.734	0.276185622396611
3.735	0.277318401192588
3.736	0.278455870501261
3.737	0.279598049561741
3.738	0.280744957692264
3.739	0.281896614291554
3.74	0.283053038838716
3.741	0.284214250893115
3.742	0.285380270095629
3.743	0.286551116167402
3.744	0.287726808912112
3.745	0.288907368215973
3.746	0.290092814045693
3.747	0.291283166452104
3.748	0.292478445569145
3.749	0.293678671612838
3.75	0.294883864883673
3.751	0.296094045766495
3.752	0.297309234729823
3.753	0.298529452326875
3.754	0.299754719196585
3.755	0.3009850560627
3.756	0.302220483734914
3.757	0.303461023109094
3.758	0.304706695167624
3.759	0.305957520979291
3.76	0.307213521700419
3.761	0.308474718574871
3.762	0.309741132934164
3.763	0.311012786198376
3.764	0.312289699875919
3.765	0.31357189556411
3.766	0.31485939495019
3.767	0.316152219810078
3.768	0.31745039201121
3.769	0.318753933509925
3.77	0.320062866354306
3.771	0.321377212683501
3.772	0.322696994727949
3.773	0.324022234810286
3.774	0.325352955345579
3.775	0.326689178840638
3.776	0.32803092789743
3.777	0.329378225208757
3.778	0.330731093563372
3.779	0.332089555843027
3.78	0.333453635024512
3.781	0.334823354180003
3.782	0.336198736476263
3.783	0.337579805176574
3.784	0.338966583639831
3.785	0.340359095321674
3.786	0.341757363775059
3.787	0.343161412649806
3.788	0.344571265694071
3.789	0.345986946753555
3.79	0.347408479772866
3.791	0.348835888795861
3.792	0.350269197965076
3.793	0.351708431523321
3.794	0.353153613813674
3.795	0.354604769279604
3.796	0.356061922465756
3.797	0.357525098017618
3.798	0.358994320684019
3.799	0.360469615314742
3.8	0.361951006862341
3.801	0.363438520382829
3.802	0.364932181036238
3.803	0.366432014085603
3.804	0.36793804489912
3.805	0.369450298949005
3.806	0.370968801814001
3.807	0.372493579177217
3.808	0.37402465682851
3.809	0.375562060664606
3.81	0.377105816688641
3.811	0.37865595101141
3.812	0.380212489851374
3.813	0.381775459536129
3.814	0.383344886501163
3.815	0.384920797290988
3.816	0.386503218561302
3.817	0.388092177075919
3.818	0.389687699710635
3.819	0.391289813451749
3.82	0.392898545397088
3.821	0.394513922756687
3.822	0.396135972852676
3.823	0.397764723119508
3.824	0.399400201106459
3.825	0.40104243447513
3.826	0.40269145100217
3.827	0.404347278578598
3.828	0.40600994521094
3.829	0.407679479021454
3.83	0.409355908247676
3.831	0.411039261245037
3.832	0.412729566485041
3.833	0.414426852557312
3.834	0.416131148169711
3.835	0.417842482148103
3.836	0.419560883437612
3.837	0.421286381103187
3.838	0.423019004329603
3.839	0.424758782422032
3.84	0.426505744806718
3.841	0.42825992103144
3.842	0.430021340765961
3.843	0.43179003380294
3.844	0.433566030057364
3.845	0.435349359568363
3.846	0.437140052498535
3.847	0.438938139135757
3.848	0.44074364989217
3.849	0.442556615306216
3.85	0.444377066041397
3.851	0.446205032889111
3.852	0.448040546767402
3.853	0.44988363872119
3.854	0.451734339924428
3.855	0.453592681679879
3.856	0.45545869541877
3.857	0.457332412702613
3.858	0.459213865223205
3.859	0.461103084802858
3.86	0.463000103395984
3.861	0.464904953087625
3.862	0.466817666097199
3.863	0.468738274775092
3.864	0.470666811606293
3.865	0.472603309209376
3.866	0.47454780033911
3.867	0.476500317883165
3.868	0.478460894866203
3.869	0.480429564448968
3.87	0.482406359929996
3.871	0.484391314743789
3.872	0.486384462463548
3.873	0.488385836800944
3.874	0.49039547160703
3.875	0.492413400872465
3.876	0.49443965872797
3.877	0.496474279445238
3.878	0.498517297437616
3.879	0.500568747260218
3.88	0.502628663611063
3.881	0.504697081331528
3.882	0.50677403540567
3.883	0.508859560962833
3.884	0.51095369327777
3.885	0.513056467769616
3.886	0.515167920005297
3.887	0.517288085696464
3.888	0.519417000703584
3.889	0.521554701034802
3.89	0.523701222846739
3.891	0.525856602445401
3.892	0.528020876286405
3.893	0.530194080975662
3.894	0.532376253270627
3.895	0.534567430080074
3.896	0.536767648465343
3.897	0.538976945640115
3.898	0.541195358972345
3.899	0.543422925983919
3.9	0.545659684351449
3.901	0.547905671906619
3.902	0.550160926638227
3.903	0.552425486691618
3.904	0.554699390367659
3.905	0.556982676127973
3.906	0.559275382591295
3.907	0.561577548536434
3.908	0.563889212900676
3.909	0.566210414784337
3.91	0.568541193447572
3.911	0.570881588311977
3.912	0.573231638963307
3.913	0.575591385149437
3.914	0.577960866783087
3.915	0.580340123940914
3.916	0.582729196865557
3.917	0.585128125965184
3.918	0.5875369518144
3.919	0.589955715156293
3.92	0.5923844569013
3.921	0.594823218127885
3.922	0.597272040086409
3.923	0.599730964194578
3.924	0.602200032042902
3.925	0.604679285391512
3.926	0.607168766175391
3.927	0.60966851650096
3.928	0.61217857864699
3.929	0.614698995070512
3.93	0.61722980839977
3.931	0.619771061441043
3.932	0.622322797177276
3.933	0.624885058766949
3.934	0.627457889547941
3.935	0.63004133303707
3.936	0.632635432929646
3.937	0.635240233102422
3.938	0.637855777611776
3.939	0.640482110697803
3.94	0.643119276780226
3.941	0.645767320464756
3.942	0.648426286539689
3.943	0.651096219977717
3.944	0.653777165938436
3.945	0.656469169765614
3.946	0.659172276992877
3.947	0.661886533339612
3.948	0.664611984713474
3.949	0.667348677212885
3.95	0.670096657125896
3.951	0.672855970930641
3.952	0.675626665298523
3.953	0.678408787092394
3.954	0.681202383367463
3.955	0.684007501375618
3.956	0.686824188561559
3.957	0.689652492565301
3.958	0.692492461225584
3.959	0.695344142576687
3.96	0.698207584850934
3.961	0.701082836480964
3.962	0.703969946097686
3.963	0.706868962532553
3.964	0.70977993482029
3.965	0.712702912196164
3.966	0.715637944098489
3.967	0.718585080169078
3.968	0.721544370257106
3.969	0.724515864414343
3.97	0.727499612899692
3.971	0.730495666181241
3.972	0.733504074931943
3.973	0.736524890037117
3.974	0.739558162588764
3.975	0.742603943892391
3.976	0.745662285462458
3.977	0.748733239028525
3.978	0.75181685653115
3.979	0.754913190126899
3.98	0.75802229218607
3.981	0.761144215294962
3.982	0.764279012258157
3.983	0.767426736096468
3.984	0.770587440050349
3.985	0.773761177579217
3.986	0.776948002362815
3.987	0.780147968303027
3.988	0.783361129522973
3.989	0.786587540369283
3.99	0.789827255413684
3.991	0.793080329451868
3.992	0.796346817504855
3.993	0.799626774822855
3.994	0.802920256881407
3.995	0.806227319385698
3.996	0.80954801827238
3.997	0.81288240970548
3.998	0.816230550082992
3.999	0.819592496034375
4	0.822968304423284


==> graphics/velocity_2-9.tsv <==
2	0.822968304423284
2	0.82296830442292

